Equivalence between forward rate interpolations and discount factor interpolations for the yield curve construction

The traditional way of building a yield curve is to choose an interpolation on discount factors, implied by the market tradable instruments. Since then, constructions based on specific interpolations of the forward rates have become the trend. We show here that some popular interpolation methods on the forward rates correspond exactly to classical interpolation methods on discount factors. This paper also aims at clarifying the differences between interpolations in terms of discount factors, instantaneous forward rates, discrete forward rates, and constant period forward rates.

==> forward_haganwest.txt <==
interpolation T logDF forward
Harmonic 0.0 0.0 0.08222222222222372
M3A 0.0 0.0 0.08222222222222372
Rational 0.0 0.0 0.08222222222222372
Spline 0.0 0.0 0.08133684157626506
BesselHyman89 0.0 0.0 0.08222222222222372
Harmonic 0.1 0.008100000000000135 0.07604499494438899
M3A 0.1 0.008100000000000135 0.07977777777777899
Rational 0.1 0.008100000000000135 0.07455569519996703
Spline 0.1 0.008100000000000135 0.08032631684747392
BesselHyman89 0.1 0.008100000000000135 0.07977777777777899
Harmonic 0.2 0.015741979088307358 0.07664680375766159
M3A 0.2 0.016079972565157988 0.07966615226337533
Rational 0.2 0.0156360922951438 0.0759852483808866
Spline 0.2 0.016028549808768937 0.07821438529690737
BesselHyman89 0.2 0.015923140234251575 0.07672554605888009
Harmonic 0.3 0.023399804138713672 0.07636191418637081
M3A 0.3 0.02400212620027465 0.07862139917695524
Rational 0.3 0.02326086921177352 0.07632938762968819
Spline 0.3 0.02373681825318265 0.07592068956037222
BesselHyman89 0.3 0.023453213042102204 0.07391642924976284
Harmonic 0.4 0.030984805312762743 0.07519032623051665
M3A 0.4 0.031773148148148495 0.07664351851851872
Rational 0.4 0.030865789356677505 0.07558811294637177
Spline 0.4 0.031206628914644433 0.07344522963786847
BesselHyman89 0.4 0.030714529914530202 0.07135042735042728
Harmonic 0.5 0.03840831277199823 0.07313203989009913
M3A 0.5 0.039299725651577855 0.07373251028806578
Rational 0.5 0.03834231133664395 0.07376142433093738
Spline 0.5 0.0384198053745574 0.07078800552939613
BesselHyman89 0.5 0.03773140234251372 0.06902754036087339
Harmonic 0.6 0.04558165667796379 0.07018705516511824
M3A 0.6 0.0464885459533611 0.06988837448559643
Rational 0.6 0.04558189375846105 0.070849321783385
Spline 0.6 0.0453581712143247 0.06794901723495517
BesselHyman89 0.6 0.04452814181703093 0.06694776828110116
Harmonic 0.7 0.052416167192203086 0.06635537205557396
M3A 0.7 0.05324629629629659 0.06511111111111065
Rational 0.7 0.052475995228917015 0.06685180530371462
Spline 0.7 0.05200355001534948 0.06492826475454563
BesselHyman89 0.7 0.051129059829060006 0.0651111111111106
Harmonic 0.8 0.0588231744762598 0.06163699056146631
M3A 0.8 0.059479663923182685 0.05940072016460844
Rational 0.8 0.05891607435480004 0.06176887489192626
Spline 0.8 0.05833776535903487 0.061725748088167484
BesselHyman89 0.8 0.05755846786957911 0.06351756885090172
Harmonic 0.9 0.06471400869167758 0.0560319106827953
M3A 0.9 0.06509533607681772 0.05275720164608981
Rational 0.9 0.06479358974289834 0.055600530548019916
Spline 0.9 0.06434264082678402 0.058341467235820746
BesselHyman89 0.9 0.06384067742956642 0.06216714150047451
Harmonic 1.0 0.07000000000000008 0.04954013241956091
M3A 1.0 0.07000000000000008 0.04518055555555473
Rational 1.0 0.07000000000000008 0.048346772271995554
Spline 1.0 0.07000000000000008 0.05477542219750544
BesselHyman89 1.0 0.07000000000000008 0.06105982905982901
Harmonic 1.1 0.07481660836098118 0.04682308613937859
M3A 1.1 0.07436413858024692 0.0421439722222215
Rational 1.1 0.07468800701194343 0.04544898592737519
Spline 1.1 0.07529863050964179 0.0512365344598902
BesselHyman89 1.1 0.07587030921177595 0.056398051282051234
Harmonic 1.2 0.0793708274957393 0.044292347895101586
M3A 1.2 0.07843714567901228 0.03935792592592531
Rational 1.2 0.07909692077757585 0.042764907345776884
Spline 1.2 0.0802551761848904 0.047933725509643796
BesselHyman89 1.2 0.08128994947768288 0.05204645014245011
Harmonic 1.3 0.083681288207865 0.041947917686729896
M3A 1.3 0.08224407499999987 0.03682241666666614
Rational 1.3 0.08324811207319954 0.040294536527200636
Spline 1.3 0.08489324490448284 0.04486699534676619
BesselHyman89 1.3 0.08628993846153853 0.048005025641025614
Harmonic 1.4 0.0877666213009488 0.03978979551426352
M3A 1.4 0.0858099802469134 0.03453744444444402
Rational 1.4 0.0871629516751167 0.03803787347164645
Spline 1.4 0.08923644454715594 0.04203634397125742
BesselHyman89 1.4 0.09090129382716056 0.04427377777777776
Harmonic 1.5 0.09164545757858122 0.03781798137770246
M3A 1.5 0.08915991512345658 0.03250300925925891
Rational 1.5 0.09086281035962956 0.03599491817911432
Spline 1.5 0.09330838299164662 0.039441771383117455
BesselHyman89 1.5 0.09515503323836663 0.040852706552706536
Harmonic 1.6 0.0953364278443528 0.03603247527704671
M3A 1.6 0.09231893333333309 0.030719111111110843
Rational 1.6 0.09436905890304031 0.03416567064960424
Spline 1.6 0.09713266811669173 0.0370832775823463
BesselHyman89 1.6 0.09908217435897443 0.037741811965811944
Harmonic 1.7 0.09885816290185406 0.034433277212296276
M3A 1.7 0.09531208858024665 0.02918574999999981
Rational 1.7 0.09770306808165115 0.03255013088311623
Spline 1.7 0.10073290780102817 0.03496086256894397
BesselHyman89 1.7 0.10271373485280158 0.03494109401709401
Harmonic 1.8 0.10222929355467555 0.033020387183451155
M3A 1.8 0.09816443456790096 0.0279029259259258
Rational 1.8 0.10088620867176429 0.031148298879650267
Spline 1.8 0.10413270992339282 0.03307452634291046
BesselHyman89 1.8 0.10608073238366578 0.0324505527065527
Harmonic 1.9 0.1054684506064078 0.031793805190511344
M3A 1.9 0.1009010249999997 0.026870638888888826
Rational 1.9 0.10393985144968193 0.02996017463920637
Spline 1.9 0.10735568236252255 0.03142426890424577
BesselHyman89 1.9 0.10921418461538467 0.030270188034188038
Harmonic 2.0 0.10859426486064135 0.03075353123347685
M3A 2.0 0.10354691358024662 0.026088888888888884
Rational 2.0 0.1068853671917063 0.028985758161784524
Spline 2.0 0.11042543299715427 0.03001009025294988
BesselHyman89 2.0 0.11214510921177594 0.0284
Harmonic 2.1 0.11162536712096668 0.029899565312347668
M3A 2.1 0.10612715401234538 0.025557675925925973
Rational 2.1 0.10974412667413957 0.028225049447384742
Spline 2.1 0.11336556970602482 0.028831990389022812
BesselHyman89 2.1 0.11490452383665722 0.02683998860398861
Harmonic 2.2 0.1145803881909744 0.0292319074271238
M3A 2.2 0.10866679999999973 0.02527700000000009
Rational 2.2 0.112537500673284 0.027678048496007013
Spline 2.2 0.11619970036787113 0.027889969312464562
BesselHyman89 2.2 0.11752344615384622 0.025590153846153853
Harmonic 2.3 0.11747795887425497 0.028750557577805255
M3A 2.3 0.1111909052469133 0.025246861111111248
Rational 2.3 0.11528685996544172 0.027344755307651344
Spline 2.3 0.11895143286143003 0.027184027023275138
BesselHyman89 2.3 0.12003289382716056 0.02465049572649574
Harmonic 2.4 0.12033670997439894 0.02845551576439201
M3A 2.4 0.11372452345678986 0.02546725925925943
Rational 2.4 0.11801357532691499 0.027225169882317733
Spline 2.4 0.12164437506543843 0.026714163521454524
BesselHyman89 2.4 0.12246388452041791 0.02402101424501426
Harmonic 2.5 0.12317527229499686 0.028346781986884083
M3A 2.5 0.11629270833333309 0.025938194444444646
Rational 2.5 0.12073901753400601 0.027319292220006175
Spline 2.5 0.12430213485863323 0.026480378807002724
BesselHyman89 2.5 0.12484743589743595 0.023701709401709417
Harmonic 2.6 0.12601227663963926 0.028424356245281467
M3A 2.6 0.11892051358024669 0.026659666666666894
Rational 2.6 0.12348455736301696 0.02762712232071668
Spline 2.6 0.12694832011975127 0.02648267287991974
BesselHyman89 2.6 0.12721456562203237 0.02369258119658122
Harmonic 2.7 0.1288663538119167 0.02868823853958417
M3A 2.7 0.12163299290123439 0.02763167592592617
Rational 2.7 0.12627156559025007 0.028148660184449247
Spline 2.7 0.12960653872752947 0.02672104574020558
BesselHyman89 2.7 0.12959629135802475 0.02399362962962965
Harmonic 2.8 0.13175613461541963 0.029138428869792184
M3A 2.8 0.12445519999999982 0.028854222222222482
Rational 2.8 0.12912141299200752 0.028883905811203866
Spline 2.8 0.1323003985607047 0.027195497387860226
BesselHyman89 2.8 0.13202363076923082 0.024604854700854724
Harmonic 2.9 0.13470024985373863 0.02977492723590551
M3A 2.9 0.12741218858024678 0.030327305555555822
Rational 2.9 0.13205547034459159 0.02983285920098054
Spline 2.9 0.13505350749801381 0.027906027822883702
BesselHyman89 2.9 0.13452760151946824 0.02552625641025643
Harmonic 3.0 0.13771733033046424 0.030597733637924153
M3A 3.0 0.1305290123456789 0.0320509259259262
Rational 3.0 0.1350951084243044 0.030995520353779275
Spline 3.0 0.13788947341819374 0.028852637045275985
BesselHyman89 3.0 0.13713922127255468 0.026757834757834782
Harmonic 3.1 0.14082600684918695 0.03160684807584811
M3A 3.1 0.13383072499999993 0.03402508333333361
Rational 3.1 0.1382616980074482 0.032371889269600065
Spline 3.1 0.14083190419998132 0.030035325055037084
BesselHyman89 3.1 0.13988950769230776 0.028299589743589773
Harmonic 3.2 0.14404491021349736 0.03280227054967738
M3A 3.2 0.13734238024691353 0.03624977777777804
Rational 3.2 0.14157660987032514 0.03396196594844292
Spline 3.2 0.14390440772211344 0.03145409185216701
BesselHyman89 3.2 0.1428094784425452 0.030151521367521403
Harmonic 3.3 0.14739267122698593 0.03418400105941195
M3A 3.3 0.14108903179012341 0.03872500925925951
Rational 3.3 0.14506121478923747 0.03576575039030782
Spline 3.3 0.147130591863327 0.033108937436665736
BesselHyman89 3.3 0.14593015118708458 0.03231362962962965
Harmonic 3.4 0.15088792069324325 0.035752039605051855
M3A 3.4 0.1450957333333333 0.04145077777777801
Rational 3.4 0.14873688354048745 0.0377832425951948
Spline 3.4 0.15053406450235887 0.03499986180853329
BesselHyman89 3.4 0.14928254358974366 0.03478591452991456
Harmonic 3.5 0.15454928941585983 0.03750638618659707
M3A 3.5 0.14938753858024692 0.04442708333333354
Rational 3.5 0.15262498690037718 0.04001444256310382
Spline 3.5 0.15413843351794593 0.037126864967769665
BesselHyman89 3.5 0.15289767331434007 0.03756837606837609
Harmonic 3.6 0.15839540819842618 0.03944704080404759
M3A 3.6 0.15398950123456792 0.04765392592592611
Rational 3.6 0.15674689564520894 0.0424593502940349
Spline 3.6 0.1579673067888251 0.039489946914374845
BesselHyman89 3.6 0.15680655802469146 0.04066101424501428
Harmonic 3.7 0.16244490784453286 0.041574003457403426
M3A 3.7 0.15892667500000007 0.0511313055555557
Rational 3.7 0.1611239805512849 0.04511796578798804
Spline 3.7 0.16204429219373323 0.04208910764834885
BesselHyman89 3.7 0.1610402153846155 0.044063829059829085
Harmonic 3.8 0.16671641915777038 0.04388727414666457
M3A 3.8 0.16422411358024697 0.05485922222222232
Rational 3.8 0.16577761239490726 0.04799028904496323
Spline 3.8 0.16639299761140716 0.04492434716969167
BesselHyman89 3.8 0.1656296630579298 0.047776820512820534
Harmonic 3.9 0.17122857294172927 0.04638685287183104
M3A 3.9 0.1699068706790124 0.058837675925925974
Rational 3.9 0.17072916195237828 0.05107632006496048
Spline 3.9 0.17103703092058384 0.0479956654784033
BesselHyman89 3.9 0.17060591870845215 0.051799988603988614
Harmonic 4.0 0.17600000000000007 0.0490727396329028
M3A 4.0 0.17600000000000007 0.06306666666666669
Rational 4.0 0.17600000000000007 0.05437605884797978
Spline 4.0 0.17600000000000007 0.05130306257448372
BesselHyman89 4.0 0.17600000000000007 0.05613333333333334
Harmonic 4.1 0.18119367650690882 0.05475937254141847
M3A 4.1 0.182503585939394 0.06697618424242426
Rational 4.1 0.1816976179947214 0.059538104265300394
Spline 4.1 0.18129973252294393 0.05467313229446624
BesselHyman89 4.1 0.18183770860606066 0.06058919757575757
Harmonic 4.2 0.186943590915513 0.06019749766681058
M3A 4.2 0.18938946327272738 0.07071249454545459
Rational 4.2 0.1878999814968308 0.06447096899574023
Spline 4.2 0.18693093534090785 0.05793246847488415
BesselHyman89 4.2 0.18811151127272735 0.06485521454545456
Harmonic 4.3 0.19322489244750016 0.06538711500907902
M3A 4.3 0.19664031127272735 0.0742755975757576
Rational 4.3 0.1945841724376401 0.06917465303929922
Spline 4.3 0.19288253509993528 0.061081071115737365
BesselHyman89 4.3 0.19480242327272734 0.06893138424242426
Harmonic 4.4 0.20001273032455802 0.07032822456822391
M3A 4.4 0.20423880921212131 0.07766549333333338
Rational 4.4 0.2017272727484613 0.07364915639597744
Spline 4.4 0.19914345844606984 0.06411894021702595
BesselHyman89 4.4 0.20189145987878798 0.0728177066666667
Harmonic 4.5 0.20728225376837417 0.07502082634424512
M3A 4.5 0.21216763636363645 0.08088218181818185
Rational 4.5 0.20930636436060623 0.07789447906577479
Spline 4.5 0.205702632025355 0.06704607577874988
BesselHyman89 4.5 0.20935963636363644 0.07651418181818184
Harmonic 4.6 0.2150086120006362 0.07946492033714271
M3A 4.6 0.22040947200000005 0.08392566303030305
Rational 4.6 0.21729852920538684 0.08191062104869135
Spline 4.6 0.21254898248383428 0.06986247780090914
BesselHyman89 4.6 0.21718796800000006 0.08002080969696972
Harmonic 4.7 0.22316695424303193 0.08366050654691673
M3A 4.7 0.2289469953939395 0.08679593696969701
Rational 4.7 0.22568084921411516 0.0856975823447271
Spline 4.7 0.21967143646755133 0.07256814628350378
BesselHyman89 4.7 0.22535747006060616 0.08333759030303034
Harmonic 4.8 0.23173242971724878 0.08760758497356709
M3A 4.8 0.2377628858181819 0.08949300363636367
Rational 4.8 0.2344304063181029 0.08925536295388203
Spline 4.8 0.22705892062254956 0.07516308122653373
BesselHyman89 4.8 0.23384915781818189 0.08646452363636367
Harmonic 4.9 0.24068018764497456 0.09130615561709388
M3A 4.9 0.24683982254545467 0.09201686303030307
Rational 4.9 0.24352428244866223 0.09258396287615617
Spline 4.9 0.23470036159487262 0.07764728262999906
BesselHyman89 4.9 0.24264404654545468 0.08940160969696975
Harmonic 5.0 0.24998537724789677 0.094756218477497
M3A 5.0 0.25616048484848497 0.0943675151515152
Rational 5.0 0.2529395595371048 0.09568338211154948
Spline 5.0 0.24258468603056388 0.08002075049389971
BesselHyman89 5.0 0.2517231515151516 0.09214884848484853
Harmonic 5.1 0.2596231477477031 0.09795777355477653
M3A 5.1 0.26570755200000007 0.09654496000000004
Rational 5.1 0.2626533195147427 0.09855362066006196
Spline 5.1 0.250700820575667 0.08228348481823572
BesselHyman89 5.1 0.26106748800000007 0.09470624000000002
Harmonic 5.2 0.2695686483660813 0.10091082084893244
M3A 5.2 0.2754637032727274 0.09854919757575761
Rational 5.2 0.27264264431288787 0.10119467852169364
Spline 5.2 0.25903769187622555 0.0844354856030071
BesselHyman89 5.2 0.2706580712727274 0.0970737842424243
Harmonic 5.3 0.2797970283247188 0.10361536035996473
M3A 5.3 0.28541161793939407 0.10038022787878792
Rational 5.3 0.2828846158628521 0.1036065556964445
Spline 5.3 0.26758422657828296 0.08647675284821378
BesselHyman89 5.3 0.2804759166060607 0.09925148121212125
Harmonic 5.4 0.2902834368453035 0.10607139208787342
M3A 5.4 0.2955339752727274 0.10203805090909096
Rational 5.4 0.2933563160959474 0.10578925218431456
Spline 5.4 0.27632935132788283 0.08840728655385585
BesselHyman89 5.4 0.29050203927272744 0.10123933090909096
Harmonic 5.5 0.30100302314952276 0.10827891603265848
M3A 5.5 0.30581345454545467 0.10352266666666671
Rational 5.5 0.3040348269434856 0.1077427679853038
Spline 5.5 0.2852619927710687 0.09022708671993324
BesselHyman89 5.5 0.3007174545454547 0.10303733333333337
Harmonic 5.6 0.31193093645906433 0.1102379321943199
M3A 5.6 0.31623273503030314 0.10483407515151519
Rational 5.6 0.31489723033677874 0.10946710309941222
Spline 5.6 0.2943710775538839 0.09193615334644598
BesselHyman89 5.6 0.31110317769696977 0.10464548848484853
Harmonic 5.7 0.323042325995616 0.11194844057285774
M3A 5.7 0.3267744960000002 0.1059722763636364
Rational 5.7 0.32592060820713875 0.11096225752663985
Spline 5.7 0.30364553232237235 0.09353448643339408
BesselHyman89 5.7 0.32164022400000014 0.10606379636363641
Harmonic 5.8 0.33431234098086515 0.11341044116827192
M3A 5.8 0.3374214167272729 0.10693727030303035
Rational 5.8 0.33708204248587736 0.11222823126698664
Spline 5.8 0.3130742837225773 0.09502208598077752
BesselHyman89 5.8 0.33230960872727283 0.10729225696969702
Harmonic 5.9 0.3457161306364996 0.11462393398056253
M3A 5.9 0.34815617648484865 0.107729056969697
Rational 5.9 0.34835861510430677 0.11326502432045263
Spline 5.9 0.3226462584005424 0.09639895198859633
BesselHyman89 5.9 0.3430923471515154 0.10833087030303035
Harmonic 6.0 0.35722884418420686 0.11558891900972951
M3A 6.0 0.3589614545454547 0.1083476363636364
Rational 6.0 0.3597274079937386 0.11407263668703779
Spline 6.0 0.3323503830023111 0.09766508445685046
BesselHyman89 6.0 0.3539694545454547 0.10917963636363641
Harmonic 6.1 0.36882563084567466 0.11630539625577285
M3A 6.1 0.3698199301818183 0.10879300848484852
Rational 6.1 0.3711655030854849 0.11465106836674216
Spline 6.1 0.3421755841739269 0.09882048338553995
BesselHyman89 6.1 0.3649219461818183 0.1098385551515152
Harmonic 6.2 0.38048163984259065 0.1167733657186926
M3A 6.2 0.38071428266666685 0.10906517333333338
Rational 6.2 0.3826499823108577 0.1150003193595657
Spline 6.2 0.35211078856143363 0.09986514877466478
BesselHyman89 6.2 0.37593083733333355 0.11030762666666671
Harmonic 6.3 0.3921720203966424 0.11699282739848871
M3A 6.3 0.3916271912727274 0.10916413090909094
Rational 6.3 0.39415792760116863 0.11512038966550844
Spline 6.3 0.3621449228108744 0.10079908062422496
BesselHyman89 6.3 0.38697714327272736 0.11058685090909096
Harmonic 6.4 0.40387192172951764 0.11696378129516125
M3A 6.4 0.40254133527272745 0.10908988121212124
Rational 6.4 0.40566642088773003 0.11501127928457035
Spline 6.4 0.3722669135682931 0.10162227893422049
BesselHyman89 6.4 0.3980418792727275 0.11067622787878792
Harmonic 6.5 0.4155564930629039 0.11668622740871012
M3A 6.5 0.4134393939393941 0.10884242424242427
Rational 6.5 0.41715254410185343 0.11467298821675145
Spline 6.5 0.3824656874797331 0.10233474370465137
BesselHyman89 6.5 0.4091060606060608 0.11057575757575762
Harmonic 6.6 0.42720088361848885 0.1161601657391354
M3A 6.6 0.42430404654545467 0.10842176000000003
Rational 6.6 0.42859337917485085 0.11410551646205175
Spline 6.6 0.3927301711912379 0.10293647493551758
BesselHyman89 6.6 0.42015070254545467 0.11028544000000004
Harmonic 6.7 0.4387802426179601 0.11538559628643705
M3A 6.7 0.4351179723636366 0.1078278884848485
Rational 6.7 0.43996600803803443 0.11330886402047122
Spline 6.7 0.40304929134885115 0.10342747262681914
BesselHyman89 6.7 0.43115682036363656 0.10980527515151518
Harmonic 6.8 0.4502697192830054 0.11436251905061509
M3A 6.8 0.4458638506666668 0.10706080969696971
Rational 6.8 0.4512475126227158 0.11228303089200989
Spline 6.8 0.41341197459861617 0.10380773677855606
BesselHyman89 6.8 0.4421054293333334 0.10913526303030306
Harmonic 6.9 0.46164446283531246 0.11309093403166948
M3A 6.9 0.456524360727273 0.10612052363636365
Rational 6.9 0.462414974860207 0.11102801707666772
Spline 6.9 0.42380714758657684 0.10407726739072834
BesselHyman89 6.9 0.4529775447272729 0.10827540363636368
Harmonic 7.0 0.47287962249656856 0.11157084122960031
M3A 7.0 0.46708218181818195 0.10500703030303031
Rational 7.0 0.4734454766818199 0.10954382257444475
Spline 7.0 0.43422373695877636 0.10423606446333594
BesselHyman89 7.0 0.46375418181818195 0.107225696969697
Harmonic 7.1 0.48395034748846166 0.1098022406444075
M3A 7.1 0.47751999321212135 0.1037203296969697
Rational 7.1 0.4843161000188665 0.107830447385341
Spline 7.1 0.4446506693612584 0.10428412799637891
BesselHyman89 7.1 0.47441635587878805 0.10598614303030304
Harmonic 7.2 0.49483178703267927 0.10778513227609106
M3A 7.2 0.4878204741818184 0.10226042181818182
Rational 7.2 0.4950039268026588 0.10588789150935637
Spline 7.2 0.4550768714400667 0.10422145798985721
BesselHyman89 7.2 0.4849450821818183 0.10455674181818184
Harmonic 7.3 0.5054990903509091 0.10551951612465102
M3A 7.3 0.4979663040000002 0.10062730666666667
Rational 7.3 0.5054860389645085 0.10371615494649097
Spline 7.3 0.46549126984124445 0.10404805444377088
BesselHyman89 7.3 0.49532137600000015 0.10293749333333335
Harmonic 7.4 0.5159274066648387 0.10300539219008734
M3A 7.4 0.5079401619393942 0.09882098424242422
Rational 7.4 0.5157395184357276 0.10131523769674476
Spline 7.4 0.47588279121083543 0.10376391735811988
BesselHyman89 7.4 0.5055262526060608 0.10112839757575758
Harmonic 7.5 0.5260918851961558 0.10024276047240006
M3A 7.5 0.5177247272727274 0.09684145454545454
Rational 7.5 0.525741447147628 0.09868513976011772
Spline 7.5 0.486240362194883 0.10336904673290423
BesselHyman89 7.5 0.5155407272727274 0.09912945454545455
Harmonic 7.6 0.5359676751665479 0.09723162097158916
M3A 7.6 0.5273026792727274 0.09468871757575756
Rational 7.6 0.5354689070315217 0.09582586113660989
Spline 7.6 0.49655290943943065 0.10286344256812392
BesselHyman89 7.6 0.5253458152727274 0.09694066424242423
Harmonic 7.7 0.5455299257977029 0.09397197368765464
M3A 7.7 0.5366566972121214 0.09236277333333331
Rational 7.7 0.5448989800187207 0.09273740182622123
Spline 7.7 0.5068093595905223 0.10224710486377897
BesselHyman89 7.7 0.534922531878788 0.09456202666666667
Harmonic 7.8 0.5547537863113081 0.09046381862059652
M3A 7.8 0.5457694603636365 0.08986362181818179
Rational 7.8 0.5540087480405367 0.08941976182895175
Spline 7.8 0.5169986392942011 0.10152003361986936
BesselHyman89 7.8 0.5442518923636365 0.09199354181818181
Harmonic 7.9 0.5636144059290513 0.08670715577041475
M3A 7.9 0.5546236480000002 0.087191263030303
Rational 7.9 0.5627752930282818 0.08587294114480146
Spline 7.9 0.5271096751965108 0.1006822288363951
BesselHyman89 7.9 0.5533149120000003 0.08923520969696969
Harmonic 8.0 0.5720869338726202 0.08270198513710939
M3A 8.0 0.5632019393939396 0.08434569696969693
Rational 8.0 0.5711756969132676 0.08209693977377036
Spline 8.0 0.5371313939434945 0.09973369051335619
BesselHyman89 8.0 0.5620926060606062 0.08628703030303028
Harmonic 8.1 0.5801465193637023 0.07844830672068041
M3A 8.1 0.571487013818182 0.0813269236363636
Rational 8.1 0.5791870416268063 0.07809175771585847
Spline 8.1 0.5470527221811964 0.09867441865075263
BesselHyman89 8.1 0.570565989818182 0.08314900363636361
Harmonic 8.2 0.5877683116239855 0.07394612052112785
M3A 8.2 0.5794615505454546 0.07813494303030301
Rational 8.2 0.58678640910021 0.07385739497106575
Spline 8.2 0.5568625865556596 0.09750441324858442
BesselHyman89 8.2 0.5787160785454547 0.07982112969696967
Harmonic 8.3 0.5949274598751573 0.06919542653845157
M3A 8.3 0.5871082288484851 0.07476975515151507
Rational 8.3 0.5939508812647902 0.06939385153939213
Spline 8.3 0.5665499137129278 0.09622367430685153
BesselHyman89 8.3 0.5865238875151517 0.07630340848484841
Harmonic 8.4 0.6015991133389051 0.06419622477265173
M3A 8.4 0.5944097280000001 0.07123135999999991
Rational 8.4 0.600657540051859 0.06470112742083782
Spline 8.4 0.5761036302990444 0.09483220182555402
BesselHyman89 8.4 0.5939704320000002 0.07259583999999995
Harmonic 8.5 0.6077584212369167 0.05894851522372829
M3A 8.5 0.6013487272727274 0.06751975757575751
Rational 8.5 0.6068834673927284 0.059779222615402666
Spline 8.5 0.5855126629600531 0.09332999580469184
BesselHyman89 8.5 0.6010367272727275 0.0686984242424242
Harmonic 8.6 0.6133805327908799 0.05345229789168123
M3A 8.6 0.607907905939394 0.0636349478787878
Rational 8.6 0.6126057452187103 0.0546281371230867
Spline 8.6 0.5947659383419973 0.09171705624426502
BesselHyman89 8.6 0.6077037886060607 0.06461116121212117
Harmonic 8.7 0.6184405972224821 0.047707572776510596
M3A 8.7 0.6140699432727273 0.05957693090909086
Rational 8.7 0.6178014554611163 0.04924787094388992
Spline 8.7 0.6038523830909205 0.08999338314427355
BesselHyman89 8.7 0.6139526312727274 0.060334050909090865
Harmonic 8.8 0.6229137637534112 0.0417143398782162
M3A 8.8 0.6198175185454547 0.05534570666666654
Rational 8.8 0.6224476800512588 0.043638424077812224
Spline 8.8 0.6127609238528666 0.08815897650471739
BesselHyman89 8.8 0.6197642705454547 0.05586709333333322
Harmonic 8.9 0.6267751816053546 0.03547259919679829
M3A 8.9 0.6251333110303031 0.05094127515151502
Rational 8.9 0.6265215009204496 0.03779979652485381
Spline 8.9 0.6214804872738787 0.08621383632559661
BesselHyman89 8.9 0.6251197216969698 0.051210288484848376
Harmonic 9.0 0.6300000000000002 0.02898235073225683
M3A 9.0 0.6300000000000002 0.046363636363636315
Rational 9.0 0.6300000000000002 0.0317319882850146
Spline 9.0 0.6300000000000002 0.08415796260691112
BesselHyman89 9.0 0.6300000000000002 0.046363636363636315
Harmonic 9.1 0.6328767712001099 0.028553914175287104
M3A 9.1 0.6345829945261352 0.04529857250187824
Rational 9.1 0.6331465512284765 0.0312001234335682
Spline 9.1 0.6383106260941994 0.08205847785638883
BesselHyman89 9.1 0.6345829945261352 0.04529857250187824
Harmonic 9.2 0.6357109510161277 0.028130523050419076
M3A 9.2 0.6390601781689387 0.044247418697005436
Rational 9.2 0.6362402421165253 0.030674781476465702
Spline 9.2 0.646412479287141 0.07998250458175746
BesselHyman89 9.2 0.6390601781689387 0.044247418697005436
Harmonic 9.3 0.6385030439912638 0.027712177357652735
M3A 9.3 0.6434329419340992 0.04321017494901787
Rational 9.3 0.6392817249535812 0.0301559624137071
Spline 9.3 0.654307910726414 0.07793004278301696
BesselHyman89 9.3 0.6434329419340992 0.04321017494901787
Harmonic 9.4 0.6412535546687284 0.0272988770969881
M3A 9.4 0.6477026768273052 0.042186841257915594
Rational 9.4 0.6422716520290782 0.029643666245292417
Spline 9.4 0.6619992715596075 0.07590109246016744
BesselHyman89 9.4 0.6477026768273052 0.042186841257915594
Harmonic 9.5 0.6439629875917314 0.02689062226842516
M3A 9.5 0.6518707738542451 0.04117741762369857
Rational 9.5 0.645210675632451 0.029137892971221633
Spline 9.5 0.6694889129343105 0.07389565361320884
BesselHyman89 9.5 0.6518707738542451 0.04117741762369857
Harmonic 9.6 0.6466318473034833 0.026487412871963913
M3A 9.6 0.6559386240206077 0.04018190404636682
Rational 9.6 0.648099448053134 0.028638642591494755
Spline 9.6 0.6767791859981123 0.07191372624214115
BesselHyman89 9.6 0.6559386240206077 0.04018190404636682
Harmonic 9.7 0.6492606383471943 0.026089248907604366
M3A 9.7 0.6599076183320813 0.03920030052592033
Rational 9.7 0.6509386215805615 0.02814591510611178
Spline 9.7 0.6838724418986017 0.0699553103469644
BesselHyman89 9.7 0.6599076183320813 0.03920030052592033
Harmonic 9.8 0.6518498652660744 0.025696130375346505
M3A 9.8 0.6637791477943547 0.03823260706235908
Rational 9.8 0.6537288485041678 0.027659710515072704
Spline 9.8 0.6907710317833682 0.06802040592767852
BesselHyman89 9.8 0.6637791477943547 0.03823260706235908
Harmonic 9.9 0.6544000326033337 0.025308057275190348
M3A 9.9 0.667554603413116 0.03727882365568312
Rational 9.9 0.6564707811133875 0.027180028818377538
Spline 9.9 0.6974773068000005 0.06610901298428362
BesselHyman89 9.9 0.667554603413116 0.03727882365568312
Harmonic 10.0 0.6569116449021825 0.024925029607135888
M3A 10.0 0.671235376194054 0.03633895030589242
Rational 10.0 0.6591650716976548 0.026706870016026275
Spline 10.0 0.703993618096088 0.06422113151677962
BesselHyman89 10.0 0.671235376194054 0.03633895030589242
Harmonic 10.1 0.6593852067058309 0.02454704737118312
M3A 10.1 0.6748228571428573 0.03541298701298698
Rational 10.1 0.6618123725464042 0.026240234108018918
Spline 10.1 0.7103223168192194 0.06235676152516656
BesselHyman89 10.1 0.6748228571428573 0.03541298701298698
Harmonic 10.2 0.6618212225574891 0.024174110567332055
M3A 10.2 0.6783184372652142 0.03450093377696681
Rational 10.2 0.66441333594907 0.025780121094355464
Spline 10.2 0.7164657541169842 0.06051590300944441
BesselHyman89 10.2 0.6783184372652142 0.03450093377696681
Harmonic 10.3 0.6642201970003674 0.02380621919558267
M3A 10.3 0.6817235075668135 0.033602790597831875
Rational 10.3 0.6669686141950868 0.02532653097503591
Spline 10.3 0.7224262811369714 0.05869855596961316
BesselHyman89 10.3 0.6817235075668135 0.033602790597831875
Harmonic 10.4 0.6665826345776757 0.023443373255934995
M3A 10.4 0.6850394590533435 0.032718557475582236
Rational 10.4 0.6694788595738888 0.024879463750060265
Spline 10.4 0.7282062490267699 0.05690472040567286
BesselHyman89 10.4 0.6850394590533435 0.032718557475582236
Harmonic 10.5 0.6689090398326244 0.023085572748389016
M3A 10.5 0.6882676827304928 0.03184823441021785
Rational 10.5 0.6719447243749103 0.024438919419428527
Spline 10.5 0.7338080089339689 0.055134396317623485
BesselHyman89 10.5 0.6882676827304928 0.03184823441021785
Harmonic 10.6 0.6711999173084235 0.02273281767294473
M3A 10.6 0.69140956960395 0.03099182140173873
Rational 10.6 0.6743668608875858 0.02400489798314069
Spline 10.6 0.7392339120061576 0.053387583705465036
BesselHyman89 10.6 0.69140956960395 0.03099182140173873
Harmonic 10.7 0.6734557715482834 0.02238510802960214
M3A 10.7 0.6944665106794033 0.030149318450144874
Rational 10.7 0.6767459214013498 0.02357739944119676
Spline 10.7 0.744486309390925 0.05166428256919751
BesselHyman89 10.7 0.6944665106794033 0.030149318450144874
Harmonic 10.8 0.6756771070954141 0.02204244381836124
M3A 10.8 0.6974398969625417 0.029320725555436262
Rational 10.8 0.6790825582056367 0.023156423793596725
Spline 10.8 0.7495675522358602 0.04996449290882087
BesselHyman89 10.8 0.6974398969625417 0.029320725555436262
Harmonic 10.9 0.6778644284930258 0.021704825039222043
M3A 10.9 0.7003311194590535 0.028506042717612933
Rational 10.9 0.6813774235898806 0.0227419710403406
Spline 10.9 0.7544799916885523 0.048288214724335185
BesselHyman89 10.9 0.7003311194590535 0.028506042717612933
Harmonic 11.0 0.6800182402843286 0.02137225169218454
M3A 11.0 0.7031415691746272 0.027705269936674867
Rational 11.0 0.6836311698435162 0.02233404118142838
Spline 11.0 0.7592259788965903 0.046635448015740426
BesselHyman89 11.0 0.7031415691746272 0.027705269936674867
Harmonic 11.1 0.6821390470125327 0.021044723777248735
M3A 11.1 0.7058726371149513 0.026918407212622064
Rational 11.1 0.6858444492559778 0.021932634216860068
Spline 11.1 0.7638078650075634 0.04500619278303659
BesselHyman89 11.1 0.7058726371149513 0.026918407212622064
Harmonic 11.2 0.6842273532208483 0.020722241294414627
M3A 11.2 0.7085257142857144 0.026145454545454524
Rational 11.2 0.6880179141166998 0.021537750146635656
Spline 11.2 0.7682280011690605 0.04340044902622367
BesselHyman89 11.2 0.7085257142857144 0.026145454545454524
Harmonic 11.3 0.6862836634524857 0.020404804243682205
M3A 11.3 0.711102191692605 0.025386411935172232
Rational 11.3 0.6901522167151164 0.02114938897075514
Spline 11.3 0.7724887385286712 0.04181821674530165
BesselHyman89 11.3 0.711102191692605 0.025386411935172232
Harmonic 11.4 0.6883084822506549 0.020092412625051487
M3A 11.4 0.7136034603413117 0.02464127938177522
Rational 11.4 0.6922480093406622 0.02076755068921854
Spline 11.4 0.776592428233984 0.04025949594027058
BesselHyman89 11.4 0.7136034603413117 0.02464127938177522
Harmonic 11.5 0.690302314158566 0.019785066438522465
M3A 11.5 0.7160309112375229 0.023910056885263473
Rational 11.5 0.6943059442827716 0.020392235302025843
Spline 11.5 0.7805414214325883 0.03872428661113044
BesselHyman89 11.5 0.7160309112375229 0.023910056885263473
Harmonic 11.6 0.6922656637194293 0.01948276568409514
M3A 11.6 0.7183859353869273 0.023192744445636987
Rational 11.6 0.6963266738308789 0.02002344280917705
Spline 11.6 0.7843380692720731 0.037212588757881214
BesselHyman89 11.6 0.7183859353869273 0.023192744445636987
Harmonic 11.7 0.6941990354764551 0.019185510361769513
M3A 11.7 0.7206699237952132 0.022489342062895764
Rational 11.7 0.6983108502744184 0.019661173210672164
Spline 11.7 0.7879847229000275 0.035724402380522914
BesselHyman89 11.7 0.7206699237952132 0.022489342062895764
Harmonic 11.8 0.6961029339728534 0.01889330047154557
M3A 11.8 0.7228842674680693 0.02179984973703979
Rational 11.8 0.7002591259028248 0.01930542650651117
Spline 11.8 0.7914837334640407 0.034259727479055514
BesselHyman89 11.8 0.7228842674680693 0.02179984973703979
Harmonic 11.9 0.6979778637518342 0.018606136013423334
M3A 11.9 0.725030357411184 0.021124267468069096
Rational 11.9 0.7021721530055322 0.01895620269669409
Spline 11.9 0.7948374521117016 0.03281856405347906
BesselHyman89 11.9 0.725030357411184 0.021124267468069096
Harmonic 12.0 0.6998243293566081 0.01832401698740279
M3A 12.0 0.7271095846302459 0.020462595255983665
Rational 12.0 0.704050583871975 0.018613501781220912
Spline 12.0 0.7980482299905995 0.03140091210379353
BesselHyman89 12.0 0.7271095846302459 0.020462595255983665
Harmonic 12.1 0.7016428353303849 0.018046943393483946
M3A 12.1 0.7291233401309436 0.019814833100783497
Rational 12.1 0.7058950707915878 0.01827732376009164
Spline 12.1 0.8011184182483234 0.030006771629998923
BesselHyman89 12.1 0.7291233401309436 0.019814833100783497
Harmonic 12.2 0.7034338862163749 0.017774915231666792
M3A 12.2 0.7310730149189655 0.01918098100246859
Rational 12.2 0.7077062660538048 0.017947668633306275
Spline 12.2 0.8040503680324623 0.028636142632095234
BesselHyman89 12.2 0.7310730149189655 0.01918098100246859
Harmonic 12.3 0.7051979865577883 0.01750793250195134
M3A 12.3 0.7329600000000002 0.018561038961038934
Rational 12.3 0.7094848219480605 0.017624536400864806
Spline 12.3 0.8068464304906054 0.02728902511008245
BesselHyman89 12.3 0.7329600000000002 0.018561038961038934
Harmonic 12.4 0.7069356408978352 0.017245995204337578
M3A 12.4 0.7347856863797361 0.017955006976494558
Rational 12.4 0.7112313907637893 0.017307927062767244
Spline 12.4 0.8095089567703418 0.02596541906396061
BesselHyman89 12.4 0.7347856863797361 0.017955006976494558
Harmonic 12.5 0.7086473537797259 0.016989103338825515
M3A 12.5 0.7365514650638618 0.017362885048835444
Rational 12.5 0.7129466247904255 0.01699784061901359
Spline 12.5 0.8120402980192606 0.02466532449372969
BesselHyman89 12.5 0.7365514650638618 0.017362885048835444
Harmonic 12.6 0.7103336297466704 0.016737256905415148
M3A 12.6 0.738258727058066 0.016784673178061593
Rational 12.6 0.7146311763174035 0.016694277069603837
Spline 12.6 0.8144428053849508 0.0233887413993897
BesselHyman89 12.6 0.738258727058066 0.016784673178061593
Harmonic 12.7 0.711994973341879 0.01649045590410648
M3A 12.7 0.7399088633680371 0.016220371364173005
Rational 12.7 0.7162856976341576 0.016397236414537993
Spline 12.7 0.8167188300150016 0.02213566978094063
BesselHyman89 12.7 0.7399088633680371 0.016220371364173005
Harmonic 12.8 0.7136318891085618 0.0162487003348995
M3A 12.8 0.7415032649994635 0.01566997960716967
Rational 12.8 0.7179108410301225 0.016106718653816045
Spline 12.8 0.818870723057002 0.02090610963838245
BesselHyman89 12.8 0.7415032649994635 0.01566997960716967
Harmonic 12.9 0.7152448815899289 0.016011990197794222
M3A 12.9 0.7430433229580338 0.015133497907051607
Rational 12.9 0.7195072587947323 0.01582272378743801
Spline 12.9 0.8209008356585411 0.01970006097171524
BesselHyman89 12.9 0.7430433229580338 0.015133497907051607
Harmonic 13.0 0.7168344553291907 0.015780325492790636
M3A 13.0 0.7445304282494366 0.01461092626381881
Rational 13.0 0.7210756032174216 0.015545251815403876
Spline 13.0 0.822811518967208 0.018517523780938933
BesselHyman89 13.0 0.7445304282494366 0.01461092626381881
Harmonic 13.1 0.718401114869557 0.01555370621988875
M3A 13.1 0.7459659718793604 0.014102264677471277
Rational 13.1 0.7226165265876245 0.015274302737713647
Spline 13.1 0.8246051241305918 0.01735849806605355
BesselHyman89 13.1 0.7459659718793604 0.014102264677471277
Harmonic 13.2 0.7199453647542384 0.01533213237908856
M3A 13.2 0.7473513448534937 0.01360751314800901
Rational 13.2 0.7241306811947757 0.015009876554367318
Spline 13.2 0.8262840022962818 0.016222983827059098
BesselHyman89 13.2 0.7473513448534937 0.01360751314800901
Harmonic 13.3 0.7214677095264449 0.015115603970390058
M3A 13.3 0.7486879381775251 0.013126671675431988
Rational 13.3 0.7256187193283095 0.014751973265364895
Spline 13.3 0.8278505046118668 0.015110981063955531
BesselHyman89 13.3 0.7486879381775251 0.013126671675431988
Harmonic 13.4 0.7229686537293866 0.014904120993793261
M3A 13.4 0.749977142857143 0.012659740259740246
Rational 13.4 0.7270812932776602 0.014500592870706378
Spline 13.4 0.8293069822249359 0.014022489776742933
BesselHyman89 13.4 0.749977142857143 0.012659740259740246
Harmonic 13.5 0.7244487019062735 0.014697683449298157
M3A 13.5 0.751220349898036 0.012206718900933763
Rational 13.5 0.7285190553322622 0.014255735370391764
Spline 13.5 0.8306557862830783 0.012957509965421249
BesselHyman89 13.5 0.751220349898036 0.012206718900933763
Harmonic 13.6 0.7259083586003162 0.014496291336904752
M3A 13.6 0.7524189503058926 0.011767607599012547
Rational 13.6 0.72993265778155 0.014017400764421057
Spline 13.6 0.8318992679338832 0.011916041629990479
BesselHyman89 13.6 0.7524189503058926 0.011767607599012547
Harmonic 13.7 0.7273481283547246 0.014299944656613038
M3A 13.7 0.7535743350864013 0.011342406353976597
Rational 13.7 0.731322752914958 0.013785589052794256
Spline 13.7 0.8330397783249395 0.010898084770450636
BesselHyman89 13.7 0.7535743350864013 0.011342406353976597
Harmonic 13.8 0.7287685157127088 0.014108643408423022
M3A 13.8 0.7546878952452507 0.010931115165825893
Rational 13.8 0.7326899930219203 0.013560300235511347
Spline 13.8 0.8340796686038364 0.009903639386801694
BesselHyman89 13.8 0.7546878952452507 0.010931115165825893
Harmonic 13.9 0.7301700252174792 0.013922387592334702
M3A 13.9 0.7557610217881293 0.010533734034560469
Rational 13.9 0.7340350303918717 0.013341534312572352
Spline 13.9 0.8350212899181628 0.008932705479043707
BesselHyman89 13.9 0.7557610217881293 0.010533734034560469
Harmonic 14.0 0.7315531614122459 0.013741177208348077
M3A 14.0 0.7567951057207256 0.010150262960180303
Rational 14.0 0.7353585173142463 0.013129291283977263
Spline 14.0 0.8358669934155082 0.007985283047176633
BesselHyman89 14.0 0.7567951057207256 0.010150262960180303
Harmonic 14.1 0.732918428840219 0.01356501225646315
M3A 14.1 0.7577915380487282 0.009780701942685405
Rational 14.1 0.7366611060784786 0.012923571149726077
Spline 14.1 0.8366191302434612 0.007061372091200488
BesselHyman89 14.1 0.7577915380487282 0.009780701942685405
Harmonic 14.2 0.7342663320446086 0.013393892736679918
M3A 14.2 0.7587517097778256 0.009425050982075772
Rational 14.2 0.7379434489740029 0.012724373909818794
Spline 14.2 0.8372800515496113 0.006160972611115256
BesselHyman89 14.2 0.7587517097778256 0.009425050982075772
Harmonic 14.3 0.7355973755686249 0.013227818648998378
M3A 14.3 0.7596770119137062 0.009083310078351392
Rational 14.3 0.7392061982902538 0.01253169956425541
Spline 14.3 0.8378521084815473 0.0052840846069209385
BesselHyman89 14.3 0.7596770119137062 0.009083310078351392
Harmonic 14.4 0.7369120639554783 0.01306678999341854
M3A 14.4 0.7605688354620587 0.008755479231512278
Rational 14.4 0.7404500063166655 0.012345548113035936
Spline 14.4 0.8383376521868585 0.0044307080786175485
BesselHyman89 14.4 0.7605688354620587 0.008755479231512278
Harmonic 14.5 0.7382109017483787 0.012910806769940397
M3A 14.5 0.7614285714285716 0.00844155844155843
Rational 14.5 0.7416755253426724 0.012165919556160368
Spline 14.5 0.8387390338131339 0.0036008430262051
BesselHyman89 14.5 0.7614285714285716 0.00844155844155843
Harmonic 14.6 0.7394943934905365 0.01275986897856395
M3A 14.6 0.7622576108189332 0.008141547708489849
Rational 14.6 0.742883407657709 0.0119928138936287
Spline 14.6 0.8390586045079625 0.0027944894496835654
BesselHyman89 14.6 0.7622576108189332 0.008141547708489849
Harmonic 14.7 0.7407630437251616 0.012613976619289199
M3A 14.7 0.7630573446388323 0.007855447032306527
Rational 14.7 0.7440743055512096 0.011826231125440938
Spline 14.7 0.8392987154189336 0.0020116473490529446
BesselHyman89 14.7 0.7630573446388323 0.007855447032306527
Harmonic 14.8 0.7420173569954643 0.012473129692116138
M3A 14.8 0.7638291638939574 0.007583256413008471
Rational 14.8 0.7452488713126086 0.01166617125159708
Spline 14.8 0.8394617176936361 0.0012523167243132377
BesselHyman89 14.8 0.7638291638939574 0.007583256413008471
Harmonic 14.9 0.7432578378446548 0.012337328197044778
M3A 14.9 0.7645744595899968 0.007324975850595675
Rational 14.9 0.7464077572313406 0.01151263427209713
Spline 14.9 0.8395499624796593 5.164975754644724E-4
BesselHyman89 14.9 0.7645744595899968 0.007324975850595675
Harmonic 15.0 0.7444849908159433 0.012206572134075114
M3A 15.0 0.7652946227326394 0.007080605345068151
Rational 15.0 0.7475516155968396 0.011365620186941077
Spline 15.0 0.8395658009245921 -1.958100974933652E-4
BesselHyman89 15.0 0.7652946227326394 0.007080605345068151
Harmonic 15.1 0.74569932045254 0.012080861503207148
M3A 15.1 0.7659910443275734 0.00685014489642588
Rational 15.1 0.7486810986985402 0.011225128996128934
Spline 15.1 0.8395115841760237 -8.846062945602751E-4
BesselHyman89 15.1 0.7659910443275734 0.00685014489642588
Harmonic 15.2 0.7469013312976548 0.011960196304440875
M3A 15.2 0.7666651153804873 0.006633594504668876
Rational 15.2 0.7497968588258768 0.011091160699660693
Spline 15.2 0.8393896633815431 -0.001549891015736285
BesselHyman89 15.2 0.7666651153804873 0.006633594504668876
Harmonic 15.3 0.7480915278944982 0.011844576537776295
M3A 15.3 0.76731822689707 0.006430954169797137
Rational 15.3 0.7508995482682838 0.010963715297536356
Spline 15.3 0.8392023896887394 -0.002191664261021367
BesselHyman89 15.3 0.76731822689707 0.006430954169797137
Harmonic 15.4 0.7492704147862801 0.011734002203213415
M3A 15.4 0.7679517698830096 0.006242223891810658
Rational 15.4 0.7519898193151956 0.010842792789755924
Spline 15.4 0.8389521142452018 -0.0028099260304155216
BesselHyman89 15.4 0.7679517698830096 0.006242223891810658
Harmonic 15.5 0.750438496516211 0.011628473300752229
M3A 15.5 0.7685671353439949 0.006067403670709452
Rational 15.5 0.7530683242560464 0.0107283931763194
Spline 15.5 0.8386411881985193 -0.0034046763239187483
BesselHyman89 15.5 0.7685671353439949 0.006067403670709452
Harmonic 15.6 0.7515962776275007 0.01152798983039274
M3A 15.6 0.7691657142857143 0.005906493506493506
Rational 15.6 0.7541357153802709 0.010620516457226774
Spline 15.6 0.8382719626962811 -0.003975915141531047
BesselHyman89 15.6 0.7691657142857143 0.005906493506493506
Harmonic 15.7 0.7527442626633595 0.011432551792134947
M3A 15.7 0.7697488977138565 0.005759493399162811
Rational 15.7 0.7551926449773032 0.010519162632478055
Spline 15.7 0.8378467888860762 -0.004523642483252446
BesselHyman89 15.7 0.7697488977138565 0.005759493399162811
Harmonic 15.8 0.7538829561669977 0.011342159185978851
M3A 15.8 0.7703180766341098 0.00562640334871739
Rational 15.8 0.756239765336578 0.010424331702073238
Spline 15.8 0.8373680179154936 -0.005047858349082904
BesselHyman89 15.8 0.7703180766341098 0.00562640334871739
Harmonic 15.9 0.7550128626816254 0.011256812011924449
M3A 15.9 0.7708746420521628 0.0055072233551572355
Rational 15.9 0.7572777287475294 0.010336023666012328
Spline 15.9 0.8368380009321226 -0.005548562739022447
BesselHyman89 15.9 0.7708746420521628 0.0055072233551572355
Harmonic 16.0 0.7561344867504527 0.011176510269971743
M3A 16.0 0.771419984973704 0.00540195341848234
Rational 16.0 0.7583071874995919 0.010254238524295321
Spline 16.0 0.8362590890835522 -0.006025755653071063
BesselHyman89 16.0 0.771419984973704 0.00540195341848234
Harmonic 16.1 0.7572483329166898 0.011101253960120735
M3A 16.1 0.7719554964044221 0.005310593538692704
Rational 16.1 0.7593287938822 0.010178976276922217
Spline 16.1 0.8356336335173714 -0.006479437091228765
BesselHyman89 16.1 0.7719554964044221 0.005310593538692704
Harmonic 16.2 0.7583549057235468 0.011031043082371426
M3A 16.2 0.7724825673500054 0.005233143715788334
Rational 16.2 0.7603432001847878 0.010110236923893023
Spline 16.2 0.8349639853811694 -0.006909607053495526
BesselHyman89 16.2 0.7724825673500054 0.005233143715788334
Harmonic 16.3 0.7594547097142341 0.010965877636723805
M3A 16.3 0.7730025888161427 0.00516960394976923
Rational 16.3 0.76135105869679 0.010048020465207728
Spline 16.3 0.8342524958225354 -0.007316265539871372
BesselHyman89 16.3 0.7730025888161427 0.00516960394976923
Harmonic 16.4 0.7605482494319616 0.010905757623177886
M3A 16.4 0.7735169518085221 0.005119974240635393
Rational 16.4 0.7623530217076409 0.00999232690086634
Spline 16.4 0.8335015159890582 -0.007699412550356291
BesselHyman89 16.4 0.7735169518085221 0.005119974240635393
Harmonic 16.5 0.7616360294199398 0.010850683041733662
M3A 16.5 0.7740270473328326 0.005084254588386815
Rational 16.5 0.7633497415067747 0.009943156230868853
Spline 16.5 0.8327133970283271 -0.008059048084950296
BesselHyman89 16.5 0.7740270473328326 0.005084254588386815
Harmonic 16.6 0.7627185542213785 0.01080065389239113
M3A 16.6 0.7745342663947623 0.005062444993023496
Rational 16.6 0.764341870383626 0.009900508455215274
Spline 16.6 0.8318904900879311 -0.008395172143653387
BesselHyman89 16.6 0.7745342663947623 0.005062444993023496
Harmonic 16.7 0.763796328379488 0.010755670175150299
M3A 16.7 0.7750400000000001 0.0050545454545454435
Rational 16.7 0.7653300606276292 0.009864383573905594
Spline 16.7 0.8310351463154595 -0.008707784726465537
BesselHyman89 16.7 0.7750400000000001 0.0050545454545454435
Harmonic 16.8 0.7648698564374786 0.010715731890011161
M3A 16.8 0.7755456391542342 0.005060555972952664
Rational 16.8 0.7663149645282186 0.009834781586939824
Spline 16.8 0.8301497168585011 -0.008996885833386759
BesselHyman89 16.8 0.7755456391542342 0.005060555972952664
Harmonic 16.9 0.7659396429385603 0.010680839036973717
M3A 16.9 0.7760525748631535 0.005080476548245137
Rational 16.9 0.7672972343748287 0.009811702494317957
Spline 16.9 0.8292365528646453 -0.009262475464417066
BesselHyman89 16.9 0.7760525748631535 0.005080476548245137
Harmonic 17.0 0.7670061924259434 0.010650991616037973
M3A 17.0 0.7765621981324462 0.0051143071804228765
Rational 17.0 0.7682775224568936 0.009795146296039992
Spline 17.0 0.8282980054814807 -0.00950455361955646
BesselHyman89 17.0 0.7765621981324462 0.0051143071804228765
Harmonic 17.1 0.768070009442838 0.010626189627203925
M3A 17.1 0.7770758999678009 0.005162047869485882
Rational 17.1 0.7692564810638481 0.00978511299210593
Spline 17.1 0.827336425856597 -0.009723120298804927
BesselHyman89 17.1 0.7770758999678009 0.005162047869485882
Harmonic 17.2 0.7691315985324542 0.010606433070471568
M3A 17.2 0.7775950713749061 0.00522369861543414
Rational 17.2 0.7702347624851263 0.009781602582515779
Spline 17.2 0.8263541651375828 -0.009918175502162466
BesselHyman89 17.2 0.7775950713749061 0.00522369861543414
Harmonic 17.3 0.7701914642380023 0.010591721945840911
M3A 17.3 0.7781211033594506 0.005299259418267678
Rational 17.3 0.7712130190101627 0.009784615067269527
Spline 17.3 0.8253535744720274 -0.010089719229629077
BesselHyman89 17.3 0.7781211033594506 0.005299259418267678
Harmonic 17.4 0.7712501111026924 0.01058205625331195
M3A 17.4 0.7786553869271226 0.0053887302779864685
Rational 17.4 0.7721919029283917 0.009794150446367177
Spline 17.4 0.82433700500752 -0.010237751481204774
BesselHyman89 17.4 0.7786553869271226 0.0053887302779864685
Harmonic 17.5 0.7723080436697347 0.010577435992884684
M3A 17.5 0.7791993130836107 0.005492111194590525
Rational 17.5 0.7731720665292476 0.009810208719808738
Spline 17.5 0.8233068078916496 -0.010362272256889543
BesselHyman89 17.5 0.7791993130836107 0.005492111194590525
Harmonic 17.6 0.7733657664823395 0.010577861164559114
M3A 17.6 0.7797542728346035 0.005609402168079848
Rational 17.6 0.7741541621021649 0.009832789887594201
Spline 17.6 0.822265334272005 -0.010463281556683399
BesselHyman89 17.6 0.7797542728346035 0.005609402168079848
Harmonic 17.7 0.7744237840837167 0.010583331768335244
M3A 17.7 0.7803216571857895 0.00574060319845443
Rational 17.7 0.7751388419365779 0.009861893949723567
Spline 17.7 0.8212149352961758 -0.010540779380586326
BesselHyman89 17.7 0.7803216571857895 0.00574060319845443
Harmonic 17.8 0.7754826010170766 0.01059384780421306
M3A 17.8 0.7809028571428572 0.005885714285714279
Rational 17.8 0.7761267583219211 0.009897520906196836
Spline 17.8 0.8201579621117508 -0.010594765728598313
BesselHyman89 17.8 0.7809028571428572 0.005885714285714279
Harmonic 17.9 0.7765427218256293 0.010609409272192581
M3A 17.9 0.7814992637114951 0.006044735429859387
Rational 17.9 0.7771185635476288 0.009939670757014012
Spline 17.9 0.8190967658663193 -0.010625240600719399
BesselHyman89 17.9 0.7814992637114951 0.006044735429859387
Harmonic 18.0 0.7776046510525851 0.010630016172273798
M3A 18.0 0.782112267897392 0.006217666630889761
Rational 18.0 0.7781149099031354 0.00998834350217509
Spline 18.0 0.81803369770747 -0.010632203996949557
BesselHyman89 18.0 0.782112267897392 0.006217666630889761
Harmonic 18.1 0.7786688932411542 0.010655668504456706
M3A 18.1 0.782743260706236 0.006404507888805401
Rational 18.1 0.7791164496778753 0.010043539141680075
Spline 18.1 0.8169711087827923 -0.010615655917288788
BesselHyman89 18.1 0.782743260706236 0.006404507888805401
Harmonic 18.2 0.7797359529345465 0.01068636626874131
M3A 18.2 0.7833936331437159 0.006605259203606301
Rational 18.2 0.7801238351612828 0.010105257675528962
Spline 18.2 0.8159113502398754 -0.010575596361737105
BesselHyman89 18.2 0.7833936331437159 0.006605259203606301
Harmonic 18.3 0.7808063346759724 0.010722109465127614
M3A 18.3 0.7840647762155201 0.006819920575292467
Rational 18.3 0.7811377186427926 0.010173499103721756
Spline 18.3 0.8148567732263079 -0.01051202533029448
BesselHyman89 18.3 0.7840647762155201 0.006819920575292467
Harmonic 18.4 0.7818805430086421 0.010762898093615608
M3A 18.4 0.7847580809273371 0.007048492003863892
Rational 18.4 0.7821587524118386 0.01024826342625845
Spline 18.4 0.8138097288896795 -0.010424942822960956
BesselHyman89 18.4 0.7847580809273371 0.007048492003863892
Harmonic 18.5 0.7829590824757656 0.010808732154205306
M3A 18.5 0.7854749382848557 0.007290973489320583
Rational 18.5 0.7831875887578557 0.010329550643139049
Spline 18.5 0.8127725683775787 -0.01031434883973649
BesselHyman89 18.5 0.7854749382848557 0.007290973489320583
Harmonic 18.6 0.7840424576205531 0.010859611646896698
M3A 18.6 0.7862167392937642 0.007547365031662541
Rational 18.6 0.7842248799702779 0.010417360754363555
Spline 18.6 0.8117476428375952 -0.01018024338062111
BesselHyman89 18.6 0.7862167392937642 0.007547365031662541
Harmonic 18.7 0.7851311729862149 0.010915536571689779
M3A 18.7 0.786984874959751 0.007817666630889758
Rational 18.7 0.7852712783385398 0.010511693759931964
Spline 18.7 0.8107373034173175 -0.010022626445614816
BesselHyman89 18.7 0.786984874959751 0.007817666630889758
Harmonic 18.8 0.7862257331159612 0.010976506928584564
M3A 18.8 0.787780736288505 0.008101878287002248
Rational 18.8 0.7863274361520758 0.010612549659844275
Spline 18.8 0.8097439012643353 -0.00984149803471758
BesselHyman89 18.8 0.787780736288505 0.008101878287002248
Harmonic 18.9 0.787326642553002 0.011042522717581042
M3A 18.9 0.7886057142857144 0.008399999999999984
Rational 18.9 0.7873940057003201 0.010719928454100493
Spline 18.9 0.8087697875262371 -0.009636858147929445
BesselHyman89 18.9 0.7886057142857144 0.008399999999999984
Harmonic 19.0 0.7884344058405475 0.011113583938679214
M3A 19.0 0.7894611999570678 0.008712031769882993
Rational 19.0 0.7884716392727074 0.010833830142700618
Spline 19.0 0.8078173133506124 -0.009408706785250354
BesselHyman89 19.0 0.7894611999570678 0.008712031769882993
Harmonic 19.1 0.7895495275218078 0.011189690591879083
M3A 19.1 0.7903485843082538 0.009037973596651268
Rational 19.1 0.7895609891586718 0.010954254725644645
Spline 19.1 0.8068888298850501 -0.009157043946680349
BesselHyman89 19.1 0.7903485843082538 0.009037973596651268
Harmonic 19.2 0.7906725121399933 0.011270842677180651
M3A 19.2 0.7912692583449609 0.009377825480304802
Rational 19.2 0.7906627076476478 0.011081202202932568
Spline 19.2 0.8059866882771393 -0.008881869632219444
BesselHyman89 19.2 0.7912692583449609 0.009377825480304802
Harmonic 19.3 0.7918038642383141 0.01135704019458391
M3A 19.3 0.7922246130728776 0.00973158742084361
Rational 19.3 0.7917774470290697 0.011214672574564408
Spline 19.3 0.8051132396744692 -0.008583183841867598
BesselHyman89 19.3 0.7922246130728776 0.00973158742084361
Harmonic 19.4 0.7929440883599802 0.011448283144088866
M3A 19.4 0.7932160394976924 0.010099259418267663
Rational 19.4 0.792905859592372 0.011354665840540144
Spline 19.4 0.8042708352246288 -0.008260986575624837
BesselHyman89 19.4 0.7932160394976924 0.010099259418267663
Harmonic 19.5 0.7940936890482019 0.011544571525695522
M3A 19.5 0.794244928625094 0.010480841472576989
Rational 19.5 0.7940485976269892 0.011501182000859787
Spline 19.5 0.8034618260752073 -0.007915277833491136
BesselHyman89 19.5 0.794244928625094 0.010480841472576989
Harmonic 19.6 0.7952531708461894 0.011645905339403871
M3A 19.6 0.7953126714607707 0.010876333583771589
Rational 19.6 0.7952063134223555 0.011654221055523339
Spline 19.6 0.8026885633737936 -0.00754605761546652
BesselHyman89 19.6 0.7953126714607707 0.010876333583771589
Harmonic 19.7 0.7964230382971528 0.011752284585213914
M3A 19.7 0.7964206590104111 0.011285735751851433
Rational 19.7 0.7963796592679053 0.011813783004530787
Spline 19.7 0.8019533982679771 -0.00715332592155099
BesselHyman89 19.7 0.7964206590104111 0.011285735751851433
Harmonic 19.8 0.7976037959443022 0.01186370926312566
M3A 19.8 0.7975702822797038 0.011709047976816558
Rational 19.8 0.7975692874530731 0.011979867847882145
Spline 19.8 0.8012586819053464 -0.006737082751744533
BesselHyman89 19.8 0.7975702822797038 0.011709047976816558
Harmonic 19.9 0.7987959483308479 0.01198017937313909
M3A 19.9 0.7987629322743373 0.012146270258666929
Rational 19.9 0.7987758502672933 0.012152475585577398
Spline 19.9 0.8006067654334911 -0.006297328106047162
BesselHyman89 19.9 0.7987629322743373 0.012146270258666929
Harmonic 20.0 0.8 0.012101694915254223
M3A 20.0 0.8 0.012597402597402581
Rational 20.0 0.8 0.012331606217616566
Spline 20.0 0.8 -0.005834061984458861
BesselHyman89 20.0 0.8 0.012597402597402581
Harmonic 20.1 0.8012085585472155 0.01206942645828746
M3A 20.1 0.8012571428571429 0.012545454545454528
Rational 20.1 0.80123109215396 0.012290210281946018
Spline 20.1 0.7994402657242209 -0.005361415234222758
BesselHyman89 20.1 0.8012571428571429 0.012545454545454528
Harmonic 20.2 0.8024138753775039 0.01203686057671141
M3A 20.2 0.802509090909091 0.012493506493506478
Rational 20.2 0.8024580367404617 0.0122486548684476
Spline 20.2 0.7989275586125356 -0.004893518702582009
BesselHyman89 20.2 0.802509090909091 0.012493506493506478
Harmonic 20.3 0.8036159207484042 0.01200399727052607
M3A 20.3 0.8037558441558442 0.012441558441558425
Rational 20.3 0.803680817811722 0.01220693997712131
Spline 20.3 0.7984614036430847 -0.004430372389536582
BesselHyman89 20.3 0.8037558441558442 0.012441558441558425
Harmonic 20.4 0.8048146649174555 0.01197083653973144
M3A 20.4 0.8049974025974026 0.012389610389610374
Rational 20.4 0.8048994194199584 0.012165065607967148
Spline 20.4 0.7980413257940084 -0.003971976295086508
BesselHyman89 20.4 0.8049974025974026 0.012389610389610374
Harmonic 20.5 0.8060100781421968 0.011937378384327521
M3A 20.5 0.8062337662337663 0.012337662337662321
Rational 20.5 0.8061138256173879 0.012123031760985115
Spline 20.5 0.7976668500434475 -0.0035183304192317553
BesselHyman89 20.5 0.8062337662337663 0.012337662337662321
Harmonic 20.6 0.8072021306801673 0.011903622804314314
M3A 20.6 0.8074649350649351 0.01228571428571427
Rational 20.6 0.8073240204562278 0.012080838436175209
Spline 20.6 0.7973375013695423 -0.003069434761972341
BesselHyman89 20.6 0.8074649350649351 0.01228571428571427
Harmonic 20.7 0.808390792788906 0.01186956979969182
M3A 20.7 0.8086909090909091 0.012233766233766218
Rational 20.7 0.8085299879886952 0.012038485633537432
Spline 20.7 0.7970528047504333 -0.0026252893233082797
BesselHyman89 20.7 0.8086909090909091 0.012233766233766218
Harmonic 20.8 0.8095760347259521 0.011835219370460033
M3A 20.8 0.8099116883116884 0.012181818181818165
Rational 20.8 0.8097317122670077 0.011995973353071784
Spline 20.8 0.7968122851642608 -0.0021858941032395405
BesselHyman89 20.8 0.8099116883116884 0.012181818181818165
Harmonic 20.9 0.8107578267488444 0.01180057151661896
M3A 20.9 0.8111272727272727 0.012129870129870116
Rational 20.9 0.810929177343382 0.011953301594778264
Spline 20.9 0.7966154675891655 -0.0017512491017661544
BesselHyman89 20.9 0.8111272727272727 0.012129870129870116
Harmonic 21.0 0.8119361391151222 0.011765626238168597
M3A 21.0 0.8123376623376624 0.012077922077922063
Rational 21.0 0.8121223672700357 0.011910470358656873
Spline 21.0 0.7964618770032877 -0.0013213543188880907
BesselHyman89 21.0 0.8123376623376624 0.012077922077922063
Harmonic 21.1 0.8131109420823245 0.011730383535108944
M3A 21.1 0.8135428571428572 0.01202597402597401
Rational 21.1 0.8133112660991858 0.011867479644707609
Spline 21.1 0.796351038384768 -8.962097546053645E-4
BesselHyman89 21.1 0.8135428571428572 0.01202597402597401
Harmonic 21.2 0.8142822059079904 0.011694843407440004
M3A 21.2 0.8147428571428572 0.011974025974025958
Rational 21.2 0.8144958578830496 0.011824329452930474
Spline 21.2 0.7962824767117468 -4.758154089179916E-4
BesselHyman89 21.2 0.8147428571428572 0.011974025974025958
Harmonic 21.3 0.8154499008496588 0.011659005855161773
M3A 21.3 0.8159376623376624 0.011922077922077907
Rational 21.3 0.8156761266738444 0.011781019783325467
Spline 21.3 0.7962557169623645 -6.017128182593968E-5
BesselHyman89 21.3 0.8159376623376624 0.011922077922077907
Harmonic 21.4 0.816613997164869 0.011622870878274254
M3A 21.4 0.8171272727272727 0.011870129870129855
Rational 21.4 0.8168520565237871 0.011737550635892591
Spline 21.4 0.7962702841147618 3.507226266707582E-4
BesselHyman89 21.4 0.8171272727272727 0.011870129870129855
Harmonic 21.5 0.81777446511116 0.011586438476777445
M3A 21.5 0.8183116883116883 0.011818181818181802
Rational 21.5 0.8180236314850953 0.01169392201063184
Spline 21.5 0.7963257031470788 7.568663165721332E-4
BesselHyman89 21.5 0.8183116883116883 0.011818181818181802
Harmonic 21.6 0.8189312749460709 0.011549708650671347
M3A 21.6 0.8194909090909092 0.01176623376623375
Rational 21.6 0.819190835609986 0.011650133907543218
Spline 21.6 0.7964214990374563 0.0011582597878781707
BesselHyman89 21.6 0.8194909090909092 0.01176623376623375
Harmonic 21.7 0.8200843969271406 0.011512681399955961
M3A 21.7 0.8206649350649351 0.0117142857142857
Rational 21.7 0.8203536529506763 0.011606186326626727
Spline 21.7 0.7965571967640347 0.0015549030405888568
BesselHyman89 21.7 0.8206649350649351 0.0117142857142857
Harmonic 21.8 0.8212338013119085 0.011475356724631286
M3A 21.8 0.8218337662337662 0.011662337662337647
Rational 21.8 0.8215120675593837 0.011562079267882362
Spline 21.8 0.7967323213049543 0.0019467960747042183
BesselHyman89 21.8 0.8218337662337662 0.011662337662337647
Harmonic 21.9 0.8223794583579133 0.011437734624697323
M3A 21.9 0.8229974025974026 0.011610389610389595
Rational 21.9 0.8226660634883252 0.011517812731310126
Spline 21.9 0.7969463976383556 0.0023339388902242283
BesselHyman89 21.9 0.8229974025974026 0.011610389610389595
Harmonic 22.0 0.8235213383226943 0.011399815100154068
M3A 22.0 0.8241558441558442 0.011558441558441542
Rational 22.0 0.823815624789718 0.011473386716910018
Spline 22.0 0.7971989507423792 0.0027163314871489156
BesselHyman89 22.0 0.8241558441558442 0.011558441558441542
Harmonic 22.1 0.8246594114637905 0.011361598151001526
M3A 22.1 0.825309090909091 0.01150649350649349
Rational 22.1 0.8249607355157795 0.011428801224682037
Spline 22.1 0.7974895055951656 0.0030939738654782636
BesselHyman89 22.1 0.825309090909091 0.01150649350649349
Harmonic 22.2 0.8257936480387409 0.011323083777239694
M3A 22.2 0.8264571428571429 0.01145454545454544
Rational 22.2 0.8261013797187269 0.011384056254626188
Spline 22.2 0.7978175871748551 0.003466866025212262
BesselHyman89 22.2 0.8264571428571429 0.01145454545454544
Harmonic 22.3 0.8269240183050848 0.011284271978868573
M3A 22.3 0.8276 0.011402597402597386
Rational 22.3 0.8272375414507772 0.011339151806742465
Spline 22.3 0.7981827204595882 0.0038350079663509347
BesselHyman89 22.3 0.8276 0.011402597402597386
Harmonic 22.4 0.828050492520361 0.011245162755888166
M3A 22.4 0.8287376623376623 0.011350649350649337
Rational 22.4 0.8283692047641478 0.011294087881030871
Spline 22.4 0.7985844304275054 0.004198399688894258
BesselHyman89 22.4 0.8287376623376623 0.011350649350649337
Harmonic 22.5 0.8291730409421088 0.011205756108298466
M3A 22.5 0.8298701298701299 0.011298701298701284
Rational 22.5 0.8294963537110558 0.011248864477491405
Spline 22.5 0.7990222420567472 0.004557041192842256
BesselHyman89 22.5 0.8298701298701299 0.011298701298701284
Harmonic 22.6 0.8302916338278671 0.011166052036099479
M3A 22.6 0.8309974025974026 0.01124675324675323
Rational 22.6 0.8306189723437185 0.011203481596124068
Spline 22.6 0.799495680325454 0.004910932478194916
BesselHyman89 22.6 0.8309974025974026 0.01124675324675323
Harmonic 22.7 0.8314062414351749 0.011126050539291202
M3A 22.7 0.8321194805194805 0.01119480519480518
Rational 22.7 0.8317370447143531 0.011157939236928859
Spline 22.7 0.8000042702117663 0.005260073544952226
BesselHyman89 22.7 0.8321194805194805 0.01119480519480518
Harmonic 22.8 0.8325168340215716 0.011085751617873637
M3A 22.8 0.8332363636363637 0.011142857142857126
Rational 22.8 0.8328505548751767 0.01111223739990578
Spline 22.8 0.8005475366938246 0.005604464393114211
BesselHyman89 22.8 0.8332363636363637 0.011142857142857126
Harmonic 22.9 0.8336233818445961 0.011045155271846782
M3A 22.9 0.834348051948052 0.011090909090909077
Rational 22.9 0.8339594868784066 0.011066376085054827
Spline 22.9 0.8011250047497693 0.005944105022680845
BesselHyman89 22.9 0.834348051948052 0.011090909090909077
Harmonic 23.0 0.8347258551617873 0.011004261501210639
M3A 23.0 0.8354545454545454 0.011038961038961024
Rational 23.0 0.8350638247762601 0.011020355292376003
Spline 23.0 0.801736199357741 0.006278995433652155
BesselHyman89 23.0 0.8354545454545454 0.011038961038961024
Harmonic 23.1 0.8358242242306846 0.010963070305965206
M3A 23.1 0.8365558441558442 0.01098701298701297
Rational 23.1 0.8361635526209542 0.010974175021869306
Spline 23.1 0.80238064549588 0.0066091356260281255
BesselHyman89 23.1 0.8365558441558442 0.01098701298701297
Harmonic 23.2 0.8369184593088268 0.010921581686110484
M3A 23.2 0.837651948051948 0.01093506493506492
Rational 23.2 0.8372586544647063 0.01092783527353474
Spline 23.2 0.8030578681423267 0.006934525599808748
BesselHyman89 23.2 0.837651948051948 0.01093506493506492
Harmonic 23.3 0.838008530653753 0.010879795641646473
M3A 23.3 0.8387428571428571 0.010883116883116868
Rational 23.3 0.8383491143597336 0.0108813360473723
Spline 23.3 0.8037673922752219 0.007255165354994044
BesselHyman89 23.3 0.8387428571428571 0.010883116883116868
Harmonic 23.4 0.8390944085230024 0.010837712172573176
M3A 23.4 0.8398285714285714 0.010831168831168816
Rational 23.4 0.8394349163582531 0.010834677343381992
Spline 23.4 0.8045087428727057 0.007571054891583991
BesselHyman89 23.4 0.8398285714285714 0.010831168831168816
Harmonic 23.5 0.840176063174114 0.010795331278890586
M3A 23.5 0.8409090909090909 0.010779220779220763
Rational 23.5 0.8405160445124823 0.01078785916156381
Spline 23.5 0.8052814449129188 0.007882194209578615
BesselHyman89 23.5 0.8409090909090909 0.010779220779220763
Harmonic 23.6 0.8412534648646269 0.010752652960598708
M3A 23.6 0.8419844155844156 0.01072727272727271
Rational 23.6 0.8415924828746383 0.010740881501917756
Spline 23.6 0.8060850233740016 0.008188583308977896
BesselHyman89 23.6 0.8419844155844156 0.01072727272727271
Harmonic 23.7 0.8423265838520801 0.010709677217697541
M3A 23.7 0.8430545454545454 0.01067532467532466
Rational 23.7 0.8426642154969383 0.01069374436444383
Spline 23.7 0.8069190032340945 0.008490222189781831
BesselHyman89 23.7 0.8430545454545454 0.01067532467532466
Harmonic 23.8 0.8433953903940128 0.010666404050187086
M3A 23.8 0.8441194805194805 0.010623376623376608
Rational 23.8 0.8437312264315995 0.010646447749142035
Spline 23.8 0.8077829094713381 0.008787110851990439
BesselHyman89 23.8 0.8441194805194805 0.010623376623376608
Harmonic 23.9 0.8444598547479639 0.010622833458067343
M3A 23.9 0.8451792207792207 0.010571428571428556
Rational 23.9 0.8447934997308391 0.010598991656012366
Spline 23.9 0.8086762670638727 0.009079249295603699
BesselHyman89 23.9 0.8451792207792207 0.010571428571428556
Harmonic 24.0 0.8455199471714726 0.010578965441338307
M3A 24.0 0.8462337662337662 0.010519480519480503
Rational 24.0 0.8458510194468744 0.010551376085054825
Spline 24.0 0.809598600989839 0.009366637520621631
BesselHyman89 24.0 0.8462337662337662 0.010519480519480503
Harmonic 24.1 0.8465756379220779 0.010534799999999985
M3A 24.1 0.8472831168831169 0.010467532467532452
Rational 24.1 0.8469037696319225 0.010503601036269414
Spline 24.1 0.8105494362273773 0.009649275527044225
BesselHyman89 24.1 0.8472831168831169 0.010467532467532452
Harmonic 24.2 0.8476268972573189 0.010490337134052374
M3A 24.2 0.8483272727272727 0.0104155844155844
Rational 24.2 0.8479517343382006 0.010455666509656132
Spline 24.2 0.811528297754628 0.009927163314871474
BesselHyman89 24.2 0.8483272727272727 0.0104155844155844
Harmonic 24.3 0.8486736954347347 0.010445576843495473
M3A 24.3 0.8493662337662338 0.010363636363636347
Rational 24.3 0.8489948976179261 0.010407572505214976
Spline 24.3 0.8125347105497317 0.010200300884103392
BesselHyman89 24.3 0.8493662337662338 0.010363636363636347
Harmonic 24.4 0.8497160027118644 0.010400519128329283
M3A 24.4 0.8503999999999999 0.010311688311688296
Rational 24.4 0.850033243523316 0.010359319022945951
Spline 24.4 0.8135681995908288 0.010468688234739962
BesselHyman89 24.4 0.8503999999999999 0.010311688311688296
Harmonic 24.5 0.8507537893462469 0.010355163988553804
M3A 24.5 0.8514285714285714 0.010259740259740243
Rational 24.5 0.8510667561065877 0.010310906062849052
Spline 24.5 0.8146282898560598 0.010732325366781205
BesselHyman89 24.5 0.8514285714285714 0.010259740259740243
Harmonic 24.6 0.8517870255954215 0.010309511424169035
M3A 24.6 0.852451948051948 0.010207792207792192
Rational 24.6 0.8520954194199583 0.010262333624924283
Spline 24.6 0.8157145063235652 0.01099121228022711
BesselHyman89 24.6 0.852451948051948 0.010207792207792192
Harmonic 24.7 0.8528156817169271 0.01026356143517498
M3A 24.7 0.8534701298701298 0.01015584415584414
Rational 24.7 0.8531192175156449 0.010213601709171643
Spline 24.7 0.8168263739714854 0.011245348975077672
BesselHyman89 24.7 0.8534701298701298 0.01015584415584414
Harmonic 24.8 0.8538397279683029 0.010217314021571633
M3A 24.8 0.8544831168831168 0.010103896103896087
Rational 24.8 0.854138134445865 0.01016471031559113
Spline 24.8 0.8179634177779609 0.011494735451332902
BesselHyman89 24.8 0.8544831168831168 0.010103896103896087
Harmonic 24.9 0.8548591346070877 0.010170769183359
M3A 24.9 0.8554909090909091 0.010051948051948036
Rational 24.9 0.8551521542628355 0.010115659444182745
Spline 24.9 0.8191251627211321 0.011739371708992785
BesselHyman89 24.9 0.8554909090909091 0.010051948051948036
Harmonic 25.0 0.855873871890821 0.010123926920537075
M3A 25.0 0.8564935064935064 0.009999999999999985
Rational 25.0 0.8561612610187739 0.01006644909494649
Spline 25.0 0.8203111337791397 0.01197925774805734
BesselHyman89 25.0 0.8564935064935064 0.009999999999999985
Harmonic 25.1 0.8568839100770416 0.010076787233105861
M3A 25.1 0.8574909090909091 0.009948051948051932
Rational 25.1 0.8571654387658973 0.01001707926788236
Spline 25.1 0.8215208559301238 0.012214393568526554
BesselHyman89 25.1 0.8574909090909091 0.009948051948051932
Harmonic 25.2 0.8578892194232886 0.01002935012106536
M3A 25.2 0.8584831168831168 0.00989610389610388
Rational 25.2 0.8581646715564228 0.009967549962990362
Spline 25.2 0.8227538541522251 0.012444779170400428
BesselHyman89 25.2 0.8584831168831168 0.00989610389610388
Harmonic 25.3 0.858889770187101 0.009981615584415569
M3A 25.3 0.8594701298701298 0.009844155844155827
Rational 25.3 0.8591589434425677 0.009917861180270491
Spline 25.3 0.824009653423584 0.01267041455367897
BesselHyman89 25.3 0.8594701298701298 0.009844155844155827
Harmonic 25.4 0.859885532626018 0.00993358362315649
M3A 25.4 0.860451948051948 0.009792207792207776
Rational 25.4 0.8601482384765493 0.00986801291972275
Spline 25.4 0.825287778722341 0.012891299718362165
BesselHyman89 25.4 0.860451948051948 0.009792207792207776
Harmonic 25.5 0.8608764769975786 0.00988525423728812
M3A 25.5 0.8614285714285714 0.009740259740259724
Rational 25.5 0.8611325407105848 0.009818005181347135
Spline 25.5 0.8265877550266366 0.013107434664450033
BesselHyman89 25.5 0.8614285714285714 0.009740259740259724
Harmonic 25.6 0.861862573559322 0.009836627426810463
M3A 25.6 0.8623999999999999 0.009688311688311671
Rational 25.6 0.8621118341968912 0.009767837965143649
Spline 25.6 0.8279091073146112 0.013318819391942563
BesselHyman89 25.6 0.8623999999999999 0.009688311688311671
Harmonic 25.7 0.8628437925687871 0.009787703191723516
M3A 25.7 0.8633662337662337 0.00963636363636362
Rational 25.7 0.8630861029876858 0.009717511271112292
Spline 25.7 0.8292513605644053 0.013525453900839745
BesselHyman89 25.7 0.8633662337662337 0.00963636363636362
Harmonic 25.8 0.8638201042835131 0.00973848153202728
M3A 25.8 0.8643272727272727 0.009584415584415567
Rational 25.8 0.8640553311351861 0.009667025099253063
Spline 25.8 0.8306140397541594 0.0137273381911416
BesselHyman89 25.8 0.8643272727272727 0.009584415584415567
Harmonic 25.9 0.8647914789610389 0.009688962447721754
M3A 25.9 0.8652831168831168 0.009532467532467517
Rational 25.9 0.8650195026916089 0.009616379449565964
Spline 25.9 0.8319966698620137 0.013924472262848106
BesselHyman89 25.9 0.8652831168831168 0.009532467532467517
Harmonic 26.0 0.8657578868589038 0.00963914593880694
M3A 26.0 0.8662337662337662 0.009480519480519464
Rational 26.0 0.8659786017091716 0.00956557432205099
Spline 26.0 0.8333987758661091 0.014116856115959283
BesselHyman89 26.0 0.8662337662337662 0.009480519480519464
Harmonic 26.1 0.8667192982346467 0.009589032005282837
M3A 26.1 0.8671792207792207 0.009428571428571411
Rational 26.1 0.8669326122400914 0.009514609716708146
Spline 26.1 0.8348198827445859 0.014304489750475125
BesselHyman89 26.1 0.8671792207792207 0.009428571428571411
Harmonic 26.2 0.8676756833458067 0.009538620647149446
M3A 26.2 0.8681194805194805 0.00937662337662336
Rational 26.2 0.8678815183365857 0.009463485633537431
Spline 26.2 0.8362595154755843 0.014487373166395623
BesselHyman89 26.2 0.8681194805194805 0.00937662337662336
Harmonic 26.3 0.8686270124499229 0.009487911864406763
M3A 26.3 0.8690545454545454 0.009324675324675307
Rational 26.3 0.8688253040508713 0.009412202072538844
Spline 26.3 0.8377171990372451 0.014665506363720786
BesselHyman89 26.3 0.8690545454545454 0.009324675324675307
Harmonic 26.4 0.8695732558045344 0.009436905657054795
M3A 26.4 0.8699844155844155 0.009272727272727257
Rational 26.4 0.8697639534351658 0.009360759033712387
Spline 26.4 0.8391924584077085 0.014838889342450605
BesselHyman89 26.4 0.8699844155844155 0.009272727272727257
Harmonic 26.5 0.8705143836671803 0.009385602025093535
M3A 26.5 0.8709090909090909 0.009220779220779204
Rational 26.5 0.8706974505416862 0.009309156517058055
Spline 26.5 0.8406848185651153 0.015007522102585094
BesselHyman89 26.5 0.8709090909090909 0.009220779220779204
Harmonic 26.6 0.8714503662953995 0.009334000968522986
M3A 26.6 0.8718285714285714 0.009168831168831151
Rational 26.6 0.8716257794226498 0.009257394522575853
Spline 26.6 0.8421938044876057 0.015171404644124245
BesselHyman89 26.6 0.8718285714285714 0.009168831168831151
Harmonic 26.7 0.8723811739467312 0.00928210248734315
M3A 26.7 0.872742857142857 0.0091168831168831
Rational 26.7 0.8725489241302737 0.009205473050265782
Spline 26.7 0.8437189411533204 0.015330536967068055
BesselHyman89 26.7 0.872742857142857 0.0091168831168831
Harmonic 26.8 0.8733067768787145 0.009229906581554023
M3A 26.8 0.873651948051948 0.009064935064935047
Rational 26.8 0.8734668687167754 0.009153392100127836
Spline 26.8 0.8452597535403995 0.01548491907141653
BesselHyman89 26.8 0.873651948051948 0.009064935064935047
Harmonic 26.9 0.8742271453488883 0.009177413251155609
M3A 26.9 0.8745558441558441 0.009012987012986997
Rational 26.9 0.8743795972343718 0.009101151672162019
Spline 26.9 0.8468157666269838 0.01563455095716966
BesselHyman89 26.9 0.8745558441558441 0.009012987012986997
Harmonic 27.0 0.8751422496147919 0.009124622496147905
M3A 27.0 0.8754545454545454 0.008961038961038944
Rational 27.0 0.8752870937352802 0.00904875176636833
Spline 27.0 0.8483865053912136 0.01577943262432746
BesselHyman89 27.0 0.8754545454545454 0.008961038961038944
Harmonic 27.1 0.8760520599339643 0.00907153431653091
M3A 27.1 0.8763480519480519 0.00890909090909089
Rational 27.1 0.8761893422717179 0.00899619238274677
Spline 27.1 0.8499714948112295 0.015919564072889927
BesselHyman89 27.1 0.8763480519480519 0.00890909090909089
Harmonic 27.2 0.8769565465639445 0.009018148712304629
M3A 27.2 0.8772363636363636 0.00885714285714284
Rational 27.2 0.8770863268959019 0.00894347352129734
Spline 27.2 0.8515702598651718 0.016054945302857046
BesselHyman89 27.2 0.8772363636363636 0.00885714285714284
Harmonic 27.3 0.8778556797622715 0.008964465683469057
M3A 27.3 0.8781194805194804 0.008805194805194786
Rational 27.3 0.8779780316600497 0.008890595182020036
Spline 27.3 0.853182325531181 0.01618557631422883
BesselHyman89 27.3 0.8781194805194804 0.008805194805194786
Harmonic 27.4 0.8787494297864846 0.008910485230024199
M3A 27.4 0.8789974025974026 0.008753246753246735
Rational 27.4 0.8788644406163784 0.008837557364914863
Spline 27.4 0.8548072167873977 0.016311457107005274
BesselHyman89 27.4 0.8789974025974026 0.008753246753246735
Harmonic 27.5 0.8796377668941228 0.008856207351970048
M3A 27.5 0.8798701298701298 0.008701298701298684
Rational 27.5 0.8797455378171051 0.008784360069981815
Spline 27.5 0.8564444586119622 0.01643258768118639
BesselHyman89 27.5 0.8798701298701298 0.008701298701298684
Harmonic 27.6 0.880520661342725 0.00880163204930661
M3A 27.6 0.8807376623376623 0.00864935064935063
Rational 27.6 0.8806213073144471 0.008731003297220898
Spline 27.6 0.8580935759830152 0.01654896803677216
BesselHyman89 27.6 0.8807376623376623 0.00864935064935063
Harmonic 27.7 0.8813980833898304 0.008746759322033882
M3A 27.7 0.8815999999999999 0.00859740259740258
Rational 27.7 0.8814917331606217 0.008677487046632109
Spline 27.7 0.8597540938786968 0.016660598173762593
BesselHyman89 27.7 0.8815999999999999 0.00859740259740258
Harmonic 27.8 0.8822700032929781 0.008691589170151866
M3A 27.8 0.8824571428571428 0.008545454545454526
Rational 27.8 0.882356799407846 0.008623811318215447
Spline 27.8 0.8614255372771478 0.016767478092157694
BesselHyman89 27.8 0.8824571428571428 0.008545454545454526
Harmonic 27.9 0.8831363913097071 0.008636121593660562
M3A 27.9 0.8833090909090908 0.008493506493506477
Rational 27.9 0.8832164901083371 0.008569976111970915
Spline 27.9 0.8631074311565085 0.016869607791957453
BesselHyman89 27.9 0.8833090909090908 0.008493506493506477
Harmonic 28.0 0.8839972176975566 0.008580356592559967
M3A 28.0 0.884155844155844 0.008441558441558424
Rational 28.0 0.8840707893143126 0.00851598142789851
Spline 28.0 0.8647993004949194 0.016966987273161878
BesselHyman89 28.0 0.884155844155844 0.008441558441558424
Harmonic 28.1 0.8848524527140655 0.008524294166850082
M3A 28.1 0.8849974025974026 0.00838961038961037
Rational 28.1 0.8849196810779894 0.008461827265998234
Spline 28.1 0.866500670270521 0.017059616535770962
BesselHyman89 28.1 0.8849974025974026 0.00838961038961037
Harmonic 28.2 0.885702066616773 0.008467934316530912
M3A 28.2 0.8858337662337661 0.00833766233766232
Rational 28.2 0.8857631494515846 0.008407513626270086
Spline 28.2 0.8682110654614538 0.017147495579784705
BesselHyman89 28.2 0.8858337662337661 0.00833766233766232
Harmonic 28.3 0.886546029663218 0.008411277041602449
M3A 28.3 0.8866649350649349 0.008285714285714266
Rational 28.3 0.8866011784873157 0.008353040508714066
Spline 28.3 0.8699300110458581 0.017230624405203114
BesselHyman89 28.3 0.8866649350649349 0.008285714285714266
Harmonic 28.4 0.8873843121109398 0.0083543223420647
M3A 28.4 0.887490909090909 0.008233766233766215
Rational 28.4 0.8874337522373998 0.008298407913330178
Spline 28.4 0.8716570320018745 0.017309003012026182
BesselHyman89 28.4 0.887490909090909 0.008233766233766215
Harmonic 28.5 0.8882168842174774 0.00829707021791766
M3A 28.5 0.8883116883116882 0.008181818181818162
Rational 28.5 0.8882608547540541 0.008243615840118415
Spline 28.5 0.8733916533076436 0.017382631400253916
BesselHyman89 28.5 0.8883116883116882 0.008181818181818162
Harmonic 28.6 0.8890437162403697 0.00823952066916133
M3A 28.6 0.8891272727272727 0.00812987012987011
Rational 28.6 0.8890824700894959 0.00818866428907878
Spline 28.6 0.8751333999413056 0.017451509569886323
BesselHyman89 28.6 0.8891272727272727 0.00812987012987011
Harmonic 28.7 0.889864778437156 0.008181673695795713
M3A 28.7 0.8899376623376622 0.008077922077922059
Rational 28.7 0.8898985822959423 0.008133553260211274
Spline 28.7 0.876881796881001 0.017515637520923374
BesselHyman89 28.7 0.8899376623376622 0.008077922077922059
Harmonic 28.8 0.8906800410653752 0.008123529297820807
M3A 28.8 0.8907428571428571 0.008025974025974006
Rational 28.8 0.8907091754256106 0.008078282753515898
Spline 28.8 0.8786363691048703 0.0175750152533651
BesselHyman89 28.8 0.8907428571428571 0.008025974025974006
Harmonic 28.9 0.8914894743825665 0.008065087475236613
M3A 28.9 0.891542857142857 0.007974025974025955
Rational 28.9 0.8915142335307179 0.00802285276899265
Spline 28.9 0.880396641591054 0.017629642767211476
BesselHyman89 28.9 0.891542857142857 0.007974025974025955
Harmonic 29.0 0.8922930486462689 0.008006348228043128
M3A 29.0 0.8923376623376622 0.007922077922077901
Rational 29.0 0.8923137406634815 0.00796726330664153
Spline 29.0 0.8821621393176927 0.017679520062462525
BesselHyman89 29.0 0.8923376623376622 0.007922077922077901
Harmonic 29.1 0.8930907341140215 0.007947311556240353
M3A 29.1 0.8931272727272727 0.00787012987012985
Rational 29.1 0.8931076808761186 0.007911514366462535
Spline 29.1 0.8839323872629268 0.017724647139118234
BesselHyman89 29.1 0.8931272727272727 0.00787012987012985
Harmonic 29.2 0.8938825010433633 0.007887977459828291
M3A 29.2 0.8939116883116882 0.007818181818181797
Rational 29.2 0.8938960382208464 0.007855605948455673
Spline 29.2 0.8857069104048966 0.0177650239971786
BesselHyman89 29.2 0.8939116883116882 0.007818181818181797
Harmonic 29.3 0.8946683196918335 0.007828345938806939
M3A 29.3 0.894690909090909 0.007766233766233746
Rational 29.3 0.8946787967498822 0.007799538052620938
Spline 29.3 0.8874852337217426 0.017800650636643635
BesselHyman89 29.3 0.894690909090909 0.007766233766233746
Harmonic 29.4 0.895448160316971 0.0077684169931763
M3A 29.4 0.895464935064935 0.007714285714285694
Rational 29.4 0.895455940515443 0.007743310678958332
Spline 29.4 0.8892668821916054 0.017831527057513327
BesselHyman89 29.4 0.895464935064935 0.007714285714285694
Harmonic 29.5 0.8962219931763151 0.00770819062293637
M3A 29.5 0.8962337662337662 0.007662337662337642
Rational 29.5 0.8962274535697462 0.007686923827467853
Spline 29.5 0.8910513807926255 0.017857653259787686
BesselHyman89 29.5 0.8962337662337662 0.007662337662337642
Harmonic 29.6 0.8969897885274047 0.00764766682808715
M3A 29.6 0.8969974025974025 0.007610389610389589
Rational 29.6 0.896993319965009 0.007630377498149502
Spline 29.6 0.8928382545029432 0.017879029243466703
BesselHyman89 29.6 0.8969974025974025 0.007610389610389589
Harmonic 29.7 0.8977515166277789 0.007586845608628644
M3A 29.7 0.897755844155844 0.007558441558441539
Rational 29.7 0.8977535237534485 0.007573671691003281
Spline 29.7 0.894627028300699 0.017895655008550386
BesselHyman89 29.7 0.897755844155844 0.007558441558441539
Harmonic 29.8 0.8985071477349768 0.007525726964560846
M3A 29.8 0.8985090909090908 0.0075064935064934855
Rational 29.8 0.8985080489872821 0.007516806406029187
Spline 29.8 0.8964172271640334 0.017907530555038735
BesselHyman89 29.8 0.8985090909090908 0.0075064935064934855
Harmonic 29.9 0.8992566521065374 0.007464310895883762
M3A 29.9 0.8992571428571428 0.007454545454545433
Rational 29.9 0.8992568797187268 0.007459781643227224
Spline 29.9 0.8982083760710868 0.017914655882931736
BesselHyman89 29.9 0.8992571428571428 0.007454545454545433

==> haganwest_forward_2006.txt <==
T Hagan Bessel Cubic RationalLimiter
0 0.06 0.06 0.05967112950095214 0.06
0.03 0.06 0.06 0.059759924535695064 0.06
0.06 0.06 0.06 0.060026309639923836 0.06
0.09 0.06 0.06 0.060470284813638454 0.06
0.12 0.060407017543859645 0.060407017543859645 0.06103825634588295 0.060594871794871795
0.15 0.06096491228070175 0.06096491228070175 0.06155604467605054 0.06141025641025641
0.18 0.06145964912280701 0.06145964912280701 0.062010251376402196 0.06213333333333333
0.21 0.061891228070175434 0.061891228070175434 0.06240087644693794 0.06276410256410256
0.24 0.062259649122807015 0.062259649122807015 0.06272791988765776 0.0633025641025641
0.27 0.06256491228070175 0.06256491228070175 0.06299138169856167 0.06374871794871795
0.3 0.06280701754385964 0.06280701754385964 0.06319126187964964 0.0641025641025641
0.33 0.0629859649122807 0.0629859649122807 0.0633275604309217 0.06436410256410256
0.36 0.06310175438596491 0.06310175438596491 0.06340027735237784 0.06453333333333333
0.39 0.06315438596491228 0.06315438596491227 0.06340941264401806 0.0646102564102564
0.42 0.06314385964912281 0.0631438596491228 0.06335496630584236 0.06459487179487179
0.45 0.06307017543859648 0.06307017543859648 0.06323693833785074 0.06448717948717948
0.48 0.06293333333333333 0.06293333333333333 0.06305532874004319 0.06428717948717949
0.51 0.06273333333333334 0.06273333333333332 0.06281013751241973 0.06399487179487179
0.54 0.06247017543859649 0.06247017543859648 0.06250136465498034 0.0636102564102564
0.57 0.06214385964912281 0.0621438596491228 0.06212901016772504 0.06313333333333333
0.6 0.06175438596491228 0.06175438596491228 0.06169307405065381 0.06256410256410257
0.63 0.06130175438596491 0.061301754385964906 0.06119355630376666 0.0619025641025641
0.66 0.0607859649122807 0.0607859649122807 0.06063045692706359 0.06114871794871795
0.69 0.060207017543859646 0.060207017543859646 0.06000377592054461 0.060302564102564106
0.72 0.05956491228070175 0.05956491228070175 0.059313513284209696 0.059364102564102565
0.75 0.058859649122807015 0.058859649122807015 0.05855966901805887 0.058333333333333334
0.78 0.05809122807017544 0.05809122807017544 0.05774224312209211 0.05721025641025641
0.81 0.05725964912280701 0.05725964912280702 0.05686123559630944 0.055994871794871795
0.84 0.05636491228070175 0.05636491228070176 0.05591664644071086 0.054687179487179494
0.87 0.05540701754385965 0.055407017543859655 0.05490847565529634 0.05328717948717949
0.9 0.0543859649122807 0.054385964912280704 0.05383672324006591 0.0517948717948718
0.93 0.05330175438596491 0.05330175438596492 0.05270138919501955 0.050210256410256414
0.96 0.052154385964912287 0.05215438596491229 0.05150247352015728 0.048533333333333345
0.99 0.050943859649122805 0.05094385964912282 0.050239976215479085 0.04676410256410257
1.02 0.04950284210526316 0.049502842105263165 0.04894257015454361 0.04551750844277674
1.05 0.0480375 0.048037500000000004 0.0477034421764163 0.044608255159474676
1.08 0.046655999999999996 0.046656 0.04652976049948683 0.04375330581613509
1.11 0.045358342105263155 0.04535834210526316 0.045421525123755205 0.04295266041275798
1.14 0.04414452631578948 0.04414452631578948 0.044378736049221434 0.04220631894934335
1.17 0.04301455263157895 0.04301455263157895 0.043401393275885505 0.04151428142589119
1.2 0.041968421052631585 0.041968421052631585 0.04248949680374741 0.04087654784240151
1.23 0.04100613157894737 0.04100613157894738 0.041643046632807164 0.04029311819887431
1.26 0.04012768421052632 0.04012768421052632 0.040862042763064765 0.039763992495309576
1.29 0.03933307894736843 0.03933307894736843 0.04014648519452021 0.039289170731707325
1.32 0.03862231578947369 0.03862231578947369 0.03949637392717349 0.038868652908067555
1.35 0.03799539473684211 0.03799539473684211 0.038911708961024624 0.03850243902439025
1.38 0.037452315789473695 0.037452315789473695 0.038392490296073604 0.03819052908067543
1.41 0.03699307894736843 0.03699307894736843 0.037938717932320426 0.037932923076923086
1.44 0.03661768421052632 0.03661768421052633 0.037550391869765096 0.03772962101313322
1.47 0.036326131578947374 0.03632613157894738 0.0372275121084076 0.03758062288930583
1.5 0.03611842105263159 0.03611842105263159 0.03697007864824796 0.037485928705440916
1.53 0.035994552631578955 0.03599455263157896 0.03677809148928615 0.037445538461538475
1.56 0.035954526315789485 0.035954526315789485 0.036651550631522194 0.03745945215759851
1.59 0.03599834210526317 0.035998342105263176 0.03659045607495608 0.03752766979362102
1.62 0.03612600000000001 0.03612600000000002 0.036594807819587814 0.03765019136960601
1.65 0.03633750000000001 0.036337500000000016 0.03666460586541739 0.03782701688555348
1.68 0.03663284210526317 0.03663284210526317 0.03679985021244481 0.03805814634146343
1.71 0.03701202631578948 0.037012026315789495 0.037000540860670075 0.03834357973733584
1.74 0.03747505263157896 0.037475052631578964 0.037266677810093185 0.03868331707317074
1.77 0.038021921052631594 0.0380219210526316 0.037598261060714136 0.03907735834896811
1.8 0.03865263157894738 0.03865263157894739 0.037995290612532935 0.03952570356472796
1.83 0.03936718421052633 0.03936718421052634 0.038457766465549575 0.040028352720450286
1.86 0.040165578947368434 0.04016557894736845 0.038985688619764064 0.04058530581613509
1.89 0.041047815789473696 0.04104781578947371 0.03957905707517639 0.041196562851782366
1.92 0.04201389473684212 0.04201389473684213 0.040237871831786565 0.04186212382739212
1.95 0.04306381578947369 0.043063815789473714 0.04096213288959459 0.04258198874296435
1.98 0.04419757894736843 0.04419757894736845 0.041751840248600444 0.043356157598499055
2.01 0.04519850000000001 0.04519850000000001 0.042601333295033454 0.04414451219512194
2.04 0.04577600000000001 0.04577600000000001 0.043437024049874505 0.04484878048780488
2.07 0.046326500000000014 0.046326500000000014 0.044236270058040796 0.04552012195121951
2.1 0.04685000000000002 0.04685000000000002 0.04499907131953233 0.04615853658536586
2.13 0.047346500000000014 0.047346500000000014 0.0457254278343491 0.04676402439024391
2.16 0.04781600000000002 0.04781600000000002 0.046415339602491126 0.047336585365853674
2.19 0.04825850000000002 0.04825850000000002 0.047068806623958376 0.04787621951219513
2.22 0.04867400000000002 0.04867400000000002 0.04768582889875088 0.04838292682926831
2.25 0.04906250000000002 0.04906250000000002 0.04826640642686862 0.048856707317073186
2.28 0.049424000000000017 0.049424000000000017 0.0488105392083116 0.04929756097560977
2.31 0.049758500000000025 0.049758500000000025 0.049318227243079826 0.04970548780487807
2.34 0.05006600000000002 0.05006600000000002 0.04978947053117329 0.05008048780487807
2.37 0.05034650000000002 0.05034650000000002 0.050224269072592004 0.05042256097560978
2.4 0.05060000000000002 0.05060000000000002 0.050622622867335945 0.050731707317073195
2.43 0.050826500000000024 0.050826500000000024 0.05098453191540514 0.051007926829268316
2.46 0.05102600000000002 0.05102600000000002 0.051309996216799575 0.05125121951219515
2.49 0.05119850000000002 0.05119850000000002 0.05159901577151925 0.051461585365853685
2.52 0.05134400000000002 0.05134400000000002 0.051851590579564164 0.051639024390243926
2.55 0.05146250000000002 0.05146250000000002 0.052067720640934324 0.05178353658536588
2.58 0.051554000000000016 0.05155400000000002 0.052247405955629725 0.051895121951219536
2.61 0.05161850000000002 0.05161850000000002 0.052390646523650365 0.051973780487804905
2.64 0.05165600000000002 0.05165600000000002 0.05249744234499625 0.05201951219512198
2.67 0.05166650000000002 0.05166650000000002 0.05256779341966738 0.052032317073170756
2.7 0.051650000000000015 0.051650000000000015 0.052601699747663745 0.05201219512195124
2.73 0.051606500000000013 0.051606500000000013 0.05259916132898535 0.05195914634146344
2.76 0.05153600000000001 0.05153600000000001 0.052560178163632204 0.05187317073170734
2.79 0.05143850000000001 0.05143850000000001 0.0524847502516043 0.051754268292682946
2.82 0.05131400000000001 0.05131400000000001 0.05237287759290163 0.05160243902439026
2.85 0.051162500000000014 0.051162500000000014 0.05222456018752421 0.05141768292682928
2.88 0.05098400000000001 0.05098400000000001 0.052039798035472026 0.05120000000000001
2.91 0.05077850000000001 0.050778500000000004 0.051818591136745085 0.050949390243902444
2.94 0.05054600000000001 0.05054600000000001 0.05156093949134338 0.0506658536585366
2.97 0.050286500000000005 0.050286500000000005 0.05126684309926693 0.05034939024390244
3 0.05 0.05 0.05093630196051571 0.05
3.03 0.049742150000000006 0.049742150000000006 0.05060070479117771 0.04954113773875905
3.06 0.0495086 0.0495086 0.050291440307340896 0.04912551904140467
3.09 0.04929935 0.04929935 0.050008508509005276 0.048753143907936884
3.12 0.049114399999999996 0.049114399999999996 0.049751909396170836 0.04842401233835567
3.15 0.04895375 0.04895375 0.04952164296883759 0.04813812433266105
3.18 0.0488174 0.04881739999999999 0.049317709227005534 0.047895479890853
3.21 0.048705349999999994 0.048705349999999994 0.049140108170674664 0.04769607901293154
3.24 0.04861759999999999 0.04861759999999999 0.04898883979984498 0.04753992169889666
3.27 0.04855414999999999 0.04855414999999999 0.04886390411451649 0.047427007948748365
3.3 0.04851499999999999 0.04851499999999999 0.048765301114689186 0.04735733776248665
3.33 0.04850014999999999 0.048500149999999985 0.04869303080036307 0.047330911140111516
3.36 0.048509599999999986 0.048509599999999986 0.04864709317153815 0.047347728081622964
3.39 0.048543349999999985 0.048543349999999985 0.04862748822821441 0.047407788587020994
3.42 0.04860139999999999 0.04860139999999998 0.048634215970391866 0.047511092656305605
3.45 0.04868374999999999 0.048683749999999984 0.0486672763980705 0.047657640289476805
3.48 0.048790399999999984 0.048790399999999984 0.048726669511250334 0.04784743148653458
3.51 0.04892134999999998 0.04892134999999998 0.04881239530993135 0.048080466247478935
3.54 0.049076599999999984 0.049076599999999984 0.04892445379411356 0.04835674457230988
3.57 0.049256149999999985 0.049256149999999985 0.04906284496379695 0.0486762664610274
3.6 0.04945999999999998 0.04945999999999998 0.04922756881898154 0.04903903191363151
3.63 0.049688149999999986 0.04968814999999998 0.04941862535966731 0.0494450409301222
3.66 0.04994059999999999 0.04994059999999999 0.049636014585854274 0.04989429351049947
3.69 0.05021734999999998 0.05021734999999999 0.049879736497542425 0.05038678965476332
3.72 0.050518399999999984 0.050518399999999984 0.05014979109473176 0.05092252936291376
3.75 0.050843749999999986 0.050843749999999986 0.050446178377422296 0.05150151263495077
3.78 0.05119339999999998 0.051193399999999986 0.05076889834561401 0.05212373947087437
3.81 0.051567349999999984 0.051567349999999984 0.05111795099930692 0.052789209870684556
3.84 0.05196559999999998 0.05196559999999999 0.051493336338501006 0.05349792383438132
3.87 0.05238814999999999 0.05238814999999999 0.051895054363196295 0.054249881361964666
3.9 0.052834999999999986 0.052834999999999986 0.052323105073392766 0.05504508245343459
3.93 0.05330614999999999 0.05330614999999999 0.05277748846909043 0.05588352710879111
3.96 0.053801599999999984 0.05380159999999999 0.053258204550289276 0.05676521532803419
3.99 0.05432134999999999 0.05432135 0.053765253316989316 0.057690147111163874
4.02 0.05491133090909089 0.054911330909090894 0.05429177396479477 0.0584208445591004
4.05 0.0555230909090909 0.0555230909090909 0.054815468879419495 0.059034105953441454
4.08 0.05612856727272726 0.05612856727272727 0.05533462285976452 0.05964028211013838
4.11 0.056727759999999995 0.056727759999999995 0.05584923590582986 0.060239373029191176
4.14 0.05732066909090907 0.05732066909090908 0.05635930801761548 0.060831378710599834
4.17 0.05790729454545453 0.057907294545454534 0.056864839195121426 0.06141629915436437
4.2 0.05848763636363635 0.05848763636363636 0.05736582943834768 0.06199413436048478
4.23 0.05906169454545454 0.05906169454545455 0.05786227874729423 0.06256488432896107
4.26 0.05962946909090907 0.059629469090909076 0.058354187121961075 0.0631285490597932
4.29 0.06019095999999999 0.06019095999999999 0.05884155456234824 0.06368512855298122
4.32 0.06074616727272726 0.06074616727272727 0.05932438106845571 0.06423462280852513
4.35 0.06129509090909089 0.061295090909090896 0.05980266664028347 0.06477703182642487
4.38 0.06183773090909089 0.06183773090909089 0.06027641127783155 0.06531235560668051
4.41 0.06237408727272726 0.062374087272727266 0.06074561498109994 0.06584059414929203
4.44 0.06290415999999999 0.06290416 0.06121027775008863 0.06636174745425939
4.47 0.06342794909090907 0.06342794909090907 0.061670399584797614 0.06687581552158263
4.5 0.06394545454545453 0.06394545454545453 0.06212598048522691 0.06738279835126175
4.53 0.06445667636363635 0.06445667636363636 0.06257702045137653 0.06788269594329674
4.56 0.06496161454545453 0.06496161454545453 0.06302351948324642 0.0683755082976876
4.59 0.06546026909090907 0.06546026909090907 0.06346547758083665 0.06886123541443433
4.62 0.06595263999999998 0.06595263999999999 0.06390289474414716 0.06933987729353694
4.65 0.06643872727272726 0.06643872727272726 0.064335770973178 0.06981143393499542
4.68 0.06691853090909089 0.06691853090909089 0.06476410626792911 0.07027590533880974
4.71 0.0673920509090909 0.0673920509090909 0.06518790062840055 0.07073329150497996
4.74 0.06785928727272726 0.06785928727272726 0.0656071540545923 0.07118359243350605
4.77 0.06832023999999998 0.06832023999999998 0.06602186654650433 0.071626808124388
4.8 0.06877490909090908 0.06877490909090908 0.06643203810413668 0.07206293857762583
4.83 0.06922329454545453 0.06922329454545453 0.06683766872748935 0.07249198379321954
4.86 0.06966539636363636 0.06966539636363636 0.06723875841656232 0.07291394377116911
4.89 0.07010121454545452 0.07010121454545452 0.06763530717135557 0.07332881851147455
4.92 0.07053074909090908 0.07053074909090908 0.06802731499186915 0.07373660801413587
4.95 0.07095399999999999 0.07095399999999999 0.06841478187810303 0.07413731227915304
4.98 0.07137096727272726 0.07137096727272726 0.06879770783005722 0.0745309313065261
5.01 0.07178165090909089 0.07178165090909089 0.0691760928477317 0.07491746509625502
5.04 0.0721860509090909 0.07218605090909089 0.06954993693112649 0.07529691364833982
5.07 0.07258416727272726 0.07258416727272726 0.0699192400802416 0.0756692769627805
5.1 0.07297599999999999 0.07297599999999999 0.070284002295077 0.07603455503957703
5.13 0.07336154909090907 0.07336154909090908 0.07064422357563271 0.07639274787872943
5.16 0.07374081454545453 0.07374081454545453 0.07099990392190872 0.07674385548023772
5.19 0.07411379636363635 0.07411379636363635 0.07135104333390505 0.07708787784410187
5.22 0.07448049454545452 0.07448049454545452 0.07169764181162167 0.0774248149703219
5.25 0.07484090909090907 0.07484090909090907 0.0720396993550586 0.07775466685889779
5.28 0.07519503999999999 0.07519503999999999 0.07237721596421584 0.07807743350982957
5.31 0.07554288727272725 0.07554288727272726 0.07271019163909338 0.0783931149231172
5.34 0.07588445090909089 0.07588445090909089 0.07303862637969123 0.0787017110987607
5.37 0.0762197309090909 0.0762197309090909 0.07336252018600939 0.07900322203676008
5.4 0.07654872727272727 0.07654872727272725 0.07368187305804785 0.07929764773711534
5.43 0.07687143999999999 0.07687143999999999 0.0739966849958066 0.07958498819982646
5.46 0.07718786909090908 0.07718786909090908 0.07430695599928568 0.07986524342489344
5.49 0.07749801454545453 0.07749801454545453 0.07461268606848505 0.08013841341231631
5.52 0.07780187636363635 0.07780187636363634 0.07491387520340473 0.08040449816209504
5.55 0.07809945454545453 0.07809945454545453 0.07521052340404472 0.08066349767422965
5.58 0.07839074909090908 0.07839074909090907 0.075502630670405 0.08091541194872012
5.61 0.07867575999999998 0.07867575999999998 0.0757901970024856 0.08116024098556647
5.64 0.07895448727272726 0.07895448727272725 0.0760732224002865 0.08139798478476869
5.67 0.07922693090909089 0.07922693090909089 0.07635170686380771 0.08162864334632677
5.7 0.0794930909090909 0.0794930909090909 0.07662565039304922 0.08185221667024074
5.73 0.07975296727272727 0.07975296727272727 0.07689505298801104 0.08206870475651058
5.76 0.08000655999999998 0.08000655999999998 0.07715991464869315 0.08227810760513628
5.79 0.08025386909090908 0.08025386909090908 0.07742023537509558 0.08248042521611784
5.82 0.08049489454545454 0.08049489454545453 0.07767601516721832 0.0826756575894553
5.85 0.08072963636363635 0.08072963636363634 0.07792725402506134 0.08286380472514861
5.88 0.08095809454545452 0.08095809454545452 0.0781739519486247 0.0830448666231978
5.91 0.08118026909090907 0.08118026909090907 0.07841610893790835 0.08321884328360286
5.94 0.08139616 0.08139615999999998 0.0786537249929123 0.08338573470636379
5.97 0.08160576727272725 0.08160576727272725 0.07888680011363655 0.08354554089148059
6 0.08180909090909089 0.08180909090909089 0.07911533430008112 0.08369826183895326
6.03 0.0820061309090909 0.0820061309090909 0.079339327552246 0.0838438975487818
6.06 0.08219688727272725 0.08219688727272725 0.07955877987013116 0.08398244802096622
6.09 0.08238135999999999 0.08238135999999999 0.07977369125373665 0.0841139132555065
6.12 0.08255954909090908 0.08255954909090907 0.07998406170306244 0.08423829325240266
6.15 0.08273145454545454 0.08273145454545452 0.08018989121810853 0.08435558801165469
6.18 0.08289707636363634 0.08289707636363634 0.08039117979887492 0.08446579753326258
6.21 0.08305641454545452 0.08305641454545452 0.08058792744536163 0.08456892181722635
6.24 0.08320946909090908 0.08320946909090907 0.08078013415756863 0.084664960863546
6.27 0.08335623999999998 0.08335623999999997 0.08096779993549594 0.0847539146722215
6.3 0.08349672727272725 0.08349672727272725 0.08115092477914357 0.08483578324325289
6.33 0.08363093090909089 0.08363093090909089 0.08132950868851149 0.08491056657664015
6.36 0.0837588509090909 0.08375885090909088 0.08150355166359971 0.08497826467238326
6.39 0.08388048727272726 0.08388048727272725 0.08167305370440825 0.08503887753048225
6.42 0.08399583999999999 0.08399583999999997 0.08183801481093708 0.08509240515093713
6.45 0.08410490909090908 0.08410490909090906 0.08199843498318624 0.08513884753374787
6.48 0.08420769454545453 0.08420769454545453 0.08215431422115568 0.08517820467891447
6.51 0.08430419636363634 0.08430419636363634 0.08230565252484544 0.08521047658643696
6.54 0.08439441454545453 0.08439441454545452 0.0824524498942555 0.0852356632563153
6.57 0.08447834909090908 0.08447834909090907 0.08259470632938587 0.08525376468854953
6.6 0.08455599999999998 0.08455599999999998 0.08273242183023653 0.08526478088313963
6.63 0.08462736727272725 0.08462736727272725 0.08286559639680752 0.08526871184008558
6.66 0.08469245090909089 0.08469245090909089 0.0829942300290988 0.08526555755938742
6.69 0.0847512509090909 0.08475125090909089 0.0831183227271104 0.08525531804104514
6.72 0.08480376727272726 0.08480376727272725 0.08323787449084227 0.08523799328505871
6.75 0.08484999999999998 0.08484999999999998 0.08335288532029447 0.08521358329142815
6.78 0.08488994909090908 0.08488994909090906 0.08346335521546698 0.08518208806015348
6.81 0.08492361454545452 0.08492361454545452 0.08356928417635978 0.08514350759123467
6.84 0.08495099636363634 0.08495099636363634 0.0836706722029729 0.08509784188467173
6.87 0.08497209454545453 0.08497209454545453 0.08376751929530632 0.08504509094046467
6.9 0.08498690909090907 0.08498690909090907 0.08385982545336004 0.08498525475861346
6.93 0.08499543999999998 0.08499543999999998 0.08394759067713407 0.08491833333911813
6.96 0.08499768727272726 0.08499768727272725 0.08403081496662841 0.0848443266819787
6.99 0.08499365090909089 0.08499365090909089 0.08410949832184306 0.08476323478719511
7.02 0.0849833309090909 0.08498333090909088 0.084183640742778 0.0846750576547674
7.05 0.08496672727272725 0.08496672727272725 0.08425324222943326 0.08457979528469556
7.08 0.08494383999999999 0.08494383999999998 0.08431830278180881 0.08447744767697958
7.11 0.08491466909090907 0.08491466909090907 0.08437882239990466 0.08436801483161949
7.14 0.08487921454545454 0.08487921454545452 0.08443480108372084 0.08425149674861526
7.17 0.08483747636363634 0.08483747636363634 0.0844862388332573 0.08412789342796691
7.2 0.08478945454545453 0.08478945454545452 0.08453313564851409 0.08399720486967442
7.23 0.08473514909090907 0.08473514909090907 0.08457549152949116 0.0838594310737378
7.26 0.08467455999999998 0.08467455999999998 0.08461330647618856 0.08371457204015706
7.29 0.08460768727272726 0.08460768727272724 0.08464658048860625 0.0835626277689322
7.32 0.0845345309090909 0.08453453090909088 0.08467531356674424 0.08340359826006319
7.35 0.0844550909090909 0.08445509090909088 0.08469950571060256 0.08323748351355006
7.38 0.08436936727272727 0.08436936727272724 0.08471915692018116 0.0830642835293928
7.41 0.08427735999999998 0.08427735999999997 0.08473426719548008 0.08288399830759141
7.44 0.08417906909090908 0.08417906909090907 0.0847448365364993 0.08269662784814591
7.47 0.08407449454545453 0.08407449454545451 0.08475086494323883 0.08250217215105626
7.5 0.08396363636363635 0.08396363636363634 0.08475235241569865 0.08230063121632249
7.53 0.08384649454545454 0.08384649454545451 0.0847492989538788 0.08209200504394458
7.56 0.08372306909090907 0.08372306909090907 0.08474170455777923 0.08187629363392254
7.59 0.08359335999999999 0.08359335999999998 0.08472956922739998 0.08165349698625639
7.62 0.08345736727272726 0.08345736727272725 0.08471289296274104 0.08142361510094609
7.65 0.0833150909090909 0.08331509090909088 0.08469167576380239 0.08118664797799167
7.68 0.08316653090909089 0.08316653090909087 0.08466591763058405 0.08094259561739313
7.71 0.08301168727272726 0.08301168727272724 0.08463561856308602 0.08069145801915045
7.74 0.08285055999999999 0.08285055999999996 0.08460077856130829 0.08043323518326365
7.77 0.08268314909090908 0.08268314909090907 0.08456139762525088 0.08016792710973272
7.8 0.08250945454545452 0.08250945454545452 0.08451747575491375 0.07989553379855766
7.83 0.08232947636363634 0.08232947636363633 0.08446901295029695 0.07961605524973847
7.86 0.08214321454545453 0.08214321454545451 0.08441600921140044 0.07932949146327514
7.89 0.08195066909090908 0.08195066909090906 0.08435846453822425 0.0790358424391677
7.92 0.08175183999999998 0.08175183999999996 0.08429637893076836 0.07873510817741611
7.95 0.08154672727272726 0.08154672727272724 0.08422975238903276 0.0784272886780204
7.98 0.0813353309090909 0.08133533090909087 0.08415858491301748 0.07811238394098056
8.01 0.0811176509090909 0.08111765090909089 0.0840828765027225 0.0777903939662966
8.04 0.08089368727272726 0.08089368727272725 0.08400262715814782 0.07746131875396851
8.07 0.08066343999999998 0.08066343999999998 0.08391783687929345 0.07712515830399629
8.1 0.08042690909090908 0.08042690909090906 0.0838285056661594 0.07678191261637993
8.13 0.08018409454545453 0.08018409454545451 0.08373463351874563 0.07643158169111944
8.16 0.07993499636363634 0.07993499636363632 0.08363622043705218 0.07607416552821485
8.19 0.07967961454545454 0.07967961454545452 0.08353326642107906 0.07570966412766611
8.22 0.07941794909090907 0.07941794909090906 0.0834257714708262 0.07533807748947322
8.25 0.07914999999999998 0.07914999999999997 0.08331373558629367 0.07495940561363625
8.28 0.07887576727272727 0.07887576727272724 0.08319715876748143 0.07457364850015512
8.31 0.07859525090909089 0.07859525090909088 0.0830760410143895 0.07418080614902985
8.34 0.07830845090909089 0.07830845090909089 0.08295038232701789 0.07378087856026047
8.37 0.07801536727272725 0.07801536727272725 0.08282018270536658 0.07337386573384697
8.4 0.07771599999999998 0.07771599999999997 0.08268544214943557 0.07295976766978932
8.43 0.07741034909090909 0.07741034909090906 0.08254616065922486 0.07253858436808755
8.46 0.07709841454545452 0.07709841454545452 0.08240233823473446 0.07211031582874164
8.49 0.07678019636363635 0.07678019636363634 0.08225397487596436 0.07167496205175161
8.52 0.07645569454545453 0.07645569454545453 0.08210107058291459 0.07123252303711747
8.55 0.07612490909090908 0.07612490909090905 0.0819436253555851 0.07078299878483918
8.58 0.07578783999999998 0.07578783999999997 0.08178163919397594 0.07032638929491676
8.61 0.07544448727272725 0.07544448727272726 0.08161511209808706 0.06986269456735023
8.64 0.07509485090909088 0.07509485090909088 0.08144404406791848 0.06939191460213955
8.67 0.07473893090909091 0.07473893090909088 0.08126843510347023 0.06891404939928475
8.7 0.07437672727272727 0.07437672727272726 0.08108828520474227 0.06842909895878582
8.73 0.07400823999999998 0.07400823999999998 0.08090359437173462 0.06793706328064274
8.76 0.07363346909090908 0.07363346909090907 0.08071436260444727 0.06743794236485558
8.79 0.07325241454545454 0.07325241454545453 0.08052058990288025 0.06693173621142426
8.82 0.07286507636363634 0.07286507636363633 0.0803222762670335 0.0664184448203488
8.85 0.07247145454545452 0.07247145454545453 0.08011942169690707 0.06589806819162924
8.88 0.07207154909090904 0.07207154909090906 0.07991202619250094 0.0653706063252655
8.91 0.07166535999999998 0.07166535999999997 0.07970008975381512 0.06483605922125768
8.94 0.07125288727272727 0.07125288727272726 0.07948361238084961 0.06429442687960574
8.97 0.0708341309090909 0.07083413090909088 0.0792625940736044 0.06374570930030962
9 0.0704090909090909 0.0704090909090909 0.07903703483207951 0.06318990648336945
9.03 0.07023959214876031 0.07023959214876031 0.07880962107595359 0.06310031384350638
9.06 0.07007083612750883 0.07007083612750883 0.07858303922490528 0.06301113098173852
9.09 0.06990282284533647 0.06990282284533647 0.07835728927893462 0.06292235789806587
9.12 0.0697355523022432 0.0697355523022432 0.0781323712380416 0.06283399459248844
9.15 0.06956902449822902 0.06956902449822902 0.07790828510222621 0.06274604106500621
9.18 0.06940323943329396 0.06940323943329396 0.07768503087148847 0.06265849731561919
9.21 0.069238197107438 0.069238197107438 0.07746260854582834 0.06257136334432739
9.24 0.06907389752066113 0.06907389752066115 0.07724101812524586 0.0624846391511308
9.27 0.0689103406729634 0.0689103406729634 0.07702025960974103 0.062398324736029416
9.3 0.06874752656434473 0.06874752656434473 0.07680033299931381 0.062312420099023234
9.33 0.06858545519480519 0.06858545519480518 0.07658123829396425 0.06222692524011227
9.36 0.06842412656434474 0.06842412656434474 0.07636297549369232 0.062141840159296524
9.39 0.06826354067296339 0.06826354067296339 0.07614554459849801 0.062057164856575975
9.42 0.06810369752066114 0.06810369752066114 0.07592894560838136 0.061972899331950645
9.45 0.06794459710743801 0.06794459710743801 0.07571317852334233 0.06188904358542053
9.48 0.06778623943329397 0.06778623943329397 0.07549824334338093 0.06180559761698561
9.51 0.06762862449822904 0.06762862449822904 0.07528414006849718 0.061722561426645915
9.54 0.0674717523022432 0.0674717523022432 0.07507086869869106 0.061639935014401424
9.57 0.06731562284533647 0.06731562284533647 0.07485842923396258 0.06155771838025214
9.6 0.06716023612750885 0.06716023612750885 0.07464682167431173 0.061475911524198075
9.63 0.06700559214876031 0.06700559214876031 0.07443604601973852 0.06139451444623921
9.66 0.0668516909090909 0.0668516909090909 0.07422610227024294 0.061313527146375564
9.69 0.06669853240850059 0.06669853240850059 0.07401699042582502 0.061232949624607125
9.72 0.06654611664698935 0.06654611664698937 0.0738087104864847 0.0611527818809339
9.75 0.06639444362455725 0.06639444362455725 0.07360126245222204 0.06107302391535588
9.78 0.06624351334120424 0.06624351334120425 0.07339464632303702 0.06099367572787308
9.81 0.06609332579693034 0.06609332579693034 0.07318886209892962 0.06091473731848548
9.84 0.06594388099173552 0.06594388099173552 0.07298390977989987 0.06083620868719309
9.87 0.06579517892561983 0.06579517892561983 0.07277978936594774 0.060758089833995915
9.9 0.06564721959858322 0.06564721959858322 0.07257650085707325 0.060680380758893954
9.93 0.06550000301062572 0.06550000301062574 0.07237404425327641 0.0606030814618872
9.96 0.06535352916174733 0.06535352916174733 0.07217241955455718 0.06052619194297565
9.99 0.06520779805194804 0.06520779805194804 0.07197162676091562 0.06044971220215932
10.02 0.06506280968122785 0.06506280968122785 0.07177166587235168 0.0603736422394382
10.05 0.06491856404958676 0.06491856404958676 0.07157253688886536 0.06029798205481228
10.08 0.06477506115702478 0.06477506115702479 0.0713742398104567 0.060222731648281576
10.11 0.0646323010035419 0.0646323010035419 0.07117677463712567 0.060147891019846085
10.14 0.06449028358913812 0.06449028358913812 0.07098014136887226 0.0600734601695058
10.17 0.06434900891381345 0.06434900891381345 0.0707843400056965 0.059999439097260736
10.2 0.06420847697756787 0.06420847697756789 0.07058937054759838 0.05992582780311087
10.23 0.06406868778040141 0.06406868778040141 0.0703952329945779 0.05985262628705622
10.26 0.06392964132231405 0.06392964132231405 0.07020192734663504 0.059779834549096786
10.29 0.06379133760330578 0.06379133760330578 0.07000945360376983 0.05970745258923255
10.32 0.06365377662337661 0.06365377662337662 0.06981781176598224 0.05963548040746353
10.35 0.06351695838252656 0.06351695838252656 0.0696270018332723 0.059563918003789726
10.38 0.06338088288075559 0.06338088288075559 0.06943702380563999 0.059492765378211125
10.41 0.06324555011806375 0.06324555011806375 0.06924787768308531 0.05942202253072774
10.44 0.063110960094451 0.063110960094451 0.06905956346560828 0.05935168946133956
10.47 0.06297711280991734 0.06297711280991734 0.06887208115320888 0.059281766170046594
10.5 0.0628440082644628 0.0628440082644628 0.06868543074588712 0.05921225265684884
10.53 0.06271164645808736 0.06271164645808737 0.068499612243643 0.05914314892174629
10.56 0.06258002739079102 0.06258002739079102 0.06831462564647649 0.059074454964738954
10.59 0.06244915106257378 0.06244915106257379 0.06813047095438764 0.05900617078582683
10.62 0.06231901747343565 0.062319017473435656 0.06794714816737642 0.058938296385009914
10.65 0.06218962662337661 0.06218962662337662 0.06776465728544283 0.05887083176228821
10.68 0.06206097851239669 0.06206097851239669 0.06758299830858688 0.05880377691766172
10.71 0.061933073140495856 0.06193307314049586 0.06740217123680857 0.05873713185113043
10.74 0.06180591050767414 0.06180591050767414 0.0672221760701079 0.05867089656269436
10.77 0.06167949061393152 0.06167949061393152 0.06704301280848486 0.0586050710523535
10.8 0.061553813459268 0.061553813459268 0.06686468145193945 0.05853965532010784
10.83 0.06142887904368358 0.06142887904368359 0.06668718200047169 0.0584746493659574
10.86 0.06130468736717827 0.06130468736717828 0.06651051445408156 0.058410053189902174
10.89 0.06118123842975206 0.06118123842975206 0.06633467881276905 0.05834586679194215
10.92 0.06105853223140495 0.061058532231404956 0.0661596750765342 0.05828209017207734
10.95 0.06093656877213695 0.060936568772136955 0.06598550324537698 0.05821872333030774
10.98 0.06081534805194804 0.06081534805194805 0.06581216331929739 0.05815576626663335
11.01 0.06069487007083825 0.06069487007083825 0.06563965529829544 0.05809321898105417
11.04 0.06057513482880755 0.06057513482880756 0.06546797918237113 0.0580310814735702
11.07 0.06045614232585596 0.06045614232585596 0.06529713497152444 0.05796935374418144
11.1 0.060337892561983464 0.06033789256198347 0.0651271226657554 0.0579080357928879
11.13 0.06022038553719007 0.06022038553719008 0.06495794226506399 0.057847127619689555
11.16 0.060103621251475794 0.060103621251475794 0.06478959376945022 0.05778662922458643
11.19 0.05998759970484061 0.05998759970484062 0.06462207717891409 0.057726540607578515
11.22 0.059872320897284524 0.05987232089728453 0.06445539249345558 0.057666861768665804
11.25 0.05975778482880755 0.05975778482880756 0.06428953971307472 0.05760759270784831
11.28 0.05964399149940968 0.05964399149940969 0.0641245188377715 0.05754873342512603
11.31 0.059530940909090904 0.059530940909090904 0.0639603298675459 0.05749028392049895
11.34 0.059418633057851236 0.059418633057851236 0.06379697280239796 0.057432244193967086
11.37 0.05930706794569067 0.05930706794569068 0.06363444764232765 0.057374614245530434
11.4 0.059196245572609205 0.059196245572609205 0.06347275438733495 0.05731739407518899
11.43 0.05908616593860684 0.059086165938606855 0.06331189303741991 0.057260583682942755
11.46 0.05897682904368358 0.058976829043683586 0.06315186359258249 0.05720418306879173
11.49 0.05886823488783943 0.05886823488783943 0.06299266605282272 0.05714819223273592
11.52 0.05876038347107438 0.05876038347107439 0.06283430041814059 0.05709261117477532
11.55 0.05865327479338842 0.05865327479338843 0.06267676668853608 0.057037439894909926
11.58 0.05854690885478158 0.05854690885478159 0.06252006486400921 0.056982678393139745
11.61 0.05844128565525383 0.05844128565525384 0.062364194944559984 0.05692832666946478
11.64 0.058336405194805194 0.058336405194805194 0.062209156930188386 0.056874384723885014
11.67 0.058232267473435656 0.058232267473435656 0.06205495082089443 0.056820852556400465
11.7 0.05812887249114522 0.05812887249114523 0.06190157661667811 0.05676773016701112
11.73 0.05802622024793388 0.058026220247933885 0.06174903431753942 0.05671501755571699
11.76 0.05792431074380165 0.05792431074380166 0.06159732392347837 0.056662714722518076
11.79 0.05782314397874853 0.057823143978748534 0.06144644543449496 0.05661082166741437
11.82 0.0577227199527745 0.057722719952774504 0.061296398850589184 0.05655933839040587
11.85 0.057623038665879575 0.05762303866587958 0.06114718417176104 0.056508264891492584
11.88 0.05752410011806375 0.057524100118063755 0.06099880139801053 0.056457601170674505
11.91 0.057425904309327036 0.057425904309327036 0.06085125052933767 0.05640734722795164
11.94 0.05732845123966942 0.057328451239669426 0.06070453156574243 0.05635750306332399
11.97 0.0572317409090909 0.05723174090909091 0.060558644507224826 0.056308068676791535
12 0.057135773317591496 0.05713577331759151 0.06041358935378487 0.0562590440683543
12.03 0.05704054846517119 0.057040548465171204 0.06026936610542255 0.05621042923801228
12.06 0.056946066351829985 0.05694606635182999 0.06012597476213785 0.05616222418576546
12.09 0.05685232697756788 0.056852326977567896 0.05998341532393081 0.05611442891161386
12.12 0.05675933034238489 0.056759330342384895 0.059841687790801394 0.05606704341555747
12.15 0.05666707644628099 0.056667076446280995 0.05970079216274961 0.056020067697596286
12.18 0.0565755652892562 0.056575565289256204 0.059560728439775466 0.05597350175773031
12.21 0.0564847968713105 0.056484796871310514 0.05942149662187895 0.05592734559595955
12.24 0.05639477119244392 0.056394771192443925 0.05928309670906008 0.055881599212284
12.27 0.05630548825265643 0.05630548825265644 0.059145528701318846 0.05583626260670366
12.3 0.056216948051948046 0.05621694805194806 0.05900879259865524 0.05579133577921853
12.33 0.05612915059031877 0.05612915059031878 0.05887288840106927 0.055746818729828604
12.36 0.05604209586776859 0.05604209586776861 0.05873781610856095 0.0557027114585339
12.39 0.05595578388429752 0.055955783884297526 0.05860357572113026 0.055659013965334396
12.42 0.05587021463990555 0.05587021463990556 0.0584701672387772 0.055615726250230105
12.45 0.05578538813459268 0.05578538813459269 0.058337590661501786 0.05557284831322103
12.48 0.05570130436835891 0.05570130436835892 0.05820584598930399 0.05553038015430716
12.51 0.05561796334120425 0.05561796334120426 0.05807493322218385 0.0554883217734885
12.54 0.05553536505312869 0.0555353650531287 0.05794485236014134 0.05544667317076506
12.57 0.05545350950413223 0.05545350950413224 0.05781560340317646 0.05540543434613682
12.6 0.05537239669421488 0.055372396694214884 0.05768718635128922 0.05536460529960379
12.63 0.05529202662337662 0.05529202662337663 0.057559601204479616 0.05532418603116598
12.66 0.055212399291617476 0.05521239929161748 0.05743284796274764 0.05528417654082337
12.69 0.05513351469893743 0.05513351469893744 0.05730692662609332 0.055244576828575975
12.72 0.05505537284533648 0.05505537284533649 0.05718183719451662 0.055205386894423794
12.75 0.054977973730814644 0.054977973730814644 0.05705757966801756 0.05516660673836682
12.78 0.054901317355371904 0.05490131735537191 0.056934154046596144 0.05512823636040505
12.81 0.054825403719008264 0.05482540371900827 0.05681156033025235 0.0550902757605385
12.84 0.054750232821723734 0.05475023282172374 0.0566897985189862 0.05505272493876716
12.87 0.054675804663518304 0.05467580466351831 0.05656886861279768 0.05501558389509102
12.9 0.05460211924439197 0.05460211924439198 0.0564487706116868 0.0549788526295101
12.93 0.05452917656434475 0.05452917656434476 0.056329504515653564 0.054942531142024395
12.96 0.05445697662337662 0.05445697662337663 0.05621107032469795 0.05490661943263389
12.99 0.0543855194214876 0.054385519421487616 0.05609346803881998 0.0548711175013386
13.02 0.05431480495867769 0.0543148049586777 0.055976697658019645 0.054836025348138515
13.05 0.054244833234946874 0.054244833234946874 0.05586075918229694 0.05480134297303365
13.08 0.05417560425029516 0.05417560425029517 0.05574565261165189 0.05476707037602399
13.11 0.05410711800472255 0.054107118004722565 0.055631377946084457 0.05473320755710954
13.14 0.05403937449822904 0.054039374498229056 0.05551793518559466 0.0546997545162903
13.17 0.05397237373081464 0.05397237373081465 0.05540532433018251 0.05466671125356627
13.2 0.05390611570247934 0.05390611570247936 0.05529354537984799 0.05463407776893746
13.23 0.05384060041322314 0.05384060041322315 0.055182598334591104 0.054601854062403844
13.26 0.05377582786304605 0.053775827863046056 0.05507248319441187 0.05457004013396545
13.29 0.053711798051948055 0.05371179805194806 0.054963199959310254 0.05453863598362227
13.32 0.05364851097992916 0.053648510979929176 0.05485474862928628 0.05450764161137429
13.35 0.05358596664698938 0.05358596664698939 0.05474712920433994 0.054477057017221525
13.38 0.05352416505312869 0.0535241650531287 0.05464034168447123 0.05444688220116396
13.41 0.053463106198347106 0.05346310619834711 0.05453438606968017 0.05441711716320162
13.44 0.05340279008264463 0.05340279008264465 0.05442926235996674 0.05438776190333448
13.47 0.053343216706021254 0.05334321670602126 0.05432497055533094 0.05435881642156256
13.5 0.05328438606847698 0.05328438606847699 0.054221510655772784 0.05433028071788585
13.53 0.05322629817001181 0.053226298170011815 0.054118882661292264 0.054302154792304345
13.56 0.05316895301062574 0.05316895301062575 0.054017086571889375 0.054274438644818054
13.59 0.053112350590318776 0.05311235059031878 0.05391612238756413 0.05424713227542697
13.62 0.05305649090909091 0.053056490909090925 0.053815990108316517 0.0542202356841311
13.65 0.05300137396694215 0.05300137396694216 0.05371668973414653 0.05419374887093044
13.68 0.052946999763872495 0.0529469997638725 0.053618221265054195 0.054167671835824986
13.71 0.052893368299881935 0.05289336829988195 0.053520584701039486 0.05414200457881475
13.74 0.052840479574970484 0.0528404795749705 0.05342378004210242 0.05411674709989972
13.77 0.05278833358913814 0.05278833358913815 0.05332780728824299 0.05409189939907989
13.8 0.052736930342384886 0.0527369303423849 0.05323266643946118 0.054067461476355286
13.83 0.052686269834710746 0.05268626983471075 0.05313835749575703 0.054043433331725885
13.86 0.05263635206611571 0.05263635206611572 0.0530448804571305 0.054019814965191704
13.89 0.052587177036599764 0.05258717703659978 0.052952235323581606 0.05399660637675272
13.92 0.05253874474616293 0.05253874474616294 0.052860422095110354 0.05397380756640895
13.95 0.0524910551948052 0.05249105519480521 0.05276944077171674 0.0539514185341604
13.98 0.05244410838252657 0.05244410838252658 0.052679291353400756 0.05392943928000705
14.01 0.05239790430932704 0.05239790430932705 0.05258997384016241 0.05390786980394892
14.04 0.052352442975206616 0.05235244297520663 0.05250148823200171 0.05388671010598599
14.07 0.05230772438016529 0.0523077243801653 0.05241383452891863 0.05386596018611827
14.1 0.052263748524203076 0.05226374852420308 0.0523270127309132 0.05384562004434577
14.13 0.05222051540731996 0.052220515407319965 0.05224102283798539 0.053825689680668476
14.16 0.05217802502951594 0.052178025029515955 0.05215586485013523 0.05380616909508639
14.19 0.05213627739079103 0.05213627739079105 0.0520715387673627 0.05378705828759952
14.22 0.05209527249114522 0.052095272491145234 0.051988044589667805 0.053768357258207854
14.25 0.052055010330578515 0.05205501033057853 0.05190538231705055 0.0537500660069114
14.28 0.05201549090909091 0.052015490909090925 0.051823551949510924 0.05373218453371016
14.31 0.05197671422668241 0.05197671422668242 0.05174255348704894 0.05371471283860413
14.34 0.051938680283353016 0.05193868028335302 0.0516623869296646 0.0536976509215933
14.37 0.051901389079102724 0.05190138907910273 0.051583052277357884 0.053680998782677694
14.4 0.051864840613931526 0.05186484061393154 0.051504549530128806 0.05366475642185729
14.43 0.05182903488783944 0.05182903488783945 0.051426878687977365 0.0536489238391321
14.46 0.05179397190082645 0.05179397190082646 0.05135003975090356 0.053633501034502123
14.49 0.05175965165289256 0.05175965165289258 0.05127403271890739 0.053618488007967355
14.52 0.05172607414403778 0.0517260741440378 0.05119885759198886 0.05360388475952779
14.55 0.0516932393742621 0.051693239374262116 0.051124514370147964 0.05358969128918345
14.58 0.05166114734356553 0.05166114734356554 0.051051003053384704 0.05357590759693431
14.61 0.05162979805194806 0.05162979805194807 0.05097832364169908 0.05356253368278038
14.64 0.05159919149940968 0.0515991914994097 0.0509064761350911 0.05354956954672166
14.67 0.05156932768595041 0.051569327685950433 0.050835460533560736 0.053537015188758155
14.7 0.05154020661157025 0.05154020661157027 0.05076527683710802 0.05352487060888986
14.73 0.05151182827626919 0.0515118282762692 0.05069592504573295 0.05351313580711677
14.76 0.05148419268004723 0.05148419268004724 0.05062740515943551 0.0535018107834389
14.79 0.051457299822904375 0.05145729982290439 0.050559717178215696 0.053490895537856235
14.82 0.05143114970484062 0.05143114970484063 0.05049286110207352 0.05348039007036878
14.85 0.051405742325855965 0.051405742325855985 0.05042683693100899 0.05347029438097654
14.88 0.05138107768595042 0.05138107768595043 0.05036164466502209 0.0534606084696795
14.91 0.051357155785123974 0.05135715578512398 0.05029728430411282 0.053451332336477676
14.94 0.051333976623376625 0.051333976623376645 0.0502337558482812 0.05344246598137106
14.97 0.05131154020070838 0.0513115402007084 0.0501710592975272 0.05343400940435966
15 0.05128984651711925 0.051289846517119264 0.05010919465185085 0.05342596260544347
15.03 0.05126889557260921 0.051268895572609226 0.05004816191125213 0.05341832558462249
15.06 0.05124868736717828 0.051248687367178296 0.049987961075731044 0.053411098341896716
15.09 0.05122922190082645 0.05122922190082646 0.0499285921452876 0.05340428087726616
15.12 0.05121049917355373 0.051210499173553733 0.04987005511992179 0.053397873190730805
15.15 0.051192519185360094 0.05119251918536011 0.04981234999963362 0.05339187528229067
15.18 0.05117528193624558 0.05117528193624559 0.049755476784423075 0.05338628715194574
15.21 0.05115878742621016 0.051158787426210175 0.04969943547429018 0.053381108799696014
15.24 0.05114303565525384 0.051143035655253855 0.04964422606923491 0.05337634022554151
15.27 0.05112802662337663 0.05112802662337664 0.04958984856925727 0.05337198142948221
15.3 0.05111376033057852 0.05111376033057853 0.04953630297435728 0.05336803241151812
15.33 0.05110023677685951 0.05110023677685952 0.04948358928453492 0.05336449317164925
15.36 0.0510874559622196 0.05108745596221961 0.0494317074997902 0.053361363709875584
15.39 0.0510754178866588 0.051075417886658814 0.049380657620123114 0.053358644026197125
15.42 0.0510641225501771 0.051064122550177116 0.049330439645533665 0.05335633412061388
15.45 0.051053569952774505 0.05105356995277452 0.04928105357602185 0.05335443399312584
15.48 0.051043760094451 0.051043760094451024 0.04923249941158767 0.05335294364373302
15.51 0.051034692975206616 0.05103469297520663 0.04918477715223113 0.053351863072435404
15.54 0.051026368595041324 0.05102636859504134 0.049137886797952224 0.053351192279232997
15.57 0.05101878695395514 0.05101878695395516 0.04909182834875095 0.05335093126412581
15.6 0.05101194805194806 0.05101194805194807 0.04904660180462732 0.05335108002711382
15.63 0.05100585188902007 0.05100585188902009 0.04900220716558132 0.053351638568197045
15.66 0.0510004984651712 0.05100049846517121 0.04895864443161296 0.05335260688737549
15.69 0.05099588778040142 0.05099588778040144 0.04891591360272223 0.05335398498464913
15.72 0.05099201983471075 0.050992019834710765 0.048874014678909145 0.05335577286001799
15.75 0.05098889462809918 0.05098889462809919 0.04883294766017369 0.05335797051348206
15.78 0.05098651216056671 0.050986512160566724 0.04879271254651587 0.05336057794504134
15.81 0.050984872432113346 0.05098487243211336 0.04875330933793569 0.053363595154695825
15.84 0.05098397544273908 0.050983975442739096 0.048714738034433144 0.05336702214244553
15.87 0.05098382119244393 0.05098382119244394 0.04867699863600823 0.053370858908290436
15.9 0.05098440968122787 0.05098440968122789 0.04864009114266096 0.053375105452230565
15.93 0.050985740909090915 0.05098574090909093 0.048604015554391325 0.05337976177426589
15.96 0.05098781487603306 0.05098781487603308 0.048568771871199325 0.05338482787439643
15.99 0.050990631582054316 0.05099063158205433 0.048534360093084955 0.05339030375262219
16.02 0.05099419102715467 0.05099419102715469 0.04850078022004822 0.05339618940894315
16.05 0.05099849321133412 0.050998493211334144 0.048468032252089135 0.05340248484335932
16.08 0.05100353813459268 0.0510035381345927 0.04843611618920768 0.053409190055870706
16.11 0.05100932579693034 0.05100932579693036 0.04840503203140385 0.0534163050464773
16.14 0.051015856198347115 0.05101585619834713 0.04837477977867767 0.053423829815179104
16.17 0.05102312933884298 0.051023129338842996 0.04834535943102912 0.05343176436197612
16.2 0.05103114521841795 0.051031145218417964 0.04831677098845821 0.05344010868686834
16.23 0.05103990383707203 0.05103990383707204 0.04828901445096494 0.05344886278985578
16.26 0.0510494051948052 0.05104940519480522 0.04826208981854929 0.05345802667093842
16.29 0.05105964929161748 0.05105964929161749 0.04823599709121129 0.053467600330116286
16.32 0.05107063612750886 0.05107063612750888 0.04821073626895092 0.05347758376738935
16.35 0.05108236570247934 0.051082365702479364 0.04818630735176818 0.053487976982757625
16.38 0.05109483801652893 0.05109483801652895 0.04816271033966309 0.053498779976221114
16.41 0.05110805306965762 0.05110805306965764 0.048139945232635636 0.05350999274777981
16.44 0.05112201086186541 0.05112201086186543 0.0481180120306858 0.053521615297433725
16.47 0.05113671139315231 0.051136711393152325 0.048096910733813614 0.05353364762518284
16.5 0.0511521546635183 0.05115215466351832 0.04807664134201907 0.05354608973102717
16.53 0.05116834067296341 0.05116834067296342 0.048057203855302155 0.05355894161496671
16.56 0.05118526942148761 0.05118526942148763 0.048038598273662865 0.05357220327700146
16.59 0.05120294090909091 0.05120294090909093 0.048020824597101226 0.05358587471713142
16.62 0.05122135513577332 0.05122135513577334 0.048003882825617225 0.05359995593535659
16.65 0.05124051210153483 0.05124051210153485 0.04798777295921085 0.05361444693167697
16.68 0.051260411806375444 0.051260411806375465 0.047972494997882115 0.05362934770609257
16.71 0.051281054250295166 0.05128105425029518 0.04795804894163101 0.05364465825860337
16.74 0.05130243943329398 0.051302439433294 0.04794443479045755 0.053660378589209384
16.77 0.05132456735537191 0.05132456735537193 0.047931652544361714 0.0536765086979106
16.8 0.05134743801652893 0.051347438016528954 0.04791970220334353 0.05369304858470704
16.83 0.051371051416765054 0.051371051416765075 0.04790858376740297 0.053709998249598684
16.86 0.05139540755608028 0.05139540755608031 0.04789829723654005 0.053727357692585534
16.89 0.05142050643447462 0.05142050643447464 0.04788884261075477 0.053745126913667604
16.92 0.05144634805194806 0.051446348051948074 0.04788021989004712 0.05376330591284488
16.95 0.051472932408500593 0.051472932408500614 0.047872429074417105 0.05378189469011736
16.98 0.051500259504132236 0.051500259504132256 0.047865470163864735 0.05380089324548506
17.01 0.05152832933884298 0.051528329338843 0.047859343158389994 0.05382030157894797
17.04 0.051557141912632824 0.051557141912632845 0.0478540480579929 0.05384011969050608
17.07 0.05158669722550178 0.0515866972255018 0.047849584862673426 0.05386034758015941
17.1 0.051616995277449826 0.051616995277449854 0.0478459535724316 0.05388098524790795
17.13 0.051648036068476975 0.051648036068476996 0.0478431541872674 0.0539020326937517
17.16 0.05167981959858324 0.05167981959858326 0.04784118670718084 0.05392348991769066
17.19 0.0517123458677686 0.05171234586776862 0.04784005113217192 0.053945356919724824
17.22 0.05174561487603306 0.051745614876033075 0.04783974746224063 0.0539676336998542
17.25 0.05177962662337662 0.05177962662337665 0.04784027569738698 0.053990320258078796
17.28 0.051814381109799294 0.051814381109799315 0.04784163583761097 0.054013416594398594
17.31 0.05184987833530107 0.05184987833530108 0.04784382788291259 0.054036922708813606
17.34 0.05188611829988194 0.05188611829988196 0.04784685183329185 0.05406083860132383
17.37 0.051923101003541916 0.05192310100354194 0.047850707688748745 0.05408516427192926
17.4 0.05196082644628099 0.051960826446281014 0.04785539544928327 0.054109899720629906
17.43 0.05199929462809917 0.0519992946280992 0.04786091511489543 0.054135044947425756
17.46 0.052038505548996465 0.052038505548996486 0.04786726668558524 0.05416059995231682
17.49 0.052078459208972847 0.05207845920897287 0.04787445016135267 0.054186564735303096
17.52 0.05211915560802834 0.05211915560802836 0.047882465542197744 0.05421293929638458
17.55 0.052160594746162935 0.052160594746162955 0.047891312828120466 0.054239723635561274
17.58 0.05220277662337662 0.05220277662337665 0.047900992019120806 0.054266917752833176
17.61 0.05224570123966942 0.05224570123966944 0.04791150311519878 0.05429452164820029
17.64 0.052289368595041325 0.052289368595041345 0.0479228461163544 0.05432253532166262
17.67 0.052333778689492336 0.05233377868949235 0.04793502102258766 0.05435095877322016
17.7 0.052378931523022434 0.052378931523022455 0.04794802783389855 0.054379792002872906
17.73 0.05242482709563164 0.05242482709563166 0.04796186655028708 0.05440903501062086
17.76 0.05247146540731996 0.05247146540731998 0.047976537171753236 0.054438687796464026
17.79 0.05251884645808737 0.052518846458087395 0.04799203969829704 0.054468750360402406
17.82 0.052566970247933886 0.05256697024793391 0.04800837412991847 0.054499222702436
17.85 0.052615836776859506 0.052615836776859534 0.04802554046661754 0.0545301048225648
17.88 0.05266544604486423 0.05266544604486425 0.04804353870839425 0.0545613967207888
17.91 0.05271579805194805 0.05271579805194808 0.04806236885524859 0.05459309839710803
17.94 0.05276689279811098 0.052766892798111004 0.048082030907180565 0.05462520985152246
17.97 0.05281873028335301 0.05281873028335303 0.048102524864190185 0.05465773108403209
18 0.052871310507674144 0.05287131050767417 0.04812385072627744 0.054690662094636945
18.03 0.05292463347107438 0.05292463347107441 0.04814600849344232 0.05472400288333701
18.06 0.052978699173553724 0.052978699173553745 0.048168998165684845 0.05475775345013228
18.09 0.05303350761511216 0.05303350761511219 0.048192819743005 0.05479191379502276
18.12 0.05308905879574971 0.05308905879574973 0.048217473225402804 0.054826483918008456
18.15 0.053145352715466346 0.053145352715466374 0.04824295861287823 0.05486146381908935
18.18 0.053202389374262096 0.053202389374262124 0.0482692759054313 0.05489685349826547
18.21 0.05326016877213696 0.05326016877213698 0.04829642510306201 0.054932652955536794
18.24 0.0533186909090909 0.05331869090909093 0.04832440620577034 0.05496886219090333
18.27 0.05337795578512397 0.05337795578512399 0.048353219213556314 0.055005481204365075
18.3 0.053437963400236134 0.053437963400236155 0.04838286412641993 0.05504250999592203
18.33 0.053498713754427385 0.05349871375442741 0.04841334094436117 0.055079948565574195
18.36 0.05356020684769776 0.05356020684769778 0.04844464966738006 0.05511779691332157
18.39 0.05362244268004723 0.053622442680047254 0.04847679029547658 0.055156055039164154
18.42 0.0536854212514758 0.05368542125147582 0.048509762828650736 0.05519472294310196
18.45 0.05374914256198347 0.053749142561983494 0.04854356726690253 0.055233800625134964
18.48 0.05381360661157025 0.05381360661157028 0.048578203610231956 0.05527328808526318
18.51 0.053878813400236134 0.05387881340023616 0.04861367185863902 0.05531318532348661
18.54 0.05394476292798111 0.05394476292798113 0.04864997201212372 0.055353492339805244
18.57 0.05401145519480519 0.05401145519480523 0.048687104070686056 0.0553942091342191
18.6 0.05407889020070839 0.05407889020070841 0.048725068034326025 0.05543533570672816
18.63 0.05414706794569067 0.0541470679456907 0.04876386390304363 0.05547687205733243
18.66 0.054215988429752074 0.05421598842975209 0.04880349167683888 0.05551881818603191
18.69 0.054285651652892564 0.05428565165289259 0.04884395135571176 0.0555611740928266
18.72 0.054356057615112155 0.05435605761511218 0.048885242939662274 0.0556039397777165
18.75 0.05442720631641087 0.05442720631641089 0.04892736642869043 0.05564711524070161
18.78 0.05449909775678867 0.0544990977567887 0.04897032182279622 0.055690700481781936
18.81 0.05457173193624557 0.05457173193624559 0.049014109121979635 0.055734695500957464
18.84 0.054645108854781584 0.054645108854781604 0.0490587283262407 0.05577910029822821
18.87 0.054719228512396696 0.054719228512396724 0.049104179435579404 0.055823914873594165
18.9 0.05479409090909091 0.05479409090909093 0.04915046244999573 0.055869139227055324
18.93 0.054869696044864226 0.054869696044864254 0.049197577369489695 0.0559147733586117
18.96 0.05494604391971665 0.05494604391971668 0.04924552419406131 0.05596081726826328
18.99 0.05502313453364817 0.055023134533648196 0.04929430292371054 0.05600727095601008
19.02 0.05510096788665879 0.05510096788665882 0.049343913558437424 0.056054134421852087
19.05 0.055179543978748524 0.05517954397874855 0.04939435609824194 0.056101407665789305
19.08 0.05525886280991735 0.055258862809917375 0.04944563054312408 0.05614909068782173
19.11 0.05533892438016529 0.055338924380165314 0.04949773689308387 0.056197183487949366
19.14 0.055419728689492326 0.05541972868949235 0.049550675148121295 0.05624568606617222
19.17 0.05550127573789846 0.055501275737898495 0.04960444530823635 0.05629459842249027
19.2 0.05558356552538371 0.055583565525383724 0.04965904737342904 0.056343920556903536
19.23 0.05566659805194805 0.05566659805194808 0.04971448134369937 0.05639365246941202
19.26 0.05575037331759151 0.05575037331759153 0.04977074721904734 0.056443794160015714
19.29 0.05583489132231405 0.055834891322314076 0.04982784499947294 0.05649434562871461
19.32 0.055920152066115704 0.05592015206611573 0.049885774684976174 0.05654530687550872
19.35 0.05600615554899646 0.05600615554899649 0.04994453627555705 0.05659667790039804
19.38 0.05609290177095631 0.05609290177095634 0.05000412977121556 0.056648458703382566
19.41 0.056180390731995274 0.0561803907319953 0.0500645551719517 0.056700649284462314
19.44 0.05626862243211334 0.05626862243211336 0.05012581247776549 0.05675324964363726
19.47 0.056357596871310506 0.056357596871310534 0.0501879016886569 0.05680625978090742
19.5 0.05644731404958678 0.0564473140495868 0.05025082280462596 0.0568596796962728
19.53 0.056537773966942144 0.05653777396694218 0.050314575825672656 0.056913509389733385
19.56 0.05662897662337662 0.05662897662337664 0.05037916075179697 0.05696774886128917
19.59 0.0567209220188902 0.05672092201889023 0.05044457758299893 0.057022398110940176
19.62 0.05681361015348288 0.05681361015348291 0.05051082631927854 0.057077457138686394
19.65 0.05690704102715466 0.05690704102715468 0.050577906960635764 0.05713292594452782
19.68 0.05700121463990555 0.057001214639905574 0.050645819507070644 0.05718880452846445
19.71 0.05709613099173554 0.057096130991735564 0.05071456395858315 0.0572450928904963
19.74 0.05719179008264463 0.05719179008264465 0.05078414031517328 0.057301791030623356
19.77 0.05728819191263282 0.057288191912632846 0.050854548576841074 0.05735889894884562
19.8 0.05738533648170012 0.05738533648170015 0.050925788743586484 0.0574164166451631
19.83 0.05748322378984651 0.057483223789846535 0.050997860815409524 0.057474344119575776
19.86 0.05758185383707201 0.05758185383707204 0.05107076479231022 0.05753268137208368
19.89 0.05768122662337662 0.05768122662337666 0.051144500674288544 0.057591428402686794
19.92 0.05778134214876034 0.057781342148760365 0.0512190684613445 0.057650585211385115
19.95 0.05788220041322314 0.05788220041322316 0.051294468153478094 0.057710151798178635
19.98 0.05798380141676505 0.05798380141676508 0.05137069975068932 0.057770128163067376
20.01 0.058057789285714284 0.05805778928571427 0.05144770416900396 0.0578169057561515
20.04 0.058075277922077916 0.0580752779220779 0.05152471331675625 0.057836563428255446
20.07 0.05809271396103896 0.05809271396103895 0.05160149085804916 0.05785616197954104
20.1 0.0581100974025974 0.058110097402597385 0.05167803679288265 0.057875701410008286
20.13 0.058127428246753245 0.05812742824675323 0.05175435112125673 0.057895181719657164
20.16 0.05814470649350649 0.058144706493506476 0.05183043384317141 0.05791460290848768
20.19 0.05816193214285714 0.05816193214285713 0.05190628495862669 0.05793396497649985
20.22 0.05817910519480519 0.058179105194805174 0.051981904467622554 0.05795326792369365
20.25 0.05819622564935065 0.05819622564935063 0.05205729237015902 0.05797251175006911
20.28 0.058213293506493506 0.05821329350649349 0.052132448666236085 0.0579916964556262
20.31 0.05823030876623376 0.058230308766233745 0.05220737335585373 0.05801082204036493
20.34 0.058247271428571425 0.05824727142857141 0.05228206643901198 0.0580298885042853
20.37 0.05826418149350649 0.05826418149350648 0.05235652791571083 0.05804889584738732
20.4 0.05828103896103896 0.05828103896103894 0.05243075778595026 0.058067844069670985
20.43 0.05829784383116882 0.058297843831168816 0.05250475604973029 0.05808673317113629
20.46 0.058314596103896096 0.05831459610389609 0.05257852270705092 0.05810556315178323
20.49 0.058331295779220776 0.05833129577922076 0.05265205775791214 0.058124334011611815
20.52 0.05834794285714285 0.058347942857142836 0.052725361202313956 0.05814304575062205
20.55 0.05836453733766234 0.05836453733766232 0.052798433040256366 0.05816169836881392
20.58 0.05838107922077922 0.0583810792207792 0.052871273271739364 0.058180291866187436
20.61 0.058397568506493504 0.05839756850649349 0.05294388189676297 0.05819882624274259
20.64 0.05841400519480519 0.05841400519480518 0.053016258915327165 0.05821730149847939
20.67 0.05843038928571428 0.05843038928571427 0.053088404327431955 0.05823571763339783
20.7 0.05844672077922077 0.05844672077922076 0.05316031813307733 0.05825407464749791
20.73 0.05846299967532467 0.05846299967532466 0.05323200033226331 0.05827237254077964
20.76 0.05847922597402597 0.05847922597402595 0.053303450924989886 0.05829061131324301
20.79 0.05849539967532467 0.058495399675324654 0.05337466991125705 0.058308790964888016
20.82 0.058511520779220776 0.05851152077922076 0.05344565729106481 0.058326911495714666
20.85 0.058527589285714283 0.05852758928571427 0.05351641306441317 0.05834497290572296
20.88 0.05854360519480519 0.05854360519480518 0.05358693723130211 0.058362975194912896
20.91 0.0585595685064935 0.058559568506493485 0.05365722979173166 0.058380918363284476
20.94 0.058575479220779214 0.0585754792207792 0.0537272907457018 0.0583988024108377
20.97 0.05859133733766233 0.058591337337662315 0.05379712009321253 0.05841662733757256
21 0.05860714285714285 0.05860714285714284 0.05386671783426386 0.05843439314348906
21.03 0.05862289577922077 0.05862289577922076 0.05393608396885579 0.05845209982858721
21.06 0.058638596103896094 0.05863859610389608 0.0540052184969883 0.058469747392867
21.09 0.05865424383116882 0.05865424383116881 0.054074121418661414 0.05848733583632843
21.12 0.05866983896103895 0.058669838961038945 0.05414279273387512 0.058504865158971506
21.15 0.05868538149350649 0.058685381493506474 0.054211232442629424 0.05852233536079622
21.18 0.05870087142857142 0.05870087142857141 0.05427944054492432 0.058539746441802584
21.21 0.05871630876623376 0.058716308766233745 0.054347417040759814 0.05855709840199058
21.24 0.0587316935064935 0.05873169350649349 0.054415161930135895 0.05857439124136023
21.27 0.058747025649350644 0.05874702564935063 0.05448267521305258 0.05859162495991151
21.3 0.05876230519480519 0.05876230519480517 0.05454995688950985 0.05860879955764444
21.33 0.058777532142857136 0.05877753214285712 0.05461700695950772 0.05862591503455901
21.36 0.058792706493506486 0.05879270649350647 0.05468382542304618 0.05864297139065522
21.39 0.05880782824675324 0.05880782824675323 0.05475041228012524 0.058659968625933076
21.42 0.0588228974025974 0.058822897402597385 0.054816767530744895 0.058676906740392575
21.45 0.058837913961038955 0.05883791396103894 0.05488289117490514 0.058693785734033714
21.48 0.05885287792207791 0.0588528779220779 0.05494878321260598 0.058710605606856495
21.51 0.058867789285714275 0.05886778928571426 0.05501444364384742 0.058727366358860916
21.54 0.058882648051948046 0.05888264805194803 0.05507987246862945 0.05874406799004698
21.57 0.05889745422077921 0.0588974542207792 0.055145069686952077 0.05876071050041469
21.6 0.05891220779220779 0.05891220779220777 0.055210035298815296 0.05877729388996404
21.63 0.05892690876623376 0.05892690876623374 0.05527476930421911 0.058793818158695034
21.66 0.058941557142857134 0.05894155714285712 0.05533927170316352 0.05881028330660767
21.69 0.05895615292207791 0.0589561529220779 0.05540354249564853 0.05882668933370194
21.72 0.058970696103896096 0.05897069610389608 0.05546758168167412 0.05884303623997786
21.75 0.05898518668831168 0.05898518668831167 0.055531389261240315 0.05885932402543542
21.78 0.058999624675324665 0.05899962467532465 0.05559496523434711 0.05887555269007463
21.81 0.059014010064935056 0.05901401006493504 0.055658309600994486 0.05889172223389547
21.84 0.05902834285714285 0.05902834285714283 0.055721422361182465 0.05890783265689796
21.87 0.059042623051948045 0.05904262305194803 0.05578430351491104 0.058923883959082095
21.9 0.05905685064935064 0.05905685064935062 0.055846953062180196 0.058939876140447864
21.93 0.05907102564935064 0.05907102564935063 0.05590937100298996 0.05895580920099528
21.96 0.05908514805194804 0.059085148051948026 0.05597155733734032 0.05897168314072434
21.99 0.059099217857142845 0.05909921785714283 0.056033512065231265 0.05898749795963504
22.02 0.05911323506493506 0.059113235064935044 0.05609523518666281 0.05900325365772738
22.05 0.05912719967532466 0.05912719967532465 0.05615672670163495 0.05901895023500136
22.08 0.059141111688311675 0.05914111168831166 0.05621798661014768 0.05903458769145699
22.11 0.059154971103896094 0.05915497110389608 0.05627901491220101 0.05905016602709425
22.14 0.05916877792207791 0.0591687779220779 0.056339811607794936 0.05906568524191316
22.17 0.05918253214285713 0.05918253214285712 0.056400376696929454 0.05908114533591372
22.2 0.05919623376623376 0.059196233766233744 0.056460710179604565 0.059096546309095915
22.23 0.059209882792207784 0.05920988279220777 0.05652081205582027 0.05911188816145975
22.26 0.05922347922077921 0.059223479220779196 0.05658068232557657 0.05912717089300523
22.29 0.05923702305194804 0.05923702305194803 0.05664032098887346 0.05914239450373235
22.32 0.059250514285714276 0.05925051428571426 0.056699728045710954 0.05915755899364111
22.35 0.05926395292207791 0.059263952922077895 0.056758903496089044 0.059172664362731525
22.38 0.05927733896103895 0.059277338961038935 0.05681784734000772 0.05918771061100357
22.41 0.05929067240259739 0.059290672402597375 0.056876559577467 0.05920269773845726
22.44 0.059303953246753235 0.05930395324675322 0.05693504020846687 0.059217625745092595
22.47 0.05931718149350648 0.05931718149350647 0.056993289233007324 0.05923249463090957
22.5 0.05933035714285713 0.059330357142857115 0.05705130665108838 0.05924730439590819
22.53 0.05934348019480518 0.05934348019480517 0.05710909246271004 0.05926205504008845
22.56 0.05935655064935064 0.05935655064935062 0.05716664666787228 0.05927674656345035
22.59 0.0593695685064935 0.059369568506493484 0.05722396926657512 0.059291378965993895
22.62 0.05938253376623376 0.05938253376623374 0.05728106025881856 0.059305952247719076
22.65 0.05939544642857142 0.0593954464285714 0.05733791964460259 0.059320466408625906
22.68 0.05940830649350648 0.059408306493506466 0.05739454742392722 0.05933492144871438
22.71 0.05942111396103895 0.059421113961038934 0.05745094359679244 0.059349317367984496
22.74 0.059433868831168815 0.0594338688311688 0.05750710816319825 0.05936365416643625
22.77 0.05944657110389609 0.059446571103896076 0.057563041123144656 0.05937793184406964
22.8 0.059459220779220764 0.05945922077922075 0.057618742476631665 0.059392150400884684
22.83 0.059471817857142846 0.05947181785714283 0.05767421222365925 0.05940630983688137
22.86 0.05948436233766233 0.05948436233766231 0.05772945036422745 0.05942041015205969
22.89 0.05949685422077921 0.059496854220779195 0.05778445689833624 0.059434451346419656
22.92 0.0595092935064935 0.05950929350649348 0.057839231825985625 0.05944843341996127
22.95 0.05952168019480518 0.059521680194805165 0.05789377514717559 0.059462356372684516
22.98 0.059534014285714275 0.05953401428571426 0.05794808686190617 0.05947622020458941
23.01 0.05954629577922077 0.05954629577922075 0.058002166970177335 0.05949002491567595
23.04 0.05955852467532466 0.059558524675324645 0.05805601547198909 0.059503770505944124
23.07 0.05957070097402596 0.05957070097402595 0.05810963236734145 0.05951745697539394
23.1 0.059582824675324664 0.05958282467532465 0.0581630176562344 0.05953108432402541
23.13 0.059594895779220766 0.05959489577922075 0.05821617133866794 0.05954465255183851
23.16 0.059606914285714276 0.059606914285714255 0.05826909341464208 0.05955816165883326
23.19 0.059618880194805185 0.059618880194805164 0.05832178388415681 0.059571611645009646
23.22 0.059630793506493494 0.059630793506493474 0.05837424274721214 0.05958500251036768
23.25 0.059642654220779204 0.05964265422077919 0.05842647000380806 0.059598334254907355
23.28 0.05965446233766233 0.059654462337662306 0.05847846565394458 0.05961160687862867
23.31 0.05966621785714284 0.05966621785714283 0.058530229697621686 0.05962482038153163
23.34 0.05967792077922077 0.059677920779220746 0.05858176213483939 0.05963797476361623
23.37 0.05968957110389609 0.059689571103896076 0.0586330629655977 0.05965107002488247
23.4 0.05970116883116881 0.0597011688311688 0.05868413218989659 0.059664106165330355
23.43 0.05971271396103894 0.05971271396103893 0.05873496980773608 0.05967708318495988
23.46 0.05972420649350648 0.05972420649350646 0.05878557581911616 0.05969000108377105
23.49 0.05973564642857141 0.0597356464285714 0.05883595022403684 0.05970285986176386
23.52 0.059747033766233755 0.059747033766233734 0.058886093022498115 0.05971565951893831
23.55 0.05975836850649349 0.05975836850649348 0.05893600421449999 0.059728400055294416
23.58 0.059769650649350636 0.059769650649350616 0.058985683800042446 0.05974108147083215
23.61 0.05978088019480518 0.05978088019480516 0.059035131779125505 0.05975370376555153
23.64 0.05979205714285713 0.05979205714285711 0.05908434815174916 0.059766266939452556
23.67 0.05980318149350648 0.05980318149350646 0.0591333329179134 0.05977877099253522
23.7 0.059814253246753234 0.05981425324675321 0.05918208607761824 0.05979121592479952
23.73 0.059825272402597385 0.05982527240259737 0.05923060763086368 0.05980360173624548
23.76 0.05983623896103895 0.05983623896103893 0.05927889757764971 0.05981592842687307
23.79 0.05984715292207791 0.05984715292207789 0.059326955917976334 0.0598281959966823
23.82 0.05985801428571427 0.05985801428571425 0.05937478265184355 0.05984040444567318
23.85 0.05986882305194804 0.05986882305194802 0.05942237777925137 0.0598525537738457
23.88 0.0598795792207792 0.05987957922077919 0.059469741300199774 0.05986464398119985
23.91 0.059890282792207775 0.05989028279220776 0.05951687321468878 0.05987667506773566
23.94 0.059900933766233753 0.05990093376623373 0.059563773522718376 0.059888647033453105
23.97 0.059911532142857125 0.05991153214285711 0.059610442224288566 0.05990055987835219
24 0.059922077922077904 0.05992207792207789 0.05965687931939935 0.05991241360243292
24.03 0.05993257110389609 0.05993257110389607 0.059703084808050734 0.059924208205695294
24.06 0.05994301168831167 0.059943011688311655 0.059749058690242704 0.05993594368813931
24.09 0.05995339967532466 0.05995339967532464 0.05979480096597528 0.05994762004976496
24.12 0.05996373506493505 0.059963735064935034 0.059840311635248444 0.059959237290572266
24.15 0.05997401785714284 0.05997401785714282 0.0598855906980622 0.0599707954105612
24.18 0.05998424805194803 0.05998424805194802 0.05993063815441656 0.05998229440973179
24.21 0.05999442564935063 0.05999442564935061 0.05997545400431151 0.059993734288084015
24.24 0.06000455064935063 0.06000455064935061 0.06002003824774705 0.06000511504561788
24.27 0.06001462305194803 0.06001462305194802 0.060064390884723186 0.06001643668233339
24.3 0.06002464285714284 0.06002464285714282 0.06010851191523992 0.06002769919823054
24.33 0.060034610064935046 0.06003461006493503 0.060152401339297244 0.06003890259330934
24.36 0.06004452467532466 0.06004452467532464 0.06019605915689517 0.060050046867569776
24.39 0.06005438668831167 0.06005438668831165 0.06023948536803368 0.060061132021011855
24.42 0.060064196103896086 0.060064196103896066 0.0602826799727128 0.060072158053635576
24.45 0.06007395292207791 0.060073952922077886 0.0603256429709325 0.06008312496544094
24.48 0.06008365714285713 0.06008365714285711 0.0603683743626928 0.06009403275642794
24.51 0.06009330876623375 0.06009330876623373 0.0604108741479937 0.06010488142659659
24.54 0.060102907792207776 0.060102907792207755 0.060453142326835185 0.06011567097594688
24.57 0.0601124542207792 0.06011245422077918 0.06049517889921727 0.060126401404478814
24.6 0.06012194805194804 0.06012194805194802 0.06053698386513995 0.06013707271219239
24.63 0.060131389285714265 0.060131389285714244 0.060578557224603216 0.0601476848990876
24.66 0.060140777922077907 0.060140777922077886 0.060619898977607084 0.060158237965164466
24.69 0.06015011396103894 0.06015011396103892 0.06066100912415155 0.06016873191042296
24.72 0.06015939740259738 0.06015939740259736 0.060701887664236606 0.06017916673486311
24.75 0.06016862824675323 0.06016862824675321 0.06074253459786226 0.06018954243848489
24.78 0.06017780649350648 0.06017780649350646 0.0607829499250285 0.06019985902128832
24.81 0.06018693214285713 0.06018693214285711 0.06082313364573534 0.060210116483273395
24.84 0.060196005194805176 0.060196005194805155 0.060863085759982775 0.060220314824440103
24.87 0.06020502564935063 0.06020502564935061 0.06090280626777081 0.06023045404478846
24.9 0.060213993506493486 0.060213993506493466 0.06094229516909943 0.06024053414431846
24.93 0.06022290876623375 0.06022290876623373 0.06098155246396865 0.0602505551230301
24.96 0.06023177142857141 0.06023177142857139 0.06102057815237846 0.06026051698092338
24.99 0.06024058149350647 0.06024058149350645 0.06105937223432887 0.0602704197179983
25.02 0.06024933896103894 0.06024933896103892 0.06109793470981987 0.06028026333425487
25.05 0.06025804383116881 0.06025804383116879 0.06113626557885147 0.06029004782969308
25.08 0.06026669610389609 0.06026669610389606 0.06117436484142366 0.06029977320431292
25.11 0.060275295779220764 0.060275295779220736 0.06121223249753645 0.06030943945811442
25.14 0.06028384285714284 0.06028384285714282 0.06124986854718983 0.060319046591097554
25.17 0.06029233733766232 0.060292337337662295 0.061287272990383806 0.06032859460326233
25.2 0.0603007792207792 0.06030077922077918 0.06132444582711837 0.06033808349460875
25.23 0.06030916850649349 0.06030916850649346 0.06136138705739354 0.060347513265136814
25.26 0.06031750519480518 0.06031750519480515 0.0613980966812093 0.06035688391484652
25.29 0.06032578928571427 0.06032578928571424 0.06143457469856565 0.06036619544373786
25.32 0.06033402077922076 0.06033402077922074 0.0614708211094626 0.06037544785181085
25.35 0.060342199675324656 0.060342199675324636 0.06150683591390014 0.060384641139065484
25.38 0.06035032597402595 0.06035032597402593 0.06154261911187828 0.06039377530550175
25.41 0.06035839967532466 0.06035839967532463 0.06157817070339701 0.06040285035111967
25.44 0.06036642077922076 0.060366420779220734 0.061613490688456334 0.06041186627591923
25.47 0.060374389285714265 0.060374389285714244 0.06164857906705626 0.060420823079900425
25.5 0.060382305194805176 0.06038230519480515 0.061683435839196776 0.060429720763063265
25.53 0.06039016850649349 0.060390168506493466 0.06171806100487788 0.06043855932540775
25.56 0.060397979220779205 0.06039797922077918 0.061752454564099585 0.06044733876693388
25.59 0.060405737337662316 0.060405737337662295 0.06178661651686189 0.06045605908764164
25.62 0.06041344285714284 0.06041344285714281 0.06182054686316478 0.06046472028753106
25.65 0.06042109577922076 0.06042109577922073 0.06185424560300827 0.06047332236660211
25.68 0.06042869610389608 0.060428696103896055 0.061887712736392354 0.060481865324854805
25.71 0.060436243831168815 0.06043624383116879 0.06192094826331703 0.060490349162289146
25.74 0.06044373896103894 0.06044373896103891 0.0619539521837823 0.06049877387890512
25.77 0.06045118149350647 0.06045118149350645 0.061986724497788165 0.060507139474702744
25.8 0.06045857142857141 0.06045857142857138 0.06201926520533463 0.06051544594968201
25.83 0.06046590876623375 0.06046590876623372 0.062051574306421685 0.06052369330384291
25.86 0.06047319350649349 0.06047319350649346 0.062083651801049335 0.060531881537185465
25.89 0.06048042564935063 0.060480425649350605 0.062115497689217584 0.06054001064970966
25.92 0.06048760519480518 0.06048760519480515 0.06214711197092642 0.06054808064141549
25.95 0.060494732142857124 0.0604947321428571 0.06217849464617585 0.06055609151230296
25.98 0.06050180649350648 0.06050180649350645 0.062209645714965886 0.06056404326237208
26.01 0.06050882824675323 0.0605088282467532 0.06224056517729651 0.060571935891622845
26.04 0.06051579740259738 0.060515797402597354 0.062271253033167724 0.060579769400055244
26.07 0.06052271396103894 0.060522713961038914 0.06230170928257954 0.06058754378766929
26.1 0.0605295779220779 0.06052957792207787 0.06233193392553195 0.06059525905446498
26.13 0.06053638928571427 0.06053638928571424 0.062361926962024944 0.06060291520044231
26.16 0.060543148051948034 0.060543148051948006 0.06239168839205854 0.06061051222560128
26.19 0.0605498542207792 0.06054985422077917 0.062421218215632734 0.06061805012994189
26.22 0.060556507792207774 0.06055650779220774 0.062450516432747516 0.06062552891346415
26.25 0.06056310876623375 0.06056310876623372 0.0624795830434029 0.06063294857616804
26.28 0.06056965714285712 0.06056965714285709 0.06250841804759888 0.060640309118053584
26.31 0.0605761529220779 0.060576152922077874 0.06253702144533545 0.060647610539120766
26.34 0.06058259610389608 0.060582596103896054 0.0625653932366126 0.06065485283936959
26.37 0.06058898668831167 0.06058898668831164 0.06259353342143037 0.06066203601880006
26.4 0.060595324675324656 0.06059532467532462 0.06262144199978872 0.06066916007741217
26.43 0.060601610064935044 0.060601610064935016 0.06264911897168766 0.06067622501520592
26.46 0.06060784285714284 0.0606078428571428 0.0626765643371272 0.060683230832181315
26.49 0.06061402305194803 0.060614023051948 0.06270377809610735 0.06069017752833835
26.52 0.060620150649350626 0.0606201506493506 0.06273076024862807 0.06069706510367703
26.55 0.06062622564935063 0.0606262256493506 0.0627575107946894 0.060703893558197344
26.58 0.06063224805194803 0.060632248051948 0.06278402973429131 0.06071066289189931
26.61 0.06063821785714284 0.0606382178571428 0.06281031706743384 0.06071737310478292
26.64 0.060644135064935045 0.06064413506493501 0.06283637279411695 0.060724024196848164
26.67 0.06064999967532465 0.060649999675324626 0.06286219691434065 0.06073061616809505
26.7 0.06065581168831167 0.060655811688311634 0.06288778942810495 0.06073714901852358
26.73 0.060661571103896084 0.06066157110389605 0.06291315033540984 0.06074362274813376
26.76 0.0606672779220779 0.06066727792207787 0.06293827963625534 0.06075003735692557
26.79 0.06067293214285712 0.060672932142857086 0.06296317733064141 0.06075639284489903
26.82 0.06067853376623374 0.060678533766233715 0.0629878434185681 0.06076268921205413
26.85 0.06068408279220777 0.06068408279220774 0.06301227790003536 0.060768926458390875
26.88 0.0606895792207792 0.060689579220779166 0.06303648077504323 0.06077510458390926
26.91 0.06069502305194803 0.060695023051947995 0.06306045204359169 0.06078122358860929
26.94 0.060700414285714266 0.06070041428571423 0.06308419170568075 0.06078728347249096
26.97 0.0607057529220779 0.06070575292207787 0.06310769976131039 0.06079328423555427
27 0.06071103896103894 0.0607110389610389 0.06313097621048064 0.06079922587779922
27.03 0.06071627240259738 0.060716272402597346 0.06315402105319148 0.06080510839922582
27.06 0.060721453246753224 0.06072145324675319 0.06317683428944292 0.06081093179983406
27.09 0.060726581493506473 0.06072658149350644 0.06319941591923495 0.06081669607962394
27.12 0.06073165714285712 0.06073165714285709 0.06322176594256756 0.06082240123859546
27.15 0.06073668019480517 0.06073668019480514 0.06324388435944078 0.06082804727674863
27.18 0.06074165064935063 0.060741650649350595 0.0632657711698546 0.060833634194083434
27.21 0.06074656850649349 0.06074656850649345 0.063287426373809 0.06083916199059988
27.24 0.060751433766233744 0.06075143376623371 0.063308849971304 0.06084463066629798
27.27 0.06075624642857141 0.06075624642857137 0.0633300419623396 0.06085004022117771
27.3 0.06076100649350647 0.060761006493506436 0.06335100234691579 0.06085539065523909
27.33 0.06076571396103894 0.0607657139610389 0.06337173112503257 0.06086068196848211
27.36 0.06077036883116881 0.06077036883116877 0.06339222829668995 0.06086591416090677
27.39 0.06077497110389608 0.06077497110389604 0.06341249386188792 0.06087108723251307
27.42 0.06077952077922076 0.06077952077922072 0.0634325278206265 0.06087620118330102
27.45 0.06078401785714284 0.0607840178571428 0.06345233017290566 0.0608812560132706
27.48 0.060788462337662316 0.060788462337662275 0.06347190091872541 0.06088625172242183
27.51 0.0607928542207792 0.06079285422077916 0.06349124005808576 0.060891188310754706
27.54 0.060797193506493485 0.060797193506493444 0.06351034759098671 0.06089606577826922
27.57 0.06080148019480517 0.060801480194805135 0.06352922351742826 0.06090088412496538
27.6 0.06080571428571426 0.06080571428571423 0.0635478678374104 0.060905643350843176
27.63 0.06080989577922076 0.06080989577922072 0.06356628055093312 0.06091034345590262
27.66 0.06081402467532465 0.06081402467532462 0.06358446165799644 0.060914984440143705
27.69 0.06081810097402595 0.060818100974025915 0.06360241115860037 0.06091956630356643
27.72 0.060822124675324656 0.060822124675324614 0.06362012905274489 0.0609240890461708
27.75 0.060826095779220754 0.06082609577922072 0.06363761534043 0.060928552667956805
27.78 0.060830014285714266 0.060830014285714225 0.0636548700216557 0.06093295716892446
27.81 0.06083388019480517 0.06083388019480513 0.06367189309642199 0.06093730254907375
27.84 0.060837693506493484 0.06083769350649344 0.06368868456472888 0.06094158880840469
27.87 0.0608414542207792 0.060841454220779155 0.06370524442657638 0.06094581594691727
27.9 0.060845162337662316 0.060845162337662274 0.06372157268196446 0.06094998396461149
27.93 0.060848817857142835 0.060848817857142794 0.06373766933089313 0.060954092861487355
27.96 0.060852420779220755 0.06085242077922071 0.0637535343733624 0.06095814263754486
27.99 0.06085597110389608 0.06085597110389604 0.06376916780937227 0.06096213329278401
28.02 0.06085946883116881 0.060859468831168766 0.06378456963892273 0.0609660648272048
28.05 0.06086291396103894 0.0608629139610389 0.06379973986201379 0.06096993724080723
28.08 0.060866306493506474 0.060866306493506425 0.06381467847864544 0.0609737505335913
28.11 0.06086964642857141 0.060869646428571365 0.06382938548881768 0.060977504705557024
28.14 0.06087293376623375 0.0608729337662337 0.06384386089253052 0.060981199756704386
28.17 0.06087616850649349 0.06087616850649344 0.06385810468978395 0.06098483568703338
28.2 0.06087935064935063 0.060879350649350586 0.06387211688057798 0.06098841249654403
28.23 0.060882480194805175 0.060882480194805126 0.0638858974649126 0.06099193018523631
28.26 0.06088555714285712 0.06088555714285707 0.06389944644278782 0.060995388753110245
28.29 0.06088858149350647 0.06088858149350643 0.06391276381420363 0.06099878820016581
28.32 0.06089155324675322 0.06089155324675318 0.06392584957916003 0.06100212852640303
28.35 0.06089447240259738 0.060894472402597336 0.06393870373765703 0.061005409731821884
28.38 0.06089733896103894 0.06089733896103889 0.06395132628969463 0.06100863181642238
28.41 0.0609001529220779 0.06090015292207785 0.06396371723527282 0.06101179478020452
28.44 0.06090291428571426 0.06090291428571422 0.0639758765743916 0.0610148986231683
28.47 0.06090562305194803 0.06090562305194798 0.06398780430705098 0.06101794334531373
28.5 0.060908279220779196 0.060908279220779155 0.06399950043325096 0.06102092894664079
28.53 0.06091088279220777 0.06091088279220772 0.06401096495299152 0.0610238554271495
28.56 0.060913433766233746 0.0609134337662337 0.0640221978662727 0.06102672278683985
28.59 0.06091593214285712 0.06091593214285707 0.06403319917309444 0.06102953102571184
28.62 0.0609183779220779 0.060918377922077854 0.0640439688734568 0.06103228014376548
28.65 0.060920771103896085 0.06092077110389603 0.06405450696735975 0.061034970141000754
28.68 0.06092311168831167 0.06092311168831162 0.06406481345480329 0.061037601017417675
28.71 0.060925399675324655 0.06092539967532461 0.06407488833578742 0.06104017277301624
28.74 0.060927635064935044 0.060927635064934996 0.06408473161031215 0.06104268540779644
28.77 0.06092981785714283 0.060929817857142785 0.06409434327837747 0.06104513892175829
28.8 0.06093194805194803 0.06093194805194798 0.06410372333998339 0.06104753331490178
28.83 0.060934025649350625 0.060934025649350576 0.06411287179512991 0.061049868587226906
28.86 0.06093605064935063 0.06093605064935058 0.06412178864381701 0.06105214473873368
28.89 0.06093802305194803 0.06093802305194798 0.06413047388604472 0.0610543617694221
28.92 0.06093994285714283 0.060939942857142784 0.06413892752181302 0.061056519679292154
28.95 0.06094181006493504 0.060941810064934994 0.06414714955112191 0.06105861846834386
28.98 0.06094362467532465 0.060943624675324604 0.0641551399739714 0.0610606581365772
29.01 0.06094538668831167 0.06094538668831161 0.06416289879036148 0.061062638683992185
29.04 0.06094709610389608 0.06094709610389603 0.06417042600029216 0.061064560110588806
29.07 0.0609487529220779 0.060948752922077847 0.06417772160376342 0.061066422416367075
29.1 0.06095035714285712 0.06095035714285707 0.06418478560077528 0.06106822560132699
29.13 0.06095190876623374 0.06095190876623369 0.06419161799132775 0.06106996966546854
29.16 0.06095340779220777 0.06095340779220772 0.0641982187754208 0.061071654608791735
29.19 0.060954854220779196 0.06095485422077915 0.06420458795305445 0.061073280431296575
29.22 0.06095624805194803 0.06095624805194798 0.0642107255242287 0.06107484713298306
29.25 0.060957589285714264 0.06095758928571421 0.06421663148894353 0.06107635471385118
29.28 0.0609588779220779 0.060958877922077846 0.06422230584719897 0.06107780317390094
29.31 0.06096011396103894 0.060960113961038884 0.064227748598995 0.06107919251313235
29.34 0.060961297402597384 0.06096129740259733 0.06423295974433162 0.0610805227315454
29.37 0.06096242824675322 0.060962428246753166 0.06423793928320884 0.06108179382914009
29.4 0.06096350649350647 0.06096350649350642 0.06424268721562665 0.06108300580591643
29.43 0.060964532142857124 0.06096453214285706 0.06424720354158506 0.0610841586618744
29.46 0.060965505194805175 0.06096550519480511 0.06425148826108405 0.06108525239701402
29.49 0.060966425649350627 0.06096642564935057 0.06425554137412365 0.061086287011335276
29.52 0.060967293506493485 0.06096729350649343 0.06425936288070383 0.06108726250483818
29.55 0.06096810876623374 0.06096810876623369 0.06426295278082461 0.06108817887752273
29.58 0.06096887142857141 0.060968871428571346 0.064266311074486 0.061089036129388916
29.61 0.060969581493506474 0.06096958149350641 0.06426943776168798 0.061089834260436744
29.64 0.06097023896103894 0.06097023896103888 0.06427233284243054 0.061090573270666214
29.67 0.06097084383116881 0.06097084383116875 0.0642749963167137 0.06109125316007733
29.7 0.06097139610389608 0.06097139610389602 0.06427742818453745 0.06109187392867008
29.73 0.060971895779220756 0.0609718957792207 0.0642796284459018 0.06109243557644448
29.76 0.060972342857142835 0.06097234285714277 0.06428159710080675 0.061092938103400524
29.79 0.060972737337662314 0.06097273733766226 0.06428333414925229 0.061093381509538205
29.82 0.0609730792207792 0.06097307922077914 0.06428483959123843 0.06109376579485753
29.85 0.060973368506493486 0.060973368506493424 0.06428611342676516 0.0610940909593585
29.88 0.06097360519480517 0.06097360519480511 0.06428715565583248 0.06109435700304111
29.91 0.060973789285714265 0.0609737892857142 0.0642879662784404 0.06109456392590536
29.94 0.06097392077922076 0.060973920779220696 0.06428854529458891 0.06109471172795125
29.97 0.06097399967532465 0.06097399967532459 0.06428889270427803 0.06109480040917879
30 0.06097402597402595 0.06097402597402589 0.06428900850750772 0.06109482996958797


==> haganwest_zero_2006.txt <==
T Hagan Bessel Cubic RationalLimiter
0.03 0.060000000000000005 0.06 0.05970072784586645 0.06
0.06 0.060000000000000005 0.06 0.05978952288060937 0.06
0.09 0.05999999999999999 0.06 0.0599375146051809 0.06
0.12 0.06003430799220273 0.060034307992202725 0.060141725591194614 0.060050142450142445
0.15 0.06016569200779727 0.06016569200779727 0.060373870268979314 0.06024216524216523
0.18 0.06034100064977257 0.06034100064977258 0.06060963297337904 0.06049838556505223
0.21 0.06053238652186021 0.0605323865218602 0.060838380031585086 0.060778103378103375
0.24 0.060725925925925926 0.060725925925925926 0.061054794607193104 0.061060968660968655
0.27 0.06091388347411738 0.060913883474117386 0.061255922902200645 0.06133567584678696
0.3 0.06109161793372319 0.06109161793372319 0.06143999263780629 0.061595441595441586
0.33 0.0612561757930179 0.06125617579301789 0.06160587600022726 0.061835949235949234
0.36 0.06140558804418454 0.061405588044184535 0.06175282111360841 0.06205432098765433
0.39 0.06153849152796522 0.06153849152796521 0.06188030744851156 0.06224856454087224
0.42 0.0616539125591757 0.061653912559175704 0.06198796319819512 0.06241725681725681
0.45 0.061751137102014284 0.06175113710201429 0.06207551570438196 0.06255935422602088
0.48 0.06182962962962963 0.06182962962962964 0.06214276047336424 0.06267407407407406
0.51 0.06188898062148837 0.06188898062148836 0.06218954112760063 0.06276081783140607
0.54 0.0619288715616201 0.0619288715616201 0.06221573604011456 0.06281911997467553
0.57 0.06194905099004821 0.06194905099004822 0.062221249189608745 0.06284861298545509
0.6 0.06194931773879142 0.06194931773879142 0.06220600375904534 0.06284900284900286
0.63 0.06192950895757913 0.06192950895757913 0.062169937563203256 0.06282005155338488
0.66 0.06188949140528088 0.061889491405280876 0.06211299972326522 0.06276156436156435
0.69 0.061829155013136704 0.061829155013136704 0.06203514820890392 0.06267338040381519
0.72 0.06174840805717998 0.06174840805717999 0.06193634799484661 0.06255536562203229
0.75 0.06164717348927874 0.06164717348927875 0.06181656965986417 0.06240740740740741
0.78 0.0615253861148598 0.06152538611485979 0.061675788309070424 0.062229410475564316
0.81 0.06138299039780522 0.06138299039780521 0.061513982735710494 0.06202129365833069
0.84 0.0612199387357282 0.0612199387357282 0.06133113476256588 0.061782987382987375
0.87 0.06103619009208845 0.06103619009208845 0.061127228719620674 0.06151443167305236
0.9 0.06083170890188434 0.06083170890188433 0.060902251026194405 0.06121557454890788
0.93 0.060606464189146704 0.060606464189146704 0.06065618985395246 0.06088637073798364
0.96 0.06036042884990253 0.06036042884990253 0.060389034853102055 0.06052678062678062
0.99 0.06009357906550889 0.060093579065508884 0.06010077692837077 0.06013676940343607
1.02 0.05980414654282766 0.05980414654282765 0.05979159545892056 0.059722228745907366
1.05 0.05948869047619047 0.05948869047619047 0.0594637656545813 0.0593032609666756
1.08 0.05915122027290448 0.05915122027290449 0.05912063737194067 0.058883066360920014
1.11 0.05879578686581318 0.05879578686581318 0.058765219847109515 0.05846321207511451
1.14 0.05842601477377655 0.05842601477377655 0.05840020555450282 0.05804510029294625
1.17 0.05804515677013046 0.05804515677013045 0.05802801081731352 0.057629989384390894
1.2 0.0576561403508772 0.0576561403508772 0.05765081032641527 0.05721901188242652
1.23 0.05726160740265297 0.05726160740265298 0.05727056660771842 0.056813189829008987
1.26 0.05686394820384294 0.05686394820384294 0.05688905527990375 0.056413447928765
1.29 0.056465330681354536 0.05646533068135455 0.05650788678782133 0.05602062486728624
1.32 0.05606772567783094 0.05606772567783094 0.05612852517224388 0.05563548308601968
1.35 0.05567292884990254 0.05567292884990253 0.05575230433698659 0.055258717253839205
1.38 0.05528257971014493 0.05528257971014493 0.05538044219422853 0.05489096163362971
1.41 0.054898178238148555 0.05489817823814857 0.055014053004048435 0.054532796508456084
1.44 0.05452109941520468 0.05452109941520469 0.05465415817151847 0.05418475380446112
1.47 0.054152605979233805 0.0541526059792338 0.05430169572170488 0.053847322025245364
1.5 0.05379385964912281 0.05379385964912281 0.05395752863766867 0.053520950594121326
1.53 0.053445931028551774 0.05344593102855177 0.05362245221752485 0.05320605368551423
1.56 0.05310980836707152 0.05310980836707153 0.05329720058261036 0.052903013614278155
1.59 0.05278640532936114 0.05278640532936114 0.052982452448878205 0.05261218384131592
1.62 0.052476567901234575 0.05247656790123457 0.052678836257025616 0.052333891645241236
1.65 0.05218108054226475 0.05218108054226475 0.052386934742971875 0.05206844050258685
1.68 0.05190067167919799 0.051900671679198 0.052107289018641985 0.05181611221299026
1.71 0.05163601862111419 0.051636018621114194 0.0518404022231943 0.05157716880067586
1.74 0.0513877519661222 0.05138775196612221 0.05158674279653489 0.05135185421923185
1.77 0.051156459559916746 0.05115645955991674 0.05134674741993211 0.05114039588302011
1.8 0.05094269005847953 0.05094269005847953 0.051120823662569745 0.05094300604544508
1.83 0.05074695614035088 0.05074695614035088 0.05090935236778349 0.050759883041655136
1.86 0.05056973740803622 0.050569737408036226 0.05071268980837123 0.050591212410982675
1.89 0.05041148301308828 0.05041148301308828 0.050531169636635766 0.050437167912484995
1.92 0.050272614035087725 0.050272614035087725 0.05036510465161096 0.05029791244527831
1.95 0.050153525641025654 0.05015352564102565 0.05021478840315938 0.050173598883917835
1.98 0.050054589048378534 0.050054589048378534 0.05008049665024278 0.05006437083783426
2.01 0.049975619402985075 0.04997561940298508 0.049962479301182194 0.04997026756461594
2.04 0.04990964705882353 0.04990964705882353 0.04986041660167476 0.049889813486370164
2.07 0.04985376086956522 0.04985376086956522 0.04977315960913137 0.049821659597030755
2.1 0.049807142857142855 0.049807142857142855 0.04969955315401534 0.049764808362369344
2.13 0.049769021126760564 0.049769021126760564 0.04963850714676391 0.04971831844726898
2.16 0.04973866666666667 0.049738666666666674 0.04958899205834556 0.04968130081300813
2.19 0.04971539041095891 0.049715390410958904 0.04955003477227847 0.04965291513531574
2.22 0.04969854054054054 0.04969854054054054 0.0495207147729717 0.04963236651285432
2.25 0.0496875 0.0496875 0.049500160638999174 0.04961890243902439
2.28 0.049681684210526315 0.04968168421052632 0.049487546813220415 0.049611810012836974
2.31 0.04968053896103897 0.04968053896103896 0.04948209062458013 0.04961041336712069
2.34 0.04968353846153847 0.049683538461538466 0.04948304953900025 0.0496140712945591
2.37 0.0496901835443038 0.0496901835443038 0.04948971861906487 0.04962217505402903
2.4 0.04970000000000001 0.04970000000000001 0.0495014281742289 0.04963414634146342
2.43 0.04971253703703704 0.04971253703703704 0.049517541585085256 0.04964943541102078
2.46 0.04972736585365854 0.04972736585365854 0.04953745328683208 0.049667519333729926
2.49 0.04974407831325302 0.04974407831325302 0.049560586898513406 0.04968790038201587
2.52 0.04976228571428572 0.04976228571428572 0.04958639348588545 0.04971010452961673
2.55 0.04978161764705882 0.04978161764705884 0.04961434994690412 0.04973368005738881
2.58 0.04980172093023256 0.04980172093023257 0.04964395750985296 0.04975819625638118
2.61 0.04982225862068966 0.04982225862068967 0.049674740335048484 0.04978324222035325
2.64 0.04984290909090909 0.0498429090909091 0.04970624421188368 0.04980842572062085
2.67 0.049863365168539335 0.049863365168539335 0.04973803534371144 0.04983337215675528
2.7 0.04988333333333333 0.04988333333333334 0.049769699213735634 0.04985772357723578
2.73 0.04990253296703297 0.049902532967032974 0.049800839525678625 0.04988113776467436
2.76 0.04992069565217392 0.04992069565217392 0.04983107721353572 0.0499032873806999
2.79 0.04993756451612904 0.04993756451612904 0.049860049515216415 0.04992385916601102
2.82 0.049952893617021286 0.049952893617021286 0.04988740910531493 0.049942553191489374
2.85 0.04996644736842106 0.04996644736842106 0.04991282328265304 0.04995908215661105
2.88 0.04997800000000001 0.049978 0.049935973208601665 0.049973170731707324
2.91 0.0499873350515464 0.04998733505154639 0.049956553192516406 0.04998455494091024
2.94 0.049994244897959186 0.04999424489795919 0.04997427002092203 0.049992981582877065
2.97 0.0499985303030303 0.049998530303030315 0.04998884232735239 0.049998207686622324
3 0.05 0.05000000000000001 0.05000000000000001 0.05000000000000001
3.03 0.049998703465346545 0.049998703465346545 0.05000758721767711 0.049997692725139174
3.06 0.04999502352941177 0.04999502352941177 0.050011864579845 0.04999114401959622
3.09 0.0499892655339806 0.04998926553398059 0.05001318414720295 0.049980897260613215
3.12 0.049981723076923085 0.049981723076923085 0.050011884439654174 0.049967474926307535
3.15 0.04997267857142858 0.04997267857142858 0.05000829108110553 0.04995137959086826
3.18 0.049962403773584914 0.049962403773584914 0.05000271740776928 0.04993309486342076
3.21 0.04995116028037384 0.04995116028037384 0.04999546504235444 0.04991308627424458
3.24 0.0499392 0.0499392 0.04998682443635857 0.04989180211175704
3.27 0.04992676559633028 0.04992676559633028 0.0499770753825087 0.04986967421342439
3.3 0.049914090909090915 0.049914090909090915 0.049966487499250846 0.04984711871353229
3.33 0.04990140135135136 0.04990140135135136 0.049955320689051 0.04982453675053628
3.36 0.04988891428571429 0.04988891428571429 0.049943825572144225 0.049802315136518484
3.39 0.04987683938053099 0.049876839380530974 0.049932243897252836 0.049780826991097954
3.42 0.04986537894736842 0.04986537894736843 0.04992080893068785 0.049760432341977266
3.45 0.04985472826086957 0.04985472826086958 0.049909745825149454 0.04974147869415631
3.48 0.04984507586206897 0.049845075862068974 0.04989927196945164 0.04972430156970394
3.51 0.04983660384615385 0.04983660384615385 0.04988959732031215 0.04970922501984906
3.54 0.04982948813559322 0.04982948813559322 0.04988092471727192 0.04969656211103314
3.57 0.0498238987394958 0.0498238987394958 0.049873450181735994 0.049686615386455926
3.6 0.04982 0.04982 0.049867363201062616 0.04967967730454384
3.63 0.04981795082644628 0.049817950826446286 0.04986284699856512 0.04967603065567615
3.66 0.049817904918032785 0.04981790491803279 0.0498600787902351 0.0496759489584164
3.69 0.04982001097560976 0.04982001097560976 0.04985923002894246 0.049679696836415516
3.72 0.04982441290322581 0.04982441290322581 0.04986046663681936 0.04968753037707761
3.75 0.04983125 0.04983125000000001 0.049863949226489755 0.04969969747300985
3.78 0.04984065714285715 0.049840657142857146 0.04986983331176412 0.049716438147212855
3.81 0.04985276496062992 0.049852764960629924 0.049878269508380174 0.04973798486290769
3.84 0.04986770000000001 0.04986770000000001 0.049889403725333806 0.04976456281883973
3.87 0.04988558488372093 0.04988558488372093 0.049903377347310984 0.049796390230847545
3.9 0.049906538461538474 0.04990653846153847 0.04992032740869964 0.04983367860043623
3.93 0.04993067595419848 0.04993067595419847 0.049940386759631576 0.04987663297104961
3.96 0.04995810909090909 0.04995810909090909 0.04996368422447703 0.04992545217269384
3.99 0.0499889462406015 0.04998894624060151 0.04999034475318909 0.04998032905552528
4.02 0.05002341242876527 0.05002341242876527 0.05002047818808642 0.05004086924571623
4.05 0.05006188888888889 0.05006188888888889 0.050054059829902804 0.05010521884902752
4.08 0.05010427465240642 0.05010427465240642 0.05009098162733573 0.05017310536093365
4.11 0.05015043824817519 0.05015043824817518 0.050131137292785746 0.050244399613818325
4.14 0.05020025201581028 0.05020025201581028 0.05017442361945333 0.05031897618405418
4.17 0.05025359196860693 0.05025359196860694 0.05022074037051884 0.05039671325732683
4.2 0.05031033766233767 0.05031033766233766 0.05026999017307174 0.050477492499730894
4.23 0.050370372069632505 0.0503703720696325 0.050322078416553576 0.05056119893435119
4.26 0.050433581459667094 0.050433581459667094 0.05037691315549205 0.05064772082305891
4.29 0.050499855282898916 0.05049985528289892 0.05043440501631619 0.05073694955326729
4.32 0.05056908606060606 0.05056908606060607 0.05049446710805422 0.05082877952940588
4.35 0.050641169278996874 0.05064116927899686 0.05055701493672667 0.05092310806888546
4.38 0.05071600328767123 0.05071600328767124 0.05062196632325763 0.05101983530233846
4.41 0.050793489202226344 0.05079348920222635 0.05068924132473653 0.0511188640779311
4.44 0.050873530810810814 0.050873530810810814 0.05075876215887199 0.05122009986955484
4.47 0.050956034484441734 0.050956034484441734 0.05083045313148784 0.05132345068871482
4.5 0.05104090909090908 0.051040909090909095 0.05090424056691927 0.051428826999942674
4.53 0.051128065912101145 0.051128065912101145 0.05098005274117472 0.051536141639570536
4.56 0.051217418564593296 0.051217418564593296 0.05105781981773607 0.05164530973771127
4.59 0.05130888292335115 0.05130888292335116 0.05113747378587657 0.051756248643298336
4.62 0.05140237704840614 0.05140237704840614 0.0512189484013818 0.05186887785204611
4.65 0.051497821114369506 0.051497821114369506 0.05130217912956548 0.051983118937198945
4.68 0.051595137342657346 0.05159513734265734 0.05138710309047688 0.052098895482943657
4.71 0.05169424993630574 0.05169424993630573 0.05147365900620222 0.05221613302036672
4.74 0.05179508501726121 0.051795085017261225 0.05156178715016731 0.0523347589658436
4.77 0.051897570566037735 0.05189757056603774 0.051651429298353285 0.05245470256175286
4.8 0.05200163636363636 0.05200163636363636 0.05174252868234177 0.052575894819413646
4.83 0.05210721393562958 0.052107213935629594 0.05183502994410985 0.05269826846414954
4.86 0.052214236498316496 0.05221423649831651 0.051928879092499394 0.05282175788238729
4.89 0.052322638906860015 0.052322638906860015 0.052024023461288656 0.052946299070702654
4.92 0.0524323576053215 0.05243235760532151 0.05212041166879789 0.05307182958673054
4.95 0.0525433305785124 0.0525433305785124 0.05221799357896382 0.05319828850186015
4.98 0.05265549730558598 0.052655497305585976 0.05231672026382108 0.053325616355639954
5.01 0.052768798715296675 0.052768798715296675 0.052416543967331634 0.053453755111820926
5.04 0.05288317714285713 0.052883177142857146 0.052517418070505965 0.05358264811596941
5.07 0.05299857628832706 0.05299857628832705 0.05261929705776259 0.053712240054585164
5.1 0.05311494117647059 0.05311494117647059 0.05272213648447485 0.05384247691566201
5.13 0.05323221811802233 0.053232218118022326 0.05282589294565655 0.05397330595063255
5.16 0.05335035467230444 0.05335035467230444 0.05293052404573971 0.05410467563764023
5.19 0.05346929961114031 0.05346929961114031 0.05303598836940074 0.05423653564608532
5.22 0.05358900288401254 0.05358900288401254 0.053142245453392425 0.05436883680239334
5.25 0.05370941558441558 0.05370941558441559 0.053249255759341786 0.05450153105695727
5.28 0.05383048991735537 0.053830489917355374 0.053356980647475225 0.05463457145220657
5.31 0.05395217916795069 0.05395217916795069 0.053465382351234374 0.054767912091758755
5.34 0.054074437671092955 0.054074437671092955 0.05357442395274756 0.054901508110610724
5.37 0.0541972207821229 0.0541972207821229 0.053684069359123496 0.055035315646329276
5.4 0.054320484848484854 0.054320484848484854 0.053794283279535136 0.055169291811201934
5.43 0.05444418718232045 0.054444187182320435 0.05390503120306322 0.05530339466531099
5.46 0.05456828603396603 0.05456828603396603 0.054016279377270215 0.05543758319049517
5.49 0.054692740566318926 0.054692740566318926 0.0541279947874768 0.055571817265165004
5.52 0.05481751083003953 0.05481751083003952 0.05424014513671407 0.05570605763993951
5.55 0.054942557739557744 0.05494255773955774 0.054352698826325964 0.05584026591407299
5.58 0.05506784304985338 0.05506784304985336 0.05446562493719741 0.05597440451264219
5.61 0.05519332933398152 0.05519332933398153 0.054578893211584774 0.05610843666446558
5.64 0.055318979961315275 0.055318979961315275 0.05469247403552622 0.05624232638072713
5.67 0.05544475907647907 0.055444759076479076 0.0548063384218104 0.05637603843427893
5.7 0.055570631578947365 0.055570631578947365 0.05492045799348308 0.05650953833959722
5.73 0.05569656310328416 0.05569656310328415 0.055034804967871755 0.05664279233336816
5.76 0.05582251999999998 0.055822519999999994 0.055149352141109616 0.05677576735568027
5.79 0.05594846931700423 0.05594846931700424 0.05526407287314057 0.056908431031801605
5.82 0.05607437878163074 0.05607437878163075 0.05537894107318803 0.05704075165452044
5.85 0.05620021678321677 0.05620021678321677 0.05549393118567081 0.05717269816702942
5.88 0.0563259523562152 0.05632595235621521 0.055609018176550215 0.057304240146333583
5.91 0.05645155516382095 0.05645155516382095 0.055724177520092885 0.057435347787163714
5.94 0.05657699548209366 0.056576995482093655 0.05583938518603483 0.05756599188637731
5.97 0.05670224418455916 0.05670224418455915 0.055954617627132476 0.05769614382782964
6 0.056827272727272726 0.056827272727272726 0.05606985176708706 0.05782577556769893
6.03 0.056952053134328356 0.056952053134328356 0.05618506498882967 0.05795485962024938
6.06 0.05707655798379837 0.05707655798379837 0.05630023512315417 0.05808336904401717
6.09 0.05720076039408866 0.05720076039408866 0.05641534043768604 0.0582112774284048
6.12 0.05732463401069519 0.05732463401069519 0.05653035962617577 0.05833855888066961
6.15 0.05744815299334812 0.05744815299334812 0.05664527179810553 0.05846518801329316
6.18 0.05757129200353046 0.05757129200353044 0.05676005646859861 0.05859113993171858
6.21 0.05769402619235837 0.05769402619235837 0.056874693548621354 0.0587163902224432
6.24 0.057816331188811194 0.05781633118881119 0.056989163335467684 0.058840914941454804
6.27 0.057938183088299254 0.05793818308829926 0.05710344650351674 0.058964690602999775
6.3 0.05805955844155844 0.05805955844155843 0.0572175240952548 0.05908769416867219
6.33 0.05818043424386041 0.0581804342438604 0.05733137751255227 0.05920990303681317
6.36 0.0583007879245283 0.0583007879245283 0.057444988508187605 0.059331295032210185
6.39 0.058420597336747766 0.05842059733674775 0.05755833917761017 0.05945184839608668
6.42 0.058539840747663545 0.058539840747663545 0.05767141195093379 0.05957154177637217
6.45 0.05865849682875265 0.05865849682875263 0.05778418958515386 0.05969035421824398
6.48 0.05877654464646464 0.058776544646464646 0.05789665515658074 0.05980826515493175
6.51 0.058893963653121065 0.05889396365312107 0.058008792053482174 0.05992525439877605
6.54 0.05901073367806505 0.05901073367806505 0.058120583968928316 0.06004130213253325
6.57 0.059126834919053545 0.059126834919053545 0.058232014893832805 0.0601563889009185
6.6 0.05924224793388429 0.059242247933884294 0.05834306911018357 0.060270495602379404
6.63 0.05935695363225009 0.0593569536322501 0.05845373118445745 0.060383603481092986
6.66 0.05947093326781326 0.05947093326781327 0.05856398596121279 0.060495694119179086
6.69 0.059584168430493266 0.059584168430493266 0.05867381855685442 0.060606749429123065
6.72 0.059696641038961024 0.05969664103896103 0.05878321435356562 0.06071675164640163
6.75 0.05980833333333332 0.05980833333333333 0.058892158993402034 0.06082568332230525
6.78 0.059919227868061135 0.059919227868061135 0.059000638372542165 0.06093352731695107
6.81 0.060029307505006 0.060029307505006006 0.05910863863569 0.06104026679248064
6.84 0.060138555406698546 0.06013855540669856 0.05921614617062495 0.06114588520643654
6.87 0.06024695502977371 0.06024695502977371 0.0593231476028944 0.06125036630531252
6.9 0.060354490118577075 0.060354490118577075 0.05942962979064497 0.06135369411827207
6.93 0.06046114469893742 0.06046114469893742 0.059535579819587785 0.06145585295102993
6.96 0.0605669030721003 0.06056690307210031 0.05964098499809418 0.061556827379891946
6.99 0.06067174980881778 0.060671749808817795 0.059745832852417496 0.06165660224594845
7.02 0.06077566974358973 0.06077566974358974 0.0598501111220375 0.06175516264941641
7.05 0.06087864796905223 0.060878647969052214 0.05995380775512371 0.06185249394412614
7.08 0.060980669830508476 0.06098066983050847 0.060056910904113914 0.061948581732148095
7.11 0.06108172092059839 0.06108172092059839 0.06015940892140477 0.06204341185855578
7.14 0.06118178707410236 0.06118178707410235 0.06026129035515097 0.06213697040632062
7.17 0.061280854362875614 0.06128085436287561 0.06036254394516992 0.06222924369133502
7.2 0.06137890909090909 0.06137890909090908 0.0604631586189487 0.06232021825755983
7.23 0.06147593778951338 0.06147593778951339 0.060563123487750545 0.06240988087229268
7.26 0.06157192721262208 0.06157192721262209 0.06066242784281781 0.06249821852155354
7.29 0.061666864332211 0.061666864332211 0.06076106115166871 0.06258521840558424
7.32 0.0617607363338301 0.0617607363338301 0.06085901305448509 0.06267086793445877
7.35 0.06185353061224489 0.06185353061224489 0.060956273360588675 0.06275515472380087
7.38 0.06194523476718403 0.061945234767184026 0.06105283204500328 0.06283806659060633
7.41 0.06203583659919028 0.06203583659919028 0.06114867924510052 0.06291959154916647
7.44 0.062125324105571846 0.062125324105571846 0.061243805257326644 0.06299971780709056
7.47 0.06221368547645125 0.06221368547645125 0.0613382005340083 0.06307843376142382
7.5 0.06230090909090908 0.06230090909090909 0.0614318556802349 0.06315572799485876
7.53 0.06238698351321984 0.06238698351321984 0.06152476145081555 0.06323158927203702
7.56 0.06247189748917749 0.06247189748917749 0.06161690874730843 0.06330600653593928
7.59 0.06255563994250808 0.06255563994250807 0.06170828861512056 0.0633789689043607
7.62 0.0626381999713672 0.0626381999713672 0.06179889224067624 0.0634504656664698
7.65 0.06271956684491979 0.06271956684491978 0.06188871094865186 0.0635204862794481
7.68 0.06279973 0.06279973 0.06197773619927581 0.0635890203652087
7.71 0.06287867903784931 0.0628786790378493 0.06206595958569118 0.06365605770719134
7.74 0.06295640372093023 0.06295640372093023 0.06215337283137992 0.06372158824723198
7.77 0.06303289396981396 0.06303289396981396 0.06223996778764667 0.06378560208250508
7.8 0.06310813986013986 0.06310813986013986 0.06232573643116063 0.06384808946253628
7.83 0.06318213161964473 0.06318213161964471 0.062410670861553864 0.06390904078628372
7.86 0.06325485962526024 0.06325485962526023 0.062494763299074794 0.06396844659928637
7.89 0.06332631440027651 0.06332631440027651 0.06257800608229505 0.06402629759087726
7.92 0.06339648661157025 0.06339648661157025 0.06266039166586851 0.06408258459146016
7.95 0.06346536706689536 0.06346536706689537 0.06274191261834104 0.06413729856984782
7.98 0.06353294671223512 0.06353294671223512 0.06282256162000974 0.06419043063066031
8.01 0.06359921662921347 0.06359921662921347 0.06290233146083016 0.06424197201178183
8.04 0.06366416803256444 0.06366416803256444 0.06298121503837044 0.06429191408187444
8.07 0.06372779226765798 0.06372779226765798 0.0630592053558111 0.06434024833794723
8.1 0.06379008080808081 0.06379008080808081 0.06313629551998927 0.0643869664029795
8.13 0.06385102525327072 0.0638510252532707 0.06321247873948616 0.06443206002359664
8.16 0.0639106173262032 0.0639106173262032 0.06328774832275674 0.06447552106779714
8.19 0.06396884887112887 0.06396884887112887 0.06336209767630069 0.06451734152272978
8.22 0.06402571185136031 0.0640257118513603 0.06343552030287311 0.06455751349251924
8.25 0.06408119834710743 0.06408119834710743 0.06350800979973448 0.06459602919613927
8.28 0.06413530055335967 0.06413530055335967 0.06357955985693862 0.06463288096533212
8.31 0.06418801077781425 0.06418801077781425 0.0636501642556577 0.06466806124257303
8.34 0.0642393214388489 0.0642393214388489 0.06371981686654345 0.06470156257907858
8.37 0.06428922506353861 0.06428922506353861 0.06378851164812352 0.06473337763285796
8.4 0.06433771428571428 0.06433771428571428 0.06385624264523233 0.06476349916680592
8.43 0.0643847818440634 0.06438478184406339 0.06392300398747534 0.06479192004683652
8.46 0.06443042058027079 0.06443042058027078 0.06398878988772604 0.06481863324005656
8.49 0.06447462343719883 0.06447462343719884 0.06405359464065469 0.06484363181297761
8.52 0.06451738345710625 0.06451738345710627 0.06411741262128842 0.0648669089297661
8.55 0.0645586937799043 0.06455869377990428 0.06418023828360123 0.06488845785052991
8.58 0.06459854764144946 0.06459854764144946 0.064242066159134 0.06490827192964115
8.61 0.06463693837187202 0.06463693837187202 0.06430289085564302 0.06492634461409398
8.64 0.06467385939393938 0.06467385939393938 0.06436270705577686 0.06494266944189649
8.67 0.06470930422145328 0.06470930422145328 0.06442150951578068 0.06495724004049609
8.7 0.06474326645768023 0.06474326645768025 0.0644792930642273 0.0649700501252375
8.73 0.06477573979381443 0.06477573979381442 0.06453605260077437 0.06498109349785244
8.76 0.06480671800747198 0.06480671800747198 0.06459178309494734 0.0649903640449804
8.79 0.06483619496121626 0.06483619496121625 0.06464647958494703 0.06499785573671976
8.82 0.06486416460111316 0.06486416460111316 0.06470013717648172 0.06500356262520832
8.85 0.06489062095531586 0.06489062095531585 0.064752751041623 0.06500747884323291
8.88 0.06491555813267813 0.06491555813267813 0.06480431641768473 0.06500959860286698
8.91 0.06493897032139577 0.06493897032139578 0.06485482860612468 0.06500991619413587
8.94 0.06496085178767541 0.06496085178767541 0.06490428297146829 0.06500842598370891
8.97 0.06498119687442991 0.0649811968744299 0.06495267494025406 0.06500512241361768
9 0.06499999999999999 0.065 0.065 0.065
9.03 0.06501768863665781 0.06501768863665781 0.06504625667318469 0.06499383746184473
9.06 0.06503470010555369 0.06503470010555369 0.06509145536242913 0.06498741974927057
9.09 0.06505104356260301 0.06505104356260301 0.06513560928838316 0.06498075074115986
9.12 0.06506672804324862 0.06506672804324862 0.06517873149774066 0.06497383426535704
9.15 0.06508176246443571 0.06508176246443571 0.06522083486609138 0.06496667409950528
9.18 0.06509615562654815 0.06509615562654814 0.06526193210071668 0.06495927397186683
9.21 0.06510991621530676 0.06510991621530675 0.06530203574333075 0.0649516375621272
9.24 0.06512305280363084 0.06512305280363084 0.06534115817276837 0.06494376850218378
9.27 0.06513557385346339 0.0651355738534634 0.06537931160762048 0.06493567037691914
9.3 0.06514748771756103 0.06514748771756103 0.06541650810881881 0.06492734672495923
9.33 0.06515880264124942 0.06515880264124942 0.06545275958217056 0.06491880103941722
9.36 0.06516952676414493 0.06516952676414493 0.0654880777808444 0.06491003676862271
9.39 0.0651796681218433 0.0651796681218433 0.06552247430780869 0.06490105731683721
9.42 0.06518923464757592 0.06518923464757592 0.06555596061822337 0.06489186604495584
9.45 0.06519823417383482 0.06519823417383483 0.06558854802178596 0.0648824662711957
9.48 0.06520667443396648 0.0652066744339665 0.06562024768503327 0.06487286127177112
9.51 0.0652145630637358 0.0652145630637358 0.06565107063359947 0.0648630542815562
9.54 0.06522190760286026 0.06522190760286026 0.06568102775443145 0.06485304849473479
9.57 0.06522871549651546 0.06522871549651545 0.06571012979796272 0.0648428470654383
9.6 0.06523499409681227 0.06523499409681227 0.06573838738024632 0.06483245310837146
9.63 0.06524075066424653 0.06524075066424653 0.06576581098504805 0.06482186969942651
9.66 0.06524599236912156 0.06524599236912157 0.06579241096590059 0.06481109987628585
9.69 0.06525072629294432 0.06525072629294432 0.0658181975481195 0.06480014663901351
9.72 0.0652549594297958 0.06525495942979578 0.06584318083078189 0.06478901295063566
9.75 0.06525869868767596 0.06525869868767596 0.0658673707886685 0.06477770173771055
9.78 0.06526195088982406 0.06526195088982406 0.06589077727417014 0.06476621589088763
9.81 0.06526472277601464 0.06526472277601464 0.06591341001915911 0.06475455826545679
9.84 0.06526702100382986 0.06526702100382988 0.06593527863682629 0.06474273168188731
9.87 0.06526885214990866 0.06526885214990866 0.06595639262348488 0.064730738926357
9.9 0.06527022271117311 0.06527022271117312 0.06597676136034124 0.0647185827512719
9.93 0.06527113910603266 0.06527113910603266 0.06599639411523371 0.06470626587577626
9.96 0.06527160767556649 0.06527160767556649 0.06601530004433993 0.06469379098625362
9.99 0.06527163468468468 0.06527163468468468 0.06603348819385335 0.0646811607368186
10.02 0.06527122632326846 0.06527122632326846 0.06605096750162988 0.06466837774980004
10.05 0.06527038870728999 0.06527038870728999 0.06606774679880467 0.06465544461621542
10.08 0.06526912787991229 0.06526912787991229 0.06608383481138036 0.06464236389623673
10.11 0.0652674498125694 0.0652674498125694 0.06609924016178685 0.06462913811964816
10.14 0.06526536040602753 0.06526536040602754 0.06611397137041344 0.06461576978629564
10.17 0.06526286549142732 0.06526286549142732 0.06612803685711388 0.06460226136652843
10.2 0.06525997083130773 0.06525997083130772 0.0661414449426848 0.06458861530163279
10.23 0.06525668212061198 0.06525668212061199 0.06615420385031817 0.06457483400425824
10.26 0.06525300498767579 0.0652530049876758 0.06616632170702831 0.06456091985883614
10.29 0.06524894499519827 0.06524894499519827 0.06617780654505381 0.06454687522199111
10.32 0.065244507641196 0.065244507641196 0.06618866630323521 0.06453270242294512
10.35 0.06523969835994045 0.06523969835994045 0.06619890882836844 0.06451840376391471
10.38 0.06523452252287912 0.06523452252287912 0.0662085418765351 0.06450398152050116
10.41 0.06522898543954081 0.0652289854395408 0.06621757311440947 0.06448943794207405
10.44 0.06522309235842527 0.06522309235842527 0.06622601012054313 0.06447477525214815
10.47 0.06521684846787752 0.06521684846787752 0.0662338603866275 0.06445999564875379
10.5 0.0652102588969472 0.0652102588969472 0.06624113131873463 0.064445101304801
10.53 0.06520332871623326 0.06520332871623326 0.06624783023853693 0.06443009436843723
10.56 0.06519606293871417 0.06519606293871417 0.06625396438450597 0.06441497696339926
10.59 0.06518846652056416 0.06518846652056416 0.06625954091309097 0.06439975118935877
10.62 0.06518054436195546 0.06518054436195546 0.06626456689987731 0.0643844191222624
10.65 0.06517230130784707 0.06517230130784708 0.0662690493407255 0.06436898281466583
10.68 0.06516374214876033 0.06516374214876032 0.06627299515289085 0.06435344429606227
10.71 0.06515487162154117 0.06515487162154118 0.06627641117612444 0.06433780557320556
10.74 0.06514569441010995 0.06514569441010995 0.06627930417375547 0.06432206863042772
10.77 0.06513621514619845 0.06513621514619844 0.0662816808337558 0.06430623542995119
10.8 0.06512643841007476 0.06512643841007477 0.06628354776978644 0.06429030791219592
10.83 0.06511636873125613 0.06511636873125615 0.06628491152222687 0.06427428799608141
10.86 0.06510601058920988 0.06510601058920988 0.06628577855918716 0.0642581775793236
10.89 0.06509536841404275 0.06509536841404275 0.06628615527750345 0.06424197853872697
10.92 0.06508444658717905 0.06508444658717905 0.066286048003717 0.06422569273047177
10.95 0.06507324944202746 0.06507324944202746 0.06628546299503704 0.06420932199039656
10.98 0.06506178126463699 0.065061781264637 0.06628440644028806 0.06419286813427606
11.01 0.06505004629434226 0.06505004629434226 0.06628288446084143 0.06417633295809458
11.04 0.06503804872439813 0.06503804872439813 0.06628090311153183 0.0641597182383148
11.07 0.06502579270260411 0.06502579270260411 0.06627846838155892 0.06414302573214241
11.1 0.06501328233191869 0.06501328233191869 0.06627558619537421 0.06412625717778624
11.13 0.06500052167106356 0.06500052167106356 0.06627226241355376 0.06410941429471434
11.16 0.06498751473511825 0.06498751473511825 0.06626850283365666 0.06409249878390588
11.19 0.06497426549610516 0.06497426549610516 0.0662643131910698 0.06407551232809891
11.22 0.06496077788356514 0.06496077788356515 0.06625969915983904 0.06405845659203434
11.25 0.06494705578512396 0.06494705578512397 0.06625466635348704 0.0640413332226958
11.28 0.06493310304704966 0.06493310304704966 0.06624922032581819 0.06402414384954584
11.31 0.06491892347480105 0.06491892347480105 0.06624336657171055 0.06400689008475828
11.34 0.06490452083356757 0.06490452083356758 0.0662371105278953 0.0639895735234469
11.37 0.0648898988488005 0.06488989884880052 0.06623045757372391 0.06397219574389051
11.4 0.06487506120673585 0.06487506120673585 0.06622341303192308 0.06395475830775445
11.43 0.06486001155490895 0.06486001155490893 0.06621598216933787 0.06393726276030862
11.46 0.06484475350266107 0.06484475350266107 0.06620817019766309 0.06391971063064208
11.49 0.06482929062163803 0.06482929062163803 0.0661999822741634 0.06390210343187432
11.52 0.06481362644628098 0.06481362644628098 0.06619142350238189 0.06388444266136314
11.55 0.06479776447430963 0.06479776447430963 0.06618249893283781 0.06386672980090938
11.58 0.06478170816719785 0.06478170816719785 0.06617321356371349 0.06384896631695845
11.61 0.06476546095064203 0.06476546095064203 0.0661635723415304 0.06383115366079868
11.64 0.0647490262150221 0.06474902621502208 0.066153580161815 0.06381329326875668
11.67 0.06473240731585544 0.06473240731585544 0.06614324186975408 0.06379538656238962
11.7 0.06471560757424394 0.06471560757424394 0.06613256226084026 0.06377743494867459
11.73 0.06469863027731394 0.06469863027731393 0.06612154608150737 0.0637594398201951
11.76 0.06468147867864973 0.06468147867864973 0.0661101980297563 0.06374140255532454
11.79 0.06466415599872022 0.06466415599872022 0.06609852275577108 0.06372332451840716
11.82 0.06464666542529919 0.0646466654252992 0.06608652486252578 0.06370520705993592
11.85 0.06462901011387921 0.06462901011387921 0.06607420890638203 0.0636870515167279
11.88 0.06461119318807913 0.06461119318807913 0.0660615793976777 0.06366885921209706
11.91 0.06459321774004562 0.06459321774004562 0.06604864080130635 0.06365063145602412
11.94 0.06457508683084845 0.06457508683084845 0.06603539753728828 0.06363236954532421
11.97 0.06455680349087004 0.06455680349087004 0.06602185398133283 0.06361407476381183
12 0.06453837072018889 0.0645383707201889 0.0660080144653922 0.06359574838246329
12.03 0.06451979148895766 0.06451979148895766 0.06599388327820713 0.06357739165957688
12.06 0.06450106873777511 0.06450106873777511 0.06597946466584431 0.06355900584093045
12.09 0.06448220537805303 0.06448220537805303 0.06596476283222588 0.06354059215993686
12.12 0.06446320429237729 0.06446320429237729 0.06594978193965091 0.06352215183779694
12.15 0.0644440683348638 0.0644440683348638 0.06593452610930944 0.06350368608365028
12.18 0.06442480033150906 0.06442480033150906 0.06591899942178858 0.06348519609472378
12.21 0.06440540308053572 0.06440540308053572 0.06590320591757143 0.06346668305647796
12.24 0.06438587935273282 0.06438587935273282 0.06588714959752846 0.06344814814275115
12.27 0.06436623189179125 0.06436623189179125 0.06587083442340191 0.06342959251590169
12.3 0.06434646341463414 0.06434646341463414 0.06585426431828278 0.06341101732694776
12.33 0.0643265766117426 0.0643265766117426 0.06583744316708123 0.06339242371570543
12.36 0.06430657414747652 0.06430657414747654 0.06582037481698974 0.0633738128109246
12.39 0.06428645866039089 0.0642864586603909 0.06580306307793994 0.063355185730423
12.42 0.06426623276354738 0.06426623276354738 0.06578551172305248 0.06333654358121812
12.45 0.06424589904482154 0.06424589904482154 0.06576772448908058 0.06331788745965748
12.48 0.06422546006720552 0.06422546006720552 0.06574970507684717 0.06329921845154673
12.51 0.06420491836910637 0.06420491836910636 0.06573145715167565 0.06328053763227619
12.54 0.06418427646464019 0.06418427646464019 0.06571298434381456 0.06326184606694527
12.57 0.06416353684392197 0.06416353684392197 0.06569429024885613 0.06324314481048543
12.6 0.06414270197335131 0.06414270197335133 0.06567537842814888 0.06322443490778117
12.63 0.06412177429589414 0.06412177429589412 0.06565625240920425 0.06320571739378932
12.66 0.06410075623136019 0.06410075623136019 0.06563691568609759 0.06318699329365669
12.69 0.06407965017667697 0.06407965017667697 0.06561737171986332 0.06316826362283605
12.72 0.06405845850615936 0.06405845850615936 0.06559762393888457 0.0631495293872004
12.75 0.06403718357177582 0.06403718357177582 0.06557767573927742 0.06313079158315575
12.78 0.06401582770341055 0.06401582770341055 0.06555753048526945 0.06311205119775212
12.81 0.06399439320912215 0.06399439320912215 0.06553719150957328 0.0630933092087932
12.84 0.0639728823753986 0.0639728823753986 0.06551666211375465 0.06307456658494436
12.87 0.06395129746740863 0.06395129746740862 0.06549594556859546 0.06305582428583902
12.9 0.0639296407292496 0.0639296407292496 0.0654750451144518 0.06303708326218387
12.93 0.06390791438419205 0.06390791438419205 0.06545396396160678 0.06301834445586231
12.96 0.06388612063492063 0.06388612063492063 0.06543270529061869 0.06299960880003659
12.99 0.06386426166377188 0.06386426166377188 0.06541127225266422 0.06298087721924854
13.02 0.06384233963296862 0.06384233963296862 0.06538966796987697 0.06296215062951886
13.05 0.0638203566848512 0.0638203566848512 0.06536789553568124 0.06294342993844504
13.08 0.06379831494210543 0.06379831494210543 0.06534595801512132 0.06292471604529805
13.11 0.06377621650798754 0.06377621650798754 0.06532385844518612 0.06290600984111748
13.14 0.0637540634665459 0.0637540634665459 0.06530159983512958 0.06288731220880563
13.17 0.06373185788283987 0.06373185788283987 0.06527918516678638 0.06286862402322009
13.2 0.06370960180315552 0.06370960180315552 0.06525661739488366 0.06284994615126523
13.23 0.06368729725521849 0.0636872972552185 0.06523389944734832 0.06283127945198229
13.26 0.06366494624840399 0.06366494624840399 0.06521103422561014 0.06281262477663847
13.29 0.06364255077394389 0.06364255077394389 0.06518802460490096 0.0627939829688145
13.32 0.06362011280513098 0.06362011280513098 0.06516487343454955 0.06277535486449132
13.35 0.06359763429752066 0.06359763429752066 0.06514158353827279 0.06275674129213543
13.38 0.06357511718912966 0.06357511718912966 0.06511815771446271 0.06273814307278315
13.41 0.0635525634006323 0.06355256340063231 0.06509459873646985 0.0627195610201237
13.44 0.06352997483555405 0.06352997483555406 0.06507090935288264 0.06270099594058122
13.47 0.06350735338046241 0.06350735338046241 0.06504709228780323 0.06268244863339568
13.5 0.06348470090515544 0.06348470090515546 0.06502315024111952 0.06266391989070269
13.53 0.06346201926284761 0.06346201926284761 0.0649990858887736 0.06264541049761226
13.56 0.06343931029035325 0.06343931029035325 0.06497490188302668 0.06262692123228654
13.59 0.06341657580826758 0.06341657580826758 0.06495060085272045 0.06260845286601649
13.62 0.06339381762114538 0.06339381762114538 0.06492618540353498 0.06259000616329752
13.65 0.06337103751767711 0.06337103751767713 0.06490165811824326 0.06257158188190423
13.68 0.0633482372708631 0.06334823727086311 0.06487702155696241 0.0625531807729641
13.71 0.06332541863818497 0.06332541863818497 0.0648522782574015 0.06253480358103014
13.74 0.06330258336177519 0.06330258336177519 0.06482743073510619 0.06251645104415275
13.77 0.06327973316858423 0.06327973316858423 0.06480248148370019 0.06249812389395049
13.8 0.06325686977054566 0.06325686977054565 0.0647774329751235 0.06247982285568003
13.83 0.0632339948647389 0.06323399486473888 0.06475228765986768 0.062461548648305165
13.86 0.06321111013355005 0.06321111013355003 0.06472704796720784 0.06244330198456487
13.89 0.06318821724483056 0.06318821724483056 0.06470171630543185 0.062425083571040534
13.92 0.06316531785205388 0.0631653178520539 0.06467629506206654 0.062406894108222345
13.95 0.06314241359447005 0.06314241359447005 0.06465078660410079 0.0623887342905748
13.98 0.06311950609725818 0.06311950609725818 0.06462519327820601 0.06237060480660127
14.01 0.06309659697167734 0.06309659697167734 0.06459951741095366 0.062352506338907904
14.04 0.06307368781521508 0.06307368781521508 0.06457376130902995 0.06233443956426664
14.07 0.06305078021173437 0.06305078021173438 0.06454792725944787 0.062316405153677326
14.1 0.06302787573161849 0.06302787573161847 0.06452201752975649 0.06229840377242919
14.13 0.06300497593191406 0.06300497593191406 0.0644960343682475 0.062280436080161476
14.16 0.0629820823564725 0.06298208235647249 0.06446998000415935 0.06226250273092321
14.19 0.0629591965360893 0.06295919653608932 0.06444385664787851 0.062244604373232405
14.22 0.06293631998864196 0.06293631998864196 0.06441766649113846 0.06222674165013429
14.25 0.06291345421922574 0.06291345421922576 0.06439141170721592 0.06220891519925903
14.28 0.0628906007202881 0.06289060072028811 0.06436509445112484 0.06219112565287852
14.31 0.06286776097176122 0.06286776097176124 0.06433871685980772 0.062173373637962596
14.34 0.06284493644119289 0.06284493644119289 0.06431228105232471 0.06215565977623448
14.37 0.0628221285838758 0.06282212858387579 0.0642857891300403 0.06213798468422556
14.4 0.0627993388429752 0.06279933884297521 0.06425924317680755 0.062120348973329444
14.43 0.062776568649655 0.06277656864965502 0.0642326452591502 0.06210275324985542
14.46 0.06275381942320221 0.06275381942320221 0.06420599742644247 0.06208519811508112
14.49 0.06273109257114991 0.06273109257114991 0.06417930171108645 0.062067684165304685
14.52 0.06270838948939865 0.06270838948939866 0.06415256012868756 0.06205021199189614
14.55 0.06268571156233645 0.06268571156233645 0.06412577467822768 0.06203278218134828
14.58 0.06266306016295714 0.06266306016295713 0.06409894734223615 0.06201539531532674
14.61 0.0626404366529774 0.0626404366529774 0.0640720800869587 0.06199805197071967
14.64 0.06261784238295236 0.06261784238295237 0.0640451748625243 0.06198075271968659
14.67 0.0625952786923896 0.0625952786923896 0.06401823360310993 0.06196349812970679
14.7 0.06257274690986193 0.06257274690986195 0.0639912582271034 0.06194628876362708
14.73 0.06255024835311884 0.06255024835311883 0.06396425063726409 0.06192912517970896
14.76 0.06252778432919631 0.0625277843291963 0.06393721272088176 0.06191200793167521
14.79 0.06250535613452562 0.06250535613452562 0.06391014634993353 0.061894937568755935
14.82 0.06248296505504065 0.062482965055040654 0.06388305338123877 0.061877914635734034
14.85 0.06246061236628384 0.062460612366283856 0.06385593565661225 0.061860939672990126
14.88 0.06243829933351106 0.06243829933351106 0.06382879500301546 0.06184401321654691
14.91 0.06241602721179497 0.062416027211794976 0.06380163323270585 0.06182713579811302
14.94 0.06239379724612736 0.06239379724612737 0.0637744521433847 0.06181030794512635
14.97 0.06237161067152013 0.06237161067152013 0.0637472535183428 0.06179353018079681
15 0.06234946871310507 0.06234946871310507 0.06372003912660465 0.061776803024148674
15.03 0.06232737258623249 0.0623273725862325 0.06369281072307077 0.06176012699006227
15.06 0.062305323496568615 0.06230532349656863 0.06366557004865842 0.0617435025893153
15.09 0.06228332264019191 0.0622833226401919 0.06363831883044058 0.06172693032862363
15.12 0.0622613712036881 0.06226137120368809 0.06361105878178332 0.06171041071068157
15.15 0.062239470364244216 0.062239470364244216 0.06358379160248148 0.06169394423420167
15.18 0.062217621289741516 0.06221762128974152 0.06355651897889279 0.06167753139395413
15.21 0.062195825138847166 0.06219582513884716 0.06352924258407039 0.06166117268080559
15.24 0.06217408306110496 0.062174083061104966 0.06350196407789375 0.061644868581757634
15.27 0.06215239619702497 0.06215239619702498 0.06347468510719813 0.061628619579984716
15.3 0.062130765678172106 0.0621307656781721 0.06344740730590241 0.061612426154871655
15.33 0.06210919262725355 0.06210919262725355 0.06342013229513553 0.061596288782050784
15.36 0.062087678158205435 0.06208767815820543 0.06339286168336132 0.061580207933438554
15.39 0.06206622337627816 0.06206622337627816 0.063365597066502 0.061564184077271746
15.42 0.062044829378120996 0.062044829378120996 0.06333834002806019 0.06154821767814326
15.45 0.06202349725186552 0.062023497251865525 0.0633110921392394 0.061532309197037525
15.48 0.0620022280772082 0.0620022280772082 0.06328385495906332 0.06151645909136547
15.51 0.06198102292549196 0.06198102292549195 0.06325663003449353 0.061500667814999015
15.54 0.06195988285978675 0.061959882859786757 0.063229418900546 0.06148493581830532
15.57 0.06193880893496938 0.06193880893496939 0.06320222308040607 0.06146926354818046
15.6 0.061917802197802206 0.0619178021978022 0.06317504408554234 0.06145365144808289
15.63 0.06189686368701094 0.061896863687010945 0.06314788341581899 0.06143809995806638
15.66 0.06187599443336182 0.061875994433361836 0.06312074255960703 0.06142260951481263
15.69 0.06185519545973754 0.06185519545973755 0.06309362299389411 0.06140718055166354
15.72 0.06183446778121254 0.06183446778121254 0.06306652618439315 0.06139181349865304
15.75 0.06181381240512734 0.061813812405127344 0.06303945358564976 0.06137650878253861
15.78 0.0617932303311621 0.061793230331162095 0.06301240664114838 0.06136126682683242
15.81 0.061772722551409254 0.06177272255140926 0.06298538678341718 0.06134608805183216
15.84 0.06175229005044542 0.06175229005044543 0.06295839543413184 0.06133097287465141
15.87 0.06173193380540237 0.061731933805402366 0.06293143400421818 0.061315921709249786
15.9 0.06171165478603729 0.061711654786037295 0.06290450389395344 0.06130093496646269
15.93 0.06169145395480226 0.061691453954802265 0.06287760649306672 0.0612860130540307
15.96 0.06167133226691285 0.06167133226691285 0.06285074318083797 0.06127115637662867
15.99 0.06165129067041605 0.061651290670416053 0.06282391532619609 0.06125636533589454
16.02 0.06163133010625737 0.06163133010625738 0.06279712428781584 0.061241640330457675
16.05 0.061611451508347216 0.061611451508347216 0.06277037141421365 0.06122698175596705
16.08 0.061591655803626494 0.061591655803626494 0.06274365804384241 0.061212390005119056
16.11 0.06157194391213155 0.06157194391213155 0.06271698550518513 0.061197865467684937
16.14 0.06155231674705828 0.061552316747058286 0.06269035511684765 0.061183408530538046
16.17 0.06153277521482565 0.061532775214825655 0.06266376818765021 0.061169019577680644
16.2 0.061513320215138396 0.061513320215138396 0.06263722601671812 0.06115469899027059
16.23 0.06149395264104908 0.061493952641049086 0.06261072989357129 0.061140447146647514
16.26 0.061474673379019504 0.061474673379019504 0.06258428109821292 0.0611262644223589
16.29 0.06145548330898131 0.061455483308981325 0.06255788090121707 0.06111215119018578
16.32 0.06143638330439614 0.06143638330439614 0.06253153056381529 0.06109810782016812
16.35 0.0614173742323148 0.0614173742323148 0.0625052313379825 0.06108413467963002
16.38 0.061398456953436174 0.06139845695343617 0.06247898446652152 0.06107023213320452
16.41 0.061379632322165124 0.06137963232216512 0.062452791183147116 0.061056400542858325
16.44 0.06136090118667 0.06136090118667 0.06242665271256881 0.061042640267915935
16.47 0.061342264388939416 0.06134226438893943 0.06240057027057292 0.0610289516650839
16.5 0.06132372276483847 0.06132372276483847 0.062374545064103684 0.06101533508847454
16.53 0.06130527714416421 0.0613052771441642 0.06234857829134351 0.06100179088962943
16.56 0.06128692835070069 0.06128692835070069 0.06232267114179227 0.060988319417542805
16.59 0.06126867720227332 0.061268677202273324 0.06229682479634592 0.06097492101868448
16.62 0.06125052451080261 0.06125052451080262 0.06227104042737405 0.06096159603702271
16.65 0.061232471082357444 0.061232471082357444 0.06224531919879678 0.06094834481404673
16.68 0.061214517717207574 0.06121451771720758 0.06221966226616068 0.06093516768878893
16.71 0.061196665209875815 0.06119666520987581 0.06219407077671396 0.06092206499784706
16.74 0.061178914349189414 0.06117891434918943 0.06216854586948082 0.06090903707540599
16.77 0.06116126591833114 0.06116126591833114 0.06214308867533503 0.06089608425325927
16.8 0.06114372069488951 0.061143720694889526 0.062117700317072685 0.06088320686083047
16.83 0.06112627945090884 0.06112627945090884 0.06209238190948425 0.060870405225194366
16.86 0.06110894295293836 0.06110894295293835 0.06206713455942564 0.06085767967109779
16.89 0.06109171196208119 0.061091711962081206 0.06204195936588887 0.06084503052098031
16.92 0.06107458723404255 0.06107458723404255 0.062016857420071646 0.06083245809499467
16.95 0.06105756951917752 0.061057569519177526 0.0619918298054464 0.06081996271102708
16.98 0.061040659562538326 0.06104065956253833 0.06196687759782851 0.06080754468471718
17.01 0.06102385810392108 0.061023858103921094 0.06194200186544382 0.060795204329477895
17.04 0.0610071658779121 0.0610071658779121 0.061917203668995446 0.060782941956515
17.07 0.060990583613933586 0.0609905836139336 0.06189248406172991 0.06077075787484653
17.1 0.06097411203628907 0.06097411203628907 0.06186784408950255 0.06075865239132199
17.13 0.060957751864208064 0.060957751864208085 0.06184328479084216 0.06074662581064132
17.16 0.06094150381189059 0.0609415038118906 0.061818807197015165 0.06073467843537366
17.19 0.060925368588550896 0.06092536858855091 0.061794412332088884 0.060722810565976046
17.22 0.06090934689846106 0.06090934689846106 0.06177010121299427 0.06071102250081166
17.25 0.060893439440993784 0.0608934394409938 0.061745874849588 0.06069931453616814
17.28 0.060877646910665086 0.06087764691066509 0.061721734244713854 0.060687686966275585
17.31 0.06086196999717628 0.060861969997176295 0.06169768039426347 0.0606761400833244
17.34 0.060846409385455685 0.0608464093854557 0.061673714287236496 0.06066467417748282
17.37 0.060830965755699774 0.06083096575569979 0.061649836905800164 0.06065328953691455
17.4 0.06081563978341408 0.06081563978341408 0.06162604922534808 0.060641986447795906
17.43 0.060800432139453416 0.060800432139453416 0.061602352214558606 0.06063076519433301
17.46 0.06078534349006194 0.060785343490061955 0.06157874683545253 0.06061962605877865
17.49 0.060770374496912714 0.06077037449691273 0.06155523404345012 0.06060856932144907
17.52 0.06075552581714674 0.06075552581714673 0.06153181478742769 0.06059759526074056
17.55 0.060740798103411736 0.06074079810341174 0.061508490009773514 0.06058670415314577
17.58 0.060726192003900524 0.06072619200390054 0.061485260646443184 0.06057589627327015
17.61 0.060711708162388946 0.060711708162388946 0.06146212762701437 0.060565171893847775
17.64 0.06069734721827337 0.06069734721827339 0.06143909187474114 0.060554531285757475
17.67 0.06068310980660796 0.06068310980660796 0.06141615430660754 0.06054397471803848
17.7 0.06066899655814139 0.060668996558141404 0.06139331583338079 0.060533502457905994
17.73 0.06065500809935335 0.06065500809935334 0.06137057735966384 0.06052311477076669
17.76 0.0606411450524905 0.06064114505249051 0.061347939783947515 0.06051281192023392
17.79 0.06062740803560229 0.0606274080356023 0.061325403998661945 0.060502594168142895
17.82 0.060613797662576165 0.06061379766257618 0.06130297089022764 0.06049246177456563
17.85 0.06060031454317263 0.06060031454317264 0.06128064133910598 0.06048241499782573
17.88 0.060586959283059835 0.060586959283059835 0.06125841621984922 0.06047245409451311
17.91 0.06057373248384779 0.06057373248384782 0.06123629640114998 0.06046257931949846
17.94 0.06056063474312248 0.06056063474312248 0.06121428274589019 0.0604527909259477
17.97 0.06054766665447922 0.060547666654479235 0.06119237611118964 0.060443089165336104
18 0.060534828807556076 0.06053482880755608 0.061170577348454006 0.06043347428746247
18.03 0.06052212178806673 0.06052212178806673 0.06114888730342236 0.06042394654046306
18.06 0.06050954617783304 0.06050954617783305 0.06112730681621425 0.06041450617082535
18.09 0.06049710255481742 0.060497102554817425 0.06110583672137629 0.06040515342340177
18.12 0.060484791493154645 0.060484791493154645 0.061084477847928274 0.06039588854142318
18.15 0.060472613563183626 0.060472613563183626 0.06106323101940893 0.06038671176651236
18.18 0.0604605693314786 0.060460569331478614 0.06104209705392101 0.060377623338697166
18.21 0.06044865936088024 0.060448659360880244 0.0610210767641762 0.060368623496423746
18.24 0.06043688421052631 0.060436884210526315 0.0610001709575394 0.060359712476569495
18.27 0.06042524443588207 0.06042524443588207 0.06097938043607256 0.06035089051445602
18.3 0.06041374058877038 0.060413740588770394 0.06095870599657829 0.06034215784386177
18.33 0.060402373217401543 0.06040237321740157 0.060938148430642755 0.06033351469703478
18.36 0.06039114286640275 0.060391142866402764 0.060917708524678385 0.06032496130470511
18.39 0.06038005007684736 0.060380050076847366 0.06089738705996602 0.06031649789609722
18.42 0.060369095386283836 0.060369095386283836 0.060877184812696765 0.06030812469894226
18.45 0.060358279328764364 0.060358279328764364 0.06085710255401327 0.06029984193949025
18.48 0.06034760243487328 0.06034760243487328 0.06083714105005083 0.06029164984252196
18.51 0.06033706523175514 0.06033706523175513 0.060817301061977844 0.06028354863136098
18.54 0.06032666824314257 0.06032666824314257 0.06079758334603605 0.060275538527885426
18.57 0.0603164119893838 0.060316411989383804 0.06077798865358039 0.060267619752539636
18.6 0.06030629698746999 0.060306296987470004 0.060758517731118296 0.0602597925243457
18.63 0.06029632375106229 0.06029632375106229 0.06073917132034881 0.060252057060914944
18.66 0.06028649279051845 0.06028649279051847 0.060719950158201176 0.06024441357845932
18.69 0.060276804612919545 0.060276804612919545 0.060700854976873164 0.06023686229180249
18.72 0.06026725972209609 0.060267259722096095 0.06068188650386898 0.060229403414391106
18.75 0.06025785861865408 0.060257858618654084 0.060663045462036796 0.060222037158305736
18.78 0.060248601800000745 0.06024860180000076 0.060644332569605934 0.0602147637342718
18.81 0.06023948976037011 0.06023948976037013 0.060625748540223734 0.06020758335167041
18.84 0.06023052299084817 0.06023052299084818 0.060607294082991994 0.060200496218548984
18.87 0.06022170197939796 0.060221701979397975 0.06058896990250312 0.060193502541631944
18.9 0.06021302721088435 0.060213027210884354 0.06057077669887591 0.060186602526331186
18.93 0.06020449916709858 0.06020449916709857 0.060552715167791024 0.06017979637675643
18.96 0.060196118326782524 0.060196118326782545 0.06053478600052609 0.060173084295725585
18.99 0.06018788516565297 0.06018788516565297 0.06051698988399045 0.06016646648477494
19.02 0.060179800156425156 0.060179800156425156 0.06049932750075963 0.06015994314416922
19.05 0.06017186376883674 0.06017186376883676 0.06048179952910949 0.06015351447291171
19.08 0.06016407646967097 0.060164076469670986 0.06046440664304997 0.06014718066875403
19.11 0.06015643872277999 0.060156438722780016 0.060447149512358654 0.06014094192820609
19.14 0.06014895098910778 0.060148950989107795 0.06043002880261386 0.0601347984465457
19.17 0.0601416137267129 0.06014161372671289 0.06041304517522753 0.060128750417828364
19.2 0.06013442739079102 0.06013442739079102 0.06039619928747783 0.060122798034896625
19.23 0.06012739243369735 0.06012739243369735 0.060379491792541255 0.060116941489389744
19.26 0.06012050930496861 0.060120509304968615 0.06036292333952477 0.06011118097175291
19.29 0.06011377845134506 0.06011377845134507 0.06034649457349726 0.06010551667124659
19.32 0.06010720031679219 0.06010720031679219 0.06033020613552102 0.06009994877595573
19.35 0.060100775342522166 0.06010077534252217 0.06031405866268277 0.06009447747279886
19.38 0.06009450396701526 0.06009450396701526 0.060298052788124376 0.06008910294753713
19.41 0.0600883866260408 0.06008838662604082 0.060282189141073424 0.060083825384783206
19.44 0.060082423752678284 0.06008242375267831 0.06026646834687337 0.06007864496801019
19.47 0.060076615777337944 0.06007661577733795 0.06025089102701345 0.06007356187956041
19.5 0.0600709631277813 0.06007096312778131 0.060235457799158384 0.06006857630065404
19.53 0.06006546622914161 0.06006546622914162 0.06022016927717768 0.060063688411397774
19.56 0.0600601255039439 0.06006012550394391 0.060205026071174825 0.06005889839079338
19.59 0.06005494137212502 0.06005494137212502 0.06019002878751602 0.06005420641674613
19.62 0.06004991425105337 0.06004991425105337 0.060175178028858835 0.060049612666073185
19.65 0.060045044555548543 0.060045044555548543 0.06016047439418047 0.06004511731451191
19.68 0.06004033269790077 0.060040332697900774 0.06014591847880585 0.060040720536728084
19.71 0.06003577908789011 0.06003577908789011 0.06013151087443538 0.060036422506324086
19.74 0.06003138413280558 0.06003138413280558 0.06011725216917249 0.06003222339584698
19.77 0.060027148237464016 0.060027148237464016 0.06010314294755096 0.06002812337679647
19.8 0.06002307180422883 0.060023071804228834 0.06008918379056192 0.06002412261963288
19.83 0.060019155233028566 0.06001915523302856 0.06007537527568071 0.060020221293785016
19.86 0.06001539892137524 0.06001539892137526 0.060061717976893324 0.060016419567657936
19.89 0.060011803264382664 0.060011803264382685 0.06004821246472286 0.060012717608640666
19.92 0.06000836865478442 0.060008368654784434 0.0600348593062555 0.06000911558311389
19.95 0.06000509548295176 0.06000509548295178 0.06002165906516637 0.06000561365645749
19.98 0.06000198413691141 0.06000198413691142 0.0600086123017452 0.06000221199305807
20.01 0.05999902792061762 0.059999027920617606 0.059995719563079204 0.05999890735804893
20.04 0.059996134971615205 0.05999613497161521 0.059982980803319236 0.05999565560978678
20.07 0.059993276773338766 0.059993276773338766 0.05997039506428279 0.05999244292222452
20.1 0.05999045309168442 0.05999045309168444 0.05995796131512119 0.05998926903222345
20.13 0.05998766369394391 0.059987663693943906 0.05994567853113085 0.05998613367821353
20.16 0.05998490834879406 0.05998490834879406 0.059933545693707665 0.05998303660018168
20.19 0.059982186826286636 0.059982186826286636 0.05992156179030163 0.0599799775396602
20.22 0.05997949889783806 0.05997949889783806 0.05990972581437189 0.05997695623971536
20.25 0.059976844336219325 0.05997684433621934 0.05989803676534235 0.05997397244493595
20.28 0.059974222915545994 0.059974222915545994 0.05988649364855743 0.059971025901422115
20.31 0.059971634411268196 0.059971634411268196 0.059875095475238414 0.05996811635677411
20.34 0.0599690786001609 0.0599690786001609 0.059863841262440085 0.05996524356008132
20.37 0.05996655526031406 0.05996655526031406 0.05985273003300776 0.0599624072619112
20.4 0.059964064171122995 0.059964064171122995 0.05984176081553477 0.059959607214298494
20.43 0.0599616051132788 0.05996160511327878 0.05983093264432015 0.059956843170734374
20.46 0.05995917786875881 0.059959177868758796 0.05982024455932691 0.059954114886155874
20.49 0.05995678222081724 0.059956782220817254 0.059809695606140516 0.0599514221169352
20.52 0.05995441795397585 0.059954417953975846 0.05979928483592781 0.05994876462086928
20.55 0.0599520848540146 0.059952084854014605 0.059789011305396274 0.0599461421571694
20.58 0.059949782707962584 0.05994978270796259 0.05977887407675362 0.05994355448645084
20.61 0.059947511304088916 0.05994751130408892 0.05976887221766779 0.059941001370722675
20.64 0.059945270431893675 0.05994527043189368 0.059759004801227256 0.05993848257337765
20.67 0.059943059882099026 0.05994305988209903 0.0597492709059017 0.05993599785918215
20.7 0.05994087944664031 0.05994087944664031 0.05973966961550299 0.0599335469942662
20.73 0.059938728918657314 0.05993872891865732 0.059730200019146557 0.059931129746113684
20.76 0.05993660809248554 0.05993660809248554 0.05972086121121306 0.05992874588355246
20.79 0.059934516763647604 0.059934516763647604 0.05971165229131039 0.05992639517674474
20.82 0.059932454728844634 0.059932454728844634 0.059702572364236026 0.05992407739717743
20.85 0.05993042178594787 0.05993042178594786 0.05969362053993968 0.059921792317652656
20.88 0.059928417733990144 0.059928417733990144 0.059684795933486315 0.05991953971227822
20.91 0.05992644237315768 0.05992644237315768 0.05967609766501941 0.05991731935645836
20.94 0.059924495504781745 0.059924495504781745 0.05966752485972462 0.059915131026884345
20.97 0.059922576931330476 0.05992257693133046 0.05965907664779367 0.059912974501525336
21 0.05992068645640074 0.059920686456400744 0.05965075216438865 0.05991084955961926
21.03 0.05991882388471016 0.05991882388471015 0.059642550549606495 0.059908755981663696
21.06 0.059916989022089015 0.05991698902208902 0.059634470948443895 0.059906693549406996
21.09 0.059915181675472454 0.05991518167547247 0.05962651251076242 0.05990466204583933
21.12 0.05991340165289255 0.059913401652892564 0.05961867439125395 0.059902661255183856
21.15 0.05991164876347058 0.05991164876347057 0.05961095574940648 0.05990069096288801
21.18 0.05990992281740922 0.059909922817409214 0.059603355749470094 0.059898750955614845
21.21 0.05990822362598505 0.059908223625985045 0.05959587356042329 0.059896841021234395
21.24 0.05990655100154083 0.059906551001540825 0.05958850835593962 0.05989496094881515
21.27 0.05990490475747807 0.05990490475747806 0.05958125931435456 0.05989311052861565
21.3 0.059903284708249495 0.059903284708249495 0.059574125618632685 0.059891289552076066
21.33 0.05990169066935174 0.059901690669351734 0.0595671064563351 0.05988949781180991
21.36 0.05990012245731797 0.05990012245731796 0.05956020101958717 0.05988773510159577
21.39 0.05989857988971057 0.05989857988971056 0.059553408505046555 0.059886001216369174
21.42 0.059897062785114044 0.059897062785114044 0.05954672811387138 0.05988429595221444
21.45 0.05989557096312778 0.05989557096312778 0.05954015905168885 0.059882619106356734
21.48 0.05989410424435899 0.05989410424435899 0.05953370052856399 0.059880970477153975
21.51 0.05989266245041568 0.05989266245041569 0.05952735175896874 0.05987934986408903
21.54 0.059891245403899715 0.05989124540389972 0.05952111196175121 0.05987775706776187
21.57 0.05988985292839984 0.05988985292839983 0.059514980360105274 0.05987619188988177
21.6 0.059888484848484844 0.059888484848484844 0.059508956181540444 0.0598746541332596
21.63 0.05988714098969685 0.05988714098969685 0.05950303865785184 0.059873143601800245
21.66 0.059885821178544435 0.05988582117854445 0.05949722702509058 0.05987166010049496
21.69 0.059884525242496094 0.05988452524249609 0.05949152052353436 0.0598702034354139
21.72 0.05988325300997344 0.05988325300997345 0.05948591839765822 0.05986877341369866
21.75 0.05988200431034483 0.05988200431034483 0.05948041989610557 0.05986736984355486
21.78 0.05988077897391864 0.05988077897391864 0.059475024271659606 0.059865992534244857
21.81 0.059879576831936975 0.05987957683193697 0.059469730781214696 0.05986464129608045
21.84 0.05987839771656914 0.059878397716569144 0.059464538685748226 0.059863315940415676
21.87 0.059877241460905346 0.059877241460905346 0.059459447250292584 0.0598620162796397
21.9 0.05987610789895036 0.05987610789895036 0.05945445574390737 0.05986074212716964
21.93 0.05987499686561728 0.05987499686561728 0.05944956343965185 0.05985949329744363
21.96 0.0598739081967213 0.05987390819672131 0.059444769614557656 0.05985826960591378
21.99 0.05987284172897362 0.059872841728973614 0.05944007354960168 0.0598570708690393
22.02 0.05987179729997522 0.05987179729997523 0.05943547452967917 0.05985589690427959
22.05 0.059870774748210974 0.059870774748210974 0.05943097184357714 0.05985474753008751
22.08 0.059869773913043475 0.059869773913043475 0.059426564783947866 0.059853622565902556
22.11 0.05986879463470723 0.05986879463470721 0.05942225264728269 0.05985252183214423
22.14 0.059867836754302614 0.05986783675430261 0.059418034733886016 0.05985144515020533
22.17 0.05986690011379014 0.05986690011379013 0.0594139103478495 0.05985039234244544
22.2 0.05986598455598456 0.059865984555984554 0.05940987879702647 0.05984936323218435
22.23 0.059865089924549135 0.059865089924549135 0.05940593939300653 0.05984835764369559
22.26 0.059864216063989915 0.059864216063989915 0.0594020914510904 0.059847375402200004
22.29 0.059863362819650066 0.05986336281965006 0.05939833429026492 0.05984641633385936
22.32 0.05986253003770423 0.05986253003770423 0.059394667233178315 0.05984548026577006
22.35 0.059861717565152954 0.05986171756515296 0.05939108960611558 0.05984456702595684
22.38 0.0598609252498172 0.059860925249817204 0.05938760073897412 0.05984367644336656
22.41 0.059860152940332756 0.059860152940332756 0.05938419996523958 0.059842808347861993
22.44 0.059859400486144874 0.05985940048614486 0.059380886621961865 0.059841962570215804
22.47 0.05985866773750281 0.05985866773750281 0.0593776600497313 0.059841138942104355
22.5 0.05985795454545454 0.05985795454545454 0.05937451959265511 0.059840337296101734
22.53 0.05985726076184134 0.05985726076184135 0.05937146459833392 0.05983955746567382
22.56 0.05985658623929262 0.05985658623929262 0.05936849441783857 0.059838799285172266
22.59 0.05985593083122057 0.059855930831220566 0.059365608405687074 0.05983806258982868
22.62 0.05985529439181508 0.05985529439181507 0.059362805919821744 0.059837347215748786
22.65 0.05985467677603853 0.05985467677603853 0.059360086321586555 0.05983665299990661
22.68 0.05985407783962069 0.05985407783962069 0.059357448975704566 0.05983597978013876
22.71 0.059853497439053674 0.05985349743905368 0.05935489325025568 0.059835327395138686
22.74 0.05985293543158688 0.05985293543158688 0.05935241851665446 0.0598346956844511
22.77 0.05985239167522201 0.05985239167522201 0.059350024149628186 0.0598340844884663
22.8 0.05985186602870812 0.05985186602870812 0.05934770952719502 0.05983349364841464
22.83 0.05985135835153676 0.05985135835153676 0.05934547403064245 0.05983292300636104
22.86 0.059850868503937005 0.059850868503937005 0.05934331704450575 0.05983237240519941
22.89 0.05985039634687069 0.05985039634687069 0.05934123795654679 0.05983184168864736
22.92 0.0598499417420276 0.059849941742027596 0.05933923615773286 0.059831330701240644
22.95 0.05984950455182072 0.059849504551820726 0.059337311042215714 0.05983083928832799
22.98 0.05984908463938151 0.0598490846393815 0.05933546200731083 0.05983036729606564
23.01 0.05984868186855518 0.059848681868555166 0.059333688453476766 0.0598299145714122
23.04 0.059848296103896095 0.0598482961038961 0.059331989784294666 0.0598294809621233
23.07 0.05984792721066319 0.05984792721066319 0.05933036540644799 0.05982906631674656
23.1 0.059847575054815305 0.059847575054815305 0.05932881472970238 0.05982867048461629
23.13 0.05984723950300672 0.059847239503006716 0.05932733716688563 0.059828293315848526
23.16 0.0598469204225826 0.05984692042258259 0.059325932133867894 0.05982793466133586
23.19 0.059846617681574565 0.059846617681574565 0.05932459904954199 0.05982759437274248
23.22 0.05984633114869626 0.05984633114869626 0.05932333733580385 0.05982727230249917
23.25 0.05984606069333893 0.059846060693338914 0.05932214641753319 0.05982696830379837
23.28 0.059845806185567015 0.059845806185567 0.05932102572257428 0.05982668223058923
23.31 0.05984556749611392 0.05984556749611392 0.059319974681716806 0.05982641393757278
23.34 0.05984534449637765 0.059845344496377656 0.05931899272867703 0.059826163280197124
23.37 0.059845137058416535 0.05984513705841655 0.05931807930007893 0.05982593011465256
23.4 0.05984494505494505 0.05984494505494505 0.0593172338354356 0.05982571429786691
23.43 0.059844768359329524 0.05984476835932953 0.05931645577713076 0.059825515687500726
23.46 0.059844606845584083 0.059844606845584083 0.059315744570400376 0.05982533414194267
23.49 0.05984446038836641 0.05984446038836642 0.059315099663314434 0.05982516952030482
23.52 0.05984432886297375 0.05984432886297376 0.059314520506758936 0.05982502168241806
23.55 0.059844212145338735 0.059844212145338735 0.059314006554417896 0.059824890488827526
23.58 0.059844110112025374 0.059844110112025374 0.05931355726275554 0.05982477580078805
23.61 0.05984402264022508 0.059844022640225085 0.059313172090998706 0.05982467748025964
23.64 0.05984394960775265 0.05984394960775264 0.05931285050111923 0.05982459538990301
23.67 0.05984389089304231 0.05984389089304231 0.05931259195781663 0.05982452939307516
23.7 0.05984384637514384 0.05984384637514384 0.0593123959285008 0.05982447935382494
23.73 0.059843815933718625 0.05984381593371862 0.059312261883274854 0.05982444513688869
23.76 0.059843799449035805 0.059843799449035805 0.05931218929491819 0.05982442660768593
23.79 0.05984379680196852 0.05984379680196852 0.05931217763886955 0.05982442363231496
23.82 0.05984380787398998 0.059843807873989976 0.05931222639321033 0.05982443607754871
23.85 0.05984383254716981 0.0598438325471698 0.05931233503864791 0.059824463810830404
23.88 0.0598438707041702 0.0598438707041702 0.05931250305849919 0.05982450670026938
23.91 0.05984392222824227 0.05984392222824226 0.059312729938674195 0.05982456461463692
23.94 0.05984398700322234 0.05984398700322234 0.05931301516765987 0.0598246374233621
23.97 0.05984406491352827 0.05984406491352827 0.059313358236503896 0.059824724996527655
24 0.05984415584415584 0.05984415584415584 0.05931375863879875 0.059824827204865906
24.03 0.05984425968067513 0.059844259680675124 0.05931421587066575 0.059824943919754715
24.06 0.059844376309226927 0.059844376309226927 0.059314729430739344 0.059825075013213436
24.09 0.05984450561651921 0.05984450561651921 0.05931529882015142 0.05982522035789895
24.12 0.05984464748982361 0.0598446474898236 0.05931592354251585 0.059825379827101705
24.15 0.05984480181697184 0.05984480181697185 0.05931660310391297 0.0598255532947417
24.18 0.05984496848635235 0.05984496848635235 0.05931733701287434 0.0598257406353647
24.21 0.059845147386906765 0.059845147386906765 0.059318124780367555 0.05982594172413828
24.24 0.05984533840812651 0.059845338408126524 0.05931896591978117 0.059826156436847994
24.27 0.05984554144004944 0.059845541440049436 0.05931985994690971 0.05982638464989356
24.3 0.05984575637325637 0.05984575637325637 0.05932080637993887 0.059826626240285063
24.33 0.05984598309886784 0.059845983098867836 0.05932180473943068 0.05982688108563922
24.36 0.05984622150854071 0.05984622150854071 0.059322854548309024 0.0598271490641756
24.39 0.059846471494464946 0.05984647149446494 0.059323955331844924 0.05982743005471293
24.42 0.05984673294936022 0.059846732949360215 0.0593251066176423 0.05982772393666544
24.45 0.05984700576647278 0.05984700576647278 0.05932630793562355 0.05982803059003919
24.48 0.05984728983957219 0.05984728983957219 0.05932755881801537 0.05982834989542845
24.51 0.059847585062948065 0.059847585062948065 0.05932885879933468 0.05982868173401206
24.54 0.05984789133140698 0.05984789133140698 0.05933020741637455 0.05982902598754995
24.57 0.05984820854026925 0.059848208540269246 0.05933160420819041 0.0598293825383795
24.6 0.059848536585365854 0.05984853658536585 0.05933304871608618 0.05982975126941205
24.63 0.05984887536303525 0.05984887536303525 0.059334540483600574 0.05983013206412942
24.66 0.059849224770120384 0.059849224770120384 0.05933607905649358 0.05983052480658044
24.69 0.05984958470396553 0.05984958470396553 0.059337663982732845 0.059830929381377455
24.72 0.05984995506241332 0.05984995506241331 0.05933929481248042 0.05983134567369299
24.75 0.05985033574380166 0.05985033574380164 0.05934097109807934 0.059831773569256286
24.78 0.059850726646960783 0.05985072664696078 0.05934269239404048 0.05983221295434995
24.81 0.059851127671210286 0.05985112767121028 0.059344458257029456 0.05983266371580662
24.84 0.0598515387163561 0.059851538716356095 0.05934626824585357 0.05983312574100563
24.87 0.05985195968268764 0.059851959682687625 0.059348121921448935 0.05983359891786974
24.9 0.0598523904709748 0.0598523904709748 0.05935001884686764 0.059834083134861805
24.93 0.05985283098246519 0.05985283098246518 0.059351958587265004 0.05983457828098159
24.96 0.05985328111888111 0.059853281118881115 0.059353940709886935 0.059835084245762525
24.99 0.059853740782416856 0.059853740782416856 0.059355964784057406 0.05983560091926845
25.02 0.059854209875735774 0.05985420987573577 0.05935803038116599 0.0598361281920905
25.05 0.05985468830196749 0.05985468830196749 0.059360137074655456 0.05983666595534393
25.08 0.059855175964705146 0.059855175964705146 0.059362284440009544 0.05983721410066498
25.11 0.0598556727680026 0.059855672768002605 0.05936447205474074 0.059837772520207735
25.14 0.05985617861637169 0.05985617861637169 0.05936669949837817 0.05983834110664107
25.17 0.0598566934147795 0.05985669341477949 0.059368966352455574 0.059838919753145564
25.2 0.059857217068645635 0.059857217068645635 0.059371272200499425 0.059839508353410474
25.23 0.05985774948383958 0.05985774948383958 0.05937361662801702 0.05984010680163068
25.26 0.05985829056667797 0.05985829056667797 0.059375999222484745 0.05984071499250372
25.29 0.05985884022392198 0.059858840223921975 0.059378419573336394 0.059841332821226764
25.32 0.059859398362774666 0.05985939836277466 0.05938087727195158 0.059841960183493685
25.35 0.059859964890878345 0.059859964890878345 0.0593833719116442 0.05984259697549212
25.38 0.05986053971631205 0.05986053971631205 0.059385903087651036 0.05984324309390054
25.41 0.05986112274758889 0.05986112274758888 0.05938847039712038 0.05984389843588537
25.44 0.059861713893653516 0.059861713893653516 0.059391073439100724 0.059844562899098064
25.47 0.05986231306387958 0.059862313063879576 0.059393711814529696 0.05984523638167233
25.5 0.05986292016806722 0.05986292016806721 0.05939638512622279 0.05984591878222121
25.53 0.059863535116440554 0.05986353511644055 0.05939909297886246 0.05984660999983431
25.56 0.059864157819645145 0.05986415781964514 0.059401834978987066 0.059847309934075
25.59 0.0598647881887456 0.0598647881887456 0.059404610734980066 0.05984801848497763
25.62 0.059865426135223096 0.05986542613522308 0.05940741985705919 0.05984873555304478
25.65 0.05986607157097289 0.05986607157097288 0.059410261957265696 0.059849461039244496
25.68 0.05986672440830197 0.05986672440830198 0.05941313664945375 0.0598501948450076
25.71 0.059867384559926656 0.05986738455992665 0.05941604354927982 0.05985093687222499
25.74 0.05986805193897012 0.05986805193897011 0.059418982274192185 0.05985168702324493
25.77 0.059868726458960124 0.059868726458960124 0.059421952443420516 0.05985244520087041
25.8 0.05986940803382664 0.05986940803382663 0.059424953677965485 0.059853211308356524
25.83 0.059870096577899455 0.05987009657789945 0.05942798560058854 0.05985398524940779
25.86 0.05987079200590593 0.05987079200590592 0.05943104783580164 0.05985476692817559
25.89 0.05987149423296864 0.05987149423296865 0.0594341400098571 0.05985555624925555
25.92 0.05987220317460317 0.05987220317460317 0.0594372617507376 0.059856353117684995
25.95 0.05987291874671572 0.05987291874671571 0.0594404126881461 0.059857157438940385
25.98 0.059873640865600916 0.0598736408656009 0.059443592453495946 0.05985796911893476
26.01 0.0598743694479396 0.0598743694479396 0.059446800679900984 0.05985878806401527
26.04 0.059875104410796576 0.05987510441079657 0.05945003700216582 0.05985961418096061
26.07 0.05987584567161836 0.05987584567161836 0.059453301056775994 0.059860447376978605
26.1 0.05987659314823107 0.05987659314823107 0.05945659248188843 0.059861287559703685
26.13 0.05987734675883818 0.05987734675883817 0.05945991091732176 0.05986213463719449
26.16 0.05987810642201834 0.05987810642201834 0.05946325600454683 0.05986298851793136
26.19 0.05987887205672335 0.059878872056723334 0.059466627386677226 0.05986384911081404
26.22 0.059879643582275835 0.059879643582275835 0.05947002470845989 0.059864716325159155
26.25 0.05988042091836734 0.05988042091836734 0.05947344761626577 0.05986559007069789
26.28 0.05988120398505604 0.05988120398505603 0.059476895758080586 0.05986647025757363
26.31 0.05988199270276474 0.05988199270276473 0.05948036878349556 0.05986735679633958
26.34 0.05988278699227879 0.05988278699227878 0.0594838663436983 0.059868249597956495
26.37 0.05988358677474402 0.059883586774744015 0.05948738809146379 0.059869148573790235
26.4 0.05988439197166469 0.05988439197166469 0.059490933681145254 0.059870053635609606
26.43 0.05988520250490145 0.059885202504901446 0.05949450276866527 0.059870964695584
26.46 0.05988601829666931 0.059886018296669306 0.05949809501150685 0.0598718816662811
26.49 0.05988683926953567 0.05988683926953566 0.05950171006870464 0.059872804460664696
26.52 0.059887665346418276 0.05988766534641828 0.059505347600836096 0.059873732992092386
26.55 0.05988849645058331 0.059888496450583306 0.05950900727001277 0.059874667174313376
26.58 0.059889332505643336 0.059889332505643336 0.05951268873987171 0.05987560692146628
26.61 0.059890173435555416 0.059890173435555416 0.05951639167556678 0.059876552148076884
26.64 0.05989101916461916 0.059891019164619155 0.05952011574376019 0.05987750276905602
26.67 0.05989186961747476 0.05989186961747476 0.059523860612613964 0.059878458699697365
26.7 0.05989272471910112 0.05989272471910111 0.05952762595178154 0.059879419855675284
26.73 0.05989358439481393 0.05989358439481393 0.0595314114323994 0.05988038615304272
26.76 0.059894448570263804 0.059894448570263804 0.059535216727078746 0.059881357508229066
26.79 0.05989531717143439 0.05989531717143438 0.05953904150989723 0.05988233383803805
26.82 0.05989619012464045 0.059896190124640446 0.05954288545639079 0.05988331505964563
26.85 0.05989706735652615 0.05989706735652614 0.059546748243545486 0.05988430109059793
26.88 0.05989794879406307 0.05989794879406307 0.05955062954978938 0.05988529184880918
26.91 0.05989883436454849 0.05989883436454849 0.059554529054984554 0.05988628725255967
26.94 0.059899723995603504 0.0598997239956035 0.059558446440419056 0.05988728722049366
26.97 0.059900617615171264 0.05990061761517125 0.05956238138879905 0.059888291671617425
27 0.05990151515151514 0.05990151515151514 0.05956633358424087 0.0598893005252972
27.03 0.05990241653321706 0.059902416533217054 0.05957030271226322 0.059890313701257185
27.06 0.059903321689175566 0.05990332168917556 0.05957428845977939 0.05989133111957759
27.09 0.05990423054860422 0.059904230548604206 0.05957829051508959 0.05989235270069264
27.12 0.05990514304102977 0.05990514304102976 0.05958230856787315 0.059893378365388605
27.15 0.059906059096290445 0.05990605909629044 0.05958634230918108 0.05989440803480189
27.18 0.05990697864453426 0.059906978644534266 0.05959039143142832 0.05989544163041706
27.21 0.05990790161621729 0.05990790161621729 0.05959445562838637 0.05989647907406498
27.24 0.05990882794210195 0.05990882794210194 0.05959853459517569 0.059897520287920836
27.27 0.05990975755325533 0.05990975755325532 0.0596026280282584 0.0598985651945023
27.3 0.05991069038104752 0.05991069038104751 0.059606735625430826 0.05989961371666762
27.33 0.05991162635714998 0.05991162635714998 0.059610857085816205 0.05990066577761375
27.36 0.05991256541353382 0.059912565413533826 0.05961499210985741 0.05990172130087452
27.39 0.05991350748246824 0.05991350748246823 0.05961914039930973 0.05990278021031874
27.42 0.0599144524965188 0.05991445249651879 0.05962330165723368 0.059903842430148416
27.45 0.05991540038854588 0.05991540038854587 0.05962747558798786 0.059904907884896906
27.48 0.05991635109170305 0.05991635109170305 0.059631661897221876 0.059905976499427124
27.51 0.059917304539435466 0.05991730453943547 0.05963586029186935 0.05990704819892974
27.54 0.0599182606654783 0.0599182606654783 0.05964007048014081 0.05990812290892136
27.57 0.05991921940385512 0.059919219403855105 0.05964429217151687 0.05990920055524284
27.6 0.05992018068887634 0.05992018068887633 0.05964852507674127 0.059910281064057394
27.63 0.05992114445513769 0.05992114445513769 0.05965276890781398 0.05991136436184898
27.66 0.05992211063751866 0.05992211063751866 0.05965702337798447 0.05991245037542047
27.69 0.05992307917118093 0.059923079171180914 0.059661288201744864 0.05991353903189194
27.72 0.05992404999156688 0.05992404999156686 0.0596655630948233 0.059914630258698996
27.75 0.05992502303439803 0.05992502303439802 0.05966984777417714 0.05991572398359099
27.78 0.05992599823567361 0.05992599823567361 0.059674141957986426 0.059916820134629414
27.81 0.05992697553166897 0.05992697553166896 0.059678445365647266 0.05991791864018616
27.84 0.05992795485893416 0.05992795485893416 0.059682757717765225 0.05991901942894186
27.87 0.05992893615429242 0.059928936154292414 0.05968707873614888 0.059920122429884225
27.9 0.05992991935483871 0.0599299193548387 0.05969140814380336 0.05992122757230638
27.93 0.059930904397938245 0.059930904397938245 0.05969574566492383 0.05992233478580529
27.96 0.05993189122122512 0.059931891221225116 0.059700091024889226 0.05992344400028002
27.99 0.05993287976260075 0.059932879762600734 0.05970444395025581 0.0599245551459302
28.02 0.059933869960232485 0.05993386996023248 0.059708804168750906 0.0599256681532544
28.05 0.05993486175255226 0.05993486175255225 0.05971317140926669 0.0599267829530485
28.08 0.05993585507825507 0.059935855078255065 0.05971754540185387 0.059927899476404145
28.11 0.05993684987629765 0.05993684987629765 0.059721925877715576 0.059929017654707144
28.14 0.059937846085897035 0.059937846085897035 0.059726312569201176 0.05993013741963588
28.17 0.05993884364652918 0.059938843646529176 0.05973070520980022 0.05993125870315981
28.2 0.0599398424979276 0.05993984249792759 0.059735103534136295 0.05993238143753785
28.23 0.05994084258008197 0.05994084258008197 0.05973950727796111 0.0599335055553169
28.26 0.059941843833236835 0.05994184383323682 0.0597439161781484 0.05993463098933027
28.29 0.05994284619789012 0.059942846197890115 0.05974832997268804 0.05993575767269617
28.32 0.05994384961479198 0.059943849614791975 0.059752748400680136 0.05993688553881622
28.35 0.05994485402494331 0.0599448540249433 0.059757171202329096 0.05993801452137392
28.38 0.059945859369594456 0.059945859369594456 0.059761598118937845 0.05993914455433321
28.41 0.05994686559024395 0.05994686559024395 0.05976602889290204 0.05994027557193692
28.44 0.05994787262863718 0.05994787262863717 0.05977046326770422 0.059941407508705365
28.47 0.05994888042676501 0.059948880426764994 0.05977490098790818 0.059942540299434834
28.5 0.05994988892686261 0.0599498889268626 0.059779341799153216 0.059943673879196184
28.53 0.059950898071408076 0.059950898071408076 0.05978378544814849 0.05994480818333334
28.56 0.05995190780312124 0.059951907803121235 0.05978823168266741 0.059945943147461905
28.59 0.059952918064962314 0.05995291806496231 0.05979268025154208 0.059947078707467724
28.62 0.059953928800130674 0.059953928800130674 0.059797130904657665 0.05994821479950547
28.65 0.05995493995206364 0.05995493995206363 0.05980158339294697 0.05994935135999721
28.68 0.05995595146443514 0.05995595146443513 0.05980603746838492 0.05995048832563104
28.71 0.059956963281154574 0.059956963281154574 0.05981049288398309 0.05995162563335969
28.74 0.05995797534636553 0.05995797534636552 0.059814949393784345 0.05995276322039913
28.77 0.059958987604444555 0.059958987604444555 0.059819406752857435 0.0599539010242272
28.8 0.05995999999999999 0.059959999999999986 0.059823864717291675 0.05995503898258224
28.83 0.05996101247787071 0.0599610124778707 0.05982832304419157 0.05995617703346176
28.86 0.05996202498312497 0.05996202498312497 0.059832781491671636 0.059957315115121056
28.89 0.05996303746105918 0.05996303746105918 0.05983723981885107 0.059958453166071936
28.92 0.059964049857196736 0.05996404985719673 0.0598416977858486 0.05995959112508129
28.95 0.059965062117286846 0.059965062117286846 0.05984615515377725 0.05996072893116987
28.98 0.059966074187303375 0.05996607418730337 0.05985061168473928 0.05996186652361089
29.01 0.05996708601344364 0.05996708601344363 0.05985506714182093 0.059963003841928784
29.04 0.05996809754212729 0.05996809754212727 0.0598595212890875 0.05996414082589789
29.07 0.05996910871999517 0.05996910871999516 0.0598639738915782 0.05996527741554115
29.1 0.059970119493908146 0.05997011949390814 0.05986842471530111 0.05996641355112882
29.13 0.059971129810946 0.05997112981094599 0.05987287352722829 0.059967549173177224
29.16 0.05997213961840628 0.05997213961840627 0.05987732009529072 0.059968684222447485
29.19 0.05997314886380319 0.059973148863803186 0.05988176418837344 0.059969818639944224
29.22 0.059974157494866516 0.05997415749486651 0.059886205576310615 0.05997095236691438
29.25 0.059975165459540465 0.059975165459540444 0.05989064402988069 0.0599720853448459
29.28 0.05997617270598253 0.05997617270598253 0.05989507932080151 0.05997321751546657
29.31 0.059977179182562575 0.05997717918256256 0.05989951122172559 0.0599743488207427
29.34 0.05997818483786153 0.059978184837861506 0.059903939506235286 0.05997547920287801
29.37 0.059979189620670434 0.059979189620670434 0.059908363948838014 0.05997660860431233
29.4 0.0599801934799894 0.059980193479989376 0.05991278432496161 0.05997773696772045
29.43 0.059981196365026405 0.05998119636502639 0.059917200410949556 0.05997886423601088
29.46 0.05998219822519639 0.059982198225196376 0.05992161198405641 0.05997999035232469
29.49 0.05998319901012008 0.05998319901012008 0.05992601882244307 0.05998111526003434
29.52 0.05998419866962306 0.05998419866962305 0.059930420705172245 0.05998223890274246
29.55 0.059985197153734585 0.05998519715373457 0.05993481741220385 0.059983361224280704
29.58 0.0599861944126867 0.05998619441268669 0.05993920872439045 0.059984482168708594
29.61 0.05998719039691311 0.0599871903969131 0.05994359442347275 0.05998560168031239
29.64 0.05998818505704821 0.0599881850570482 0.05994797429207511 0.059986719703603864
29.67 0.059989178343926024 0.05998917834392603 0.05995234811370103 0.05998783618331924
29.7 0.059990170208579295 0.05999017020857929 0.05995671567272876 0.05998895106441801
29.73 0.05999116060223832 0.05999116060223831 0.0599610767544069 0.05999006429208186
29.76 0.059992149476330116 0.05999214947633011 0.05996543114484993 0.05999117581171349
29.79 0.05999313678247734 0.05999313678247732 0.05996977863103394 0.05999228556893553
29.82 0.059994122472497316 0.0599941224724973 0.05997411900079224 0.05999339350958945
29.85 0.05999510649840109 0.05999510649840108 0.059978452042811076 0.059994499579734434
29.88 0.05999608881239242 0.05999608881239241 0.05998277754662536 0.05999560372564628
29.91 0.05999706936686683 0.05999706936686682 0.059987095302614375 0.059996705893816345
29.94 0.059998048114410625 0.05999804811441062 0.05999140510199758 0.05999780603095046
29.97 0.0599990250078 0.059999025007799994 0.05999570673683039 0.05999890408396784
30 0.05999999999999999 0.05999999999999998 0.059999999999999984 0.05999999999999998


==> harmonic_forward_haganwest.txt <==
T logDF forward FRA
0.3 0.02345433709183845 0.07649148750041866 0.07737588155498921
0.6 0.045626173374392176 0.07390612094184576 0.0747315271178258
0.9 0.06471846036132042 0.06364095662309414 0.06425236720384317
1.2 0.0793708274957393 0.04884122378139627 0.04920079760857268
1.5 0.09164545757858122 0.04091543360947307 0.041167575107341765
1.8 0.10222929355467555 0.035279453253647765 0.035466809626580484
2.1 0.11162536712096668 0.031320245220970426 0.03146785082724033
2.4 0.12033670997439894 0.02903780951144086 0.029164656737636158
2.7 0.1288663538119167 0.028432146125059152 0.028553749664113254
3.0 0.13771733033046424 0.02950325506182518 0.029634207437711925
3.3 0.14739267122698593 0.032251136321739 0.03240766109374176
3.6 0.15839540819842618 0.03667578990480079 0.036878298976094015
3.9 0.17122857294172927 0.042777215811010336 0.043052877280756276
4.2 0.186943590915513 0.05238339324594568 0.052797160842777566
4.5 0.20728225376837417 0.06779554284287063 0.06848967611467455
4.8 0.23173242971724878 0.08150058649624874 0.08250510854162733
5.1 0.2596231477477031 0.09296906010151453 0.09427768485389486
5.4 0.2902834368453035 0.1022009636586677 0.10378385508987797
5.7 0.323042325995616 0.10919629716770839 0.11100456344207132
6.0 0.35722884418420686 0.11395506062863628 0.11592531190709252
6.3 0.3921720203966424 0.11647725404145184 0.11853620879079829
6.6 0.42720088361848885 0.1167628774061549 0.11883200184137026
6.9 0.46164446283531246 0.11481193072274512 0.11681209585499144
7.2 0.49483178703267927 0.11062441399122276 0.11248055467155627
7.5 0.5260918851961558 0.10420032721158848 0.10584608755100865
7.8 0.5547537863113081 0.09553967038384113 0.09692201999425609
8.1 0.5801465193637023 0.08464244350798072 0.08572624914549506
8.4 0.6015991133389051 0.07150864658400925 0.07228118398485037
8.7 0.6184405972224821 0.05613827961192346 0.05661367059106864
9.0 0.6300000000000002 0.038531342591726914 0.03875490282318329
9.3 0.6385030439912638 0.028343479970878462 0.028464325173925983
9.6 0.6466318473034833 0.027096011040731914 0.027206439126143057
9.9 0.6544000326033337 0.025893950999501106 0.025994786437934084
10.2 0.6618212225574891 0.02473729984718481 0.024829317433565094
10.5 0.6689090398326244 0.023626057583784277 0.023709984341996174
10.8 0.6756771070954141 0.02256022420929884 0.022636741293607897
11.1 0.6821390470125327 0.021539799723728846 0.02160954431707475
11.4 0.6883084822506549 0.020564784127073917 0.020628351336360495
11.7 0.6941990354764551 0.01963517741933418 0.019693122167847688
12.0 0.6998243293566081 0.018750979600509896 0.0188038185175895
12.3 0.7051979865577883 0.017912190670600674 0.017960403978703802
12.6 0.7103336297466704 0.017118810629606875 0.017162844028883968
12.9 0.7152448815899289 0.01637083947752856 0.01641110602804372
13.2 0.7199453647542384 0.015668277214365017 0.015705159216094937
13.5 0.7244487019062735 0.015011123840116974 0.015044974710844473
13.8 0.7287685157127088 0.014399379354784343 0.014430525506030103
14.1 0.732918428840219 0.013833043758367112 0.013861786469474594
14.4 0.7369120639554783 0.013312117050864294 0.01333873434137399
14.7 0.7407630437251616 0.01283659923227769 0.012861347732715515
15.0 0.7444849908159433 0.012406490302605884 0.012429607123814697
15.3 0.7480915278944982 0.012021790261849472 0.012043494862986658
15.6 0.7515962776275007 0.011682499110008446 0.011702995165346723
15.9 0.7550128626816254 0.011388616847082228 0.011408094111729087
16.2 0.7583549057235468 0.011140143473071464 0.011158779647744213
16.5 0.7616360294199398 0.010937078987976627 0.010955041582953854
16.8 0.7648698564374786 0.010779423391796062 0.01079687159017747
17.1 0.768070009442838 0.010667176684531184 0.010684263204925383
17.4 0.7712501111026924 0.010600338866181381 0.01061721182496029
17.7 0.7744237840837167 0.010578909936747753 0.01059571470998061
18.0 0.7776046510525851 0.010602889896228089 0.010619770981434126
18.3 0.7808063346759724 0.010672278744624113 0.010689381622461499
18.6 0.7840424576205531 0.010787076481935824 0.010804549477960735
18.9 0.787326642553002 0.010947283108162982 0.010965279254778517
19.2 0.7906725121399933 0.01115289862330446 0.011171577522036283
19.5 0.7940936890482019 0.011403923027361753 0.01142345271157425
19.8 0.7976037959443022 0.011700356320334365 0.011720915118526621
20.1 0.8012085585472155 0.012015875343044352 0.012037558578560243
20.4 0.8048146649174555 0.012020354567466605 0.01204205398168073
20.7 0.808390792788906 0.011920426238168514 0.011941766152929086
21.0 0.8119361391151222 0.011817821087387206 0.011838795000946062
21.3 0.8154499008496588 0.011712539115122165 0.011733140773706716
21.6 0.8189312749460709 0.011604580321373395 0.011624803725640372
21.9 0.8223794583579133 0.0114939447061414 0.011513784117633256
22.2 0.8257936480387409 0.0113806322694254 0.011400082217024462
22.5 0.8291730409421088 0.01126464301122618 0.011283698297605069
22.8 0.8325168340215716 0.011145976931542855 0.011164632639620295
23.1 0.8358242242306846 0.011024634030376542 0.011042885529765184
23.4 0.8390944085230024 0.010900614307726257 0.010918457261182919
23.7 0.8423265838520801 0.010773917763592352 0.010791348133466971
24.0 0.8455199471714726 0.010644544397974846 0.01066155845265653
24.3 0.8486736954347347 0.010512494210873611 0.010529088531237258
24.6 0.8517870255954215 0.010377767202289383 0.010393938688142009
24.9 0.8548591346070877 0.010240363372220807 0.010256109248740972
25.2 0.8578892194232886 0.010100282720669368 0.01011560054485312
25.5 0.8608764769975786 0.009957525247633579 0.009972412914732939
25.8 0.8638201042835131 0.0098120909531148 0.009826546703078897
26.1 0.8667192982346467 0.00966397983711192 0.009678002261023467
26.4 0.8695732558045344 0.009513191899625793 0.009526779946138162
26.7 0.8723811739467312 0.009359727140656079 0.00937288012242903
27.0 0.8751422496147919 0.009203585560202376 0.009216303160335275
27.3 0.8778556797622715 0.009044767158265314 0.00905704943672994
27.6 0.880520661342725 0.008883271934844892 0.008895119334914995
27.9 0.8831363913097071 0.008719099889940471 0.008730513244622403
28.2 0.885702066616773 0.008552251023552854 0.008563231562012283
28.5 0.8882168842174774 0.008382725335681239 0.00839327468966988
28.8 0.8906800410653752 0.008210522826326264 0.008220643036603905
29.1 0.8930907341140215 0.008035643495487558 0.00804533701824979
29.4 0.895448160316971 0.007858087343165215 0.007867357056459941
29.7 0.8977515166277789 0.007677854369359324 0.007686703579507258

==> hyman_curve_b_bessel_rates.txt <==
Date	Rate
05/02/2010	0.20500000000000002
05/03/2010	0.20500000000000002
05/04/2010	0.20500000000000002
05/05/2010	0.20500000000000002
05/06/2010	0.20600000000000002
05/07/2010	0.20600000000000002
05/08/2010	0.207
05/09/2010	0.208
05/10/2010	0.209
05/11/2010	0.211
05/12/2010	0.212
05/13/2010	0.213
05/14/2010	0.214
05/15/2010	0.216
05/16/2010	0.217
05/17/2010	0.218
05/18/2010	0.219
05/19/2010	0.22100000000000003
05/20/2010	0.22200000000000003
05/21/2010	0.22300000000000003
05/22/2010	0.22399999999999998
05/23/2010	0.22599999999999998
05/24/2010	0.22699999999999998
05/25/2010	0.22799999999999998
05/26/2010	0.22899999999999998
05/27/2010	0.231
05/28/2010	0.232
05/29/2010	0.233
05/30/2010	0.23500000000000001
05/31/2010	0.23600000000000002
06/01/2010	0.23700000000000002
06/02/2010	0.23800000000000002
06/03/2010	0.24
06/04/2010	0.241
06/05/2010	0.242
06/06/2010	0.243
06/07/2010	0.245
06/08/2010	0.246
06/09/2010	0.247
06/10/2010	0.248
06/11/2010	0.25
06/12/2010	0.251
06/13/2010	0.252
06/14/2010	0.253
06/15/2010	0.254
06/16/2010	0.256
06/17/2010	0.257
06/18/2010	0.258
06/19/2010	0.259
06/20/2010	0.26
06/21/2010	0.262
06/22/2010	0.263
06/23/2010	0.264
06/24/2010	0.265
06/25/2010	0.266
06/26/2010	0.268
06/27/2010	0.269
06/28/2010	0.27
06/29/2010	0.271
06/30/2010	0.272
07/01/2010	0.27299999999999996
07/02/2010	0.27499999999999997
07/03/2010	0.27599999999999997
07/04/2010	0.27699999999999997
07/05/2010	0.27799999999999997
07/06/2010	0.27899999999999997
07/07/2010	0.27999999999999997
07/08/2010	0.281
07/09/2010	0.28300000000000003
07/10/2010	0.28400000000000003
07/11/2010	0.28500000000000003
07/12/2010	0.28600000000000003
07/13/2010	0.28700000000000003
07/14/2010	0.28800000000000003
07/15/2010	0.28900000000000003
07/16/2010	0.29
07/17/2010	0.292
07/18/2010	0.293
07/19/2010	0.294
07/20/2010	0.295
07/21/2010	0.296
07/22/2010	0.297
07/23/2010	0.298
07/24/2010	0.299
07/25/2010	0.3
07/26/2010	0.301
07/27/2010	0.302
07/28/2010	0.303
07/29/2010	0.305
07/30/2010	0.306
07/31/2010	0.307
08/01/2010	0.308
08/02/2010	0.309
08/03/2010	0.31
08/04/2010	0.311
08/05/2010	0.312
08/06/2010	0.313
08/07/2010	0.314
08/08/2010	0.315
08/09/2010	0.316
08/10/2010	0.317
08/11/2010	0.318
08/12/2010	0.319
08/13/2010	0.32
08/14/2010	0.321
08/15/2010	0.322
08/16/2010	0.32299999999999995
08/17/2010	0.32399999999999995
08/18/2010	0.325
08/19/2010	0.326
08/20/2010	0.327
08/21/2010	0.328
08/22/2010	0.329
08/23/2010	0.33
08/24/2010	0.331
08/25/2010	0.332
08/26/2010	0.333
08/27/2010	0.334
08/28/2010	0.335
08/29/2010	0.336
08/30/2010	0.336
08/31/2010	0.337
09/01/2010	0.338
09/02/2010	0.33899999999999997
09/03/2010	0.33999999999999997
09/04/2010	0.34099999999999997
09/05/2010	0.34199999999999997
09/06/2010	0.34299999999999997
09/07/2010	0.344
09/08/2010	0.345
09/09/2010	0.346
09/10/2010	0.347
09/11/2010	0.347
09/12/2010	0.348
09/13/2010	0.349
09/14/2010	0.35000000000000003
09/15/2010	0.35100000000000003
09/16/2010	0.35200000000000004
09/17/2010	0.35300000000000004
09/18/2010	0.35400000000000004
09/19/2010	0.35400000000000004
09/20/2010	0.35500000000000004
09/21/2010	0.356
09/22/2010	0.357
09/23/2010	0.358
09/24/2010	0.359
09/25/2010	0.36
09/26/2010	0.36
09/27/2010	0.361
09/28/2010	0.362
09/29/2010	0.363
09/30/2010	0.364
10/01/2010	0.364
10/02/2010	0.365
10/03/2010	0.366
10/04/2010	0.367
10/05/2010	0.368
10/06/2010	0.368
10/07/2010	0.369
10/08/2010	0.37
10/09/2010	0.371
10/10/2010	0.372
10/11/2010	0.372
10/12/2010	0.373
10/13/2010	0.374
10/14/2010	0.375
10/15/2010	0.376
10/16/2010	0.376
10/17/2010	0.377
10/18/2010	0.378
10/19/2010	0.379
10/20/2010	0.38
10/21/2010	0.38
10/22/2010	0.381
10/23/2010	0.382
10/24/2010	0.383
10/25/2010	0.384
10/26/2010	0.384
10/27/2010	0.385
10/28/2010	0.386
10/29/2010	0.387
10/30/2010	0.388
10/31/2010	0.388
11/01/2010	0.38899999999999996
11/02/2010	0.38999999999999996
11/03/2010	0.391
11/04/2010	0.392
11/05/2010	0.393
11/06/2010	0.394
11/07/2010	0.394
11/08/2010	0.395
11/09/2010	0.396
11/10/2010	0.39699999999999996
11/11/2010	0.398
11/12/2010	0.39899999999999997
11/13/2010	0.4
11/14/2010	0.4
11/15/2010	0.40099999999999997
11/16/2010	0.402
11/17/2010	0.40299999999999997
11/18/2010	0.404
11/19/2010	0.40499999999999997
11/20/2010	0.406
11/21/2010	0.407
11/22/2010	0.40800000000000003
11/23/2010	0.409
11/24/2010	0.409
11/25/2010	0.41000000000000003
11/26/2010	0.411
11/27/2010	0.41200000000000003
11/28/2010	0.413
11/29/2010	0.414
11/30/2010	0.415
12/01/2010	0.416
12/02/2010	0.41700000000000004
12/03/2010	0.418
12/04/2010	0.41900000000000004
12/05/2010	0.42
12/06/2010	0.42100000000000004
12/07/2010	0.422
12/08/2010	0.42300000000000004
12/09/2010	0.424
12/10/2010	0.42500000000000004
12/11/2010	0.426
12/12/2010	0.42700000000000005
12/13/2010	0.428
12/14/2010	0.42900000000000005
12/15/2010	0.43
12/16/2010	0.43099999999999994
12/17/2010	0.43299999999999994
12/18/2010	0.434
12/19/2010	0.43499999999999994
12/20/2010	0.436
12/21/2010	0.437
12/22/2010	0.438
12/23/2010	0.439
12/24/2010	0.44
12/25/2010	0.441
12/26/2010	0.44200000000000006
12/27/2010	0.443
12/28/2010	0.44400000000000006
12/29/2010	0.445
12/30/2010	0.44600000000000006
12/31/2010	0.447
01/01/2011	0.44799999999999995
01/02/2011	0.44999999999999996
01/03/2011	0.451
01/04/2011	0.45199999999999996
01/05/2011	0.453
01/06/2011	0.45399999999999996
01/07/2011	0.455
01/08/2011	0.45599999999999996
01/09/2011	0.457
01/10/2011	0.45799999999999996
01/11/2011	0.459
01/12/2011	0.45999999999999996
01/13/2011	0.461
01/14/2011	0.462
01/15/2011	0.46299999999999997
01/16/2011	0.46499999999999997
01/17/2011	0.466
01/18/2011	0.46699999999999997
01/19/2011	0.468
01/20/2011	0.469
01/21/2011	0.47000000000000003
01/22/2011	0.471
01/23/2011	0.47200000000000003
01/24/2011	0.473
01/25/2011	0.47400000000000003
01/26/2011	0.47600000000000003
01/27/2011	0.477
01/28/2011	0.47800000000000004
01/29/2011	0.479
01/30/2011	0.48
01/31/2011	0.481
02/01/2011	0.482
02/02/2011	0.483
02/03/2011	0.485
02/04/2011	0.486
02/05/2011	0.48700000000000004
02/06/2011	0.488
02/07/2011	0.48900000000000005
02/08/2011	0.49
02/09/2011	0.49100000000000005
02/10/2011	0.49300000000000005
02/11/2011	0.494
02/12/2011	0.49500000000000005
02/13/2011	0.496
02/14/2011	0.49699999999999994
02/15/2011	0.49899999999999994
02/16/2011	0.5
02/17/2011	0.501
02/18/2011	0.502
02/19/2011	0.503
02/20/2011	0.505
02/21/2011	0.506
02/22/2011	0.507
02/23/2011	0.508
02/24/2011	0.509
02/25/2011	0.511
02/26/2011	0.512
02/27/2011	0.513
02/28/2011	0.514
03/01/2011	0.516
03/02/2011	0.517
03/03/2011	0.518
03/04/2011	0.519
03/05/2011	0.521
03/06/2011	0.522
03/07/2011	0.523
03/08/2011	0.524
03/09/2011	0.526
03/10/2011	0.527
03/11/2011	0.528
03/12/2011	0.53
03/13/2011	0.5309999999999999
03/14/2011	0.532
03/15/2011	0.534
03/16/2011	0.5349999999999999
03/17/2011	0.536
03/18/2011	0.538
03/19/2011	0.539
03/20/2011	0.54
03/21/2011	0.542
03/22/2011	0.543
03/23/2011	0.544
03/24/2011	0.5459999999999999
03/25/2011	0.547
03/26/2011	0.5479999999999999
03/27/2011	0.5499999999999999
03/28/2011	0.551
03/29/2011	0.5519999999999999
03/30/2011	0.5539999999999999
03/31/2011	0.555
04/01/2011	0.5559999999999999
04/02/2011	0.5579999999999999
04/03/2011	0.559
04/04/2011	0.5599999999999999
04/05/2011	0.562
04/06/2011	0.563
04/07/2011	0.5640000000000001
04/08/2011	0.5660000000000001
04/09/2011	0.567
04/10/2011	0.5680000000000001
04/11/2011	0.5700000000000001
04/12/2011	0.571
04/13/2011	0.573
04/14/2011	0.5740000000000001
04/15/2011	0.575
04/16/2011	0.577
04/17/2011	0.5780000000000001
04/18/2011	0.58
04/19/2011	0.581
04/20/2011	0.582
04/21/2011	0.584
04/22/2011	0.585
04/23/2011	0.586
04/24/2011	0.588
04/25/2011	0.5890000000000001
04/26/2011	0.5910000000000001
04/27/2011	0.592
04/28/2011	0.5930000000000001
04/29/2011	0.5950000000000001
04/30/2011	0.596
05/01/2011	0.598
05/02/2011	0.599
05/03/2011	0.601
05/04/2011	0.602
05/05/2011	0.603
05/06/2011	0.605
05/07/2011	0.606
05/08/2011	0.608
05/09/2011	0.609
05/10/2011	0.611
05/11/2011	0.612
05/12/2011	0.613
05/13/2011	0.615
05/14/2011	0.616
05/15/2011	0.618
05/16/2011	0.619
05/17/2011	0.621
05/18/2011	0.622
05/19/2011	0.624
05/20/2011	0.625
05/21/2011	0.627
05/22/2011	0.628
05/23/2011	0.63
05/24/2011	0.631
05/25/2011	0.632
05/26/2011	0.634
05/27/2011	0.635
05/28/2011	0.637
05/29/2011	0.638
05/30/2011	0.64
05/31/2011	0.641
06/01/2011	0.643
06/02/2011	0.644
06/03/2011	0.6459999999999999
06/04/2011	0.647
06/05/2011	0.649
06/06/2011	0.65
06/07/2011	0.652
06/08/2011	0.654
06/09/2011	0.655
06/10/2011	0.657
06/11/2011	0.658
06/12/2011	0.66
06/13/2011	0.661
06/14/2011	0.6629999999999999
06/15/2011	0.664
06/16/2011	0.666
06/17/2011	0.6669999999999999
06/18/2011	0.6689999999999999
06/19/2011	0.67
06/20/2011	0.672
06/21/2011	0.674
06/22/2011	0.675
06/23/2011	0.677
06/24/2011	0.6779999999999999
06/25/2011	0.6799999999999999
06/26/2011	0.681
06/27/2011	0.683
06/28/2011	0.685
06/29/2011	0.6859999999999999
06/30/2011	0.688
07/01/2011	0.6890000000000001
07/02/2011	0.6910000000000001
07/03/2011	0.692
07/04/2011	0.694
07/05/2011	0.696
07/06/2011	0.697
07/07/2011	0.699
07/08/2011	0.7000000000000001
07/09/2011	0.7020000000000001
07/10/2011	0.7040000000000001
07/11/2011	0.705
07/12/2011	0.707
07/13/2011	0.7080000000000001
07/14/2011	0.7100000000000001
07/15/2011	0.712
07/16/2011	0.713
07/17/2011	0.715
07/18/2011	0.716
07/19/2011	0.718
07/20/2011	0.72
07/21/2011	0.721
07/22/2011	0.7230000000000001
07/23/2011	0.7250000000000001
07/24/2011	0.726
07/25/2011	0.728
07/26/2011	0.729
07/27/2011	0.731
07/28/2011	0.733
07/29/2011	0.734
07/30/2011	0.736
07/31/2011	0.738
08/01/2011	0.739
08/02/2011	0.741
08/03/2011	0.742
08/04/2011	0.744
08/05/2011	0.746
08/06/2011	0.747
08/07/2011	0.749
08/08/2011	0.751
08/09/2011	0.752
08/10/2011	0.754
08/11/2011	0.756
08/12/2011	0.757
08/13/2011	0.759
08/14/2011	0.761
08/15/2011	0.762
08/16/2011	0.764
08/17/2011	0.765
08/18/2011	0.767
08/19/2011	0.769
08/20/2011	0.77
08/21/2011	0.772
08/22/2011	0.774
08/23/2011	0.775
08/24/2011	0.777
08/25/2011	0.779
08/26/2011	0.7799999999999999
08/27/2011	0.782
08/28/2011	0.784
08/29/2011	0.7849999999999999
08/30/2011	0.787
08/31/2011	0.7889999999999999
09/01/2011	0.79
09/02/2011	0.792
09/03/2011	0.7939999999999999
09/04/2011	0.795
09/05/2011	0.7969999999999999
09/06/2011	0.799
09/07/2011	0.8
09/08/2011	0.8019999999999999
09/09/2011	0.804
09/10/2011	0.8049999999999999
09/11/2011	0.807
09/12/2011	0.8089999999999999
09/13/2011	0.8099999999999999
09/14/2011	0.812
09/15/2011	0.814
09/16/2011	0.815
09/17/2011	0.8170000000000001
09/18/2011	0.819
09/19/2011	0.8200000000000001
09/20/2011	0.822
09/21/2011	0.8240000000000001
09/22/2011	0.8250000000000001
09/23/2011	0.827
09/24/2011	0.8290000000000001
09/25/2011	0.83
09/26/2011	0.832
09/27/2011	0.8340000000000001
09/28/2011	0.836
09/29/2011	0.8370000000000001
09/30/2011	0.839
10/01/2011	0.8410000000000001
10/02/2011	0.8420000000000001
10/03/2011	0.844
10/04/2011	0.8460000000000001
10/05/2011	0.847
10/06/2011	0.849
10/07/2011	0.851
10/08/2011	0.853
10/09/2011	0.8540000000000001
10/10/2011	0.856
10/11/2011	0.8580000000000001
10/12/2011	0.86
10/13/2011	0.861
10/14/2011	0.8630000000000001
10/15/2011	0.865
10/16/2011	0.8659999999999999
10/17/2011	0.868
10/18/2011	0.8699999999999999
10/19/2011	0.872
10/20/2011	0.873
10/21/2011	0.8750000000000001
10/22/2011	0.877
10/23/2011	0.8789999999999999
10/24/2011	0.88
10/25/2011	0.882
10/26/2011	0.8840000000000001
10/27/2011	0.886
10/28/2011	0.8869999999999999
10/29/2011	0.889
10/30/2011	0.8909999999999999
10/31/2011	0.8920000000000001
11/01/2011	0.894
11/02/2011	0.8959999999999999
11/03/2011	0.898
11/04/2011	0.899
11/05/2011	0.901
11/06/2011	0.903
11/07/2011	0.905
11/08/2011	0.906
11/09/2011	0.9079999999999999
11/10/2011	0.91
11/11/2011	0.911
11/12/2011	0.9129999999999999
11/13/2011	0.915
11/14/2011	0.9169999999999999
11/15/2011	0.918
11/16/2011	0.9199999999999999
11/17/2011	0.922
11/18/2011	0.923
11/19/2011	0.9249999999999999
11/20/2011	0.927
11/21/2011	0.928
11/22/2011	0.9299999999999999
11/23/2011	0.932
11/24/2011	0.9339999999999999
11/25/2011	0.935
11/26/2011	0.9369999999999999
11/27/2011	0.9390000000000001
11/28/2011	0.9400000000000001
11/29/2011	0.942
11/30/2011	0.9440000000000001
12/01/2011	0.9450000000000001
12/02/2011	0.947
12/03/2011	0.9490000000000001
12/04/2011	0.95
12/05/2011	0.9520000000000001
12/06/2011	0.954
12/07/2011	0.955
12/08/2011	0.9570000000000001
12/09/2011	0.958
12/10/2011	0.96
12/11/2011	0.962
12/12/2011	0.963
12/13/2011	0.9650000000000001
12/14/2011	0.967
12/15/2011	0.968
12/16/2011	0.97
12/17/2011	0.971
12/18/2011	0.9730000000000001
12/19/2011	0.975
12/20/2011	0.976
12/21/2011	0.9780000000000001
12/22/2011	0.979
12/23/2011	0.9809999999999999
12/24/2011	0.983
12/25/2011	0.984
12/26/2011	0.9860000000000001
12/27/2011	0.987
12/28/2011	0.989
12/29/2011	0.9900000000000001
12/30/2011	0.992
12/31/2011	0.9939999999999999
01/01/2012	0.9950000000000001
01/02/2012	0.997
01/03/2012	0.9979999999999999
01/04/2012	1.0
01/05/2012	1.001
01/06/2012	1.0030000000000001
01/07/2012	1.004
01/08/2012	1.006
01/09/2012	1.0070000000000001
01/10/2012	1.009
01/11/2012	1.011
01/12/2012	1.012
01/13/2012	1.014
01/14/2012	1.015
01/15/2012	1.0170000000000001
01/16/2012	1.018
01/17/2012	1.02
01/18/2012	1.0210000000000001
01/19/2012	1.023
01/20/2012	1.024
01/21/2012	1.026
01/22/2012	1.027
01/23/2012	1.0290000000000001
01/24/2012	1.03
01/25/2012	1.032
01/26/2012	1.0330000000000001
01/27/2012	1.035
01/28/2012	1.036
01/29/2012	1.038
01/30/2012	1.039
01/31/2012	1.0410000000000001
02/01/2012	1.042
02/02/2012	1.043
02/03/2012	1.045
02/04/2012	1.046
02/05/2012	1.048
02/06/2012	1.049
02/07/2012	1.051
02/08/2012	1.052
02/09/2012	1.054
02/10/2012	1.055
02/11/2012	1.057
02/12/2012	1.058
02/13/2012	1.06
02/14/2012	1.061
02/15/2012	1.0630000000000002
02/16/2012	1.064
02/17/2012	1.065
02/18/2012	1.0670000000000002
02/19/2012	1.068
02/20/2012	1.0699999999999998
02/21/2012	1.0710000000000002
02/22/2012	1.073
02/23/2012	1.0739999999999998
02/24/2012	1.076
02/25/2012	1.077
02/26/2012	1.079
02/27/2012	1.08
02/28/2012	1.082
02/29/2012	1.083
03/01/2012	1.084
03/02/2012	1.086
03/03/2012	1.087
03/04/2012	1.089
03/05/2012	1.09
03/06/2012	1.0919999999999999
03/07/2012	1.093
03/08/2012	1.095
03/09/2012	1.0959999999999999
03/10/2012	1.098
03/11/2012	1.099
03/12/2012	1.0999999999999999
03/13/2012	1.102
03/14/2012	1.103
03/15/2012	1.105
03/16/2012	1.106
03/17/2012	1.1079999999999999
03/18/2012	1.109
03/19/2012	1.111
03/20/2012	1.1119999999999999
03/21/2012	1.114
03/22/2012	1.115
03/23/2012	1.117
03/24/2012	1.118
03/25/2012	1.119
03/26/2012	1.121
03/27/2012	1.122
03/28/2012	1.124
03/29/2012	1.125
03/30/2012	1.127
03/31/2012	1.1280000000000001
04/01/2012	1.13
04/02/2012	1.131
04/03/2012	1.133
04/04/2012	1.134
04/05/2012	1.1360000000000001
04/06/2012	1.137
04/07/2012	1.139
04/08/2012	1.1400000000000001
04/09/2012	1.142
04/10/2012	1.143
04/11/2012	1.145
04/12/2012	1.146
04/13/2012	1.1480000000000001
04/14/2012	1.149
04/15/2012	1.151
04/16/2012	1.1520000000000001
04/17/2012	1.154
04/18/2012	1.155
04/19/2012	1.157
04/20/2012	1.158
04/21/2012	1.16
04/22/2012	1.161
04/23/2012	1.163
04/24/2012	1.164
04/25/2012	1.166
04/26/2012	1.167
04/27/2012	1.169
04/28/2012	1.17
04/29/2012	1.172
04/30/2012	1.173
05/01/2012	1.175
05/02/2012	1.176
05/03/2012	1.1780000000000002
05/04/2012	1.179
05/05/2012	1.1809999999999998
05/06/2012	1.1820000000000002
05/07/2012	1.184
05/08/2012	1.185
05/09/2012	1.187
05/10/2012	1.189
05/11/2012	1.1900000000000002
05/12/2012	1.192
05/13/2012	1.193
05/14/2012	1.195
05/15/2012	1.196
05/16/2012	1.198
05/17/2012	1.2
05/18/2012	1.201
05/19/2012	1.203
05/20/2012	1.205
05/21/2012	1.206
05/22/2012	1.208
05/23/2012	1.21
05/24/2012	1.2109999999999999
05/25/2012	1.213
05/26/2012	1.2149999999999999
05/27/2012	1.216
05/28/2012	1.218
05/29/2012	1.22
05/30/2012	1.221
05/31/2012	1.2229999999999999
06/01/2012	1.225
06/02/2012	1.2269999999999999
06/03/2012	1.228
06/04/2012	1.23
06/05/2012	1.232
06/06/2012	1.234
06/07/2012	1.2349999999999999
06/08/2012	1.237
06/09/2012	1.239
06/10/2012	1.2409999999999999
06/11/2012	1.242
06/12/2012	1.244
06/13/2012	1.246
06/14/2012	1.248
06/15/2012	1.25
06/16/2012	1.2510000000000001
06/17/2012	1.253
06/18/2012	1.2550000000000001
06/19/2012	1.257
06/20/2012	1.2590000000000001
06/21/2012	1.261
06/22/2012	1.262
06/23/2012	1.264
06/24/2012	1.266
06/25/2012	1.268
06/26/2012	1.27
06/27/2012	1.272
06/28/2012	1.274
06/29/2012	1.276
06/30/2012	1.277
07/01/2012	1.279
07/02/2012	1.281
07/03/2012	1.283
07/04/2012	1.2850000000000001
07/05/2012	1.287
07/06/2012	1.2890000000000001
07/07/2012	1.291
07/08/2012	1.2930000000000001
07/09/2012	1.295
07/10/2012	1.2959999999999998
07/11/2012	1.298
07/12/2012	1.3
07/13/2012	1.302
07/14/2012	1.304
07/15/2012	1.306
07/16/2012	1.308
07/17/2012	1.31
07/18/2012	1.312
07/19/2012	1.314
07/20/2012	1.316
07/21/2012	1.318
07/22/2012	1.32
07/23/2012	1.322
07/24/2012	1.324
07/25/2012	1.3259999999999998
07/26/2012	1.328
07/27/2012	1.329
07/28/2012	1.331
07/29/2012	1.333
07/30/2012	1.335
07/31/2012	1.337
08/01/2012	1.3390000000000002
08/02/2012	1.341
08/03/2012	1.343
08/04/2012	1.345
08/05/2012	1.347
08/06/2012	1.349
08/07/2012	1.351
08/08/2012	1.353
08/09/2012	1.355
08/10/2012	1.357
08/11/2012	1.359
08/12/2012	1.361
08/13/2012	1.363
08/14/2012	1.365
08/15/2012	1.367
08/16/2012	1.369
08/17/2012	1.371
08/18/2012	1.373
08/19/2012	1.375
08/20/2012	1.377
08/21/2012	1.379
08/22/2012	1.381
08/23/2012	1.383
08/24/2012	1.385
08/25/2012	1.387
08/26/2012	1.389
08/27/2012	1.391
08/28/2012	1.393
08/29/2012	1.395
08/30/2012	1.397
08/31/2012	1.399
09/01/2012	1.401
09/02/2012	1.403
09/03/2012	1.405
09/04/2012	1.407
09/05/2012	1.409
09/06/2012	1.411
09/07/2012	1.413
09/08/2012	1.415
09/09/2012	1.417
09/10/2012	1.419
09/11/2012	1.421
09/12/2012	1.423
09/13/2012	1.425
09/14/2012	1.427
09/15/2012	1.429
09/16/2012	1.431
09/17/2012	1.433
09/18/2012	1.435
09/19/2012	1.437
09/20/2012	1.439
09/21/2012	1.4409999999999998
09/22/2012	1.443
09/23/2012	1.4449999999999998
09/24/2012	1.447
09/25/2012	1.4489999999999998
09/26/2012	1.451
09/27/2012	1.4529999999999998
09/28/2012	1.455
09/29/2012	1.4569999999999999
09/30/2012	1.459
10/01/2012	1.461
10/02/2012	1.463
10/03/2012	1.465
10/04/2012	1.467
10/05/2012	1.468
10/06/2012	1.47
10/07/2012	1.472
10/08/2012	1.474
10/09/2012	1.476
10/10/2012	1.478
10/11/2012	1.48
10/12/2012	1.482
10/13/2012	1.484
10/14/2012	1.486
10/15/2012	1.488
10/16/2012	1.49
10/17/2012	1.492
10/18/2012	1.494
10/19/2012	1.496
10/20/2012	1.498
10/21/2012	1.4989999999999999
10/22/2012	1.5010000000000001
10/23/2012	1.503
10/24/2012	1.505
10/25/2012	1.5070000000000001
10/26/2012	1.509
10/27/2012	1.5110000000000001
10/28/2012	1.513
10/29/2012	1.5150000000000001
10/30/2012	1.517
10/31/2012	1.5190000000000001
11/01/2012	1.52
11/02/2012	1.522
11/03/2012	1.524
11/04/2012	1.526
11/05/2012	1.528
11/06/2012	1.53
11/07/2012	1.532
11/08/2012	1.534
11/09/2012	1.5350000000000001
11/10/2012	1.537
11/11/2012	1.539
11/12/2012	1.541
11/13/2012	1.543
11/14/2012	1.545
11/15/2012	1.546
11/16/2012	1.548
11/17/2012	1.55
11/18/2012	1.552
11/19/2012	1.554
11/20/2012	1.5559999999999998
11/21/2012	1.557
11/22/2012	1.559
11/23/2012	1.5610000000000002
11/24/2012	1.5630000000000002
11/25/2012	1.5650000000000002
11/26/2012	1.566
11/27/2012	1.568
11/28/2012	1.5699999999999998
11/29/2012	1.572
11/30/2012	1.5730000000000002
12/01/2012	1.575
12/02/2012	1.577
12/03/2012	1.5789999999999997
12/04/2012	1.58
12/05/2012	1.582
12/06/2012	1.584
12/07/2012	1.5859999999999999
12/08/2012	1.587
12/09/2012	1.5890000000000002
12/10/2012	1.591
12/11/2012	1.593
12/12/2012	1.5939999999999999
12/13/2012	1.5959999999999999
12/14/2012	1.598
12/15/2012	1.599
12/16/2012	1.601
12/17/2012	1.603
12/18/2012	1.6039999999999999
12/19/2012	1.606
12/20/2012	1.608
12/21/2012	1.609
12/22/2012	1.611
12/23/2012	1.6129999999999998
12/24/2012	1.614
12/25/2012	1.616
12/26/2012	1.6179999999999999
12/27/2012	1.619
12/28/2012	1.6209999999999998
12/29/2012	1.6230000000000002
12/30/2012	1.624
12/31/2012	1.6260000000000001
01/01/2013	1.627
01/02/2013	1.629
01/03/2013	1.6310000000000002
01/04/2013	1.6320000000000001
01/05/2013	1.6340000000000001
01/06/2013	1.635
01/07/2013	1.637
01/08/2013	1.6389999999999998
01/09/2013	1.6400000000000001
01/10/2013	1.6420000000000001
01/11/2013	1.643
01/12/2013	1.645
01/13/2013	1.646
01/14/2013	1.6480000000000001
01/15/2013	1.649
01/16/2013	1.651
01/17/2013	1.652
01/18/2013	1.654
01/19/2013	1.6549999999999998
01/20/2013	1.657
01/21/2013	1.6580000000000001
01/22/2013	1.66
01/23/2013	1.661
01/24/2013	1.6629999999999998
01/25/2013	1.664
01/26/2013	1.6660000000000001
01/27/2013	1.667
01/28/2013	1.6680000000000001
01/29/2013	1.67
01/30/2013	1.6709999999999998
01/31/2013	1.6729999999999998
02/01/2013	1.6740000000000002
02/02/2013	1.6760000000000002
02/03/2013	1.677
02/04/2013	1.678
02/05/2013	1.68
02/06/2013	1.6809999999999998
02/07/2013	1.6820000000000002
02/08/2013	1.6840000000000002
02/09/2013	1.685
02/10/2013	1.687
02/11/2013	1.688
02/12/2013	1.6889999999999998
02/13/2013	1.691
02/14/2013	1.6920000000000002
02/15/2013	1.693
02/16/2013	1.694
02/17/2013	1.696
02/18/2013	1.6969999999999998
02/19/2013	1.698
02/20/2013	1.7000000000000002
02/21/2013	1.701
02/22/2013	1.702
02/23/2013	1.703
02/24/2013	1.7049999999999998
02/25/2013	1.706
02/26/2013	1.7069999999999999
02/27/2013	1.7080000000000002
02/28/2013	1.71
03/01/2013	1.711
03/02/2013	1.712
03/03/2013	1.7129999999999999
03/04/2013	1.714
03/05/2013	1.7160000000000002
03/06/2013	1.717
03/07/2013	1.718
03/08/2013	1.719
03/09/2013	1.72
03/10/2013	1.7209999999999999
03/11/2013	1.722
03/12/2013	1.7239999999999998
03/13/2013	1.725
03/14/2013	1.7260000000000002
03/15/2013	1.727
03/16/2013	1.728
03/17/2013	1.729
03/18/2013	1.73
03/19/2013	1.7309999999999999
03/20/2013	1.7319999999999998
03/21/2013	1.733
03/22/2013	1.7340000000000002
03/23/2013	1.735
03/24/2013	1.736
03/25/2013	1.737
03/26/2013	1.738
03/27/2013	1.7389999999999999
03/28/2013	1.7399999999999998
03/29/2013	1.7409999999999999
03/30/2013	1.7420000000000002
03/31/2013	1.743
04/01/2013	1.744
04/02/2013	1.745
04/03/2013	1.746
04/04/2013	1.7469999999999999
04/05/2013	1.748
04/06/2013	1.7489999999999999
04/07/2013	1.7500000000000002
04/08/2013	1.7510000000000001
04/09/2013	1.752
04/10/2013	1.7530000000000001
04/11/2013	1.754
04/12/2013	1.754
04/13/2013	1.755
04/14/2013	1.756
04/15/2013	1.757
04/16/2013	1.7579999999999998
04/17/2013	1.7590000000000001
04/18/2013	1.7590000000000001
04/19/2013	1.76
04/20/2013	1.7610000000000001
04/21/2013	1.762
04/22/2013	1.763
04/23/2013	1.763
04/24/2013	1.764
04/25/2013	1.765
04/26/2013	1.7659999999999998
04/27/2013	1.7659999999999998
04/28/2013	1.7670000000000001
04/29/2013	1.7680000000000002
04/30/2013	1.7690000000000001
05/01/2013	1.7690000000000001
05/02/2013	1.77
05/03/2013	1.771
05/04/2013	1.771
05/05/2013	1.772
05/06/2013	1.773
05/07/2013	1.773
05/08/2013	1.7739999999999998
05/09/2013	1.7739999999999998
05/10/2013	1.775
05/11/2013	1.7760000000000002
05/12/2013	1.7760000000000002
05/13/2013	1.7770000000000001
05/14/2013	1.7770000000000001
05/15/2013	1.778
05/16/2013	1.778
05/17/2013	1.779
05/18/2013	1.779
05/19/2013	1.78
05/20/2013	1.78
05/21/2013	1.781
05/22/2013	1.781
05/23/2013	1.7819999999999998
05/24/2013	1.7819999999999998
05/25/2013	1.783
05/26/2013	1.783
05/27/2013	1.783
05/28/2013	1.7840000000000003
05/29/2013	1.7840000000000003
05/30/2013	1.7850000000000001
05/31/2013	1.7850000000000001
06/01/2013	1.7850000000000001
06/02/2013	1.7850000000000001
06/03/2013	1.786
06/04/2013	1.786
06/05/2013	1.786
06/06/2013	1.7870000000000001
06/07/2013	1.7870000000000001
06/08/2013	1.7870000000000001
06/09/2013	1.7870000000000001
06/10/2013	1.788
06/11/2013	1.788
06/12/2013	1.788
06/13/2013	1.788
06/14/2013	1.788
06/15/2013	1.789
06/16/2013	1.789
06/17/2013	1.789
06/18/2013	1.789
06/19/2013	1.789
06/20/2013	1.789
06/21/2013	1.789
06/22/2013	1.79
06/23/2013	1.79
06/24/2013	1.79
06/25/2013	1.79
06/26/2013	1.79
06/27/2013	1.79
06/28/2013	1.79
06/29/2013	1.79
06/30/2013	1.79
07/01/2013	1.79
07/02/2013	1.79
07/03/2013	1.79
07/04/2013	1.79
07/05/2013	1.79
07/06/2013	1.79
07/07/2013	1.79
07/08/2013	1.79
07/09/2013	1.79
07/10/2013	1.79
07/11/2013	1.789
07/12/2013	1.789
07/13/2013	1.789
07/14/2013	1.789
07/15/2013	1.789
07/16/2013	1.789
07/17/2013	1.789
07/18/2013	1.789
07/19/2013	1.788
07/20/2013	1.788
07/21/2013	1.788
07/22/2013	1.788
07/23/2013	1.788
07/24/2013	1.788
07/25/2013	1.7870000000000001
07/26/2013	1.7870000000000001
07/27/2013	1.7870000000000001
07/28/2013	1.7870000000000001
07/29/2013	1.786
07/30/2013	1.786
07/31/2013	1.786
08/01/2013	1.786
08/02/2013	1.7850000000000001
08/03/2013	1.7850000000000001
08/04/2013	1.7850000000000001
08/05/2013	1.7850000000000001
08/06/2013	1.7840000000000003
08/07/2013	1.7840000000000003
08/08/2013	1.7840000000000003
08/09/2013	1.783
08/10/2013	1.783
08/11/2013	1.783
08/12/2013	1.7819999999999998
08/13/2013	1.7819999999999998
08/14/2013	1.7819999999999998
08/15/2013	1.781
08/16/2013	1.781
08/17/2013	1.78
08/18/2013	1.78
08/19/2013	1.78
08/20/2013	1.779
08/21/2013	1.779
08/22/2013	1.778
08/23/2013	1.778
08/24/2013	1.778
08/25/2013	1.7770000000000001
08/26/2013	1.7770000000000001
08/27/2013	1.7760000000000002
08/28/2013	1.7760000000000002
08/29/2013	1.775
08/30/2013	1.775
08/31/2013	1.7739999999999998
09/01/2013	1.7739999999999998
09/02/2013	1.773
09/03/2013	1.773
09/04/2013	1.772
09/05/2013	1.772
09/06/2013	1.771
09/07/2013	1.771
09/08/2013	1.77
09/09/2013	1.77
09/10/2013	1.7690000000000001
09/11/2013	1.7690000000000001
09/12/2013	1.7680000000000002
09/13/2013	1.7680000000000002
09/14/2013	1.7670000000000001
09/15/2013	1.7670000000000001
09/16/2013	1.7659999999999998
09/17/2013	1.765
09/18/2013	1.765
09/19/2013	1.764
09/20/2013	1.764
09/21/2013	1.763
09/22/2013	1.763
09/23/2013	1.762
09/24/2013	1.7610000000000001
09/25/2013	1.7610000000000001
09/26/2013	1.76
09/27/2013	1.76
09/28/2013	1.7590000000000001
09/29/2013	1.7579999999999998
09/30/2013	1.7579999999999998
10/01/2013	1.757
10/02/2013	1.756
10/03/2013	1.756
10/04/2013	1.755
10/05/2013	1.754
10/06/2013	1.754
10/07/2013	1.7530000000000001
10/08/2013	1.752
10/09/2013	1.752
10/10/2013	1.7510000000000001
10/11/2013	1.7500000000000002
10/12/2013	1.7500000000000002
10/13/2013	1.7489999999999999
10/14/2013	1.748
10/15/2013	1.748
10/16/2013	1.7469999999999999
10/17/2013	1.746
10/18/2013	1.745
10/19/2013	1.745
10/20/2013	1.744
10/21/2013	1.743
10/22/2013	1.743
10/23/2013	1.7420000000000002
10/24/2013	1.7409999999999999
10/25/2013	1.7399999999999998
10/26/2013	1.7399999999999998
10/27/2013	1.7389999999999999
10/28/2013	1.738
10/29/2013	1.737
10/30/2013	1.737
10/31/2013	1.736
11/01/2013	1.735
11/02/2013	1.7340000000000002
11/03/2013	1.7340000000000002
11/04/2013	1.733
11/05/2013	1.7319999999999998
11/06/2013	1.7309999999999999
11/07/2013	1.73
11/08/2013	1.73
11/09/2013	1.729
11/10/2013	1.728
11/11/2013	1.727
11/12/2013	1.727
11/13/2013	1.7260000000000002
11/14/2013	1.725
11/15/2013	1.7239999999999998
11/16/2013	1.7229999999999999
11/17/2013	1.7229999999999999
11/18/2013	1.722
11/19/2013	1.7209999999999999
11/20/2013	1.72
11/21/2013	1.719
11/22/2013	1.718
11/23/2013	1.718
11/24/2013	1.717
11/25/2013	1.7160000000000002
11/26/2013	1.7149999999999999
11/27/2013	1.714
11/28/2013	1.7129999999999999
11/29/2013	1.7129999999999999
11/30/2013	1.712
12/01/2013	1.711
12/02/2013	1.71
12/03/2013	1.709
12/04/2013	1.7080000000000002
12/05/2013	1.7080000000000002
12/06/2013	1.7069999999999999
12/07/2013	1.706
12/08/2013	1.7049999999999998
12/09/2013	1.704
12/10/2013	1.703
12/11/2013	1.703
12/12/2013	1.702
12/13/2013	1.701
12/14/2013	1.7000000000000002
12/15/2013	1.699
12/16/2013	1.698
12/17/2013	1.6969999999999998
12/18/2013	1.696
12/19/2013	1.696
12/20/2013	1.695
12/21/2013	1.694
12/22/2013	1.693
12/23/2013	1.6920000000000002
12/24/2013	1.691
12/25/2013	1.69
12/26/2013	1.6889999999999998
12/27/2013	1.6889999999999998
12/28/2013	1.688
12/29/2013	1.687
12/30/2013	1.686
12/31/2013	1.685
01/01/2014	1.6840000000000002
01/02/2014	1.683
01/03/2014	1.6820000000000002
01/04/2014	1.6820000000000002
01/05/2014	1.6809999999999998
01/06/2014	1.68
01/07/2014	1.6789999999999998
01/08/2014	1.678
01/09/2014	1.677
01/10/2014	1.6760000000000002
01/11/2014	1.675
01/12/2014	1.6740000000000002
01/13/2014	1.6740000000000002
01/14/2014	1.6729999999999998
01/15/2014	1.672
01/16/2014	1.6709999999999998
01/17/2014	1.67
01/18/2014	1.669
01/19/2014	1.6680000000000001
01/20/2014	1.667
01/21/2014	1.6660000000000001
01/22/2014	1.6660000000000001
01/23/2014	1.6650000000000003
01/24/2014	1.664
01/25/2014	1.6629999999999998
01/26/2014	1.662
01/27/2014	1.661
01/28/2014	1.66
01/29/2014	1.659
01/30/2014	1.6580000000000001
01/31/2014	1.6580000000000001
02/01/2014	1.657
02/02/2014	1.656
02/03/2014	1.6549999999999998
02/04/2014	1.654
02/05/2014	1.653
02/06/2014	1.652
02/07/2014	1.651
02/08/2014	1.6500000000000001
02/09/2014	1.6500000000000001
02/10/2014	1.649
02/11/2014	1.6480000000000001
02/12/2014	1.6469999999999998
02/13/2014	1.646
02/14/2014	1.645
02/15/2014	1.644
02/16/2014	1.643
02/17/2014	1.6420000000000001
02/18/2014	1.6420000000000001
02/19/2014	1.641
02/20/2014	1.6400000000000001
02/21/2014	1.6389999999999998
02/22/2014	1.638
02/23/2014	1.637
02/24/2014	1.636
02/25/2014	1.635
02/26/2014	1.635
02/27/2014	1.6340000000000001
02/28/2014	1.633
03/01/2014	1.6320000000000001
03/02/2014	1.6310000000000002
03/03/2014	1.63
03/04/2014	1.629
03/05/2014	1.628
03/06/2014	1.628
03/07/2014	1.627
03/08/2014	1.6260000000000001
03/09/2014	1.625
03/10/2014	1.624
03/11/2014	1.6230000000000002
03/12/2014	1.6219999999999999
03/13/2014	1.6219999999999999
03/14/2014	1.6209999999999998
03/15/2014	1.6199999999999999
03/16/2014	1.619
03/17/2014	1.6179999999999999
03/18/2014	1.617
03/19/2014	1.617
03/20/2014	1.616
03/21/2014	1.6150000000000002
03/22/2014	1.614
03/23/2014	1.6129999999999998
03/24/2014	1.6119999999999999
03/25/2014	1.611
03/26/2014	1.611
03/27/2014	1.6099999999999999
03/28/2014	1.609
03/29/2014	1.608
03/30/2014	1.6070000000000002
03/31/2014	1.6070000000000002
04/01/2014	1.606
04/02/2014	1.6049999999999998
04/03/2014	1.6039999999999999
04/04/2014	1.603
04/05/2014	1.6019999999999999
04/06/2014	1.6019999999999999
04/07/2014	1.601
04/08/2014	1.6
04/09/2014	1.599
04/10/2014	1.598
04/11/2014	1.598
04/12/2014	1.5970000000000002
04/13/2014	1.5959999999999999
04/14/2014	1.595
04/15/2014	1.5939999999999999
04/16/2014	1.5939999999999999
04/17/2014	1.593
04/18/2014	1.592
04/19/2014	1.591
04/20/2014	1.59
04/21/2014	1.59
04/22/2014	1.5890000000000002
04/23/2014	1.5879999999999999
04/24/2014	1.587
04/25/2014	1.587
04/26/2014	1.5859999999999999
04/27/2014	1.585
04/28/2014	1.584
04/29/2014	1.584
04/30/2014	1.583
05/01/2014	1.582
05/02/2014	1.5810000000000002
05/03/2014	1.5810000000000002
05/04/2014	1.58
05/05/2014	1.5789999999999997
05/06/2014	1.5779999999999998
05/07/2014	1.5779999999999998
05/08/2014	1.577
05/09/2014	1.576
05/10/2014	1.575
05/11/2014	1.575
05/12/2014	1.574
05/13/2014	1.5730000000000002
05/14/2014	1.5730000000000002
05/15/2014	1.572
05/16/2014	1.5709999999999997
05/17/2014	1.5699999999999998
05/18/2014	1.5699999999999998
05/19/2014	1.569
05/20/2014	1.568
05/21/2014	1.568
05/22/2014	1.567
05/23/2014	1.566
05/24/2014	1.566
05/25/2014	1.5650000000000002
05/26/2014	1.564
05/27/2014	1.564
05/28/2014	1.5630000000000002
05/29/2014	1.562
05/30/2014	1.562
05/31/2014	1.5610000000000002
06/01/2014	1.5599999999999998
06/02/2014	1.5599999999999998
06/03/2014	1.559
06/04/2014	1.558
06/05/2014	1.558
06/06/2014	1.557
06/07/2014	1.557
06/08/2014	1.5559999999999998
06/09/2014	1.555
06/10/2014	1.555
06/11/2014	1.554
06/12/2014	1.553
06/13/2014	1.553
06/14/2014	1.552
06/15/2014	1.552
06/16/2014	1.551
06/17/2014	1.55
06/18/2014	1.55
06/19/2014	1.549
06/20/2014	1.549
06/21/2014	1.548
06/22/2014	1.548
06/23/2014	1.547
06/24/2014	1.546
06/25/2014	1.546
06/26/2014	1.545
06/27/2014	1.545
06/28/2014	1.544
06/29/2014	1.544
06/30/2014	1.543
07/01/2014	1.543
07/02/2014	1.542
07/03/2014	1.542
07/04/2014	1.541
07/05/2014	1.54
07/06/2014	1.54
07/07/2014	1.539
07/08/2014	1.539
07/09/2014	1.538
07/10/2014	1.538
07/11/2014	1.537
07/12/2014	1.537
07/13/2014	1.537
07/14/2014	1.536
07/15/2014	1.536
07/16/2014	1.5350000000000001
07/17/2014	1.5350000000000001
07/18/2014	1.534
07/19/2014	1.534
07/20/2014	1.533
07/21/2014	1.533
07/22/2014	1.532
07/23/2014	1.532
07/24/2014	1.532
07/25/2014	1.5310000000000001
07/26/2014	1.5310000000000001
07/27/2014	1.53
07/28/2014	1.53
07/29/2014	1.529
07/30/2014	1.529
07/31/2014	1.529
08/01/2014	1.528
08/02/2014	1.528
08/03/2014	1.5270000000000001
08/04/2014	1.5270000000000001
08/05/2014	1.5270000000000001
08/06/2014	1.526
08/07/2014	1.526
08/08/2014	1.526
08/09/2014	1.525
08/10/2014	1.525
08/11/2014	1.525
08/12/2014	1.524
08/13/2014	1.524
08/14/2014	1.524
08/15/2014	1.5230000000000001
08/16/2014	1.5230000000000001
08/17/2014	1.5230000000000001
08/18/2014	1.522
08/19/2014	1.522
08/20/2014	1.522
08/21/2014	1.521
08/22/2014	1.521
08/23/2014	1.521
08/24/2014	1.521
08/25/2014	1.52
08/26/2014	1.52
08/27/2014	1.52
08/28/2014	1.52
08/29/2014	1.5190000000000001
08/30/2014	1.5190000000000001
08/31/2014	1.5190000000000001
09/01/2014	1.5190000000000001
09/02/2014	1.518
09/03/2014	1.518
09/04/2014	1.518
09/05/2014	1.518
09/06/2014	1.517
09/07/2014	1.517
09/08/2014	1.517
09/09/2014	1.517
09/10/2014	1.517
09/11/2014	1.517
09/12/2014	1.516
09/13/2014	1.516
09/14/2014	1.516
09/15/2014	1.516
09/16/2014	1.516
09/17/2014	1.516
09/18/2014	1.5150000000000001
09/19/2014	1.5150000000000001
09/20/2014	1.5150000000000001
09/21/2014	1.5150000000000001
09/22/2014	1.5150000000000001
09/23/2014	1.5150000000000001
09/24/2014	1.5150000000000001
09/25/2014	1.5150000000000001
09/26/2014	1.5150000000000001
09/27/2014	1.514
09/28/2014	1.514
09/29/2014	1.514
09/30/2014	1.514
10/01/2014	1.514
10/02/2014	1.514
10/03/2014	1.514
10/04/2014	1.514
10/05/2014	1.514
10/06/2014	1.514
10/07/2014	1.514
10/08/2014	1.514
10/09/2014	1.514
10/10/2014	1.514
10/11/2014	1.514
10/12/2014	1.514
10/13/2014	1.514
10/14/2014	1.514
10/15/2014	1.514
10/16/2014	1.514
10/17/2014	1.514
10/18/2014	1.514
10/19/2014	1.514
10/20/2014	1.514
10/21/2014	1.514
10/22/2014	1.514
10/23/2014	1.514
10/24/2014	1.514
10/25/2014	1.5150000000000001
10/26/2014	1.5150000000000001
10/27/2014	1.5150000000000001
10/28/2014	1.5150000000000001
10/29/2014	1.5150000000000001
10/30/2014	1.5150000000000001
10/31/2014	1.5150000000000001
11/01/2014	1.5150000000000001
11/02/2014	1.516
11/03/2014	1.516
11/04/2014	1.516
11/05/2014	1.516
11/06/2014	1.516
11/07/2014	1.516
11/08/2014	1.516
11/09/2014	1.517
11/10/2014	1.517
11/11/2014	1.517
11/12/2014	1.517
11/13/2014	1.517
11/14/2014	1.518
11/15/2014	1.518
11/16/2014	1.518
11/17/2014	1.518
11/18/2014	1.5190000000000001
11/19/2014	1.5190000000000001
11/20/2014	1.5190000000000001
11/21/2014	1.5190000000000001
11/22/2014	1.52
11/23/2014	1.52
11/24/2014	1.52
11/25/2014	1.521
11/26/2014	1.521
11/27/2014	1.521
11/28/2014	1.521
11/29/2014	1.522
11/30/2014	1.522
12/01/2014	1.522
12/02/2014	1.5230000000000001
12/03/2014	1.5230000000000001
12/04/2014	1.524
12/05/2014	1.524
12/06/2014	1.524
12/07/2014	1.525
12/08/2014	1.525
12/09/2014	1.525
12/10/2014	1.526
12/11/2014	1.526
12/12/2014	1.5270000000000001
12/13/2014	1.5270000000000001
12/14/2014	1.5270000000000001
12/15/2014	1.528
12/16/2014	1.528
12/17/2014	1.529
12/18/2014	1.529
12/19/2014	1.53
12/20/2014	1.53
12/21/2014	1.5310000000000001
12/22/2014	1.5310000000000001
12/23/2014	1.532
12/24/2014	1.532
12/25/2014	1.533
12/26/2014	1.533
12/27/2014	1.534
12/28/2014	1.534
12/29/2014	1.5350000000000001
12/30/2014	1.5350000000000001
12/31/2014	1.536
01/01/2015	1.536
01/02/2015	1.537
01/03/2015	1.538
01/04/2015	1.538
01/05/2015	1.539
01/06/2015	1.539
01/07/2015	1.54
01/08/2015	1.54
01/09/2015	1.541
01/10/2015	1.542
01/11/2015	1.542
01/12/2015	1.543
01/13/2015	1.544
01/14/2015	1.544
01/15/2015	1.545
01/16/2015	1.546
01/17/2015	1.546
01/18/2015	1.547
01/19/2015	1.548
01/20/2015	1.548
01/21/2015	1.549
01/22/2015	1.55
01/23/2015	1.551
01/24/2015	1.551
01/25/2015	1.552
01/26/2015	1.553
01/27/2015	1.553
01/28/2015	1.554
01/29/2015	1.555
01/30/2015	1.5559999999999998
01/31/2015	1.557
02/01/2015	1.557
02/02/2015	1.558
02/03/2015	1.559
02/04/2015	1.5599999999999998
02/05/2015	1.5610000000000002
02/06/2015	1.5610000000000002
02/07/2015	1.562
02/08/2015	1.5630000000000002
02/09/2015	1.564
02/10/2015	1.5650000000000002
02/11/2015	1.566
02/12/2015	1.567
02/13/2015	1.568
02/14/2015	1.568
02/15/2015	1.569
02/16/2015	1.5699999999999998
02/17/2015	1.5709999999999997
02/18/2015	1.572
02/19/2015	1.5730000000000002
02/20/2015	1.574
02/21/2015	1.575
02/22/2015	1.576
02/23/2015	1.577
02/24/2015	1.5779999999999998
02/25/2015	1.5789999999999997
02/26/2015	1.58
02/27/2015	1.5810000000000002
02/28/2015	1.582
03/01/2015	1.583
03/02/2015	1.584
03/03/2015	1.585
03/04/2015	1.5859999999999999
03/05/2015	1.587
03/06/2015	1.5879999999999999
03/07/2015	1.5890000000000002
03/08/2015	1.59
03/09/2015	1.591
03/10/2015	1.592
03/11/2015	1.593
03/12/2015	1.595
03/13/2015	1.5959999999999999
03/14/2015	1.5970000000000002
03/15/2015	1.598
03/16/2015	1.599
03/17/2015	1.6
03/18/2015	1.601
03/19/2015	1.603
03/20/2015	1.6039999999999999
03/21/2015	1.6049999999999998
03/22/2015	1.606
03/23/2015	1.6070000000000002
03/24/2015	1.608
03/25/2015	1.6099999999999999
03/26/2015	1.611
03/27/2015	1.6119999999999999
03/28/2015	1.6129999999999998
03/29/2015	1.6150000000000002
03/30/2015	1.616
03/31/2015	1.617
04/01/2015	1.6179999999999999
04/02/2015	1.6199999999999999
04/03/2015	1.6209999999999998
04/04/2015	1.6219999999999999
04/05/2015	1.624
04/06/2015	1.625
04/07/2015	1.6260000000000001
04/08/2015	1.628
04/09/2015	1.629
04/10/2015	1.63
04/11/2015	1.6320000000000001
04/12/2015	1.633
04/13/2015	1.6340000000000001
04/14/2015	1.636
04/15/2015	1.637
04/16/2015	1.6389999999999998
04/17/2015	1.6400000000000001
04/18/2015	1.641
04/19/2015	1.643
04/20/2015	1.644
04/21/2015	1.646
04/22/2015	1.6469999999999998
04/23/2015	1.649
04/24/2015	1.6500000000000001
04/25/2015	1.652
04/26/2015	1.653
04/27/2015	1.6549999999999998
04/28/2015	1.656
04/29/2015	1.6580000000000001
04/30/2015	1.659
05/01/2015	1.661
05/02/2015	1.662
05/03/2015	1.664
05/04/2015	1.6650000000000003
05/05/2015	1.667
05/06/2015	1.6680000000000001
05/07/2015	1.67
05/08/2015	1.672
05/09/2015	1.6729999999999998
05/10/2015	1.675
05/11/2015	1.677
05/12/2015	1.678
05/13/2015	1.68
05/14/2015	1.6809999999999998
05/15/2015	1.683
05/16/2015	1.685
05/17/2015	1.686
05/18/2015	1.688
05/19/2015	1.69
05/20/2015	1.6920000000000002
05/21/2015	1.693
05/22/2015	1.695
05/23/2015	1.6969999999999998
05/24/2015	1.698
05/25/2015	1.7000000000000002
05/26/2015	1.702
05/27/2015	1.704
05/28/2015	1.7049999999999998
05/29/2015	1.7069999999999999
05/30/2015	1.709
05/31/2015	1.711
06/01/2015	1.7129999999999999
06/02/2015	1.714
06/03/2015	1.7160000000000002
06/04/2015	1.718
06/05/2015	1.72
06/06/2015	1.722
06/07/2015	1.7239999999999998
06/08/2015	1.725
06/09/2015	1.727
06/10/2015	1.729
06/11/2015	1.7309999999999999
06/12/2015	1.733
06/13/2015	1.735
06/14/2015	1.737
06/15/2015	1.7389999999999999
06/16/2015	1.7399999999999998
06/17/2015	1.7420000000000002
06/18/2015	1.744
06/19/2015	1.746
06/20/2015	1.748
06/21/2015	1.7500000000000002
06/22/2015	1.752
06/23/2015	1.754
06/24/2015	1.756
06/25/2015	1.7579999999999998
06/26/2015	1.76
06/27/2015	1.762
06/28/2015	1.764
06/29/2015	1.7659999999999998
06/30/2015	1.7680000000000002
07/01/2015	1.77
07/02/2015	1.772
07/03/2015	1.7739999999999998
07/04/2015	1.7760000000000002
07/05/2015	1.778
07/06/2015	1.78
07/07/2015	1.7819999999999998
07/08/2015	1.7840000000000003
07/09/2015	1.786
07/10/2015	1.789
07/11/2015	1.791
07/12/2015	1.7930000000000001
07/13/2015	1.7950000000000002
07/14/2015	1.797
07/15/2015	1.799
07/16/2015	1.8010000000000002
07/17/2015	1.8030000000000002
07/18/2015	1.805
07/19/2015	1.8079999999999998
07/20/2015	1.81
07/21/2015	1.812
07/22/2015	1.814
07/23/2015	1.8159999999999998
07/24/2015	1.818
07/25/2015	1.82
07/26/2015	1.823
07/27/2015	1.825
07/28/2015	1.8270000000000002
07/29/2015	1.8290000000000002
07/30/2015	1.831
07/31/2015	1.8339999999999999
08/01/2015	1.836
08/02/2015	1.838
08/03/2015	1.8399999999999999
08/04/2015	1.8429999999999997
08/05/2015	1.8450000000000002
08/06/2015	1.847
08/07/2015	1.849
08/08/2015	1.8519999999999999
08/09/2015	1.854
08/10/2015	1.856
08/11/2015	1.8579999999999999
08/12/2015	1.8610000000000002
08/13/2015	1.863
08/14/2015	1.865
08/15/2015	1.867
08/16/2015	1.87
08/17/2015	1.872
08/18/2015	1.8739999999999999
08/19/2015	1.8769999999999998
08/20/2015	1.879
08/21/2015	1.881
08/22/2015	1.884
08/23/2015	1.886
08/24/2015	1.8880000000000001
08/25/2015	1.891
08/26/2015	1.8929999999999998
08/27/2015	1.8950000000000002
08/28/2015	1.8980000000000001
08/29/2015	1.9
08/30/2015	1.902
08/31/2015	1.905
09/01/2015	1.907
09/02/2015	1.91
09/03/2015	1.9120000000000001
09/04/2015	1.9140000000000001
09/05/2015	1.917
09/06/2015	1.9189999999999998
09/07/2015	1.9220000000000002
09/08/2015	1.924
09/09/2015	1.926
09/10/2015	1.9290000000000003
09/11/2015	1.931
09/12/2015	1.934
09/13/2015	1.936
09/14/2015	1.939
09/15/2015	1.941
09/16/2015	1.9429999999999998
09/17/2015	1.9460000000000002
09/18/2015	1.9480000000000002
09/19/2015	1.951
09/20/2015	1.9529999999999998
09/21/2015	1.9560000000000002
09/22/2015	1.958
09/23/2015	1.9609999999999999
09/24/2015	1.963
09/25/2015	1.966
09/26/2015	1.968
09/27/2015	1.9709999999999999
09/28/2015	1.973
09/29/2015	1.976
09/30/2015	1.978
10/01/2015	1.981
10/02/2015	1.983
10/03/2015	1.986
10/04/2015	1.9879999999999998
10/05/2015	1.991
10/06/2015	1.9929999999999999
10/07/2015	1.9959999999999998
10/08/2015	1.9980000000000002
10/09/2015	2.001
10/10/2015	2.003
10/11/2015	2.0060000000000002
10/12/2015	2.009
10/13/2015	2.011
10/14/2015	2.0140000000000002
10/15/2015	2.016
10/16/2015	2.019
10/17/2015	2.021
10/18/2015	2.024
10/19/2015	2.027
10/20/2015	2.029
10/21/2015	2.032
10/22/2015	2.0340000000000003
10/23/2015	2.037
10/24/2015	2.0389999999999997
10/25/2015	2.0420000000000003
10/26/2015	2.045
10/27/2015	2.0469999999999997
10/28/2015	2.0500000000000003
10/29/2015	2.052
10/30/2015	2.0549999999999997
10/31/2015	2.0580000000000003
11/01/2015	2.06
11/02/2015	2.0629999999999997
11/03/2015	2.0660000000000003
11/04/2015	2.068
11/05/2015	2.0709999999999997
11/06/2015	2.073
11/07/2015	2.076
11/08/2015	2.0789999999999997
11/09/2015	2.081
11/10/2015	2.084
11/11/2015	2.0869999999999997
11/12/2015	2.089
11/13/2015	2.092
11/14/2015	2.095
11/15/2015	2.097
11/16/2015	2.1
11/17/2015	2.103
11/18/2015	2.105
11/19/2015	2.108
11/20/2015	2.111
11/21/2015	2.113
11/22/2015	2.116
11/23/2015	2.119
11/24/2015	2.121
11/25/2015	2.1239999999999997
11/26/2015	2.1270000000000002
11/27/2015	2.129
11/28/2015	2.1319999999999997
11/29/2015	2.1350000000000002
11/30/2015	2.137
12/01/2015	2.1399999999999997
12/02/2015	2.1430000000000002
12/03/2015	2.146
12/04/2015	2.1479999999999997
12/05/2015	2.1510000000000002
12/06/2015	2.154
12/07/2015	2.156
12/08/2015	2.1590000000000003
12/09/2015	2.162
12/10/2015	2.165
12/11/2015	2.167
12/12/2015	2.17
12/13/2015	2.173
12/14/2015	2.175
12/15/2015	2.178
12/16/2015	2.181
12/17/2015	2.1839999999999997
12/18/2015	2.186
12/19/2015	2.189
12/20/2015	2.1919999999999997
12/21/2015	2.1950000000000003
12/22/2015	2.197
12/23/2015	2.1999999999999997
12/24/2015	2.2030000000000003
12/25/2015	2.206
12/26/2015	2.2079999999999997
12/27/2015	2.2110000000000003
12/28/2015	2.214
12/29/2015	2.217
12/30/2015	2.2190000000000003
12/31/2015	2.222
01/01/2016	2.225
01/02/2016	2.228
01/03/2016	2.23
01/04/2016	2.233
01/05/2016	2.236
01/06/2016	2.239
01/07/2016	2.241
01/08/2016	2.244
01/09/2016	2.247
01/10/2016	2.25
01/11/2016	2.252
01/12/2016	2.255
01/13/2016	2.258
01/14/2016	2.261
01/15/2016	2.2640000000000002
01/16/2016	2.266
01/17/2016	2.2689999999999997
01/18/2016	2.2720000000000002
01/19/2016	2.275
01/20/2016	2.2769999999999997
01/21/2016	2.2800000000000002
01/22/2016	2.283
01/23/2016	2.286
01/24/2016	2.289
01/25/2016	2.291
01/26/2016	2.294
01/27/2016	2.297
01/28/2016	2.3
01/29/2016	2.303
01/30/2016	2.305
01/31/2016	2.308
02/01/2016	2.311
02/02/2016	2.314
02/03/2016	2.316
02/04/2016	2.319
02/05/2016	2.322
02/06/2016	2.325
02/07/2016	2.328
02/08/2016	2.33
02/09/2016	2.333
02/10/2016	2.336
02/11/2016	2.339
02/12/2016	2.342
02/13/2016	2.344
02/14/2016	2.347
02/15/2016	2.35
02/16/2016	2.3529999999999998
02/17/2016	2.3560000000000003
02/18/2016	2.358
02/19/2016	2.3609999999999998
02/20/2016	2.3640000000000003
02/21/2016	2.367
02/22/2016	2.37
02/23/2016	2.3720000000000003
02/24/2016	2.375
02/25/2016	2.378
02/26/2016	2.3810000000000002
02/27/2016	2.384
02/28/2016	2.386
02/29/2016	2.3890000000000002
03/01/2016	2.392
03/02/2016	2.395
03/03/2016	2.398
03/04/2016	2.4
03/05/2016	2.403
03/06/2016	2.406
03/07/2016	2.409
03/08/2016	2.412
03/09/2016	2.415
03/10/2016	2.4170000000000003
03/11/2016	2.42
03/12/2016	2.423
03/13/2016	2.426
03/14/2016	2.429
03/15/2016	2.431
03/16/2016	2.434
03/17/2016	2.437
03/18/2016	2.44
03/19/2016	2.443
03/20/2016	2.445
03/21/2016	2.448
03/22/2016	2.451
03/23/2016	2.4539999999999997
03/24/2016	2.4570000000000003
03/25/2016	2.459
03/26/2016	2.4619999999999997
03/27/2016	2.465
03/28/2016	2.468
03/29/2016	2.471
03/30/2016	2.473
03/31/2016	2.476
04/01/2016	2.479
04/02/2016	2.4819999999999998
04/03/2016	2.485
04/04/2016	2.487
04/05/2016	2.4899999999999998
04/06/2016	2.493
04/07/2016	2.496
04/08/2016	2.4989999999999997
04/09/2016	2.501
04/10/2016	2.504
04/11/2016	2.5069999999999997
04/12/2016	2.5100000000000002
04/13/2016	2.512
04/14/2016	2.5149999999999997
04/15/2016	2.5180000000000002
04/16/2016	2.521
04/17/2016	2.524
04/18/2016	2.5260000000000002
04/19/2016	2.529
04/20/2016	2.532
04/21/2016	2.535
04/22/2016	2.538
04/23/2016	2.54
04/24/2016	2.543
04/25/2016	2.546
04/26/2016	2.549
04/27/2016	2.551
04/28/2016	2.554
04/29/2016	2.557
04/30/2016	2.56
05/01/2016	2.563
05/02/2016	2.565
05/03/2016	2.568
05/04/2016	2.571
05/05/2016	2.574
05/06/2016	2.576
05/07/2016	2.579
05/08/2016	2.582
05/09/2016	2.585
05/10/2016	2.587
05/11/2016	2.59
05/12/2016	2.593
05/13/2016	2.596
05/14/2016	2.598
05/15/2016	2.601
05/16/2016	2.604
05/17/2016	2.6069999999999998
05/18/2016	2.609
05/19/2016	2.612
05/20/2016	2.6149999999999998
05/21/2016	2.618
05/22/2016	2.62
05/23/2016	2.6229999999999998
05/24/2016	2.626
05/25/2016	2.629
05/26/2016	2.6310000000000002
05/27/2016	2.634
05/28/2016	2.637
05/29/2016	2.64
05/30/2016	2.642
05/31/2016	2.645
06/01/2016	2.648
06/02/2016	2.651
06/03/2016	2.653
06/04/2016	2.656
06/05/2016	2.659
06/06/2016	2.661
06/07/2016	2.664
06/08/2016	2.667
06/09/2016	2.67
06/10/2016	2.672
06/11/2016	2.675
06/12/2016	2.6780000000000004
06/13/2016	2.68
06/14/2016	2.683
06/15/2016	2.686
06/16/2016	2.689
06/17/2016	2.691
06/18/2016	2.694
06/19/2016	2.697
06/20/2016	2.699
06/21/2016	2.702
06/22/2016	2.705
06/23/2016	2.707
06/24/2016	2.71
06/25/2016	2.713
06/26/2016	2.715
06/27/2016	2.718
06/28/2016	2.721
06/29/2016	2.723
06/30/2016	2.726
07/01/2016	2.7289999999999996
07/02/2016	2.731
07/03/2016	2.734
07/04/2016	2.7369999999999997
07/05/2016	2.7390000000000003
07/06/2016	2.742
07/07/2016	2.7449999999999997
07/08/2016	2.7470000000000003
07/09/2016	2.75
07/10/2016	2.753
07/11/2016	2.7550000000000003
07/12/2016	2.758
07/13/2016	2.761
07/14/2016	2.763
07/15/2016	2.766
07/16/2016	2.769
07/17/2016	2.771
07/18/2016	2.774
07/19/2016	2.776
07/20/2016	2.779
07/21/2016	2.782
07/22/2016	2.784
07/23/2016	2.787
07/24/2016	2.79
07/25/2016	2.792
07/26/2016	2.795
07/27/2016	2.7969999999999997
07/28/2016	2.8000000000000003
07/29/2016	2.803
07/30/2016	2.8049999999999997
07/31/2016	2.8080000000000003
08/01/2016	2.81
08/02/2016	2.8129999999999997
08/03/2016	2.8160000000000003
08/04/2016	2.818
08/05/2016	2.8209999999999997
08/06/2016	2.823
08/07/2016	2.826
08/08/2016	2.828
08/09/2016	2.831
08/10/2016	2.834
08/11/2016	2.836
08/12/2016	2.839
08/13/2016	2.841
08/14/2016	2.844
08/15/2016	2.846
08/16/2016	2.849
08/17/2016	2.851
08/18/2016	2.854
08/19/2016	2.857
08/20/2016	2.859
08/21/2016	2.862
08/22/2016	2.864
08/23/2016	2.867
08/24/2016	2.869
08/25/2016	2.872
08/26/2016	2.874
08/27/2016	2.8770000000000002
08/28/2016	2.879
08/29/2016	2.8819999999999997
08/30/2016	2.884
08/31/2016	2.887
09/01/2016	2.889
09/02/2016	2.8920000000000003
09/03/2016	2.894
09/04/2016	2.897
09/05/2016	2.899
09/06/2016	2.902
09/07/2016	2.904
09/08/2016	2.907
09/09/2016	2.9090000000000003
09/10/2016	2.912
09/11/2016	2.9139999999999997
09/12/2016	2.9170000000000003
09/13/2016	2.919
09/14/2016	2.921
09/15/2016	2.924
09/16/2016	2.926
09/17/2016	2.929
09/18/2016	2.931
09/19/2016	2.934
09/20/2016	2.936
09/21/2016	2.939
09/22/2016	2.941
09/23/2016	2.943
09/24/2016	2.946
09/25/2016	2.948
09/26/2016	2.951
09/27/2016	2.9530000000000003
09/28/2016	2.955
09/29/2016	2.9579999999999997
09/30/2016	2.96
10/01/2016	2.963
10/02/2016	2.965
10/03/2016	2.9669999999999996
10/04/2016	2.97
10/05/2016	2.972
10/06/2016	2.9749999999999996
10/07/2016	2.9770000000000003
10/08/2016	2.979
10/09/2016	2.9819999999999998
10/10/2016	2.984
10/11/2016	2.986
10/12/2016	2.989
10/13/2016	2.991
10/14/2016	2.993
10/15/2016	2.996
10/16/2016	2.9979999999999998
10/17/2016	3.0
10/18/2016	3.003
10/19/2016	3.005
10/20/2016	3.007
10/21/2016	3.01
10/22/2016	3.012
10/23/2016	3.0140000000000002
10/24/2016	3.017
10/25/2016	3.019
10/26/2016	3.021
10/27/2016	3.024
10/28/2016	3.026
10/29/2016	3.028
10/30/2016	3.0300000000000002
10/31/2016	3.033
11/01/2016	3.0349999999999997
11/02/2016	3.037
11/03/2016	3.04
11/04/2016	3.042
11/05/2016	3.044
11/06/2016	3.0460000000000003
11/07/2016	3.049
11/08/2016	3.0509999999999997
11/09/2016	3.053
11/10/2016	3.055
11/11/2016	3.057
11/12/2016	3.06
11/13/2016	3.0620000000000003
11/14/2016	3.064
11/15/2016	3.066
11/16/2016	3.069
11/17/2016	3.071
11/18/2016	3.073
11/19/2016	3.075
11/20/2016	3.077
11/21/2016	3.08
11/22/2016	3.082
11/23/2016	3.084
11/24/2016	3.086
11/25/2016	3.088
11/26/2016	3.09
11/27/2016	3.093
11/28/2016	3.0949999999999998
11/29/2016	3.097
11/30/2016	3.099
12/01/2016	3.101
12/02/2016	3.1029999999999998
12/03/2016	3.105
12/04/2016	3.108
12/05/2016	3.11
12/06/2016	3.1119999999999997
12/07/2016	3.114
12/08/2016	3.116
12/09/2016	3.118
12/10/2016	3.1199999999999997
12/11/2016	3.1220000000000003
12/12/2016	3.124
12/13/2016	3.127
12/14/2016	3.129
12/15/2016	3.131
12/16/2016	3.1329999999999996
12/17/2016	3.1350000000000002
12/18/2016	3.137
12/19/2016	3.1390000000000002
12/20/2016	3.141
12/21/2016	3.143
12/22/2016	3.145
12/23/2016	3.147
12/24/2016	3.1489999999999996
12/25/2016	3.1510000000000002
12/26/2016	3.1530000000000005
12/27/2016	3.1550000000000002
12/28/2016	3.157
12/29/2016	3.159
12/30/2016	3.161
12/31/2016	3.163
01/01/2017	3.1649999999999996
01/02/2017	3.167
01/03/2017	3.1690000000000005
01/04/2017	3.1710000000000003
01/05/2017	3.173
01/06/2017	3.175
01/07/2017	3.177
01/08/2017	3.179
01/09/2017	3.1809999999999996
01/10/2017	3.183
01/11/2017	3.1850000000000005
01/12/2017	3.1870000000000003
01/13/2017	3.189
01/14/2017	3.1910000000000003
01/15/2017	3.193
01/16/2017	3.195
01/17/2017	3.196
01/18/2017	3.198
01/19/2017	3.2
01/20/2017	3.202
01/21/2017	3.2039999999999997
01/22/2017	3.206
01/23/2017	3.2079999999999997
01/24/2017	3.2099999999999995
01/25/2017	3.212
01/26/2017	3.213
01/27/2017	3.215
01/28/2017	3.2169999999999996
01/29/2017	3.2190000000000003
01/30/2017	3.221
01/31/2017	3.2230000000000003
02/01/2017	3.225
02/02/2017	3.2259999999999995
02/03/2017	3.228
02/04/2017	3.2300000000000004
02/05/2017	3.232
02/06/2017	3.234
02/07/2017	3.235
02/08/2017	3.237
02/09/2017	3.2390000000000003
02/10/2017	3.241
02/11/2017	3.243
02/12/2017	3.2439999999999998
02/13/2017	3.2460000000000004
02/14/2017	3.248
02/15/2017	3.25
02/16/2017	3.251
02/17/2017	3.253
02/18/2017	3.2550000000000003
02/19/2017	3.257
02/20/2017	3.258
02/21/2017	3.26
02/22/2017	3.2620000000000005
02/23/2017	3.263
02/24/2017	3.2649999999999997
02/25/2017	3.267
02/26/2017	3.2689999999999997
02/27/2017	3.27
02/28/2017	3.272
03/01/2017	3.274
03/02/2017	3.2750000000000004
03/03/2017	3.277
03/04/2017	3.279
03/05/2017	3.2800000000000002
03/06/2017	3.282
03/07/2017	3.2840000000000003
03/08/2017	3.2849999999999997
03/09/2017	3.2870000000000004
03/10/2017	3.289
03/11/2017	3.29
03/12/2017	3.292
03/13/2017	3.293
03/14/2017	3.295
03/15/2017	3.2969999999999997
03/16/2017	3.298
03/17/2017	3.3000000000000003
03/18/2017	3.3009999999999997
03/19/2017	3.3029999999999995
03/20/2017	3.304
03/21/2017	3.306
03/22/2017	3.308
03/23/2017	3.309
03/24/2017	3.311
03/25/2017	3.312
03/26/2017	3.314
03/27/2017	3.315
03/28/2017	3.3169999999999997
03/29/2017	3.318
03/30/2017	3.32
03/31/2017	3.321
04/01/2017	3.3230000000000004
04/02/2017	3.324
04/03/2017	3.3259999999999996
04/04/2017	3.327
04/05/2017	3.329
04/06/2017	3.3300000000000005
04/07/2017	3.3320000000000003
04/08/2017	3.3329999999999997
04/09/2017	3.335
04/10/2017	3.3360000000000003
04/11/2017	3.3369999999999997
04/12/2017	3.3390000000000004
04/13/2017	3.34
04/14/2017	3.3419999999999996
04/15/2017	3.343
04/16/2017	3.345
04/17/2017	3.3459999999999996
04/18/2017	3.347
04/19/2017	3.3489999999999998
04/20/2017	3.35
04/21/2017	3.3520000000000003
04/22/2017	3.3529999999999998
04/23/2017	3.354
04/24/2017	3.356
04/25/2017	3.357
04/26/2017	3.3579999999999997
04/27/2017	3.36
04/28/2017	3.361
04/29/2017	3.3619999999999997
04/30/2017	3.3640000000000003
05/01/2017	3.3649999999999998
05/02/2017	3.366
05/03/2017	3.3680000000000003
05/04/2017	3.3689999999999998
05/05/2017	3.37
05/06/2017	3.3709999999999996
05/07/2017	3.373
05/08/2017	3.374
05/09/2017	3.375
05/10/2017	3.376
05/11/2017	3.3779999999999997
05/12/2017	3.379
05/13/2017	3.38
05/14/2017	3.381
05/15/2017	3.383
05/16/2017	3.3840000000000003
05/17/2017	3.385
05/18/2017	3.386
05/19/2017	3.388
05/20/2017	3.3890000000000002
05/21/2017	3.39
05/22/2017	3.3910000000000005
05/23/2017	3.3930000000000002
05/24/2017	3.3939999999999997
05/25/2017	3.395
05/26/2017	3.396
05/27/2017	3.398
05/28/2017	3.399
05/29/2017	3.4000000000000004
05/30/2017	3.401
05/31/2017	3.402
06/01/2017	3.404
06/02/2017	3.405
06/03/2017	3.406
06/04/2017	3.4070000000000005
06/05/2017	3.408
06/06/2017	3.4099999999999997
06/07/2017	3.411
06/08/2017	3.412
06/09/2017	3.4130000000000003
06/10/2017	3.415
06/11/2017	3.4160000000000004
06/12/2017	3.417
06/13/2017	3.418
06/14/2017	3.4189999999999996
06/15/2017	3.42
06/16/2017	3.422
06/17/2017	3.4229999999999996
06/18/2017	3.424
06/19/2017	3.4250000000000003
06/20/2017	3.4259999999999997
06/21/2017	3.428
06/22/2017	3.4290000000000003
06/23/2017	3.4299999999999997
06/24/2017	3.431
06/25/2017	3.4320000000000004
06/26/2017	3.433
06/27/2017	3.435
06/28/2017	3.436
06/29/2017	3.437
06/30/2017	3.438
07/01/2017	3.4389999999999996
07/02/2017	3.44
07/03/2017	3.4419999999999997
07/04/2017	3.443
07/05/2017	3.444
07/06/2017	3.4450000000000003
07/07/2017	3.4459999999999997
07/08/2017	3.447
07/09/2017	3.4479999999999995
07/10/2017	3.45
07/11/2017	3.451
07/12/2017	3.4520000000000004
07/13/2017	3.453
07/14/2017	3.454
07/15/2017	3.4549999999999996
07/16/2017	3.456
07/17/2017	3.457
07/18/2017	3.459
07/19/2017	3.46
07/20/2017	3.4610000000000003
07/21/2017	3.4619999999999997
07/22/2017	3.463
07/23/2017	3.4639999999999995
07/24/2017	3.465
07/25/2017	3.466
07/26/2017	3.467
07/27/2017	3.469
07/28/2017	3.47
07/29/2017	3.4709999999999996
07/30/2017	3.472
07/31/2017	3.473
08/01/2017	3.474
08/02/2017	3.4750000000000005
08/03/2017	3.476
08/04/2017	3.4770000000000003
08/05/2017	3.4779999999999998
08/06/2017	3.4799999999999995
08/07/2017	3.481
08/08/2017	3.4819999999999998
08/09/2017	3.483
08/10/2017	3.4840000000000004
08/11/2017	3.485
08/12/2017	3.486
08/13/2017	3.4869999999999997
08/14/2017	3.488
08/15/2017	3.489
08/16/2017	3.49
08/17/2017	3.4909999999999997
08/18/2017	3.492
08/19/2017	3.4939999999999998
08/20/2017	3.495
08/21/2017	3.496
08/22/2017	3.497
08/23/2017	3.4979999999999998
08/24/2017	3.499
08/25/2017	3.5000000000000004
08/26/2017	3.501
08/27/2017	3.5020000000000002
08/28/2017	3.5029999999999997
08/29/2017	3.504
08/30/2017	3.505
08/31/2017	3.5060000000000002
09/01/2017	3.5069999999999997
09/02/2017	3.508
09/03/2017	3.5090000000000003
09/04/2017	3.51
09/05/2017	3.511
09/06/2017	3.512
09/07/2017	3.5130000000000003
09/08/2017	3.514
09/09/2017	3.515
09/10/2017	3.5159999999999996
09/11/2017	3.517
09/12/2017	3.519
09/13/2017	3.52
09/14/2017	3.521
09/15/2017	3.5220000000000002
09/16/2017	3.5229999999999997
09/17/2017	3.524
09/18/2017	3.5249999999999995
09/19/2017	3.526
09/20/2017	3.527
09/21/2017	3.528
09/22/2017	3.5290000000000004
09/23/2017	3.53
09/24/2017	3.531
09/25/2017	3.5319999999999996
09/26/2017	3.533
09/27/2017	3.5340000000000003
09/28/2017	3.535
09/29/2017	3.5360000000000005
09/30/2017	3.537
10/01/2017	3.5380000000000003
10/02/2017	3.5389999999999997
10/03/2017	3.54
10/04/2017	3.54
10/05/2017	3.5409999999999995
10/06/2017	3.542
10/07/2017	3.543
10/08/2017	3.544
10/09/2017	3.5450000000000004
10/10/2017	3.546
10/11/2017	3.547
10/12/2017	3.5479999999999996
10/13/2017	3.549
10/14/2017	3.55
10/15/2017	3.551
10/16/2017	3.5520000000000005
10/17/2017	3.553
10/18/2017	3.5540000000000003
10/19/2017	3.5549999999999997
10/20/2017	3.556
10/21/2017	3.557
10/22/2017	3.558
10/23/2017	3.5589999999999997
10/24/2017	3.56
10/25/2017	3.5610000000000004
10/26/2017	3.562
10/27/2017	3.563
10/28/2017	3.5639999999999996
10/29/2017	3.5639999999999996
10/30/2017	3.565
10/31/2017	3.566
11/01/2017	3.567
11/02/2017	3.5680000000000005
11/03/2017	3.569
11/04/2017	3.5700000000000003
11/05/2017	3.5709999999999997
11/06/2017	3.572
11/07/2017	3.573
11/08/2017	3.5740000000000003
11/09/2017	3.5749999999999997
11/10/2017	3.576
11/11/2017	3.576
11/12/2017	3.5770000000000004
11/13/2017	3.578
11/14/2017	3.579
11/15/2017	3.58
11/16/2017	3.581
11/17/2017	3.582
11/18/2017	3.583
11/19/2017	3.5839999999999996
11/20/2017	3.585
11/21/2017	3.5860000000000003
11/22/2017	3.5860000000000003
11/23/2017	3.5869999999999997
11/24/2017	3.588
11/25/2017	3.589
11/26/2017	3.5900000000000003
11/27/2017	3.5909999999999997
11/28/2017	3.592
11/29/2017	3.5929999999999995
11/30/2017	3.594
12/01/2017	3.594
12/02/2017	3.595
12/03/2017	3.596
12/04/2017	3.5970000000000004
12/05/2017	3.598
12/06/2017	3.599
12/07/2017	3.5999999999999996
12/08/2017	3.601
12/09/2017	3.601
12/10/2017	3.6020000000000003
12/11/2017	3.6029999999999998
12/12/2017	3.604
12/13/2017	3.605
12/14/2017	3.6060000000000003
12/15/2017	3.6069999999999998
12/16/2017	3.608
12/17/2017	3.608
12/18/2017	3.6089999999999995
12/19/2017	3.61
12/20/2017	3.611
12/21/2017	3.612
12/22/2017	3.6130000000000004
12/23/2017	3.6130000000000004
12/24/2017	3.614
12/25/2017	3.615
12/26/2017	3.6159999999999997
12/27/2017	3.617
12/28/2017	3.618
12/29/2017	3.6189999999999998
12/30/2017	3.6189999999999998
12/31/2017	3.62
01/01/2018	3.621
01/02/2018	3.6220000000000003
01/03/2018	3.6229999999999998
01/04/2018	3.624
01/05/2018	3.624
01/06/2018	3.6249999999999996
01/07/2018	3.626
01/08/2018	3.627
01/09/2018	3.628
01/10/2018	3.628
01/11/2018	3.6290000000000004
01/12/2018	3.63
01/13/2018	3.6310000000000002
01/14/2018	3.6319999999999997
01/15/2018	3.633
01/16/2018	3.633
01/17/2018	3.634
01/18/2018	3.6350000000000002
01/19/2018	3.636
01/20/2018	3.637
01/21/2018	3.637
01/22/2018	3.6380000000000003
01/23/2018	3.639
01/24/2018	3.64
01/25/2018	3.641
01/26/2018	3.641
01/27/2018	3.642
01/28/2018	3.643
01/29/2018	3.644
01/30/2018	3.644
01/31/2018	3.6450000000000005
02/01/2018	3.646
02/02/2018	3.6470000000000002
02/03/2018	3.6479999999999997
02/04/2018	3.6479999999999997
02/05/2018	3.649
02/06/2018	3.65
02/07/2018	3.6510000000000002
02/08/2018	3.6510000000000002
02/09/2018	3.6519999999999997
02/10/2018	3.653
02/11/2018	3.6540000000000004
02/12/2018	3.655
02/13/2018	3.655
02/14/2018	3.656
02/15/2018	3.657
02/16/2018	3.6580000000000004
02/17/2018	3.6580000000000004
02/18/2018	3.659
02/19/2018	3.66
02/20/2018	3.6609999999999996
02/21/2018	3.6609999999999996
02/22/2018	3.662
02/23/2018	3.6630000000000003
02/24/2018	3.6639999999999997
02/25/2018	3.6639999999999997
02/26/2018	3.665
02/27/2018	3.666
02/28/2018	3.6670000000000003
03/01/2018	3.6670000000000003
03/02/2018	3.6679999999999997
03/03/2018	3.669
03/04/2018	3.6700000000000004
03/05/2018	3.6700000000000004
03/06/2018	3.671
03/07/2018	3.672
03/08/2018	3.673
03/09/2018	3.673
03/10/2018	3.6740000000000004
03/11/2018	3.675
03/12/2018	3.675
03/13/2018	3.676
03/14/2018	3.6769999999999996
03/15/2018	3.678
03/16/2018	3.678
03/17/2018	3.6790000000000003
03/18/2018	3.6799999999999997
03/19/2018	3.6799999999999997
03/20/2018	3.681
03/21/2018	3.682
03/22/2018	3.6830000000000003
03/23/2018	3.6830000000000003
03/24/2018	3.6839999999999997
03/25/2018	3.685
03/26/2018	3.685
03/27/2018	3.6859999999999995
03/28/2018	3.687
03/29/2018	3.688
03/30/2018	3.688
03/31/2018	3.689
04/01/2018	3.6900000000000004
04/02/2018	3.6900000000000004
04/03/2018	3.691
04/04/2018	3.692
04/05/2018	3.692
04/06/2018	3.6929999999999996
04/07/2018	3.694
04/08/2018	3.694
04/09/2018	3.695
04/10/2018	3.696
04/11/2018	3.697
04/12/2018	3.697
04/13/2018	3.698
04/14/2018	3.6990000000000003
04/15/2018	3.6990000000000003
04/16/2018	3.6999999999999997
04/17/2018	3.701
04/18/2018	3.701
04/19/2018	3.702
04/20/2018	3.703
04/21/2018	3.703
04/22/2018	3.7039999999999997
04/23/2018	3.705
04/24/2018	3.705
04/25/2018	3.7060000000000004
04/26/2018	3.707
04/27/2018	3.707
04/28/2018	3.708
04/29/2018	3.7089999999999996
04/30/2018	3.7089999999999996
05/01/2018	3.71
05/02/2018	3.711
05/03/2018	3.711
05/04/2018	3.712
05/05/2018	3.712
05/06/2018	3.7130000000000005
05/07/2018	3.714
05/08/2018	3.714
05/09/2018	3.7150000000000003
05/10/2018	3.7159999999999997
05/11/2018	3.7159999999999997
05/12/2018	3.717
05/13/2018	3.718
05/14/2018	3.718
05/15/2018	3.7190000000000003
05/16/2018	3.7190000000000003
05/17/2018	3.7199999999999998
05/18/2018	3.721
05/19/2018	3.721
05/20/2018	3.7220000000000004
05/21/2018	3.723
05/22/2018	3.723
05/23/2018	3.724
05/24/2018	3.7249999999999996
05/25/2018	3.7249999999999996
05/26/2018	3.726
05/27/2018	3.726
05/28/2018	3.727
05/29/2018	3.728
05/30/2018	3.728
05/31/2018	3.7289999999999996
06/01/2018	3.7289999999999996
06/02/2018	3.73
06/03/2018	3.7310000000000003
06/04/2018	3.7310000000000003
06/05/2018	3.7319999999999998
06/06/2018	3.7319999999999998
06/07/2018	3.733
06/08/2018	3.734
06/09/2018	3.734
06/10/2018	3.7350000000000003
06/11/2018	3.7350000000000003
06/12/2018	3.7359999999999998
06/13/2018	3.737
06/14/2018	3.737
06/15/2018	3.7379999999999995
06/16/2018	3.7379999999999995
06/17/2018	3.739
06/18/2018	3.74
06/19/2018	3.74
06/20/2018	3.7409999999999997
06/21/2018	3.7409999999999997
06/22/2018	3.742
06/23/2018	3.743
06/24/2018	3.743
06/25/2018	3.744
06/26/2018	3.744
06/27/2018	3.7449999999999997
06/28/2018	3.7449999999999997
06/29/2018	3.746
06/30/2018	3.7470000000000003
07/01/2018	3.7470000000000003
07/02/2018	3.7479999999999998
07/03/2018	3.7479999999999998
07/04/2018	3.749
07/05/2018	3.749
07/06/2018	3.75
07/07/2018	3.7510000000000003
07/08/2018	3.7510000000000003
07/09/2018	3.752
07/10/2018	3.752
07/11/2018	3.753
07/12/2018	3.753
07/13/2018	3.7539999999999996
07/14/2018	3.7539999999999996
07/15/2018	3.755
07/16/2018	3.7560000000000002
07/17/2018	3.7560000000000002
07/18/2018	3.757
07/19/2018	3.757
07/20/2018	3.758
07/21/2018	3.758
07/22/2018	3.759
07/23/2018	3.759
07/24/2018	3.7600000000000002
07/25/2018	3.7600000000000002
07/26/2018	3.7609999999999997
07/27/2018	3.7609999999999997
07/28/2018	3.762
07/29/2018	3.763
07/30/2018	3.763
07/31/2018	3.764
08/01/2018	3.764
08/02/2018	3.765
08/03/2018	3.765
08/04/2018	3.766
08/05/2018	3.766
08/06/2018	3.7670000000000003
08/07/2018	3.7670000000000003
08/08/2018	3.768
08/09/2018	3.768
08/10/2018	3.769
08/11/2018	3.769
08/12/2018	3.7699999999999996
08/13/2018	3.7699999999999996
08/14/2018	3.771
08/15/2018	3.771
08/16/2018	3.772
08/17/2018	3.772
08/18/2018	3.773
08/19/2018	3.773
08/20/2018	3.7740000000000005
08/21/2018	3.7740000000000005
08/22/2018	3.775
08/23/2018	3.775
08/24/2018	3.7760000000000002
08/25/2018	3.7760000000000002
08/26/2018	3.7769999999999997
08/27/2018	3.7769999999999997
08/28/2018	3.778
08/29/2018	3.778
08/30/2018	3.779
08/31/2018	3.779
09/01/2018	3.7800000000000002
09/02/2018	3.7800000000000002
09/03/2018	3.781
09/04/2018	3.781
09/05/2018	3.782
09/06/2018	3.782
09/07/2018	3.7830000000000004
09/08/2018	3.7830000000000004
09/09/2018	3.784
09/10/2018	3.784
09/11/2018	3.785
09/12/2018	3.785
09/13/2018	3.7859999999999996
09/14/2018	3.7859999999999996
09/15/2018	3.787
09/16/2018	3.787
09/17/2018	3.788
09/18/2018	3.788
09/19/2018	3.789
09/20/2018	3.789
09/21/2018	3.7900000000000005
09/22/2018	3.7900000000000005
09/23/2018	3.7900000000000005
09/24/2018	3.791
09/25/2018	3.791
09/26/2018	3.7920000000000003
09/27/2018	3.7920000000000003
09/28/2018	3.7929999999999997
09/29/2018	3.7929999999999997
09/30/2018	3.794
10/01/2018	3.794
10/02/2018	3.795
10/03/2018	3.795
10/04/2018	3.795
10/05/2018	3.7960000000000003
10/06/2018	3.7960000000000003
10/07/2018	3.7969999999999997
10/08/2018	3.7969999999999997
10/09/2018	3.798
10/10/2018	3.798
10/11/2018	3.7990000000000004
10/12/2018	3.7990000000000004
10/13/2018	3.7990000000000004
10/14/2018	3.8
10/15/2018	3.8
10/16/2018	3.801
10/17/2018	3.801
10/18/2018	3.8019999999999996
10/19/2018	3.8019999999999996
10/20/2018	3.803
10/21/2018	3.803
10/22/2018	3.803
10/23/2018	3.804
10/24/2018	3.804
10/25/2018	3.805
10/26/2018	3.805
10/27/2018	3.8059999999999996
10/28/2018	3.8059999999999996
10/29/2018	3.8059999999999996
10/30/2018	3.807
10/31/2018	3.807
11/01/2018	3.8080000000000003
11/02/2018	3.8080000000000003
11/03/2018	3.8080000000000003
11/04/2018	3.8089999999999997
11/05/2018	3.8089999999999997
11/06/2018	3.81
11/07/2018	3.81
11/08/2018	3.811
11/09/2018	3.811
11/10/2018	3.811
11/11/2018	3.8120000000000003
11/12/2018	3.8120000000000003
11/13/2018	3.8129999999999997
11/14/2018	3.8129999999999997
11/15/2018	3.8129999999999997
11/16/2018	3.814
11/17/2018	3.814
11/18/2018	3.8150000000000004
11/19/2018	3.8150000000000004
11/20/2018	3.8150000000000004
11/21/2018	3.816
11/22/2018	3.816
11/23/2018	3.817
11/24/2018	3.817
11/25/2018	3.817
11/26/2018	3.818
11/27/2018	3.818
11/28/2018	3.818
11/29/2018	3.819
11/30/2018	3.819
12/01/2018	3.82
12/02/2018	3.82
12/03/2018	3.82
12/04/2018	3.821
12/05/2018	3.821
12/06/2018	3.8219999999999996
12/07/2018	3.8219999999999996
12/08/2018	3.8219999999999996
12/09/2018	3.823
12/10/2018	3.823
12/11/2018	3.823
12/12/2018	3.8240000000000003
12/13/2018	3.8240000000000003
12/14/2018	3.8240000000000003
12/15/2018	3.8249999999999997
12/16/2018	3.8249999999999997
12/17/2018	3.826
12/18/2018	3.826
12/19/2018	3.826
12/20/2018	3.827
12/21/2018	3.827
12/22/2018	3.827
12/23/2018	3.8280000000000003
12/24/2018	3.8280000000000003
12/25/2018	3.8280000000000003
12/26/2018	3.8289999999999997
12/27/2018	3.8289999999999997
12/28/2018	3.83
12/29/2018	3.83
12/30/2018	3.83
12/31/2018	3.8309999999999995
01/01/2019	3.8309999999999995
01/02/2019	3.8309999999999995
01/03/2019	3.832
01/04/2019	3.832
01/05/2019	3.832
01/06/2019	3.833
01/07/2019	3.833
01/08/2019	3.833
01/09/2019	3.834
01/10/2019	3.834
01/11/2019	3.834
01/12/2019	3.8350000000000004
01/13/2019	3.8350000000000004
01/14/2019	3.8350000000000004
01/15/2019	3.836
01/16/2019	3.836
01/17/2019	3.836
01/18/2019	3.837
01/19/2019	3.837
01/20/2019	3.837
01/21/2019	3.8379999999999996
01/22/2019	3.8379999999999996
01/23/2019	3.8379999999999996
01/24/2019	3.839
01/25/2019	3.839
01/26/2019	3.839
01/27/2019	3.84
01/28/2019	3.84
01/29/2019	3.84
01/30/2019	3.841
01/31/2019	3.841
02/01/2019	3.841
02/02/2019	3.842
02/03/2019	3.842
02/04/2019	3.842
02/05/2019	3.842
02/06/2019	3.843
02/07/2019	3.843
02/08/2019	3.843
02/09/2019	3.8440000000000003
02/10/2019	3.8440000000000003
02/11/2019	3.8440000000000003
02/12/2019	3.8449999999999998
02/13/2019	3.8449999999999998
02/14/2019	3.8449999999999998
02/15/2019	3.8449999999999998
02/16/2019	3.846
02/17/2019	3.846
02/18/2019	3.846
02/19/2019	3.8469999999999995
02/20/2019	3.8469999999999995
02/21/2019	3.8469999999999995
02/22/2019	3.848
02/23/2019	3.848
02/24/2019	3.848
02/25/2019	3.848
02/26/2019	3.849
02/27/2019	3.849
02/28/2019	3.849
03/01/2019	3.85
03/02/2019	3.85
03/03/2019	3.85
03/04/2019	3.85
03/05/2019	3.8510000000000004
03/06/2019	3.8510000000000004
03/07/2019	3.8510000000000004
03/08/2019	3.852
03/09/2019	3.852
03/10/2019	3.852
03/11/2019	3.852
03/12/2019	3.853
03/13/2019	3.853
03/14/2019	3.853
03/15/2019	3.853
03/16/2019	3.8539999999999996
03/17/2019	3.8539999999999996
03/18/2019	3.8539999999999996
03/19/2019	3.855
03/20/2019	3.855
03/21/2019	3.855
03/22/2019	3.855
03/23/2019	3.856
03/24/2019	3.856
03/25/2019	3.856
03/26/2019	3.856
03/27/2019	3.857
03/28/2019	3.857
03/29/2019	3.857
03/30/2019	3.857
03/31/2019	3.8580000000000005
04/01/2019	3.8580000000000005
04/02/2019	3.8580000000000005
04/03/2019	3.8580000000000005
04/04/2019	3.859
04/05/2019	3.859
04/06/2019	3.859
04/07/2019	3.859
04/08/2019	3.8600000000000003
04/09/2019	3.8600000000000003
04/10/2019	3.8600000000000003
04/11/2019	3.8600000000000003
04/12/2019	3.8609999999999998
04/13/2019	3.8609999999999998
04/14/2019	3.8609999999999998
04/15/2019	3.8609999999999998
04/16/2019	3.862
04/17/2019	3.862
04/18/2019	3.862
04/19/2019	3.862
04/20/2019	3.8629999999999995
04/21/2019	3.8629999999999995
04/22/2019	3.8629999999999995
04/23/2019	3.8629999999999995
04/24/2019	3.8629999999999995
04/25/2019	3.864
04/26/2019	3.864
04/27/2019	3.864
04/28/2019	3.864
04/29/2019	3.8649999999999998
04/30/2019	3.8649999999999998
05/01/2019	3.8649999999999998
05/02/2019	3.8649999999999998
05/03/2019	3.8649999999999998
05/04/2019	3.866
05/05/2019	3.866
05/06/2019	3.866
05/07/2019	3.866
05/08/2019	3.8670000000000004
05/09/2019	3.8670000000000004
05/10/2019	3.8670000000000004
05/11/2019	3.8670000000000004
05/12/2019	3.8670000000000004
05/13/2019	3.868
05/14/2019	3.868
05/15/2019	3.868
05/16/2019	3.868
05/17/2019	3.868
05/18/2019	3.869
05/19/2019	3.869
05/20/2019	3.869
05/21/2019	3.869
05/22/2019	3.8699999999999997
05/23/2019	3.8699999999999997
05/24/2019	3.8699999999999997
05/25/2019	3.8699999999999997
05/26/2019	3.8699999999999997
05/27/2019	3.871
05/28/2019	3.871
05/29/2019	3.871
05/30/2019	3.871
05/31/2019	3.871
06/01/2019	3.871
06/02/2019	3.872
06/03/2019	3.872
06/04/2019	3.872
06/05/2019	3.872
06/06/2019	3.872
06/07/2019	3.873
06/08/2019	3.873
06/09/2019	3.873
06/10/2019	3.873
06/11/2019	3.873
06/12/2019	3.8739999999999997
06/13/2019	3.8739999999999997
06/14/2019	3.8739999999999997
06/15/2019	3.8739999999999997
06/16/2019	3.8739999999999997
06/17/2019	3.8739999999999997
06/18/2019	3.875
06/19/2019	3.875
06/20/2019	3.875
06/21/2019	3.875
06/22/2019	3.875
06/23/2019	3.875
06/24/2019	3.8760000000000003
06/25/2019	3.8760000000000003
06/26/2019	3.8760000000000003
06/27/2019	3.8760000000000003
06/28/2019	3.8760000000000003
06/29/2019	3.877
06/30/2019	3.877
07/01/2019	3.877
07/02/2019	3.877
07/03/2019	3.877
07/04/2019	3.877
07/05/2019	3.877
07/06/2019	3.878
07/07/2019	3.878
07/08/2019	3.878
07/09/2019	3.878
07/10/2019	3.878
07/11/2019	3.878
07/12/2019	3.879
07/13/2019	3.879
07/14/2019	3.879
07/15/2019	3.879
07/16/2019	3.879
07/17/2019	3.879
07/18/2019	3.88
07/19/2019	3.88
07/20/2019	3.88
07/21/2019	3.88
07/22/2019	3.88
07/23/2019	3.88
07/24/2019	3.88
07/25/2019	3.881
07/26/2019	3.881
07/27/2019	3.881
07/28/2019	3.881
07/29/2019	3.881
07/30/2019	3.881
07/31/2019	3.881
08/01/2019	3.881
08/02/2019	3.882
08/03/2019	3.882
08/04/2019	3.882
08/05/2019	3.882
08/06/2019	3.882
08/07/2019	3.882
08/08/2019	3.882
08/09/2019	3.8830000000000005
08/10/2019	3.8830000000000005
08/11/2019	3.8830000000000005
08/12/2019	3.8830000000000005
08/13/2019	3.8830000000000005
08/14/2019	3.8830000000000005
08/15/2019	3.8830000000000005
08/16/2019	3.8830000000000005
08/17/2019	3.884
08/18/2019	3.884
08/19/2019	3.884
08/20/2019	3.884
08/21/2019	3.884
08/22/2019	3.884
08/23/2019	3.884
08/24/2019	3.884
08/25/2019	3.884
08/26/2019	3.8850000000000002
08/27/2019	3.8850000000000002
08/28/2019	3.8850000000000002
08/29/2019	3.8850000000000002
08/30/2019	3.8850000000000002
08/31/2019	3.8850000000000002
09/01/2019	3.8850000000000002
09/02/2019	3.8850000000000002
09/03/2019	3.8850000000000002
09/04/2019	3.8859999999999997
09/05/2019	3.8859999999999997
09/06/2019	3.8859999999999997
09/07/2019	3.8859999999999997
09/08/2019	3.8859999999999997
09/09/2019	3.8859999999999997
09/10/2019	3.8859999999999997
09/11/2019	3.8859999999999997
09/12/2019	3.8859999999999997
09/13/2019	3.887
09/14/2019	3.887
09/15/2019	3.887
09/16/2019	3.887
09/17/2019	3.887
09/18/2019	3.887
09/19/2019	3.887
09/20/2019	3.887
09/21/2019	3.887
09/22/2019	3.887
09/23/2019	3.887
09/24/2019	3.888
09/25/2019	3.888
09/26/2019	3.888
09/27/2019	3.888
09/28/2019	3.888
09/29/2019	3.888
09/30/2019	3.888
10/01/2019	3.888
10/02/2019	3.888
10/03/2019	3.888
10/04/2019	3.888
10/05/2019	3.888
10/06/2019	3.8890000000000002
10/07/2019	3.8890000000000002
10/08/2019	3.8890000000000002
10/09/2019	3.8890000000000002
10/10/2019	3.8890000000000002
10/11/2019	3.8890000000000002
10/12/2019	3.8890000000000002
10/13/2019	3.8890000000000002
10/14/2019	3.8890000000000002
10/15/2019	3.8890000000000002
10/16/2019	3.8890000000000002
10/17/2019	3.8890000000000002
10/18/2019	3.8890000000000002
10/19/2019	3.8890000000000002
10/20/2019	3.8899999999999997
10/21/2019	3.8899999999999997
10/22/2019	3.8899999999999997
10/23/2019	3.8899999999999997
10/24/2019	3.8899999999999997
10/25/2019	3.8899999999999997
10/26/2019	3.8899999999999997
10/27/2019	3.8899999999999997
10/28/2019	3.8899999999999997
10/29/2019	3.8899999999999997
10/30/2019	3.8899999999999997
10/31/2019	3.8899999999999997
11/01/2019	3.8899999999999997
11/02/2019	3.8899999999999997
11/03/2019	3.8899999999999997
11/04/2019	3.8899999999999997
11/05/2019	3.8899999999999997
11/06/2019	3.891
11/07/2019	3.891
11/08/2019	3.891
11/09/2019	3.891
11/10/2019	3.891
11/11/2019	3.891
11/12/2019	3.891
11/13/2019	3.891
11/14/2019	3.891
11/15/2019	3.891
11/16/2019	3.891
11/17/2019	3.891
11/18/2019	3.891
11/19/2019	3.891
11/20/2019	3.891
11/21/2019	3.891
11/22/2019	3.891
11/23/2019	3.891
11/24/2019	3.891
11/25/2019	3.891
11/26/2019	3.891
11/27/2019	3.891
11/28/2019	3.891
11/29/2019	3.891
11/30/2019	3.8920000000000003
12/01/2019	3.8920000000000003
12/02/2019	3.8920000000000003
12/03/2019	3.8920000000000003
12/04/2019	3.8920000000000003
12/05/2019	3.8920000000000003
12/06/2019	3.8920000000000003
12/07/2019	3.8920000000000003
12/08/2019	3.8920000000000003
12/09/2019	3.8920000000000003
12/10/2019	3.8920000000000003
12/11/2019	3.8920000000000003
12/12/2019	3.8920000000000003
12/13/2019	3.8920000000000003
12/14/2019	3.8920000000000003
12/15/2019	3.8920000000000003
12/16/2019	3.8920000000000003
12/17/2019	3.8920000000000003
12/18/2019	3.8920000000000003
12/19/2019	3.8920000000000003
12/20/2019	3.8920000000000003
12/21/2019	3.8920000000000003
12/22/2019	3.8920000000000003
12/23/2019	3.8920000000000003
12/24/2019	3.8920000000000003
12/25/2019	3.8920000000000003
12/26/2019	3.8920000000000003
12/27/2019	3.8920000000000003
12/28/2019	3.8920000000000003
12/29/2019	3.8920000000000003
12/30/2019	3.8920000000000003
12/31/2019	3.8920000000000003
01/01/2020	3.8920000000000003
01/02/2020	3.8920000000000003
01/03/2020	3.8920000000000003
01/04/2020	3.8920000000000003
01/05/2020	3.8920000000000003
01/06/2020	3.8920000000000003
01/07/2020	3.8920000000000003
01/08/2020	3.8920000000000003
01/09/2020	3.8920000000000003
01/10/2020	3.8920000000000003
01/11/2020	3.8920000000000003
01/12/2020	3.8920000000000003
01/13/2020	3.8920000000000003
01/14/2020	3.8920000000000003
01/15/2020	3.8920000000000003
01/16/2020	3.8920000000000003
01/17/2020	3.8920000000000003
01/18/2020	3.8920000000000003
01/19/2020	3.8920000000000003
01/20/2020	3.8920000000000003
01/21/2020	3.8920000000000003
01/22/2020	3.8920000000000003
01/23/2020	3.8920000000000003
01/24/2020	3.8920000000000003
01/25/2020	3.8920000000000003
01/26/2020	3.8920000000000003
01/27/2020	3.8920000000000003
01/28/2020	3.8920000000000003
01/29/2020	3.8920000000000003
01/30/2020	3.8920000000000003
01/31/2020	3.8920000000000003
02/01/2020	3.8920000000000003
02/02/2020	3.8920000000000003
02/03/2020	3.8920000000000003
02/04/2020	3.8920000000000003
02/05/2020	3.8920000000000003
02/06/2020	3.8920000000000003
02/07/2020	3.8920000000000003
02/08/2020	3.8920000000000003
02/09/2020	3.8920000000000003
02/10/2020	3.8920000000000003
02/11/2020	3.8920000000000003
02/12/2020	3.8920000000000003
02/13/2020	3.8920000000000003
02/14/2020	3.8920000000000003
02/15/2020	3.8920000000000003
02/16/2020	3.8920000000000003
02/17/2020	3.8920000000000003
02/18/2020	3.891
02/19/2020	3.891
02/20/2020	3.891
02/21/2020	3.891
02/22/2020	3.891
02/23/2020	3.891
02/24/2020	3.891
02/25/2020	3.891
02/26/2020	3.891
02/27/2020	3.891
02/28/2020	3.891
02/29/2020	3.891
03/01/2020	3.891
03/02/2020	3.891
03/03/2020	3.891
03/04/2020	3.891
03/05/2020	3.891
03/06/2020	3.891
03/07/2020	3.891
03/08/2020	3.891
03/09/2020	3.891
03/10/2020	3.891
03/11/2020	3.891
03/12/2020	3.891
03/13/2020	3.891
03/14/2020	3.8899999999999997
03/15/2020	3.8899999999999997
03/16/2020	3.8899999999999997
03/17/2020	3.8899999999999997
03/18/2020	3.8899999999999997
03/19/2020	3.8899999999999997
03/20/2020	3.8899999999999997
03/21/2020	3.8899999999999997
03/22/2020	3.8899999999999997
03/23/2020	3.8899999999999997
03/24/2020	3.8899999999999997
03/25/2020	3.8899999999999997
03/26/2020	3.8899999999999997
03/27/2020	3.8899999999999997
03/28/2020	3.8899999999999997
03/29/2020	3.8899999999999997
03/30/2020	3.8899999999999997
03/31/2020	3.8899999999999997
04/01/2020	3.8890000000000002
04/02/2020	3.8890000000000002
04/03/2020	3.8890000000000002
04/04/2020	3.8890000000000002
04/05/2020	3.8890000000000002
04/06/2020	3.8890000000000002
04/07/2020	3.8890000000000002
04/08/2020	3.8890000000000002
04/09/2020	3.8890000000000002
04/10/2020	3.8890000000000002
04/11/2020	3.8890000000000002
04/12/2020	3.8890000000000002
04/13/2020	3.8890000000000002
04/14/2020	3.8890000000000002
04/15/2020	3.888
04/16/2020	3.888
04/17/2020	3.888
04/18/2020	3.888
04/19/2020	3.888
04/20/2020	3.888
04/21/2020	3.888
04/22/2020	3.888
04/23/2020	3.888
04/24/2020	3.888
04/25/2020	3.888
04/26/2020	3.888
04/27/2020	3.888
04/28/2020	3.887
04/29/2020	3.887
04/30/2020	3.887
05/01/2020	3.887
05/02/2020	3.887
05/03/2020	3.887
05/04/2020	3.887
05/05/2020	3.887
05/06/2020	3.887
05/07/2020	3.887
05/08/2020	3.887
05/09/2020	3.887
05/10/2020	3.8859999999999997
05/11/2020	3.8859999999999997
05/12/2020	3.8859999999999997
05/13/2020	3.8859999999999997
05/14/2020	3.8859999999999997
05/15/2020	3.8859999999999997
05/16/2020	3.8859999999999997
05/17/2020	3.8859999999999997
05/18/2020	3.8859999999999997
05/19/2020	3.8859999999999997
05/20/2020	3.8859999999999997
05/21/2020	3.8850000000000002
05/22/2020	3.8850000000000002
05/23/2020	3.8850000000000002
05/24/2020	3.8850000000000002
05/25/2020	3.8850000000000002
05/26/2020	3.8850000000000002
05/27/2020	3.8850000000000002
05/28/2020	3.8850000000000002
05/29/2020	3.8850000000000002
05/30/2020	3.8850000000000002
05/31/2020	3.8850000000000002
06/01/2020	3.884
06/02/2020	3.884
06/03/2020	3.884
06/04/2020	3.884
06/05/2020	3.884
06/06/2020	3.884
06/07/2020	3.884
06/08/2020	3.884
06/09/2020	3.884
06/10/2020	3.884
06/11/2020	3.884
06/12/2020	3.884
06/13/2020	3.8830000000000005
06/14/2020	3.8830000000000005
06/15/2020	3.8830000000000005
06/16/2020	3.8830000000000005
06/17/2020	3.8830000000000005


==> hyman_curve_b_erste_rates.txt <==
Date	Rate
05/02/2010	0.20500000000000002
05/03/2010	0.20500000000000002
05/04/2010	0.20500000000000002
05/05/2010	0.20500000000000002
05/06/2010	0.20600000000000002
05/07/2010	0.20600000000000002
05/08/2010	0.207
05/09/2010	0.208
05/10/2010	0.209
05/11/2010	0.211
05/12/2010	0.212
05/13/2010	0.213
05/14/2010	0.214
05/15/2010	0.216
05/16/2010	0.217
05/17/2010	0.218
05/18/2010	0.219
05/19/2010	0.22100000000000003
05/20/2010	0.22200000000000003
05/21/2010	0.22300000000000003
05/22/2010	0.22399999999999998
05/23/2010	0.22599999999999998
05/24/2010	0.22699999999999998
05/25/2010	0.22799999999999998
05/26/2010	0.22899999999999998
05/27/2010	0.231
05/28/2010	0.232
05/29/2010	0.233
05/30/2010	0.23500000000000001
05/31/2010	0.23600000000000002
06/01/2010	0.23700000000000002
06/02/2010	0.23800000000000002
06/03/2010	0.24
06/04/2010	0.241
06/05/2010	0.242
06/06/2010	0.243
06/07/2010	0.245
06/08/2010	0.246
06/09/2010	0.247
06/10/2010	0.248
06/11/2010	0.25
06/12/2010	0.251
06/13/2010	0.252
06/14/2010	0.253
06/15/2010	0.254
06/16/2010	0.256
06/17/2010	0.257
06/18/2010	0.258
06/19/2010	0.259
06/20/2010	0.26
06/21/2010	0.262
06/22/2010	0.263
06/23/2010	0.264
06/24/2010	0.265
06/25/2010	0.266
06/26/2010	0.268
06/27/2010	0.269
06/28/2010	0.27
06/29/2010	0.271
06/30/2010	0.272
07/01/2010	0.27299999999999996
07/02/2010	0.27499999999999997
07/03/2010	0.27599999999999997
07/04/2010	0.27699999999999997
07/05/2010	0.27799999999999997
07/06/2010	0.27899999999999997
07/07/2010	0.27999999999999997
07/08/2010	0.281
07/09/2010	0.28300000000000003
07/10/2010	0.28400000000000003
07/11/2010	0.28500000000000003
07/12/2010	0.28600000000000003
07/13/2010	0.28700000000000003
07/14/2010	0.28800000000000003
07/15/2010	0.28900000000000003
07/16/2010	0.29
07/17/2010	0.292
07/18/2010	0.293
07/19/2010	0.294
07/20/2010	0.295
07/21/2010	0.296
07/22/2010	0.297
07/23/2010	0.298
07/24/2010	0.299
07/25/2010	0.3
07/26/2010	0.301
07/27/2010	0.302
07/28/2010	0.303
07/29/2010	0.305
07/30/2010	0.306
07/31/2010	0.307
08/01/2010	0.308
08/02/2010	0.309
08/03/2010	0.31
08/04/2010	0.311
08/05/2010	0.312
08/06/2010	0.313
08/07/2010	0.314
08/08/2010	0.315
08/09/2010	0.316
08/10/2010	0.317
08/11/2010	0.318
08/12/2010	0.319
08/13/2010	0.32
08/14/2010	0.321
08/15/2010	0.322
08/16/2010	0.32299999999999995
08/17/2010	0.32399999999999995
08/18/2010	0.325
08/19/2010	0.326
08/20/2010	0.327
08/21/2010	0.328
08/22/2010	0.329
08/23/2010	0.33
08/24/2010	0.331
08/25/2010	0.332
08/26/2010	0.333
08/27/2010	0.334
08/28/2010	0.335
08/29/2010	0.336
08/30/2010	0.336
08/31/2010	0.337
09/01/2010	0.338
09/02/2010	0.33899999999999997
09/03/2010	0.33999999999999997
09/04/2010	0.34099999999999997
09/05/2010	0.34199999999999997
09/06/2010	0.34299999999999997
09/07/2010	0.344
09/08/2010	0.345
09/09/2010	0.346
09/10/2010	0.347
09/11/2010	0.347
09/12/2010	0.348
09/13/2010	0.349
09/14/2010	0.35000000000000003
09/15/2010	0.35100000000000003
09/16/2010	0.35200000000000004
09/17/2010	0.35300000000000004
09/18/2010	0.35400000000000004
09/19/2010	0.35400000000000004
09/20/2010	0.35500000000000004
09/21/2010	0.356
09/22/2010	0.357
09/23/2010	0.358
09/24/2010	0.359
09/25/2010	0.36
09/26/2010	0.36
09/27/2010	0.361
09/28/2010	0.362
09/29/2010	0.363
09/30/2010	0.364
10/01/2010	0.364
10/02/2010	0.365
10/03/2010	0.366
10/04/2010	0.367
10/05/2010	0.368
10/06/2010	0.368
10/07/2010	0.369
10/08/2010	0.37
10/09/2010	0.371
10/10/2010	0.372
10/11/2010	0.372
10/12/2010	0.373
10/13/2010	0.374
10/14/2010	0.375
10/15/2010	0.376
10/16/2010	0.376
10/17/2010	0.377
10/18/2010	0.378
10/19/2010	0.379
10/20/2010	0.38
10/21/2010	0.38
10/22/2010	0.381
10/23/2010	0.382
10/24/2010	0.383
10/25/2010	0.384
10/26/2010	0.384
10/27/2010	0.385
10/28/2010	0.386
10/29/2010	0.387
10/30/2010	0.388
10/31/2010	0.388
11/01/2010	0.38899999999999996
11/02/2010	0.38999999999999996
11/03/2010	0.391
11/04/2010	0.392
11/05/2010	0.393
11/06/2010	0.394
11/07/2010	0.394
11/08/2010	0.395
11/09/2010	0.396
11/10/2010	0.39699999999999996
11/11/2010	0.398
11/12/2010	0.39899999999999997
11/13/2010	0.4
11/14/2010	0.4
11/15/2010	0.40099999999999997
11/16/2010	0.402
11/17/2010	0.40299999999999997
11/18/2010	0.404
11/19/2010	0.40499999999999997
11/20/2010	0.406
11/21/2010	0.407
11/22/2010	0.40800000000000003
11/23/2010	0.409
11/24/2010	0.409
11/25/2010	0.41000000000000003
11/26/2010	0.411
11/27/2010	0.41200000000000003
11/28/2010	0.413
11/29/2010	0.414
11/30/2010	0.415
12/01/2010	0.416
12/02/2010	0.41700000000000004
12/03/2010	0.418
12/04/2010	0.41900000000000004
12/05/2010	0.42
12/06/2010	0.42100000000000004
12/07/2010	0.422
12/08/2010	0.42300000000000004
12/09/2010	0.424
12/10/2010	0.42500000000000004
12/11/2010	0.426
12/12/2010	0.42700000000000005
12/13/2010	0.428
12/14/2010	0.42900000000000005
12/15/2010	0.43
12/16/2010	0.43099999999999994
12/17/2010	0.43299999999999994
12/18/2010	0.434
12/19/2010	0.43499999999999994
12/20/2010	0.436
12/21/2010	0.437
12/22/2010	0.438
12/23/2010	0.439
12/24/2010	0.44
12/25/2010	0.441
12/26/2010	0.44200000000000006
12/27/2010	0.443
12/28/2010	0.44400000000000006
12/29/2010	0.445
12/30/2010	0.44600000000000006
12/31/2010	0.447
01/01/2011	0.44799999999999995
01/02/2011	0.44999999999999996
01/03/2011	0.451
01/04/2011	0.45199999999999996
01/05/2011	0.453
01/06/2011	0.45399999999999996
01/07/2011	0.455
01/08/2011	0.45599999999999996
01/09/2011	0.457
01/10/2011	0.45799999999999996
01/11/2011	0.459
01/12/2011	0.45999999999999996
01/13/2011	0.461
01/14/2011	0.462
01/15/2011	0.46299999999999997
01/16/2011	0.46499999999999997
01/17/2011	0.466
01/18/2011	0.46699999999999997
01/19/2011	0.468
01/20/2011	0.469
01/21/2011	0.47000000000000003
01/22/2011	0.471
01/23/2011	0.47200000000000003
01/24/2011	0.473
01/25/2011	0.47400000000000003
01/26/2011	0.47600000000000003
01/27/2011	0.477
01/28/2011	0.47800000000000004
01/29/2011	0.479
01/30/2011	0.48
01/31/2011	0.481
02/01/2011	0.482
02/02/2011	0.483
02/03/2011	0.485
02/04/2011	0.486
02/05/2011	0.48700000000000004
02/06/2011	0.488
02/07/2011	0.48900000000000005
02/08/2011	0.49
02/09/2011	0.49100000000000005
02/10/2011	0.49300000000000005
02/11/2011	0.494
02/12/2011	0.49500000000000005
02/13/2011	0.496
02/14/2011	0.49699999999999994
02/15/2011	0.49899999999999994
02/16/2011	0.5
02/17/2011	0.501
02/18/2011	0.502
02/19/2011	0.503
02/20/2011	0.505
02/21/2011	0.506
02/22/2011	0.507
02/23/2011	0.508
02/24/2011	0.509
02/25/2011	0.511
02/26/2011	0.512
02/27/2011	0.513
02/28/2011	0.514
03/01/2011	0.516
03/02/2011	0.517
03/03/2011	0.518
03/04/2011	0.519
03/05/2011	0.521
03/06/2011	0.522
03/07/2011	0.523
03/08/2011	0.524
03/09/2011	0.526
03/10/2011	0.527
03/11/2011	0.528
03/12/2011	0.53
03/13/2011	0.5309999999999999
03/14/2011	0.532
03/15/2011	0.534
03/16/2011	0.5349999999999999
03/17/2011	0.536
03/18/2011	0.538
03/19/2011	0.539
03/20/2011	0.54
03/21/2011	0.542
03/22/2011	0.543
03/23/2011	0.544
03/24/2011	0.5459999999999999
03/25/2011	0.547
03/26/2011	0.5479999999999999
03/27/2011	0.5499999999999999
03/28/2011	0.551
03/29/2011	0.5519999999999999
03/30/2011	0.5539999999999999
03/31/2011	0.555
04/01/2011	0.5559999999999999
04/02/2011	0.5579999999999999
04/03/2011	0.559
04/04/2011	0.5599999999999999
04/05/2011	0.562
04/06/2011	0.563
04/07/2011	0.5640000000000001
04/08/2011	0.5660000000000001
04/09/2011	0.567
04/10/2011	0.5680000000000001
04/11/2011	0.5700000000000001
04/12/2011	0.571
04/13/2011	0.573
04/14/2011	0.5740000000000001
04/15/2011	0.575
04/16/2011	0.577
04/17/2011	0.5780000000000001
04/18/2011	0.58
04/19/2011	0.581
04/20/2011	0.582
04/21/2011	0.584
04/22/2011	0.585
04/23/2011	0.586
04/24/2011	0.588
04/25/2011	0.5890000000000001
04/26/2011	0.5910000000000001
04/27/2011	0.592
04/28/2011	0.5930000000000001
04/29/2011	0.5950000000000001
04/30/2011	0.596
05/01/2011	0.598
05/02/2011	0.599
05/03/2011	0.601
05/04/2011	0.602
05/05/2011	0.603
05/06/2011	0.605
05/07/2011	0.606
05/08/2011	0.608
05/09/2011	0.609
05/10/2011	0.611
05/11/2011	0.612
05/12/2011	0.613
05/13/2011	0.615
05/14/2011	0.616
05/15/2011	0.618
05/16/2011	0.619
05/17/2011	0.621
05/18/2011	0.622
05/19/2011	0.624
05/20/2011	0.625
05/21/2011	0.627
05/22/2011	0.628
05/23/2011	0.63
05/24/2011	0.631
05/25/2011	0.632
05/26/2011	0.634
05/27/2011	0.635
05/28/2011	0.637
05/29/2011	0.638
05/30/2011	0.64
05/31/2011	0.641
06/01/2011	0.643
06/02/2011	0.644
06/03/2011	0.6459999999999999
06/04/2011	0.647
06/05/2011	0.649
06/06/2011	0.65
06/07/2011	0.652
06/08/2011	0.654
06/09/2011	0.655
06/10/2011	0.657
06/11/2011	0.658
06/12/2011	0.66
06/13/2011	0.661
06/14/2011	0.6629999999999999
06/15/2011	0.664
06/16/2011	0.666
06/17/2011	0.6669999999999999
06/18/2011	0.6689999999999999
06/19/2011	0.67
06/20/2011	0.672
06/21/2011	0.674
06/22/2011	0.675
06/23/2011	0.677
06/24/2011	0.6779999999999999
06/25/2011	0.6799999999999999
06/26/2011	0.681
06/27/2011	0.683
06/28/2011	0.685
06/29/2011	0.6859999999999999
06/30/2011	0.688
07/01/2011	0.6890000000000001
07/02/2011	0.6910000000000001
07/03/2011	0.692
07/04/2011	0.694
07/05/2011	0.696
07/06/2011	0.697
07/07/2011	0.699
07/08/2011	0.7000000000000001
07/09/2011	0.7020000000000001
07/10/2011	0.7040000000000001
07/11/2011	0.705
07/12/2011	0.707
07/13/2011	0.7080000000000001
07/14/2011	0.7100000000000001
07/15/2011	0.712
07/16/2011	0.713
07/17/2011	0.715
07/18/2011	0.716
07/19/2011	0.718
07/20/2011	0.72
07/21/2011	0.721
07/22/2011	0.7230000000000001
07/23/2011	0.7250000000000001
07/24/2011	0.726
07/25/2011	0.728
07/26/2011	0.729
07/27/2011	0.731
07/28/2011	0.733
07/29/2011	0.734
07/30/2011	0.736
07/31/2011	0.738
08/01/2011	0.739
08/02/2011	0.741
08/03/2011	0.742
08/04/2011	0.744
08/05/2011	0.746
08/06/2011	0.747
08/07/2011	0.749
08/08/2011	0.751
08/09/2011	0.752
08/10/2011	0.754
08/11/2011	0.756
08/12/2011	0.757
08/13/2011	0.759
08/14/2011	0.761
08/15/2011	0.762
08/16/2011	0.764
08/17/2011	0.765
08/18/2011	0.767
08/19/2011	0.769
08/20/2011	0.77
08/21/2011	0.772
08/22/2011	0.774
08/23/2011	0.775
08/24/2011	0.777
08/25/2011	0.779
08/26/2011	0.7799999999999999
08/27/2011	0.782
08/28/2011	0.784
08/29/2011	0.7849999999999999
08/30/2011	0.787
08/31/2011	0.7889999999999999
09/01/2011	0.79
09/02/2011	0.792
09/03/2011	0.7939999999999999
09/04/2011	0.795
09/05/2011	0.7969999999999999
09/06/2011	0.799
09/07/2011	0.8
09/08/2011	0.8019999999999999
09/09/2011	0.804
09/10/2011	0.8049999999999999
09/11/2011	0.807
09/12/2011	0.8089999999999999
09/13/2011	0.8099999999999999
09/14/2011	0.812
09/15/2011	0.814
09/16/2011	0.815
09/17/2011	0.8170000000000001
09/18/2011	0.819
09/19/2011	0.8200000000000001
09/20/2011	0.822
09/21/2011	0.8240000000000001
09/22/2011	0.8250000000000001
09/23/2011	0.827
09/24/2011	0.8290000000000001
09/25/2011	0.83
09/26/2011	0.832
09/27/2011	0.8340000000000001
09/28/2011	0.836
09/29/2011	0.8370000000000001
09/30/2011	0.839
10/01/2011	0.8410000000000001
10/02/2011	0.8420000000000001
10/03/2011	0.844
10/04/2011	0.8460000000000001
10/05/2011	0.847
10/06/2011	0.849
10/07/2011	0.851
10/08/2011	0.853
10/09/2011	0.8540000000000001
10/10/2011	0.856
10/11/2011	0.8580000000000001
10/12/2011	0.86
10/13/2011	0.861
10/14/2011	0.8630000000000001
10/15/2011	0.865
10/16/2011	0.8659999999999999
10/17/2011	0.868
10/18/2011	0.8699999999999999
10/19/2011	0.872
10/20/2011	0.873
10/21/2011	0.8750000000000001
10/22/2011	0.877
10/23/2011	0.8789999999999999
10/24/2011	0.88
10/25/2011	0.882
10/26/2011	0.8840000000000001
10/27/2011	0.886
10/28/2011	0.8869999999999999
10/29/2011	0.889
10/30/2011	0.8909999999999999
10/31/2011	0.8920000000000001
11/01/2011	0.894
11/02/2011	0.8959999999999999
11/03/2011	0.898
11/04/2011	0.899
11/05/2011	0.901
11/06/2011	0.903
11/07/2011	0.905
11/08/2011	0.906
11/09/2011	0.9079999999999999
11/10/2011	0.91
11/11/2011	0.911
11/12/2011	0.9129999999999999
11/13/2011	0.915
11/14/2011	0.9169999999999999
11/15/2011	0.918
11/16/2011	0.9199999999999999
11/17/2011	0.922
11/18/2011	0.923
11/19/2011	0.9249999999999999
11/20/2011	0.927
11/21/2011	0.928
11/22/2011	0.9299999999999999
11/23/2011	0.932
11/24/2011	0.9339999999999999
11/25/2011	0.935
11/26/2011	0.9369999999999999
11/27/2011	0.9390000000000001
11/28/2011	0.9400000000000001
11/29/2011	0.942
11/30/2011	0.9440000000000001
12/01/2011	0.9450000000000001
12/02/2011	0.947
12/03/2011	0.9490000000000001
12/04/2011	0.95
12/05/2011	0.9520000000000001
12/06/2011	0.954
12/07/2011	0.955
12/08/2011	0.9570000000000001
12/09/2011	0.958
12/10/2011	0.96
12/11/2011	0.962
12/12/2011	0.963
12/13/2011	0.9650000000000001
12/14/2011	0.967
12/15/2011	0.968
12/16/2011	0.97
12/17/2011	0.971
12/18/2011	0.9730000000000001
12/19/2011	0.975
12/20/2011	0.976
12/21/2011	0.9780000000000001
12/22/2011	0.979
12/23/2011	0.9809999999999999
12/24/2011	0.983
12/25/2011	0.984
12/26/2011	0.9860000000000001
12/27/2011	0.987
12/28/2011	0.989
12/29/2011	0.9900000000000001
12/30/2011	0.992
12/31/2011	0.9939999999999999
01/01/2012	0.9950000000000001
01/02/2012	0.997
01/03/2012	0.9979999999999999
01/04/2012	1.0
01/05/2012	1.001
01/06/2012	1.0030000000000001
01/07/2012	1.004
01/08/2012	1.006
01/09/2012	1.0070000000000001
01/10/2012	1.009
01/11/2012	1.011
01/12/2012	1.012
01/13/2012	1.014
01/14/2012	1.015
01/15/2012	1.0170000000000001
01/16/2012	1.018
01/17/2012	1.02
01/18/2012	1.0210000000000001
01/19/2012	1.023
01/20/2012	1.024
01/21/2012	1.026
01/22/2012	1.027
01/23/2012	1.0290000000000001
01/24/2012	1.03
01/25/2012	1.032
01/26/2012	1.0330000000000001
01/27/2012	1.035
01/28/2012	1.036
01/29/2012	1.038
01/30/2012	1.039
01/31/2012	1.0410000000000001
02/01/2012	1.042
02/02/2012	1.043
02/03/2012	1.045
02/04/2012	1.046
02/05/2012	1.048
02/06/2012	1.049
02/07/2012	1.051
02/08/2012	1.052
02/09/2012	1.054
02/10/2012	1.055
02/11/2012	1.057
02/12/2012	1.058
02/13/2012	1.06
02/14/2012	1.061
02/15/2012	1.0630000000000002
02/16/2012	1.064
02/17/2012	1.065
02/18/2012	1.0670000000000002
02/19/2012	1.068
02/20/2012	1.0699999999999998
02/21/2012	1.0710000000000002
02/22/2012	1.073
02/23/2012	1.0739999999999998
02/24/2012	1.076
02/25/2012	1.077
02/26/2012	1.079
02/27/2012	1.08
02/28/2012	1.082
02/29/2012	1.083
03/01/2012	1.084
03/02/2012	1.086
03/03/2012	1.087
03/04/2012	1.089
03/05/2012	1.09
03/06/2012	1.0919999999999999
03/07/2012	1.093
03/08/2012	1.095
03/09/2012	1.0959999999999999
03/10/2012	1.098
03/11/2012	1.099
03/12/2012	1.0999999999999999
03/13/2012	1.102
03/14/2012	1.103
03/15/2012	1.105
03/16/2012	1.106
03/17/2012	1.1079999999999999
03/18/2012	1.109
03/19/2012	1.111
03/20/2012	1.1119999999999999
03/21/2012	1.114
03/22/2012	1.115
03/23/2012	1.117
03/24/2012	1.118
03/25/2012	1.119
03/26/2012	1.121
03/27/2012	1.122
03/28/2012	1.124
03/29/2012	1.125
03/30/2012	1.127
03/31/2012	1.1280000000000001
04/01/2012	1.13
04/02/2012	1.131
04/03/2012	1.133
04/04/2012	1.134
04/05/2012	1.1360000000000001
04/06/2012	1.137
04/07/2012	1.139
04/08/2012	1.1400000000000001
04/09/2012	1.142
04/10/2012	1.143
04/11/2012	1.145
04/12/2012	1.146
04/13/2012	1.1480000000000001
04/14/2012	1.149
04/15/2012	1.151
04/16/2012	1.1520000000000001
04/17/2012	1.154
04/18/2012	1.155
04/19/2012	1.157
04/20/2012	1.158
04/21/2012	1.16
04/22/2012	1.161
04/23/2012	1.163
04/24/2012	1.164
04/25/2012	1.166
04/26/2012	1.167
04/27/2012	1.169
04/28/2012	1.17
04/29/2012	1.172
04/30/2012	1.173
05/01/2012	1.175
05/02/2012	1.176
05/03/2012	1.1780000000000002
05/04/2012	1.179
05/05/2012	1.1809999999999998
05/06/2012	1.1820000000000002
05/07/2012	1.184
05/08/2012	1.185
05/09/2012	1.187
05/10/2012	1.189
05/11/2012	1.1900000000000002
05/12/2012	1.192
05/13/2012	1.193
05/14/2012	1.195
05/15/2012	1.196
05/16/2012	1.198
05/17/2012	1.2
05/18/2012	1.201
05/19/2012	1.203
05/20/2012	1.205
05/21/2012	1.206
05/22/2012	1.208
05/23/2012	1.21
05/24/2012	1.2109999999999999
05/25/2012	1.213
05/26/2012	1.2149999999999999
05/27/2012	1.216
05/28/2012	1.218
05/29/2012	1.22
05/30/2012	1.221
05/31/2012	1.2229999999999999
06/01/2012	1.225
06/02/2012	1.2269999999999999
06/03/2012	1.228
06/04/2012	1.23
06/05/2012	1.232
06/06/2012	1.234
06/07/2012	1.2349999999999999
06/08/2012	1.237
06/09/2012	1.239
06/10/2012	1.2409999999999999
06/11/2012	1.242
06/12/2012	1.244
06/13/2012	1.246
06/14/2012	1.248
06/15/2012	1.25
06/16/2012	1.2510000000000001
06/17/2012	1.253
06/18/2012	1.2550000000000001
06/19/2012	1.257
06/20/2012	1.2590000000000001
06/21/2012	1.261
06/22/2012	1.262
06/23/2012	1.264
06/24/2012	1.266
06/25/2012	1.268
06/26/2012	1.27
06/27/2012	1.272
06/28/2012	1.274
06/29/2012	1.276
06/30/2012	1.277
07/01/2012	1.279
07/02/2012	1.281
07/03/2012	1.283
07/04/2012	1.2850000000000001
07/05/2012	1.287
07/06/2012	1.2890000000000001
07/07/2012	1.291
07/08/2012	1.2930000000000001
07/09/2012	1.295
07/10/2012	1.2959999999999998
07/11/2012	1.298
07/12/2012	1.3
07/13/2012	1.302
07/14/2012	1.304
07/15/2012	1.306
07/16/2012	1.308
07/17/2012	1.31
07/18/2012	1.312
07/19/2012	1.314
07/20/2012	1.316
07/21/2012	1.318
07/22/2012	1.32
07/23/2012	1.322
07/24/2012	1.324
07/25/2012	1.3259999999999998
07/26/2012	1.328
07/27/2012	1.329
07/28/2012	1.331
07/29/2012	1.333
07/30/2012	1.335
07/31/2012	1.337
08/01/2012	1.3390000000000002
08/02/2012	1.341
08/03/2012	1.343
08/04/2012	1.345
08/05/2012	1.347
08/06/2012	1.349
08/07/2012	1.351
08/08/2012	1.353
08/09/2012	1.355
08/10/2012	1.357
08/11/2012	1.359
08/12/2012	1.361
08/13/2012	1.363
08/14/2012	1.365
08/15/2012	1.367
08/16/2012	1.369
08/17/2012	1.371
08/18/2012	1.373
08/19/2012	1.375
08/20/2012	1.377
08/21/2012	1.379
08/22/2012	1.381
08/23/2012	1.383
08/24/2012	1.385
08/25/2012	1.387
08/26/2012	1.389
08/27/2012	1.391
08/28/2012	1.393
08/29/2012	1.395
08/30/2012	1.397
08/31/2012	1.399
09/01/2012	1.401
09/02/2012	1.403
09/03/2012	1.405
09/04/2012	1.407
09/05/2012	1.409
09/06/2012	1.411
09/07/2012	1.413
09/08/2012	1.415
09/09/2012	1.417
09/10/2012	1.419
09/11/2012	1.421
09/12/2012	1.423
09/13/2012	1.425
09/14/2012	1.427
09/15/2012	1.429
09/16/2012	1.431
09/17/2012	1.433
09/18/2012	1.435
09/19/2012	1.437
09/20/2012	1.439
09/21/2012	1.4409999999999998
09/22/2012	1.443
09/23/2012	1.4449999999999998
09/24/2012	1.447
09/25/2012	1.4489999999999998
09/26/2012	1.451
09/27/2012	1.4529999999999998
09/28/2012	1.455
09/29/2012	1.4569999999999999
09/30/2012	1.459
10/01/2012	1.461
10/02/2012	1.463
10/03/2012	1.465
10/04/2012	1.467
10/05/2012	1.468
10/06/2012	1.47
10/07/2012	1.472
10/08/2012	1.474
10/09/2012	1.476
10/10/2012	1.478
10/11/2012	1.48
10/12/2012	1.482
10/13/2012	1.484
10/14/2012	1.486
10/15/2012	1.488
10/16/2012	1.49
10/17/2012	1.492
10/18/2012	1.494
10/19/2012	1.496
10/20/2012	1.498
10/21/2012	1.4989999999999999
10/22/2012	1.5010000000000001
10/23/2012	1.503
10/24/2012	1.505
10/25/2012	1.5070000000000001
10/26/2012	1.509
10/27/2012	1.5110000000000001
10/28/2012	1.513
10/29/2012	1.5150000000000001
10/30/2012	1.517
10/31/2012	1.5190000000000001
11/01/2012	1.52
11/02/2012	1.522
11/03/2012	1.524
11/04/2012	1.526
11/05/2012	1.528
11/06/2012	1.53
11/07/2012	1.532
11/08/2012	1.534
11/09/2012	1.5350000000000001
11/10/2012	1.537
11/11/2012	1.539
11/12/2012	1.541
11/13/2012	1.543
11/14/2012	1.545
11/15/2012	1.546
11/16/2012	1.548
11/17/2012	1.55
11/18/2012	1.552
11/19/2012	1.554
11/20/2012	1.5559999999999998
11/21/2012	1.557
11/22/2012	1.559
11/23/2012	1.5610000000000002
11/24/2012	1.5630000000000002
11/25/2012	1.5650000000000002
11/26/2012	1.566
11/27/2012	1.568
11/28/2012	1.5699999999999998
11/29/2012	1.572
11/30/2012	1.5730000000000002
12/01/2012	1.575
12/02/2012	1.577
12/03/2012	1.5789999999999997
12/04/2012	1.58
12/05/2012	1.582
12/06/2012	1.584
12/07/2012	1.5859999999999999
12/08/2012	1.587
12/09/2012	1.5890000000000002
12/10/2012	1.591
12/11/2012	1.593
12/12/2012	1.5939999999999999
12/13/2012	1.5959999999999999
12/14/2012	1.598
12/15/2012	1.599
12/16/2012	1.601
12/17/2012	1.603
12/18/2012	1.6039999999999999
12/19/2012	1.606
12/20/2012	1.608
12/21/2012	1.609
12/22/2012	1.611
12/23/2012	1.6129999999999998
12/24/2012	1.614
12/25/2012	1.616
12/26/2012	1.6179999999999999
12/27/2012	1.619
12/28/2012	1.6209999999999998
12/29/2012	1.6230000000000002
12/30/2012	1.624
12/31/2012	1.6260000000000001
01/01/2013	1.627
01/02/2013	1.629
01/03/2013	1.6310000000000002
01/04/2013	1.6320000000000001
01/05/2013	1.6340000000000001
01/06/2013	1.635
01/07/2013	1.637
01/08/2013	1.6389999999999998
01/09/2013	1.6400000000000001
01/10/2013	1.6420000000000001
01/11/2013	1.643
01/12/2013	1.645
01/13/2013	1.646
01/14/2013	1.6480000000000001
01/15/2013	1.649
01/16/2013	1.651
01/17/2013	1.652
01/18/2013	1.654
01/19/2013	1.6549999999999998
01/20/2013	1.657
01/21/2013	1.6580000000000001
01/22/2013	1.66
01/23/2013	1.661
01/24/2013	1.6629999999999998
01/25/2013	1.664
01/26/2013	1.6660000000000001
01/27/2013	1.667
01/28/2013	1.6680000000000001
01/29/2013	1.67
01/30/2013	1.6709999999999998
01/31/2013	1.6729999999999998
02/01/2013	1.6740000000000002
02/02/2013	1.6760000000000002
02/03/2013	1.677
02/04/2013	1.678
02/05/2013	1.68
02/06/2013	1.6809999999999998
02/07/2013	1.6820000000000002
02/08/2013	1.6840000000000002
02/09/2013	1.685
02/10/2013	1.687
02/11/2013	1.688
02/12/2013	1.6889999999999998
02/13/2013	1.691
02/14/2013	1.6920000000000002
02/15/2013	1.693
02/16/2013	1.694
02/17/2013	1.696
02/18/2013	1.6969999999999998
02/19/2013	1.698
02/20/2013	1.7000000000000002
02/21/2013	1.701
02/22/2013	1.702
02/23/2013	1.703
02/24/2013	1.7049999999999998
02/25/2013	1.706
02/26/2013	1.7069999999999999
02/27/2013	1.7080000000000002
02/28/2013	1.71
03/01/2013	1.711
03/02/2013	1.712
03/03/2013	1.7129999999999999
03/04/2013	1.714
03/05/2013	1.7160000000000002
03/06/2013	1.717
03/07/2013	1.718
03/08/2013	1.719
03/09/2013	1.72
03/10/2013	1.7209999999999999
03/11/2013	1.722
03/12/2013	1.7239999999999998
03/13/2013	1.725
03/14/2013	1.7260000000000002
03/15/2013	1.727
03/16/2013	1.728
03/17/2013	1.729
03/18/2013	1.73
03/19/2013	1.7309999999999999
03/20/2013	1.7319999999999998
03/21/2013	1.733
03/22/2013	1.7340000000000002
03/23/2013	1.735
03/24/2013	1.736
03/25/2013	1.737
03/26/2013	1.738
03/27/2013	1.7389999999999999
03/28/2013	1.7399999999999998
03/29/2013	1.7409999999999999
03/30/2013	1.7420000000000002
03/31/2013	1.743
04/01/2013	1.744
04/02/2013	1.745
04/03/2013	1.746
04/04/2013	1.7469999999999999
04/05/2013	1.748
04/06/2013	1.7489999999999999
04/07/2013	1.7500000000000002
04/08/2013	1.7510000000000001
04/09/2013	1.752
04/10/2013	1.7530000000000001
04/11/2013	1.754
04/12/2013	1.754
04/13/2013	1.755
04/14/2013	1.756
04/15/2013	1.757
04/16/2013	1.7579999999999998
04/17/2013	1.7590000000000001
04/18/2013	1.7590000000000001
04/19/2013	1.76
04/20/2013	1.7610000000000001
04/21/2013	1.762
04/22/2013	1.763
04/23/2013	1.763
04/24/2013	1.764
04/25/2013	1.765
04/26/2013	1.7659999999999998
04/27/2013	1.7659999999999998
04/28/2013	1.7670000000000001
04/29/2013	1.7680000000000002
04/30/2013	1.7690000000000001
05/01/2013	1.7690000000000001
05/02/2013	1.77
05/03/2013	1.771
05/04/2013	1.771
05/05/2013	1.772
05/06/2013	1.773
05/07/2013	1.773
05/08/2013	1.7739999999999998
05/09/2013	1.7739999999999998
05/10/2013	1.775
05/11/2013	1.7760000000000002
05/12/2013	1.7760000000000002
05/13/2013	1.7770000000000001
05/14/2013	1.7770000000000001
05/15/2013	1.778
05/16/2013	1.778
05/17/2013	1.779
05/18/2013	1.779
05/19/2013	1.78
05/20/2013	1.78
05/21/2013	1.781
05/22/2013	1.781
05/23/2013	1.7819999999999998
05/24/2013	1.7819999999999998
05/25/2013	1.783
05/26/2013	1.783
05/27/2013	1.783
05/28/2013	1.7840000000000003
05/29/2013	1.7840000000000003
05/30/2013	1.7850000000000001
05/31/2013	1.7850000000000001
06/01/2013	1.7850000000000001
06/02/2013	1.7850000000000001
06/03/2013	1.786
06/04/2013	1.786
06/05/2013	1.786
06/06/2013	1.7870000000000001
06/07/2013	1.7870000000000001
06/08/2013	1.7870000000000001
06/09/2013	1.7870000000000001
06/10/2013	1.788
06/11/2013	1.788
06/12/2013	1.788
06/13/2013	1.788
06/14/2013	1.788
06/15/2013	1.789
06/16/2013	1.789
06/17/2013	1.789
06/18/2013	1.789
06/19/2013	1.789
06/20/2013	1.789
06/21/2013	1.789
06/22/2013	1.79
06/23/2013	1.79
06/24/2013	1.79
06/25/2013	1.79
06/26/2013	1.79
06/27/2013	1.79
06/28/2013	1.79
06/29/2013	1.79
06/30/2013	1.79
07/01/2013	1.79
07/02/2013	1.79
07/03/2013	1.79
07/04/2013	1.79
07/05/2013	1.79
07/06/2013	1.79
07/07/2013	1.79
07/08/2013	1.79
07/09/2013	1.79
07/10/2013	1.79
07/11/2013	1.789
07/12/2013	1.789
07/13/2013	1.789
07/14/2013	1.789
07/15/2013	1.789
07/16/2013	1.789
07/17/2013	1.789
07/18/2013	1.789
07/19/2013	1.788
07/20/2013	1.788
07/21/2013	1.788
07/22/2013	1.788
07/23/2013	1.788
07/24/2013	1.788
07/25/2013	1.7870000000000001
07/26/2013	1.7870000000000001
07/27/2013	1.7870000000000001
07/28/2013	1.7870000000000001
07/29/2013	1.786
07/30/2013	1.786
07/31/2013	1.786
08/01/2013	1.786
08/02/2013	1.7850000000000001
08/03/2013	1.7850000000000001
08/04/2013	1.7850000000000001
08/05/2013	1.7850000000000001
08/06/2013	1.7840000000000003
08/07/2013	1.7840000000000003
08/08/2013	1.7840000000000003
08/09/2013	1.783
08/10/2013	1.783
08/11/2013	1.783
08/12/2013	1.7819999999999998
08/13/2013	1.7819999999999998
08/14/2013	1.7819999999999998
08/15/2013	1.781
08/16/2013	1.781
08/17/2013	1.78
08/18/2013	1.78
08/19/2013	1.78
08/20/2013	1.779
08/21/2013	1.779
08/22/2013	1.778
08/23/2013	1.778
08/24/2013	1.778
08/25/2013	1.7770000000000001
08/26/2013	1.7770000000000001
08/27/2013	1.7760000000000002
08/28/2013	1.7760000000000002
08/29/2013	1.775
08/30/2013	1.775
08/31/2013	1.7739999999999998
09/01/2013	1.7739999999999998
09/02/2013	1.773
09/03/2013	1.773
09/04/2013	1.772
09/05/2013	1.772
09/06/2013	1.771
09/07/2013	1.771
09/08/2013	1.77
09/09/2013	1.77
09/10/2013	1.7690000000000001
09/11/2013	1.7690000000000001
09/12/2013	1.7680000000000002
09/13/2013	1.7680000000000002
09/14/2013	1.7670000000000001
09/15/2013	1.7670000000000001
09/16/2013	1.7659999999999998
09/17/2013	1.765
09/18/2013	1.765
09/19/2013	1.764
09/20/2013	1.764
09/21/2013	1.763
09/22/2013	1.763
09/23/2013	1.762
09/24/2013	1.7610000000000001
09/25/2013	1.7610000000000001
09/26/2013	1.76
09/27/2013	1.76
09/28/2013	1.7590000000000001
09/29/2013	1.7579999999999998
09/30/2013	1.7579999999999998
10/01/2013	1.757
10/02/2013	1.756
10/03/2013	1.756
10/04/2013	1.755
10/05/2013	1.754
10/06/2013	1.754
10/07/2013	1.7530000000000001
10/08/2013	1.752
10/09/2013	1.752
10/10/2013	1.7510000000000001
10/11/2013	1.7500000000000002
10/12/2013	1.7500000000000002
10/13/2013	1.7489999999999999
10/14/2013	1.748
10/15/2013	1.748
10/16/2013	1.7469999999999999
10/17/2013	1.746
10/18/2013	1.745
10/19/2013	1.745
10/20/2013	1.744
10/21/2013	1.743
10/22/2013	1.743
10/23/2013	1.7420000000000002
10/24/2013	1.7409999999999999
10/25/2013	1.7399999999999998
10/26/2013	1.7399999999999998
10/27/2013	1.7389999999999999
10/28/2013	1.738
10/29/2013	1.737
10/30/2013	1.737
10/31/2013	1.736
11/01/2013	1.735
11/02/2013	1.7340000000000002
11/03/2013	1.7340000000000002
11/04/2013	1.733
11/05/2013	1.7319999999999998
11/06/2013	1.7309999999999999
11/07/2013	1.73
11/08/2013	1.73
11/09/2013	1.729
11/10/2013	1.728
11/11/2013	1.727
11/12/2013	1.727
11/13/2013	1.7260000000000002
11/14/2013	1.725
11/15/2013	1.7239999999999998
11/16/2013	1.7229999999999999
11/17/2013	1.7229999999999999
11/18/2013	1.722
11/19/2013	1.7209999999999999
11/20/2013	1.72
11/21/2013	1.719
11/22/2013	1.718
11/23/2013	1.718
11/24/2013	1.717
11/25/2013	1.7160000000000002
11/26/2013	1.7149999999999999
11/27/2013	1.714
11/28/2013	1.7129999999999999
11/29/2013	1.7129999999999999
11/30/2013	1.712
12/01/2013	1.711
12/02/2013	1.71
12/03/2013	1.709
12/04/2013	1.7080000000000002
12/05/2013	1.7080000000000002
12/06/2013	1.7069999999999999
12/07/2013	1.706
12/08/2013	1.7049999999999998
12/09/2013	1.704
12/10/2013	1.703
12/11/2013	1.703
12/12/2013	1.702
12/13/2013	1.701
12/14/2013	1.7000000000000002
12/15/2013	1.699
12/16/2013	1.698
12/17/2013	1.6969999999999998
12/18/2013	1.696
12/19/2013	1.696
12/20/2013	1.695
12/21/2013	1.694
12/22/2013	1.693
12/23/2013	1.6920000000000002
12/24/2013	1.691
12/25/2013	1.69
12/26/2013	1.6889999999999998
12/27/2013	1.6889999999999998
12/28/2013	1.688
12/29/2013	1.687
12/30/2013	1.686
12/31/2013	1.685
01/01/2014	1.6840000000000002
01/02/2014	1.683
01/03/2014	1.6820000000000002
01/04/2014	1.6820000000000002
01/05/2014	1.6809999999999998
01/06/2014	1.68
01/07/2014	1.6789999999999998
01/08/2014	1.678
01/09/2014	1.677
01/10/2014	1.6760000000000002
01/11/2014	1.675
01/12/2014	1.6740000000000002
01/13/2014	1.6740000000000002
01/14/2014	1.6729999999999998
01/15/2014	1.672
01/16/2014	1.6709999999999998
01/17/2014	1.67
01/18/2014	1.669
01/19/2014	1.6680000000000001
01/20/2014	1.667
01/21/2014	1.6660000000000001
01/22/2014	1.6660000000000001
01/23/2014	1.6650000000000003
01/24/2014	1.664
01/25/2014	1.6629999999999998
01/26/2014	1.662
01/27/2014	1.661
01/28/2014	1.66
01/29/2014	1.659
01/30/2014	1.6580000000000001
01/31/2014	1.6580000000000001
02/01/2014	1.657
02/02/2014	1.656
02/03/2014	1.6549999999999998
02/04/2014	1.654
02/05/2014	1.653
02/06/2014	1.652
02/07/2014	1.651
02/08/2014	1.6500000000000001
02/09/2014	1.6500000000000001
02/10/2014	1.649
02/11/2014	1.6480000000000001
02/12/2014	1.6469999999999998
02/13/2014	1.646
02/14/2014	1.645
02/15/2014	1.644
02/16/2014	1.643
02/17/2014	1.6420000000000001
02/18/2014	1.6420000000000001
02/19/2014	1.641
02/20/2014	1.6400000000000001
02/21/2014	1.6389999999999998
02/22/2014	1.638
02/23/2014	1.637
02/24/2014	1.636
02/25/2014	1.635
02/26/2014	1.635
02/27/2014	1.6340000000000001
02/28/2014	1.633
03/01/2014	1.6320000000000001
03/02/2014	1.6310000000000002
03/03/2014	1.63
03/04/2014	1.629
03/05/2014	1.628
03/06/2014	1.628
03/07/2014	1.627
03/08/2014	1.6260000000000001
03/09/2014	1.625
03/10/2014	1.624
03/11/2014	1.6230000000000002
03/12/2014	1.6219999999999999
03/13/2014	1.6219999999999999
03/14/2014	1.6209999999999998
03/15/2014	1.6199999999999999
03/16/2014	1.619
03/17/2014	1.6179999999999999
03/18/2014	1.617
03/19/2014	1.617
03/20/2014	1.616
03/21/2014	1.6150000000000002
03/22/2014	1.614
03/23/2014	1.6129999999999998
03/24/2014	1.6119999999999999
03/25/2014	1.611
03/26/2014	1.611
03/27/2014	1.6099999999999999
03/28/2014	1.609
03/29/2014	1.608
03/30/2014	1.6070000000000002
03/31/2014	1.6070000000000002
04/01/2014	1.606
04/02/2014	1.6049999999999998
04/03/2014	1.6039999999999999
04/04/2014	1.603
04/05/2014	1.6019999999999999
04/06/2014	1.6019999999999999
04/07/2014	1.601
04/08/2014	1.6
04/09/2014	1.599
04/10/2014	1.598
04/11/2014	1.598
04/12/2014	1.5970000000000002
04/13/2014	1.5959999999999999
04/14/2014	1.595
04/15/2014	1.5939999999999999
04/16/2014	1.5939999999999999
04/17/2014	1.593
04/18/2014	1.592
04/19/2014	1.591
04/20/2014	1.59
04/21/2014	1.59
04/22/2014	1.5890000000000002
04/23/2014	1.5879999999999999
04/24/2014	1.587
04/25/2014	1.587
04/26/2014	1.5859999999999999
04/27/2014	1.585
04/28/2014	1.584
04/29/2014	1.584
04/30/2014	1.583
05/01/2014	1.582
05/02/2014	1.5810000000000002
05/03/2014	1.5810000000000002
05/04/2014	1.58
05/05/2014	1.5789999999999997
05/06/2014	1.5779999999999998
05/07/2014	1.5779999999999998
05/08/2014	1.577
05/09/2014	1.576
05/10/2014	1.575
05/11/2014	1.575
05/12/2014	1.574
05/13/2014	1.5730000000000002
05/14/2014	1.5730000000000002
05/15/2014	1.572
05/16/2014	1.5709999999999997
05/17/2014	1.5699999999999998
05/18/2014	1.5699999999999998
05/19/2014	1.569
05/20/2014	1.568
05/21/2014	1.568
05/22/2014	1.567
05/23/2014	1.566
05/24/2014	1.566
05/25/2014	1.5650000000000002
05/26/2014	1.564
05/27/2014	1.564
05/28/2014	1.5630000000000002
05/29/2014	1.562
05/30/2014	1.562
05/31/2014	1.5610000000000002
06/01/2014	1.5599999999999998
06/02/2014	1.5599999999999998
06/03/2014	1.559
06/04/2014	1.558
06/05/2014	1.558
06/06/2014	1.557
06/07/2014	1.557
06/08/2014	1.5559999999999998
06/09/2014	1.555
06/10/2014	1.555
06/11/2014	1.554
06/12/2014	1.553
06/13/2014	1.553
06/14/2014	1.552
06/15/2014	1.552
06/16/2014	1.551
06/17/2014	1.55
06/18/2014	1.55
06/19/2014	1.549
06/20/2014	1.549
06/21/2014	1.548
06/22/2014	1.548
06/23/2014	1.547
06/24/2014	1.546
06/25/2014	1.546
06/26/2014	1.545
06/27/2014	1.545
06/28/2014	1.544
06/29/2014	1.544
06/30/2014	1.543
07/01/2014	1.543
07/02/2014	1.542
07/03/2014	1.542
07/04/2014	1.541
07/05/2014	1.54
07/06/2014	1.54
07/07/2014	1.539
07/08/2014	1.539
07/09/2014	1.538
07/10/2014	1.538
07/11/2014	1.537
07/12/2014	1.537
07/13/2014	1.537
07/14/2014	1.536
07/15/2014	1.536
07/16/2014	1.5350000000000001
07/17/2014	1.5350000000000001
07/18/2014	1.534
07/19/2014	1.534
07/20/2014	1.533
07/21/2014	1.533
07/22/2014	1.532
07/23/2014	1.532
07/24/2014	1.532
07/25/2014	1.5310000000000001
07/26/2014	1.5310000000000001
07/27/2014	1.53
07/28/2014	1.53
07/29/2014	1.529
07/30/2014	1.529
07/31/2014	1.529
08/01/2014	1.528
08/02/2014	1.528
08/03/2014	1.5270000000000001
08/04/2014	1.5270000000000001
08/05/2014	1.5270000000000001
08/06/2014	1.526
08/07/2014	1.526
08/08/2014	1.526
08/09/2014	1.525
08/10/2014	1.525
08/11/2014	1.525
08/12/2014	1.524
08/13/2014	1.524
08/14/2014	1.524
08/15/2014	1.5230000000000001
08/16/2014	1.5230000000000001
08/17/2014	1.5230000000000001
08/18/2014	1.522
08/19/2014	1.522
08/20/2014	1.522
08/21/2014	1.521
08/22/2014	1.521
08/23/2014	1.521
08/24/2014	1.521
08/25/2014	1.52
08/26/2014	1.52
08/27/2014	1.52
08/28/2014	1.52
08/29/2014	1.5190000000000001
08/30/2014	1.5190000000000001
08/31/2014	1.5190000000000001
09/01/2014	1.5190000000000001
09/02/2014	1.518
09/03/2014	1.518
09/04/2014	1.518
09/05/2014	1.518
09/06/2014	1.517
09/07/2014	1.517
09/08/2014	1.517
09/09/2014	1.517
09/10/2014	1.517
09/11/2014	1.517
09/12/2014	1.516
09/13/2014	1.516
09/14/2014	1.516
09/15/2014	1.516
09/16/2014	1.516
09/17/2014	1.516
09/18/2014	1.5150000000000001
09/19/2014	1.5150000000000001
09/20/2014	1.5150000000000001
09/21/2014	1.5150000000000001
09/22/2014	1.5150000000000001
09/23/2014	1.5150000000000001
09/24/2014	1.5150000000000001
09/25/2014	1.5150000000000001
09/26/2014	1.5150000000000001
09/27/2014	1.514
09/28/2014	1.514
09/29/2014	1.514
09/30/2014	1.514
10/01/2014	1.514
10/02/2014	1.514
10/03/2014	1.514
10/04/2014	1.514
10/05/2014	1.514
10/06/2014	1.514
10/07/2014	1.514
10/08/2014	1.514
10/09/2014	1.514
10/10/2014	1.514
10/11/2014	1.514
10/12/2014	1.514
10/13/2014	1.514
10/14/2014	1.514
10/15/2014	1.514
10/16/2014	1.514
10/17/2014	1.514
10/18/2014	1.514
10/19/2014	1.514
10/20/2014	1.514
10/21/2014	1.514
10/22/2014	1.514
10/23/2014	1.514
10/24/2014	1.514
10/25/2014	1.5150000000000001
10/26/2014	1.5150000000000001
10/27/2014	1.5150000000000001
10/28/2014	1.5150000000000001
10/29/2014	1.5150000000000001
10/30/2014	1.5150000000000001
10/31/2014	1.5150000000000001
11/01/2014	1.5150000000000001
11/02/2014	1.516
11/03/2014	1.516
11/04/2014	1.516
11/05/2014	1.516
11/06/2014	1.516
11/07/2014	1.516
11/08/2014	1.516
11/09/2014	1.517
11/10/2014	1.517
11/11/2014	1.517
11/12/2014	1.517
11/13/2014	1.517
11/14/2014	1.518
11/15/2014	1.518
11/16/2014	1.518
11/17/2014	1.518
11/18/2014	1.5190000000000001
11/19/2014	1.5190000000000001
11/20/2014	1.5190000000000001
11/21/2014	1.5190000000000001
11/22/2014	1.52
11/23/2014	1.52
11/24/2014	1.52
11/25/2014	1.521
11/26/2014	1.521
11/27/2014	1.521
11/28/2014	1.521
11/29/2014	1.522
11/30/2014	1.522
12/01/2014	1.522
12/02/2014	1.5230000000000001
12/03/2014	1.5230000000000001
12/04/2014	1.524
12/05/2014	1.524
12/06/2014	1.524
12/07/2014	1.525
12/08/2014	1.525
12/09/2014	1.525
12/10/2014	1.526
12/11/2014	1.526
12/12/2014	1.5270000000000001
12/13/2014	1.5270000000000001
12/14/2014	1.5270000000000001
12/15/2014	1.528
12/16/2014	1.528
12/17/2014	1.529
12/18/2014	1.529
12/19/2014	1.53
12/20/2014	1.53
12/21/2014	1.5310000000000001
12/22/2014	1.5310000000000001
12/23/2014	1.532
12/24/2014	1.532
12/25/2014	1.533
12/26/2014	1.533
12/27/2014	1.534
12/28/2014	1.534
12/29/2014	1.5350000000000001
12/30/2014	1.5350000000000001
12/31/2014	1.536
01/01/2015	1.536
01/02/2015	1.537
01/03/2015	1.538
01/04/2015	1.538
01/05/2015	1.539
01/06/2015	1.539
01/07/2015	1.54
01/08/2015	1.54
01/09/2015	1.541
01/10/2015	1.542
01/11/2015	1.542
01/12/2015	1.543
01/13/2015	1.544
01/14/2015	1.544
01/15/2015	1.545
01/16/2015	1.546
01/17/2015	1.546
01/18/2015	1.547
01/19/2015	1.548
01/20/2015	1.548
01/21/2015	1.549
01/22/2015	1.55
01/23/2015	1.551
01/24/2015	1.551
01/25/2015	1.552
01/26/2015	1.553
01/27/2015	1.553
01/28/2015	1.554
01/29/2015	1.555
01/30/2015	1.5559999999999998
01/31/2015	1.557
02/01/2015	1.557
02/02/2015	1.558
02/03/2015	1.559
02/04/2015	1.5599999999999998
02/05/2015	1.5610000000000002
02/06/2015	1.5610000000000002
02/07/2015	1.562
02/08/2015	1.5630000000000002
02/09/2015	1.564
02/10/2015	1.5650000000000002
02/11/2015	1.566
02/12/2015	1.567
02/13/2015	1.568
02/14/2015	1.568
02/15/2015	1.569
02/16/2015	1.5699999999999998
02/17/2015	1.5709999999999997
02/18/2015	1.572
02/19/2015	1.5730000000000002
02/20/2015	1.574
02/21/2015	1.575
02/22/2015	1.576
02/23/2015	1.577
02/24/2015	1.5779999999999998
02/25/2015	1.5789999999999997
02/26/2015	1.58
02/27/2015	1.5810000000000002
02/28/2015	1.582
03/01/2015	1.583
03/02/2015	1.584
03/03/2015	1.585
03/04/2015	1.5859999999999999
03/05/2015	1.587
03/06/2015	1.5879999999999999
03/07/2015	1.5890000000000002
03/08/2015	1.59
03/09/2015	1.591
03/10/2015	1.592
03/11/2015	1.593
03/12/2015	1.595
03/13/2015	1.5959999999999999
03/14/2015	1.5970000000000002
03/15/2015	1.598
03/16/2015	1.599
03/17/2015	1.6
03/18/2015	1.601
03/19/2015	1.603
03/20/2015	1.6039999999999999
03/21/2015	1.6049999999999998
03/22/2015	1.606
03/23/2015	1.6070000000000002
03/24/2015	1.608
03/25/2015	1.6099999999999999
03/26/2015	1.611
03/27/2015	1.6119999999999999
03/28/2015	1.6129999999999998
03/29/2015	1.6150000000000002
03/30/2015	1.616
03/31/2015	1.617
04/01/2015	1.6179999999999999
04/02/2015	1.6199999999999999
04/03/2015	1.6209999999999998
04/04/2015	1.6219999999999999
04/05/2015	1.624
04/06/2015	1.625
04/07/2015	1.6260000000000001
04/08/2015	1.628
04/09/2015	1.629
04/10/2015	1.63
04/11/2015	1.6320000000000001
04/12/2015	1.633
04/13/2015	1.6340000000000001
04/14/2015	1.636
04/15/2015	1.637
04/16/2015	1.6389999999999998
04/17/2015	1.6400000000000001
04/18/2015	1.641
04/19/2015	1.643
04/20/2015	1.644
04/21/2015	1.646
04/22/2015	1.6469999999999998
04/23/2015	1.649
04/24/2015	1.6500000000000001
04/25/2015	1.652
04/26/2015	1.653
04/27/2015	1.6549999999999998
04/28/2015	1.656
04/29/2015	1.6580000000000001
04/30/2015	1.659
05/01/2015	1.661
05/02/2015	1.662
05/03/2015	1.664
05/04/2015	1.6650000000000003
05/05/2015	1.667
05/06/2015	1.6680000000000001
05/07/2015	1.67
05/08/2015	1.672
05/09/2015	1.6729999999999998
05/10/2015	1.675
05/11/2015	1.677
05/12/2015	1.678
05/13/2015	1.68
05/14/2015	1.6809999999999998
05/15/2015	1.683
05/16/2015	1.685
05/17/2015	1.686
05/18/2015	1.688
05/19/2015	1.69
05/20/2015	1.6920000000000002
05/21/2015	1.693
05/22/2015	1.695
05/23/2015	1.6969999999999998
05/24/2015	1.698
05/25/2015	1.7000000000000002
05/26/2015	1.702
05/27/2015	1.704
05/28/2015	1.7049999999999998
05/29/2015	1.7069999999999999
05/30/2015	1.709
05/31/2015	1.711
06/01/2015	1.7129999999999999
06/02/2015	1.714
06/03/2015	1.7160000000000002
06/04/2015	1.718
06/05/2015	1.72
06/06/2015	1.722
06/07/2015	1.7239999999999998
06/08/2015	1.725
06/09/2015	1.727
06/10/2015	1.729
06/11/2015	1.7309999999999999
06/12/2015	1.733
06/13/2015	1.735
06/14/2015	1.737
06/15/2015	1.7389999999999999
06/16/2015	1.7399999999999998
06/17/2015	1.7420000000000002
06/18/2015	1.744
06/19/2015	1.746
06/20/2015	1.748
06/21/2015	1.7500000000000002
06/22/2015	1.752
06/23/2015	1.754
06/24/2015	1.756
06/25/2015	1.7579999999999998
06/26/2015	1.76
06/27/2015	1.762
06/28/2015	1.764
06/29/2015	1.7659999999999998
06/30/2015	1.7680000000000002
07/01/2015	1.77
07/02/2015	1.772
07/03/2015	1.7739999999999998
07/04/2015	1.7760000000000002
07/05/2015	1.778
07/06/2015	1.78
07/07/2015	1.7819999999999998
07/08/2015	1.7840000000000003
07/09/2015	1.786
07/10/2015	1.788
07/11/2015	1.791
07/12/2015	1.7930000000000001
07/13/2015	1.7950000000000002
07/14/2015	1.797
07/15/2015	1.799
07/16/2015	1.8010000000000002
07/17/2015	1.8030000000000002
07/18/2015	1.805
07/19/2015	1.8079999999999998
07/20/2015	1.81
07/21/2015	1.812
07/22/2015	1.814
07/23/2015	1.8159999999999998
07/24/2015	1.818
07/25/2015	1.82
07/26/2015	1.823
07/27/2015	1.825
07/28/2015	1.8270000000000002
07/29/2015	1.8290000000000002
07/30/2015	1.831
07/31/2015	1.8339999999999999
08/01/2015	1.836
08/02/2015	1.838
08/03/2015	1.8399999999999999
08/04/2015	1.8429999999999997
08/05/2015	1.8450000000000002
08/06/2015	1.847
08/07/2015	1.849
08/08/2015	1.8519999999999999
08/09/2015	1.854
08/10/2015	1.856
08/11/2015	1.8579999999999999
08/12/2015	1.8610000000000002
08/13/2015	1.863
08/14/2015	1.865
08/15/2015	1.867
08/16/2015	1.87
08/17/2015	1.872
08/18/2015	1.8739999999999999
08/19/2015	1.8769999999999998
08/20/2015	1.879
08/21/2015	1.881
08/22/2015	1.884
08/23/2015	1.886
08/24/2015	1.8880000000000001
08/25/2015	1.891
08/26/2015	1.8929999999999998
08/27/2015	1.8950000000000002
08/28/2015	1.8980000000000001
08/29/2015	1.9
08/30/2015	1.902
08/31/2015	1.905
09/01/2015	1.907
09/02/2015	1.91
09/03/2015	1.9120000000000001
09/04/2015	1.9140000000000001
09/05/2015	1.917
09/06/2015	1.9189999999999998
09/07/2015	1.9220000000000002
09/08/2015	1.924
09/09/2015	1.926
09/10/2015	1.9290000000000003
09/11/2015	1.931
09/12/2015	1.934
09/13/2015	1.936
09/14/2015	1.939
09/15/2015	1.941
09/16/2015	1.9429999999999998
09/17/2015	1.9460000000000002
09/18/2015	1.9480000000000002
09/19/2015	1.951
09/20/2015	1.9529999999999998
09/21/2015	1.9560000000000002
09/22/2015	1.958
09/23/2015	1.9609999999999999
09/24/2015	1.963
09/25/2015	1.966
09/26/2015	1.968
09/27/2015	1.9709999999999999
09/28/2015	1.973
09/29/2015	1.976
09/30/2015	1.978
10/01/2015	1.981
10/02/2015	1.983
10/03/2015	1.986
10/04/2015	1.9879999999999998
10/05/2015	1.991
10/06/2015	1.9929999999999999
10/07/2015	1.9959999999999998
10/08/2015	1.9980000000000002
10/09/2015	2.001
10/10/2015	2.003
10/11/2015	2.0060000000000002
10/12/2015	2.009
10/13/2015	2.011
10/14/2015	2.0140000000000002
10/15/2015	2.016
10/16/2015	2.019
10/17/2015	2.021
10/18/2015	2.024
10/19/2015	2.027
10/20/2015	2.029
10/21/2015	2.032
10/22/2015	2.0340000000000003
10/23/2015	2.037
10/24/2015	2.0389999999999997
10/25/2015	2.0420000000000003
10/26/2015	2.045
10/27/2015	2.0469999999999997
10/28/2015	2.0500000000000003
10/29/2015	2.052
10/30/2015	2.0549999999999997
10/31/2015	2.0580000000000003
11/01/2015	2.06
11/02/2015	2.0629999999999997
11/03/2015	2.0660000000000003
11/04/2015	2.068
11/05/2015	2.0709999999999997
11/06/2015	2.073
11/07/2015	2.076
11/08/2015	2.0789999999999997
11/09/2015	2.081
11/10/2015	2.084
11/11/2015	2.0869999999999997
11/12/2015	2.089
11/13/2015	2.092
11/14/2015	2.095
11/15/2015	2.097
11/16/2015	2.1
11/17/2015	2.103
11/18/2015	2.105
11/19/2015	2.108
11/20/2015	2.111
11/21/2015	2.113
11/22/2015	2.116
11/23/2015	2.119
11/24/2015	2.121
11/25/2015	2.1239999999999997
11/26/2015	2.1270000000000002
11/27/2015	2.129
11/28/2015	2.1319999999999997
11/29/2015	2.1350000000000002
11/30/2015	2.137
12/01/2015	2.1399999999999997
12/02/2015	2.1430000000000002
12/03/2015	2.146
12/04/2015	2.1479999999999997
12/05/2015	2.1510000000000002
12/06/2015	2.154
12/07/2015	2.156
12/08/2015	2.1590000000000003
12/09/2015	2.162
12/10/2015	2.165
12/11/2015	2.167
12/12/2015	2.17
12/13/2015	2.173
12/14/2015	2.175
12/15/2015	2.178
12/16/2015	2.181
12/17/2015	2.1839999999999997
12/18/2015	2.186
12/19/2015	2.189
12/20/2015	2.1919999999999997
12/21/2015	2.1950000000000003
12/22/2015	2.197
12/23/2015	2.1999999999999997
12/24/2015	2.2030000000000003
12/25/2015	2.206
12/26/2015	2.2079999999999997
12/27/2015	2.2110000000000003
12/28/2015	2.214
12/29/2015	2.217
12/30/2015	2.2190000000000003
12/31/2015	2.222
01/01/2016	2.225
01/02/2016	2.228
01/03/2016	2.23
01/04/2016	2.233
01/05/2016	2.236
01/06/2016	2.239
01/07/2016	2.241
01/08/2016	2.244
01/09/2016	2.247
01/10/2016	2.25
01/11/2016	2.252
01/12/2016	2.255
01/13/2016	2.258
01/14/2016	2.261
01/15/2016	2.263
01/16/2016	2.266
01/17/2016	2.2689999999999997
01/18/2016	2.2720000000000002
01/19/2016	2.275
01/20/2016	2.2769999999999997
01/21/2016	2.2800000000000002
01/22/2016	2.283
01/23/2016	2.286
01/24/2016	2.289
01/25/2016	2.291
01/26/2016	2.294
01/27/2016	2.297
01/28/2016	2.3
01/29/2016	2.302
01/30/2016	2.305
01/31/2016	2.308
02/01/2016	2.311
02/02/2016	2.314
02/03/2016	2.316
02/04/2016	2.319
02/05/2016	2.322
02/06/2016	2.325
02/07/2016	2.328
02/08/2016	2.33
02/09/2016	2.333
02/10/2016	2.336
02/11/2016	2.339
02/12/2016	2.342
02/13/2016	2.344
02/14/2016	2.347
02/15/2016	2.35
02/16/2016	2.3529999999999998
02/17/2016	2.3560000000000003
02/18/2016	2.358
02/19/2016	2.3609999999999998
02/20/2016	2.3640000000000003
02/21/2016	2.367
02/22/2016	2.37
02/23/2016	2.3720000000000003
02/24/2016	2.375
02/25/2016	2.378
02/26/2016	2.3810000000000002
02/27/2016	2.384
02/28/2016	2.386
02/29/2016	2.3890000000000002
03/01/2016	2.392
03/02/2016	2.395
03/03/2016	2.398
03/04/2016	2.4
03/05/2016	2.403
03/06/2016	2.406
03/07/2016	2.409
03/08/2016	2.412
03/09/2016	2.414
03/10/2016	2.4170000000000003
03/11/2016	2.42
03/12/2016	2.423
03/13/2016	2.426
03/14/2016	2.428
03/15/2016	2.431
03/16/2016	2.434
03/17/2016	2.437
03/18/2016	2.44
03/19/2016	2.442
03/20/2016	2.445
03/21/2016	2.448
03/22/2016	2.451
03/23/2016	2.4539999999999997
03/24/2016	2.456
03/25/2016	2.459
03/26/2016	2.4619999999999997
03/27/2016	2.465
03/28/2016	2.468
03/29/2016	2.4699999999999998
03/30/2016	2.473
03/31/2016	2.476
04/01/2016	2.479
04/02/2016	2.4819999999999998
04/03/2016	2.484
04/04/2016	2.487
04/05/2016	2.4899999999999998
04/06/2016	2.493
04/07/2016	2.496
04/08/2016	2.4979999999999998
04/09/2016	2.501
04/10/2016	2.504
04/11/2016	2.5069999999999997
04/12/2016	2.5100000000000002
04/13/2016	2.512
04/14/2016	2.5149999999999997
04/15/2016	2.5180000000000002
04/16/2016	2.521
04/17/2016	2.524
04/18/2016	2.5260000000000002
04/19/2016	2.529
04/20/2016	2.532
04/21/2016	2.535
04/22/2016	2.537
04/23/2016	2.54
04/24/2016	2.543
04/25/2016	2.546
04/26/2016	2.549
04/27/2016	2.551
04/28/2016	2.554
04/29/2016	2.557
04/30/2016	2.56
05/01/2016	2.562
05/02/2016	2.565
05/03/2016	2.568
05/04/2016	2.571
05/05/2016	2.574
05/06/2016	2.576
05/07/2016	2.579
05/08/2016	2.582
05/09/2016	2.585
05/10/2016	2.587
05/11/2016	2.59
05/12/2016	2.593
05/13/2016	2.596
05/14/2016	2.598
05/15/2016	2.601
05/16/2016	2.604
05/17/2016	2.6069999999999998
05/18/2016	2.609
05/19/2016	2.612
05/20/2016	2.6149999999999998
05/21/2016	2.618
05/22/2016	2.62
05/23/2016	2.6229999999999998
05/24/2016	2.626
05/25/2016	2.629
05/26/2016	2.6310000000000002
05/27/2016	2.634
05/28/2016	2.637
05/29/2016	2.64
05/30/2016	2.642
05/31/2016	2.645
06/01/2016	2.648
06/02/2016	2.65
06/03/2016	2.653
06/04/2016	2.656
06/05/2016	2.659
06/06/2016	2.661
06/07/2016	2.664
06/08/2016	2.667
06/09/2016	2.669
06/10/2016	2.672
06/11/2016	2.675
06/12/2016	2.6780000000000004
06/13/2016	2.68
06/14/2016	2.683
06/15/2016	2.686
06/16/2016	2.688
06/17/2016	2.691
06/18/2016	2.694
06/19/2016	2.697
06/20/2016	2.699
06/21/2016	2.702
06/22/2016	2.705
06/23/2016	2.707
06/24/2016	2.71
06/25/2016	2.713
06/26/2016	2.715
06/27/2016	2.718
06/28/2016	2.721
06/29/2016	2.723
06/30/2016	2.726
07/01/2016	2.7289999999999996
07/02/2016	2.731
07/03/2016	2.734
07/04/2016	2.7369999999999997
07/05/2016	2.7390000000000003
07/06/2016	2.742
07/07/2016	2.7449999999999997
07/08/2016	2.7470000000000003
07/09/2016	2.75
07/10/2016	2.753
07/11/2016	2.7550000000000003
07/12/2016	2.758
07/13/2016	2.761
07/14/2016	2.763
07/15/2016	2.766
07/16/2016	2.768
07/17/2016	2.771
07/18/2016	2.774
07/19/2016	2.776
07/20/2016	2.779
07/21/2016	2.782
07/22/2016	2.784
07/23/2016	2.787
07/24/2016	2.789
07/25/2016	2.792
07/26/2016	2.795
07/27/2016	2.7969999999999997
07/28/2016	2.8000000000000003
07/29/2016	2.802
07/30/2016	2.8049999999999997
07/31/2016	2.8080000000000003
08/01/2016	2.81
08/02/2016	2.8129999999999997
08/03/2016	2.815
08/04/2016	2.818
08/05/2016	2.8209999999999997
08/06/2016	2.823
08/07/2016	2.826
08/08/2016	2.828
08/09/2016	2.831
08/10/2016	2.833
08/11/2016	2.836
08/12/2016	2.839
08/13/2016	2.841
08/14/2016	2.844
08/15/2016	2.846
08/16/2016	2.849
08/17/2016	2.851
08/18/2016	2.854
08/19/2016	2.856
08/20/2016	2.859
08/21/2016	2.862
08/22/2016	2.864
08/23/2016	2.867
08/24/2016	2.869
08/25/2016	2.872
08/26/2016	2.874
08/27/2016	2.8770000000000002
08/28/2016	2.879
08/29/2016	2.8819999999999997
08/30/2016	2.884
08/31/2016	2.887
09/01/2016	2.889
09/02/2016	2.8920000000000003
09/03/2016	2.894
09/04/2016	2.897
09/05/2016	2.899
09/06/2016	2.902
09/07/2016	2.904
09/08/2016	2.907
09/09/2016	2.9090000000000003
09/10/2016	2.912
09/11/2016	2.9139999999999997
09/12/2016	2.916
09/13/2016	2.919
09/14/2016	2.921
09/15/2016	2.924
09/16/2016	2.926
09/17/2016	2.929
09/18/2016	2.931
09/19/2016	2.934
09/20/2016	2.936
09/21/2016	2.938
09/22/2016	2.941
09/23/2016	2.943
09/24/2016	2.946
09/25/2016	2.948
09/26/2016	2.951
09/27/2016	2.9530000000000003
09/28/2016	2.955
09/29/2016	2.9579999999999997
09/30/2016	2.96
10/01/2016	2.963
10/02/2016	2.965
10/03/2016	2.9669999999999996
10/04/2016	2.97
10/05/2016	2.972
10/06/2016	2.9739999999999998
10/07/2016	2.9770000000000003
10/08/2016	2.979
10/09/2016	2.9819999999999998
10/10/2016	2.984
10/11/2016	2.986
10/12/2016	2.989
10/13/2016	2.991
10/14/2016	2.993
10/15/2016	2.996
10/16/2016	2.9979999999999998
10/17/2016	3.0
10/18/2016	3.003
10/19/2016	3.005
10/20/2016	3.007
10/21/2016	3.01
10/22/2016	3.012
10/23/2016	3.0140000000000002
10/24/2016	3.017
10/25/2016	3.019
10/26/2016	3.021
10/27/2016	3.023
10/28/2016	3.026
10/29/2016	3.028
10/30/2016	3.0300000000000002
10/31/2016	3.033
11/01/2016	3.0349999999999997
11/02/2016	3.037
11/03/2016	3.039
11/04/2016	3.042
11/05/2016	3.044
11/06/2016	3.0460000000000003
11/07/2016	3.048
11/08/2016	3.0509999999999997
11/09/2016	3.053
11/10/2016	3.055
11/11/2016	3.057
11/12/2016	3.06
11/13/2016	3.0620000000000003
11/14/2016	3.064
11/15/2016	3.066
11/16/2016	3.068
11/17/2016	3.071
11/18/2016	3.073
11/19/2016	3.075
11/20/2016	3.077
11/21/2016	3.079
11/22/2016	3.082
11/23/2016	3.084
11/24/2016	3.086
11/25/2016	3.088
11/26/2016	3.09
11/27/2016	3.092
11/28/2016	3.0949999999999998
11/29/2016	3.097
11/30/2016	3.099
12/01/2016	3.101
12/02/2016	3.1029999999999998
12/03/2016	3.105
12/04/2016	3.107
12/05/2016	3.11
12/06/2016	3.1119999999999997
12/07/2016	3.114
12/08/2016	3.116
12/09/2016	3.118
12/10/2016	3.1199999999999997
12/11/2016	3.1220000000000003
12/12/2016	3.124
12/13/2016	3.1260000000000003
12/14/2016	3.129
12/15/2016	3.131
12/16/2016	3.1329999999999996
12/17/2016	3.1350000000000002
12/18/2016	3.137
12/19/2016	3.1390000000000002
12/20/2016	3.141
12/21/2016	3.143
12/22/2016	3.145
12/23/2016	3.147
12/24/2016	3.1489999999999996
12/25/2016	3.1510000000000002
12/26/2016	3.1530000000000005
12/27/2016	3.1550000000000002
12/28/2016	3.157
12/29/2016	3.159
12/30/2016	3.161
12/31/2016	3.163
01/01/2017	3.1649999999999996
01/02/2017	3.167
01/03/2017	3.1690000000000005
01/04/2017	3.1710000000000003
01/05/2017	3.173
01/06/2017	3.175
01/07/2017	3.177
01/08/2017	3.179
01/09/2017	3.1809999999999996
01/10/2017	3.183
01/11/2017	3.1850000000000005
01/12/2017	3.1870000000000003
01/13/2017	3.189
01/14/2017	3.1910000000000003
01/15/2017	3.193
01/16/2017	3.1940000000000004
01/17/2017	3.196
01/18/2017	3.198
01/19/2017	3.2
01/20/2017	3.202
01/21/2017	3.2039999999999997
01/22/2017	3.206
01/23/2017	3.2079999999999997
01/24/2017	3.2099999999999995
01/25/2017	3.212
01/26/2017	3.213
01/27/2017	3.215
01/28/2017	3.2169999999999996
01/29/2017	3.2190000000000003
01/30/2017	3.221
01/31/2017	3.2230000000000003
02/01/2017	3.2239999999999998
02/02/2017	3.2259999999999995
02/03/2017	3.228
02/04/2017	3.2300000000000004
02/05/2017	3.232
02/06/2017	3.234
02/07/2017	3.235
02/08/2017	3.237
02/09/2017	3.2390000000000003
02/10/2017	3.241
02/11/2017	3.243
02/12/2017	3.2439999999999998
02/13/2017	3.2460000000000004
02/14/2017	3.248
02/15/2017	3.25
02/16/2017	3.251
02/17/2017	3.253
02/18/2017	3.2550000000000003
02/19/2017	3.257
02/20/2017	3.258
02/21/2017	3.26
02/22/2017	3.2620000000000005
02/23/2017	3.263
02/24/2017	3.2649999999999997
02/25/2017	3.267
02/26/2017	3.2689999999999997
02/27/2017	3.27
02/28/2017	3.272
03/01/2017	3.274
03/02/2017	3.2750000000000004
03/03/2017	3.277
03/04/2017	3.279
03/05/2017	3.2800000000000002
03/06/2017	3.282
03/07/2017	3.2840000000000003
03/08/2017	3.2849999999999997
03/09/2017	3.2870000000000004
03/10/2017	3.288
03/11/2017	3.29
03/12/2017	3.292
03/13/2017	3.293
03/14/2017	3.295
03/15/2017	3.2969999999999997
03/16/2017	3.298
03/17/2017	3.3000000000000003
03/18/2017	3.3009999999999997
03/19/2017	3.3029999999999995
03/20/2017	3.304
03/21/2017	3.306
03/22/2017	3.308
03/23/2017	3.309
03/24/2017	3.311
03/25/2017	3.312
03/26/2017	3.314
03/27/2017	3.315
03/28/2017	3.3169999999999997
03/29/2017	3.318
03/30/2017	3.32
03/31/2017	3.321
04/01/2017	3.3230000000000004
04/02/2017	3.324
04/03/2017	3.3259999999999996
04/04/2017	3.327
04/05/2017	3.329
04/06/2017	3.3300000000000005
04/07/2017	3.3320000000000003
04/08/2017	3.3329999999999997
04/09/2017	3.335
04/10/2017	3.3360000000000003
04/11/2017	3.3369999999999997
04/12/2017	3.3390000000000004
04/13/2017	3.34
04/14/2017	3.3419999999999996
04/15/2017	3.343
04/16/2017	3.345
04/17/2017	3.3459999999999996
04/18/2017	3.347
04/19/2017	3.3489999999999998
04/20/2017	3.35
04/21/2017	3.351
04/22/2017	3.3529999999999998
04/23/2017	3.354
04/24/2017	3.356
04/25/2017	3.357
04/26/2017	3.3579999999999997
04/27/2017	3.36
04/28/2017	3.361
04/29/2017	3.3619999999999997
04/30/2017	3.3640000000000003
05/01/2017	3.3649999999999998
05/02/2017	3.366
05/03/2017	3.3680000000000003
05/04/2017	3.3689999999999998
05/05/2017	3.37
05/06/2017	3.3709999999999996
05/07/2017	3.373
05/08/2017	3.374
05/09/2017	3.375
05/10/2017	3.376
05/11/2017	3.3779999999999997
05/12/2017	3.379
05/13/2017	3.38
05/14/2017	3.381
05/15/2017	3.383
05/16/2017	3.3840000000000003
05/17/2017	3.385
05/18/2017	3.386
05/19/2017	3.388
05/20/2017	3.3890000000000002
05/21/2017	3.39
05/22/2017	3.3910000000000005
05/23/2017	3.3930000000000002
05/24/2017	3.3939999999999997
05/25/2017	3.395
05/26/2017	3.396
05/27/2017	3.3970000000000002
05/28/2017	3.399
05/29/2017	3.4000000000000004
05/30/2017	3.401
05/31/2017	3.402
06/01/2017	3.404
06/02/2017	3.405
06/03/2017	3.406
06/04/2017	3.4070000000000005
06/05/2017	3.408
06/06/2017	3.4099999999999997
06/07/2017	3.411
06/08/2017	3.412
06/09/2017	3.4130000000000003
06/10/2017	3.4139999999999997
06/11/2017	3.415
06/12/2017	3.417
06/13/2017	3.418
06/14/2017	3.4189999999999996
06/15/2017	3.42
06/16/2017	3.421
06/17/2017	3.422
06/18/2017	3.424
06/19/2017	3.4250000000000003
06/20/2017	3.4259999999999997
06/21/2017	3.427
06/22/2017	3.428
06/23/2017	3.4290000000000003
06/24/2017	3.431
06/25/2017	3.4320000000000004
06/26/2017	3.433
06/27/2017	3.434
06/28/2017	3.435
06/29/2017	3.436
06/30/2017	3.437
07/01/2017	3.4389999999999996
07/02/2017	3.44
07/03/2017	3.4410000000000003
07/04/2017	3.4419999999999997
07/05/2017	3.443
07/06/2017	3.444
07/07/2017	3.4450000000000003
07/08/2017	3.4459999999999997
07/09/2017	3.447
07/10/2017	3.449
07/11/2017	3.45
07/12/2017	3.451
07/13/2017	3.4520000000000004
07/14/2017	3.453
07/15/2017	3.454
07/16/2017	3.4549999999999996
07/17/2017	3.456
07/18/2017	3.457
07/19/2017	3.458
07/20/2017	3.46
07/21/2017	3.4610000000000003
07/22/2017	3.4619999999999997
07/23/2017	3.463
07/24/2017	3.4639999999999995
07/25/2017	3.465
07/26/2017	3.466
07/27/2017	3.467
07/28/2017	3.4680000000000004
07/29/2017	3.469
07/30/2017	3.47
07/31/2017	3.4709999999999996
08/01/2017	3.472
08/02/2017	3.474
08/03/2017	3.4750000000000005
08/04/2017	3.476
08/05/2017	3.4770000000000003
08/06/2017	3.4779999999999998
08/07/2017	3.479
08/08/2017	3.4799999999999995
08/09/2017	3.481
08/10/2017	3.4819999999999998
08/11/2017	3.483
08/12/2017	3.4840000000000004
08/13/2017	3.485
08/14/2017	3.486
08/15/2017	3.4869999999999997
08/16/2017	3.488
08/17/2017	3.489
08/18/2017	3.49
08/19/2017	3.4909999999999997
08/20/2017	3.492
08/21/2017	3.4930000000000003
08/22/2017	3.4939999999999998
08/23/2017	3.495
08/24/2017	3.496
08/25/2017	3.497
08/26/2017	3.4979999999999998
08/27/2017	3.499
08/28/2017	3.5000000000000004
08/29/2017	3.501
08/30/2017	3.5020000000000002
08/31/2017	3.5029999999999997
09/01/2017	3.504
09/02/2017	3.505
09/03/2017	3.5060000000000002
09/04/2017	3.5069999999999997
09/05/2017	3.508
09/06/2017	3.5090000000000003
09/07/2017	3.51
09/08/2017	3.511
09/09/2017	3.512
09/10/2017	3.5130000000000003
09/11/2017	3.514
09/12/2017	3.515
09/13/2017	3.5159999999999996
09/14/2017	3.517
09/15/2017	3.5180000000000002
09/16/2017	3.519
09/17/2017	3.52
09/18/2017	3.521
09/19/2017	3.5220000000000002
09/20/2017	3.5229999999999997
09/21/2017	3.524
09/22/2017	3.5249999999999995
09/23/2017	3.5249999999999995
09/24/2017	3.526
09/25/2017	3.527
09/26/2017	3.528
09/27/2017	3.5290000000000004
09/28/2017	3.53
09/29/2017	3.531
09/30/2017	3.5319999999999996
10/01/2017	3.533
10/02/2017	3.5340000000000003
10/03/2017	3.535
10/04/2017	3.5360000000000005
10/05/2017	3.537
10/06/2017	3.5380000000000003
10/07/2017	3.5389999999999997
10/08/2017	3.5389999999999997
10/09/2017	3.54
10/10/2017	3.5409999999999995
10/11/2017	3.542
10/12/2017	3.543
10/13/2017	3.544
10/14/2017	3.5450000000000004
10/15/2017	3.546
10/16/2017	3.547
10/17/2017	3.5479999999999996
10/18/2017	3.5479999999999996
10/19/2017	3.549
10/20/2017	3.55
10/21/2017	3.551
10/22/2017	3.5520000000000005
10/23/2017	3.553
10/24/2017	3.5540000000000003
10/25/2017	3.5549999999999997
10/26/2017	3.556
10/27/2017	3.556
10/28/2017	3.557
10/29/2017	3.558
10/30/2017	3.5589999999999997
10/31/2017	3.56
11/01/2017	3.5610000000000004
11/02/2017	3.562
11/03/2017	3.563
11/04/2017	3.563
11/05/2017	3.5639999999999996
11/06/2017	3.565
11/07/2017	3.566
11/08/2017	3.567
11/09/2017	3.5680000000000005
11/10/2017	3.569
11/11/2017	3.569
11/12/2017	3.5700000000000003
11/13/2017	3.5709999999999997
11/14/2017	3.572
11/15/2017	3.573
11/16/2017	3.5740000000000003
11/17/2017	3.5740000000000003
11/18/2017	3.5749999999999997
11/19/2017	3.576
11/20/2017	3.5770000000000004
11/21/2017	3.578
11/22/2017	3.579
11/23/2017	3.579
11/24/2017	3.58
11/25/2017	3.581
11/26/2017	3.582
11/27/2017	3.583
11/28/2017	3.5839999999999996
11/29/2017	3.5839999999999996
11/30/2017	3.585
12/01/2017	3.5860000000000003
12/02/2017	3.5869999999999997
12/03/2017	3.588
12/04/2017	3.588
12/05/2017	3.589
12/06/2017	3.5900000000000003
12/07/2017	3.5909999999999997
12/08/2017	3.592
12/09/2017	3.592
12/10/2017	3.5929999999999995
12/11/2017	3.594
12/12/2017	3.595
12/13/2017	3.596
12/14/2017	3.596
12/15/2017	3.5970000000000004
12/16/2017	3.598
12/17/2017	3.599
12/18/2017	3.5999999999999996
12/19/2017	3.5999999999999996
12/20/2017	3.601
12/21/2017	3.6020000000000003
12/22/2017	3.6029999999999998
12/23/2017	3.6029999999999998
12/24/2017	3.604
12/25/2017	3.605
12/26/2017	3.6060000000000003
12/27/2017	3.6060000000000003
12/28/2017	3.6069999999999998
12/29/2017	3.608
12/30/2017	3.6089999999999995
12/31/2017	3.61
01/01/2018	3.61
01/02/2018	3.611
01/03/2018	3.612
01/04/2018	3.6130000000000004
01/05/2018	3.6130000000000004
01/06/2018	3.614
01/07/2018	3.615
01/08/2018	3.6159999999999997
01/09/2018	3.6159999999999997
01/10/2018	3.617
01/11/2018	3.618
01/12/2018	3.6189999999999998
01/13/2018	3.6189999999999998
01/14/2018	3.62
01/15/2018	3.621
01/16/2018	3.621
01/17/2018	3.6220000000000003
01/18/2018	3.6229999999999998
01/19/2018	3.624
01/20/2018	3.624
01/21/2018	3.6249999999999996
01/22/2018	3.626
01/23/2018	3.627
01/24/2018	3.627
01/25/2018	3.628
01/26/2018	3.6290000000000004
01/27/2018	3.6290000000000004
01/28/2018	3.63
01/29/2018	3.6310000000000002
01/30/2018	3.6319999999999997
01/31/2018	3.6319999999999997
02/01/2018	3.633
02/02/2018	3.634
02/03/2018	3.634
02/04/2018	3.6350000000000002
02/05/2018	3.636
02/06/2018	3.636
02/07/2018	3.637
02/08/2018	3.6380000000000003
02/09/2018	3.639
02/10/2018	3.639
02/11/2018	3.64
02/12/2018	3.641
02/13/2018	3.641
02/14/2018	3.642
02/15/2018	3.643
02/16/2018	3.643
02/17/2018	3.644
02/18/2018	3.6450000000000005
02/19/2018	3.6450000000000005
02/20/2018	3.646
02/21/2018	3.6470000000000002
02/22/2018	3.6470000000000002
02/23/2018	3.6479999999999997
02/24/2018	3.649
02/25/2018	3.649
02/26/2018	3.65
02/27/2018	3.6510000000000002
02/28/2018	3.6510000000000002
03/01/2018	3.6519999999999997
03/02/2018	3.653
03/03/2018	3.653
03/04/2018	3.6540000000000004
03/05/2018	3.655
03/06/2018	3.655
03/07/2018	3.656
03/08/2018	3.657
03/09/2018	3.657
03/10/2018	3.6580000000000004
03/11/2018	3.659
03/12/2018	3.659
03/13/2018	3.66
03/14/2018	3.6609999999999996
03/15/2018	3.6609999999999996
03/16/2018	3.662
03/17/2018	3.6630000000000003
03/18/2018	3.6630000000000003
03/19/2018	3.6639999999999997
03/20/2018	3.6639999999999997
03/21/2018	3.665
03/22/2018	3.666
03/23/2018	3.666
03/24/2018	3.6670000000000003
03/25/2018	3.6679999999999997
03/26/2018	3.6679999999999997
03/27/2018	3.669
03/28/2018	3.669
03/29/2018	3.6700000000000004
03/30/2018	3.671
03/31/2018	3.671
04/01/2018	3.672
04/02/2018	3.673
04/03/2018	3.673
04/04/2018	3.6740000000000004
04/05/2018	3.6740000000000004
04/06/2018	3.675
04/07/2018	3.676
04/08/2018	3.676
04/09/2018	3.6769999999999996
04/10/2018	3.6769999999999996
04/11/2018	3.678
04/12/2018	3.6790000000000003
04/13/2018	3.6790000000000003
04/14/2018	3.6799999999999997
04/15/2018	3.6799999999999997
04/16/2018	3.681
04/17/2018	3.682
04/18/2018	3.682
04/19/2018	3.6830000000000003
04/20/2018	3.6830000000000003
04/21/2018	3.6839999999999997
04/22/2018	3.685
04/23/2018	3.685
04/24/2018	3.6859999999999995
04/25/2018	3.6859999999999995
04/26/2018	3.687
04/27/2018	3.687
04/28/2018	3.688
04/29/2018	3.689
04/30/2018	3.689
05/01/2018	3.6900000000000004
05/02/2018	3.6900000000000004
05/03/2018	3.691
05/04/2018	3.692
05/05/2018	3.692
05/06/2018	3.6929999999999996
05/07/2018	3.6929999999999996
05/08/2018	3.694
05/09/2018	3.694
05/10/2018	3.695
05/11/2018	3.695
05/12/2018	3.696
05/13/2018	3.697
05/14/2018	3.697
05/15/2018	3.698
05/16/2018	3.698
05/17/2018	3.6990000000000003
05/18/2018	3.6990000000000003
05/19/2018	3.6999999999999997
05/20/2018	3.6999999999999997
05/21/2018	3.701
05/22/2018	3.702
05/23/2018	3.702
05/24/2018	3.703
05/25/2018	3.703
05/26/2018	3.7039999999999997
05/27/2018	3.7039999999999997
05/28/2018	3.705
05/29/2018	3.705
05/30/2018	3.7060000000000004
05/31/2018	3.7060000000000004
06/01/2018	3.707
06/02/2018	3.707
06/03/2018	3.708
06/04/2018	3.7089999999999996
06/05/2018	3.7089999999999996
06/06/2018	3.71
06/07/2018	3.71
06/08/2018	3.711
06/09/2018	3.711
06/10/2018	3.712
06/11/2018	3.712
06/12/2018	3.7130000000000005
06/13/2018	3.7130000000000005
06/14/2018	3.714
06/15/2018	3.714
06/16/2018	3.7150000000000003
06/17/2018	3.7150000000000003
06/18/2018	3.7159999999999997
06/19/2018	3.7159999999999997
06/20/2018	3.717
06/21/2018	3.717
06/22/2018	3.718
06/23/2018	3.718
06/24/2018	3.7190000000000003
06/25/2018	3.7190000000000003
06/26/2018	3.7199999999999998
06/27/2018	3.7199999999999998
06/28/2018	3.721
06/29/2018	3.721
06/30/2018	3.7220000000000004
07/01/2018	3.7220000000000004
07/02/2018	3.723
07/03/2018	3.723
07/04/2018	3.724
07/05/2018	3.724
07/06/2018	3.7249999999999996
07/07/2018	3.7249999999999996
07/08/2018	3.726
07/09/2018	3.726
07/10/2018	3.727
07/11/2018	3.727
07/12/2018	3.728
07/13/2018	3.728
07/14/2018	3.7289999999999996
07/15/2018	3.7289999999999996
07/16/2018	3.73
07/17/2018	3.73
07/18/2018	3.7310000000000003
07/19/2018	3.7310000000000003
07/20/2018	3.7319999999999998
07/21/2018	3.7319999999999998
07/22/2018	3.733
07/23/2018	3.733
07/24/2018	3.734
07/25/2018	3.734
07/26/2018	3.734
07/27/2018	3.7350000000000003
07/28/2018	3.7350000000000003
07/29/2018	3.7359999999999998
07/30/2018	3.7359999999999998
07/31/2018	3.737
08/01/2018	3.737
08/02/2018	3.7379999999999995
08/03/2018	3.7379999999999995
08/04/2018	3.739
08/05/2018	3.739
08/06/2018	3.74
08/07/2018	3.74
08/08/2018	3.74
08/09/2018	3.7409999999999997
08/10/2018	3.7409999999999997
08/11/2018	3.742
08/12/2018	3.742
08/13/2018	3.743
08/14/2018	3.743
08/15/2018	3.744
08/16/2018	3.744
08/17/2018	3.744
08/18/2018	3.7449999999999997
08/19/2018	3.7449999999999997
08/20/2018	3.746
08/21/2018	3.746
08/22/2018	3.7470000000000003
08/23/2018	3.7470000000000003
08/24/2018	3.7479999999999998
08/25/2018	3.7479999999999998
08/26/2018	3.7479999999999998
08/27/2018	3.749
08/28/2018	3.749
08/29/2018	3.75
08/30/2018	3.75
08/31/2018	3.7510000000000003
09/01/2018	3.7510000000000003
09/02/2018	3.7510000000000003
09/03/2018	3.752
09/04/2018	3.752
09/05/2018	3.753
09/06/2018	3.753
09/07/2018	3.7539999999999996
09/08/2018	3.7539999999999996
09/09/2018	3.7539999999999996
09/10/2018	3.755
09/11/2018	3.755
09/12/2018	3.7560000000000002
09/13/2018	3.7560000000000002
09/14/2018	3.7560000000000002
09/15/2018	3.757
09/16/2018	3.757
09/17/2018	3.758
09/18/2018	3.758
09/19/2018	3.759
09/20/2018	3.759
09/21/2018	3.759
09/22/2018	3.7600000000000002
09/23/2018	3.7600000000000002
09/24/2018	3.7609999999999997
09/25/2018	3.7609999999999997
09/26/2018	3.7609999999999997
09/27/2018	3.762
09/28/2018	3.762
09/29/2018	3.763
09/30/2018	3.763
10/01/2018	3.763
10/02/2018	3.764
10/03/2018	3.764
10/04/2018	3.765
10/05/2018	3.765
10/06/2018	3.765
10/07/2018	3.766
10/08/2018	3.766
10/09/2018	3.766
10/10/2018	3.7670000000000003
10/11/2018	3.7670000000000003
10/12/2018	3.768
10/13/2018	3.768
10/14/2018	3.768
10/15/2018	3.769
10/16/2018	3.769
10/17/2018	3.7699999999999996
10/18/2018	3.7699999999999996
10/19/2018	3.7699999999999996
10/20/2018	3.771
10/21/2018	3.771
10/22/2018	3.771
10/23/2018	3.772
10/24/2018	3.772
10/25/2018	3.773
10/26/2018	3.773
10/27/2018	3.773
10/28/2018	3.7740000000000005
10/29/2018	3.7740000000000005
10/30/2018	3.7740000000000005
10/31/2018	3.775
11/01/2018	3.775
11/02/2018	3.7760000000000002
11/03/2018	3.7760000000000002
11/04/2018	3.7760000000000002
11/05/2018	3.7769999999999997
11/06/2018	3.7769999999999997
11/07/2018	3.7769999999999997
11/08/2018	3.778
11/09/2018	3.778
11/10/2018	3.778
11/11/2018	3.779
11/12/2018	3.779
11/13/2018	3.7800000000000002
11/14/2018	3.7800000000000002
11/15/2018	3.7800000000000002
11/16/2018	3.781
11/17/2018	3.781
11/18/2018	3.781
11/19/2018	3.782
11/20/2018	3.782
11/21/2018	3.782
11/22/2018	3.7830000000000004
11/23/2018	3.7830000000000004
11/24/2018	3.7830000000000004
11/25/2018	3.784
11/26/2018	3.784
11/27/2018	3.784
11/28/2018	3.785
11/29/2018	3.785
11/30/2018	3.785
12/01/2018	3.7859999999999996
12/02/2018	3.7859999999999996
12/03/2018	3.7859999999999996
12/04/2018	3.787
12/05/2018	3.787
12/06/2018	3.787
12/07/2018	3.788
12/08/2018	3.788
12/09/2018	3.788
12/10/2018	3.789
12/11/2018	3.789
12/12/2018	3.789
12/13/2018	3.7900000000000005
12/14/2018	3.7900000000000005
12/15/2018	3.7900000000000005
12/16/2018	3.791
12/17/2018	3.791
12/18/2018	3.791
12/19/2018	3.7920000000000003
12/20/2018	3.7920000000000003
12/21/2018	3.7920000000000003
12/22/2018	3.7929999999999997
12/23/2018	3.7929999999999997
12/24/2018	3.7929999999999997
12/25/2018	3.794
12/26/2018	3.794
12/27/2018	3.794
12/28/2018	3.795
12/29/2018	3.795
12/30/2018	3.795
12/31/2018	3.7960000000000003
01/01/2019	3.7960000000000003
01/02/2019	3.7960000000000003
01/03/2019	3.7969999999999997
01/04/2019	3.7969999999999997
01/05/2019	3.7969999999999997
01/06/2019	3.798
01/07/2019	3.798
01/08/2019	3.798
01/09/2019	3.798
01/10/2019	3.7990000000000004
01/11/2019	3.7990000000000004
01/12/2019	3.7990000000000004
01/13/2019	3.8
01/14/2019	3.8
01/15/2019	3.8
01/16/2019	3.801
01/17/2019	3.801
01/18/2019	3.801
01/19/2019	3.8019999999999996
01/20/2019	3.8019999999999996
01/21/2019	3.8019999999999996
01/22/2019	3.8019999999999996
01/23/2019	3.803
01/24/2019	3.803
01/25/2019	3.803
01/26/2019	3.804
01/27/2019	3.804
01/28/2019	3.804
01/29/2019	3.804
01/30/2019	3.805
01/31/2019	3.805
02/01/2019	3.805
02/02/2019	3.8059999999999996
02/03/2019	3.8059999999999996
02/04/2019	3.8059999999999996
02/05/2019	3.807
02/06/2019	3.807
02/07/2019	3.807
02/08/2019	3.807
02/09/2019	3.8080000000000003
02/10/2019	3.8080000000000003
02/11/2019	3.8080000000000003
02/12/2019	3.8089999999999997
02/13/2019	3.8089999999999997
02/14/2019	3.8089999999999997
02/15/2019	3.8089999999999997
02/16/2019	3.81
02/17/2019	3.81
02/18/2019	3.81
02/19/2019	3.81
02/20/2019	3.811
02/21/2019	3.811
02/22/2019	3.811
02/23/2019	3.8120000000000003
02/24/2019	3.8120000000000003
02/25/2019	3.8120000000000003
02/26/2019	3.8120000000000003
02/27/2019	3.8129999999999997
02/28/2019	3.8129999999999997
03/01/2019	3.8129999999999997
03/02/2019	3.814
03/03/2019	3.814
03/04/2019	3.814
03/05/2019	3.814
03/06/2019	3.8150000000000004
03/07/2019	3.8150000000000004
03/08/2019	3.8150000000000004
03/09/2019	3.8150000000000004
03/10/2019	3.816
03/11/2019	3.816
03/12/2019	3.816
03/13/2019	3.816
03/14/2019	3.817
03/15/2019	3.817
03/16/2019	3.817
03/17/2019	3.818
03/18/2019	3.818
03/19/2019	3.818
03/20/2019	3.818
03/21/2019	3.819
03/22/2019	3.819
03/23/2019	3.819
03/24/2019	3.819
03/25/2019	3.82
03/26/2019	3.82
03/27/2019	3.82
03/28/2019	3.82
03/29/2019	3.821
03/30/2019	3.821
03/31/2019	3.821
04/01/2019	3.821
04/02/2019	3.8219999999999996
04/03/2019	3.8219999999999996
04/04/2019	3.8219999999999996
04/05/2019	3.8219999999999996
04/06/2019	3.823
04/07/2019	3.823
04/08/2019	3.823
04/09/2019	3.823
04/10/2019	3.8240000000000003
04/11/2019	3.8240000000000003
04/12/2019	3.8240000000000003
04/13/2019	3.8240000000000003
04/14/2019	3.8249999999999997
04/15/2019	3.8249999999999997
04/16/2019	3.8249999999999997
04/17/2019	3.8249999999999997
04/18/2019	3.826
04/19/2019	3.826
04/20/2019	3.826
04/21/2019	3.826
04/22/2019	3.827
04/23/2019	3.827
04/24/2019	3.827
04/25/2019	3.827
04/26/2019	3.827
04/27/2019	3.8280000000000003
04/28/2019	3.8280000000000003
04/29/2019	3.8280000000000003
04/30/2019	3.8280000000000003
05/01/2019	3.8289999999999997
05/02/2019	3.8289999999999997
05/03/2019	3.8289999999999997
05/04/2019	3.8289999999999997
05/05/2019	3.83
05/06/2019	3.83
05/07/2019	3.83
05/08/2019	3.83
05/09/2019	3.83
05/10/2019	3.8309999999999995
05/11/2019	3.8309999999999995
05/12/2019	3.8309999999999995
05/13/2019	3.8309999999999995
05/14/2019	3.832
05/15/2019	3.832
05/16/2019	3.832
05/17/2019	3.832
05/18/2019	3.833
05/19/2019	3.833
05/20/2019	3.833
05/21/2019	3.833
05/22/2019	3.833
05/23/2019	3.834
05/24/2019	3.834
05/25/2019	3.834
05/26/2019	3.834
05/27/2019	3.8350000000000004
05/28/2019	3.8350000000000004
05/29/2019	3.8350000000000004
05/30/2019	3.8350000000000004
05/31/2019	3.8350000000000004
06/01/2019	3.836
06/02/2019	3.836
06/03/2019	3.836
06/04/2019	3.836
06/05/2019	3.836
06/06/2019	3.837
06/07/2019	3.837
06/08/2019	3.837
06/09/2019	3.837
06/10/2019	3.8379999999999996
06/11/2019	3.8379999999999996
06/12/2019	3.8379999999999996
06/13/2019	3.8379999999999996
06/14/2019	3.8379999999999996
06/15/2019	3.839
06/16/2019	3.839
06/17/2019	3.839
06/18/2019	3.839
06/19/2019	3.839
06/20/2019	3.84
06/21/2019	3.84
06/22/2019	3.84
06/23/2019	3.84
06/24/2019	3.84
06/25/2019	3.841
06/26/2019	3.841
06/27/2019	3.841
06/28/2019	3.841
06/29/2019	3.841
06/30/2019	3.842
07/01/2019	3.842
07/02/2019	3.842
07/03/2019	3.842
07/04/2019	3.843
07/05/2019	3.843
07/06/2019	3.843
07/07/2019	3.843
07/08/2019	3.843
07/09/2019	3.8440000000000003
07/10/2019	3.8440000000000003
07/11/2019	3.8440000000000003
07/12/2019	3.8440000000000003
07/13/2019	3.8440000000000003
07/14/2019	3.8440000000000003
07/15/2019	3.8449999999999998
07/16/2019	3.8449999999999998
07/17/2019	3.8449999999999998
07/18/2019	3.8449999999999998
07/19/2019	3.8449999999999998
07/20/2019	3.846
07/21/2019	3.846
07/22/2019	3.846
07/23/2019	3.846
07/24/2019	3.846
07/25/2019	3.8469999999999995
07/26/2019	3.8469999999999995
07/27/2019	3.8469999999999995
07/28/2019	3.8469999999999995
07/29/2019	3.8469999999999995
07/30/2019	3.848
07/31/2019	3.848
08/01/2019	3.848
08/02/2019	3.848
08/03/2019	3.848
08/04/2019	3.849
08/05/2019	3.849
08/06/2019	3.849
08/07/2019	3.849
08/08/2019	3.849
08/09/2019	3.849
08/10/2019	3.85
08/11/2019	3.85
08/12/2019	3.85
08/13/2019	3.85
08/14/2019	3.85
08/15/2019	3.8510000000000004
08/16/2019	3.8510000000000004
08/17/2019	3.8510000000000004
08/18/2019	3.8510000000000004
08/19/2019	3.8510000000000004
08/20/2019	3.8510000000000004
08/21/2019	3.852
08/22/2019	3.852
08/23/2019	3.852
08/24/2019	3.852
08/25/2019	3.852
08/26/2019	3.853
08/27/2019	3.853
08/28/2019	3.853
08/29/2019	3.853
08/30/2019	3.853
08/31/2019	3.853
09/01/2019	3.8539999999999996
09/02/2019	3.8539999999999996
09/03/2019	3.8539999999999996
09/04/2019	3.8539999999999996
09/05/2019	3.8539999999999996
09/06/2019	3.8539999999999996
09/07/2019	3.855
09/08/2019	3.855
09/09/2019	3.855
09/10/2019	3.855
09/11/2019	3.855
09/12/2019	3.855
09/13/2019	3.856
09/14/2019	3.856
09/15/2019	3.856
09/16/2019	3.856
09/17/2019	3.856
09/18/2019	3.857
09/19/2019	3.857
09/20/2019	3.857
09/21/2019	3.857
09/22/2019	3.857
09/23/2019	3.857
09/24/2019	3.8580000000000005
09/25/2019	3.8580000000000005
09/26/2019	3.8580000000000005
09/27/2019	3.8580000000000005
09/28/2019	3.8580000000000005
09/29/2019	3.8580000000000005
09/30/2019	3.859
10/01/2019	3.859
10/02/2019	3.859
10/03/2019	3.859
10/04/2019	3.859
10/05/2019	3.859
10/06/2019	3.859
10/07/2019	3.8600000000000003
10/08/2019	3.8600000000000003
10/09/2019	3.8600000000000003
10/10/2019	3.8600000000000003
10/11/2019	3.8600000000000003
10/12/2019	3.8600000000000003
10/13/2019	3.8609999999999998
10/14/2019	3.8609999999999998
10/15/2019	3.8609999999999998
10/16/2019	3.8609999999999998
10/17/2019	3.8609999999999998
10/18/2019	3.8609999999999998
10/19/2019	3.862
10/20/2019	3.862
10/21/2019	3.862
10/22/2019	3.862
10/23/2019	3.862
10/24/2019	3.862
10/25/2019	3.8629999999999995
10/26/2019	3.8629999999999995
10/27/2019	3.8629999999999995
10/28/2019	3.8629999999999995
10/29/2019	3.8629999999999995
10/30/2019	3.8629999999999995
10/31/2019	3.8629999999999995
11/01/2019	3.864
11/02/2019	3.864
11/03/2019	3.864
11/04/2019	3.864
11/05/2019	3.864
11/06/2019	3.864
11/07/2019	3.8649999999999998
11/08/2019	3.8649999999999998
11/09/2019	3.8649999999999998
11/10/2019	3.8649999999999998
11/11/2019	3.8649999999999998
11/12/2019	3.8649999999999998
11/13/2019	3.8649999999999998
11/14/2019	3.866
11/15/2019	3.866
11/16/2019	3.866
11/17/2019	3.866
11/18/2019	3.866
11/19/2019	3.866
11/20/2019	3.8670000000000004
11/21/2019	3.8670000000000004
11/22/2019	3.8670000000000004
11/23/2019	3.8670000000000004
11/24/2019	3.8670000000000004
11/25/2019	3.8670000000000004
11/26/2019	3.8670000000000004
11/27/2019	3.868
11/28/2019	3.868
11/29/2019	3.868
11/30/2019	3.868
12/01/2019	3.868
12/02/2019	3.868
12/03/2019	3.868
12/04/2019	3.869
12/05/2019	3.869
12/06/2019	3.869
12/07/2019	3.869
12/08/2019	3.869
12/09/2019	3.869
12/10/2019	3.869
12/11/2019	3.8699999999999997
12/12/2019	3.8699999999999997
12/13/2019	3.8699999999999997
12/14/2019	3.8699999999999997
12/15/2019	3.8699999999999997
12/16/2019	3.8699999999999997
12/17/2019	3.8699999999999997
12/18/2019	3.871
12/19/2019	3.871
12/20/2019	3.871
12/21/2019	3.871
12/22/2019	3.871
12/23/2019	3.871
12/24/2019	3.871
12/25/2019	3.872
12/26/2019	3.872
12/27/2019	3.872
12/28/2019	3.872
12/29/2019	3.872
12/30/2019	3.872
12/31/2019	3.872
01/01/2020	3.873
01/02/2020	3.873
01/03/2020	3.873
01/04/2020	3.873
01/05/2020	3.873
01/06/2020	3.873
01/07/2020	3.873
01/08/2020	3.8739999999999997
01/09/2020	3.8739999999999997
01/10/2020	3.8739999999999997
01/11/2020	3.8739999999999997
01/12/2020	3.8739999999999997
01/13/2020	3.8739999999999997
01/14/2020	3.8739999999999997
01/15/2020	3.875
01/16/2020	3.875
01/17/2020	3.875
01/18/2020	3.875
01/19/2020	3.875
01/20/2020	3.875
01/21/2020	3.875
01/22/2020	3.875
01/23/2020	3.8760000000000003
01/24/2020	3.8760000000000003
01/25/2020	3.8760000000000003
01/26/2020	3.8760000000000003
01/27/2020	3.8760000000000003
01/28/2020	3.8760000000000003
01/29/2020	3.8760000000000003
01/30/2020	3.877
01/31/2020	3.877
02/01/2020	3.877
02/02/2020	3.877
02/03/2020	3.877
02/04/2020	3.877
02/05/2020	3.877
02/06/2020	3.877
02/07/2020	3.878
02/08/2020	3.878
02/09/2020	3.878
02/10/2020	3.878
02/11/2020	3.878
02/12/2020	3.878
02/13/2020	3.878
02/14/2020	3.879
02/15/2020	3.879
02/16/2020	3.879
02/17/2020	3.879
02/18/2020	3.879
02/19/2020	3.879
02/20/2020	3.879
02/21/2020	3.879
02/22/2020	3.88
02/23/2020	3.88
02/24/2020	3.88
02/25/2020	3.88
02/26/2020	3.88
02/27/2020	3.88
02/28/2020	3.88
02/29/2020	3.88
03/01/2020	3.881
03/02/2020	3.881
03/03/2020	3.881
03/04/2020	3.881
03/05/2020	3.881
03/06/2020	3.881
03/07/2020	3.881
03/08/2020	3.882
03/09/2020	3.882
03/10/2020	3.882
03/11/2020	3.882
03/12/2020	3.882
03/13/2020	3.882
03/14/2020	3.882
03/15/2020	3.882
03/16/2020	3.8830000000000005
03/17/2020	3.8830000000000005
03/18/2020	3.8830000000000005
03/19/2020	3.8830000000000005
03/20/2020	3.8830000000000005
03/21/2020	3.8830000000000005
03/22/2020	3.8830000000000005
03/23/2020	3.8830000000000005
03/24/2020	3.884
03/25/2020	3.884
03/26/2020	3.884
03/27/2020	3.884
03/28/2020	3.884
03/29/2020	3.884
03/30/2020	3.884
03/31/2020	3.884
04/01/2020	3.8850000000000002
04/02/2020	3.8850000000000002
04/03/2020	3.8850000000000002
04/04/2020	3.8850000000000002
04/05/2020	3.8850000000000002
04/06/2020	3.8850000000000002
04/07/2020	3.8850000000000002
04/08/2020	3.8850000000000002
04/09/2020	3.8859999999999997
04/10/2020	3.8859999999999997
04/11/2020	3.8859999999999997
04/12/2020	3.8859999999999997
04/13/2020	3.8859999999999997
04/14/2020	3.8859999999999997
04/15/2020	3.8859999999999997
04/16/2020	3.8859999999999997
04/17/2020	3.887
04/18/2020	3.887
04/19/2020	3.887
04/20/2020	3.887
04/21/2020	3.887
04/22/2020	3.887
04/23/2020	3.887
04/24/2020	3.887
04/25/2020	3.888
04/26/2020	3.888
04/27/2020	3.888
04/28/2020	3.888
04/29/2020	3.888
04/30/2020	3.888
05/01/2020	3.888
05/02/2020	3.888
05/03/2020	3.8890000000000002
05/04/2020	3.8890000000000002
05/05/2020	3.8890000000000002
05/06/2020	3.8890000000000002
05/07/2020	3.8890000000000002
05/08/2020	3.8890000000000002
05/09/2020	3.8890000000000002
05/10/2020	3.8890000000000002
05/11/2020	3.8890000000000002
05/12/2020	3.8899999999999997
05/13/2020	3.8899999999999997
05/14/2020	3.8899999999999997
05/15/2020	3.8899999999999997
05/16/2020	3.8899999999999997
05/17/2020	3.8899999999999997
05/18/2020	3.8899999999999997
05/19/2020	3.8899999999999997
05/20/2020	3.891
05/21/2020	3.891
05/22/2020	3.891
05/23/2020	3.891
05/24/2020	3.891
05/25/2020	3.891
05/26/2020	3.891
05/27/2020	3.891
05/28/2020	3.8920000000000003
05/29/2020	3.8920000000000003
05/30/2020	3.8920000000000003
05/31/2020	3.8920000000000003
06/01/2020	3.8920000000000003
06/02/2020	3.8920000000000003
06/03/2020	3.8920000000000003
06/04/2020	3.8920000000000003
06/05/2020	3.8920000000000003
06/06/2020	3.893
06/07/2020	3.893
06/08/2020	3.893
06/09/2020	3.893
06/10/2020	3.893
06/11/2020	3.893
06/12/2020	3.893
06/13/2020	3.893
06/14/2020	3.894
06/15/2020	3.894
06/16/2020	3.894
06/17/2020	3.894


==> hyman_curve_haganwest.txt <==
Date	Rate
5/1/2010	0.205
5/2/2010	0.205
5/3/2010	0.205
5/4/2010	0.205
5/5/2010	0.208
5/6/2010	0.21
5/7/2010	0.213
5/8/2010	0.216
5/9/2010	0.218
5/10/2010	0.221
5/11/2010	0.224
5/12/2010	0.226
5/13/2010	0.229
5/14/2010	0.232
5/15/2010	0.234
5/16/2010	0.237
5/17/2010	0.24
5/18/2010	0.242
5/19/2010	0.245
5/20/2010	0.247
5/21/2010	0.25
5/22/2010	0.252
5/23/2010	0.255
5/24/2010	0.258
5/25/2010	0.26
5/26/2010	0.263
5/27/2010	0.265
5/28/2010	0.268
5/29/2010	0.27
5/30/2010	0.272
5/31/2010	0.275
6/1/2010	0.277
6/2/2010	0.28
6/3/2010	0.282
6/4/2010	0.285
6/5/2010	0.287
6/6/2010	0.289
6/7/2010	0.292
6/8/2010	0.294
6/9/2010	0.296
6/10/2010	0.299
6/11/2010	0.301
6/12/2010	0.303
6/13/2010	0.306
6/14/2010	0.308
6/15/2010	0.31
6/16/2010	0.313
6/17/2010	0.315
6/18/2010	0.317
6/19/2010	0.319
6/20/2010	0.322
6/21/2010	0.324
6/22/2010	0.326
6/23/2010	0.328
6/24/2010	0.33
6/25/2010	0.333
6/26/2010	0.335
6/27/2010	0.337
6/28/2010	0.339
6/29/2010	0.341
6/30/2010	0.343
7/1/2010	0.345
7/2/2010	0.347
7/3/2010	0.349
7/4/2010	0.352
7/5/2010	0.354
7/6/2010	0.356
7/7/2010	0.358
7/8/2010	0.36
7/9/2010	0.362
7/10/2010	0.364
7/11/2010	0.366
7/12/2010	0.368
7/13/2010	0.37
7/14/2010	0.372
7/15/2010	0.374
7/16/2010	0.375
7/17/2010	0.377
7/18/2010	0.379
7/19/2010	0.381
7/20/2010	0.383
7/21/2010	0.385
7/22/2010	0.387
7/23/2010	0.389
7/24/2010	0.391
7/25/2010	0.392
7/26/2010	0.394
7/27/2010	0.396
7/28/2010	0.398
7/29/2010	0.4
7/30/2010	0.401
7/31/2010	0.403
8/1/2010	0.405
8/2/2010	0.407
8/3/2010	0.408
8/4/2010	0.41
8/5/2010	0.412
8/6/2010	0.413
8/7/2010	0.415
8/8/2010	0.417
8/9/2010	0.418
8/10/2010	0.42
8/11/2010	0.422
8/12/2010	0.423
8/13/2010	0.425
8/14/2010	0.427
8/15/2010	0.428
8/16/2010	0.43
8/17/2010	0.431
8/18/2010	0.433
8/19/2010	0.434
8/20/2010	0.436
8/21/2010	0.438
8/22/2010	0.439
8/23/2010	0.441
8/24/2010	0.442
8/25/2010	0.444
8/26/2010	0.445
8/27/2010	0.446
8/28/2010	0.448
8/29/2010	0.449
8/30/2010	0.451
8/31/2010	0.452
9/1/2010	0.454
9/2/2010	0.455
9/3/2010	0.456
9/4/2010	0.458
9/5/2010	0.459
9/6/2010	0.46
9/7/2010	0.462
9/8/2010	0.463
9/9/2010	0.464
9/10/2010	0.466
9/11/2010	0.467
9/12/2010	0.468
9/13/2010	0.47
9/14/2010	0.471
9/15/2010	0.472
9/16/2010	0.473
9/17/2010	0.474
9/18/2010	0.475
9/19/2010	0.476
9/20/2010	0.476
9/21/2010	0.477
9/22/2010	0.478
9/23/2010	0.479
9/24/2010	0.48
9/25/2010	0.481
9/26/2010	0.482
9/27/2010	0.484
9/28/2010	0.485
9/29/2010	0.486
9/30/2010	0.487
10/1/2010	0.488
10/2/2010	0.49
10/3/2010	0.491
10/4/2010	0.492
10/5/2010	0.494
10/6/2010	0.495
10/7/2010	0.497
10/8/2010	0.498
10/9/2010	0.5
10/10/2010	0.501
10/11/2010	0.503
10/12/2010	0.504
10/13/2010	0.506
10/14/2010	0.508
10/15/2010	0.509
10/16/2010	0.511
10/17/2010	0.513
10/18/2010	0.515
10/19/2010	0.516
10/20/2010	0.518
10/21/2010	0.52
10/22/2010	0.522
10/23/2010	0.524
10/24/2010	0.526
10/25/2010	0.528
10/26/2010	0.53
10/27/2010	0.532
10/28/2010	0.534
10/29/2010	0.537
10/30/2010	0.539
10/31/2010	0.541
11/1/2010	0.543
11/2/2010	0.546
11/3/2010	0.548
11/4/2010	0.55
11/5/2010	0.553
11/6/2010	0.555
11/7/2010	0.558
11/8/2010	0.56
11/9/2010	0.563
11/10/2010	0.565
11/11/2010	0.568
11/12/2010	0.57
11/13/2010	0.573
11/14/2010	0.576
11/15/2010	0.578
11/16/2010	0.581
11/17/2010	0.584
11/18/2010	0.587
11/19/2010	0.589
11/20/2010	0.592
11/21/2010	0.595
11/22/2010	0.598
11/23/2010	0.601
11/24/2010	0.604
11/25/2010	0.607
11/26/2010	0.61
11/27/2010	0.613
11/28/2010	0.617
11/29/2010	0.62
11/30/2010	0.623
12/1/2010	0.626
12/2/2010	0.629
12/3/2010	0.633
12/4/2010	0.636
12/5/2010	0.639
12/6/2010	0.643
12/7/2010	0.646
12/8/2010	0.65
12/9/2010	0.653
12/10/2010	0.657
12/11/2010	0.66
12/12/2010	0.664
12/13/2010	0.667
12/14/2010	0.671
12/15/2010	0.674
12/16/2010	0.676
12/17/2010	0.678
12/18/2010	0.68
12/19/2010	0.682
12/20/2010	0.684
12/21/2010	0.686
12/22/2010	0.688
12/23/2010	0.69
12/24/2010	0.692
12/25/2010	0.694
12/26/2010	0.697
12/27/2010	0.699
12/28/2010	0.701
12/29/2010	0.703
12/30/2010	0.706
12/31/2010	0.708
1/1/2011	0.71
1/2/2011	0.713
1/3/2011	0.715
1/4/2011	0.717
1/5/2011	0.72
1/6/2011	0.722
1/7/2011	0.725
1/8/2011	0.728
1/9/2011	0.73
1/10/2011	0.733
1/11/2011	0.735
1/12/2011	0.738
1/13/2011	0.741
1/14/2011	0.743
1/15/2011	0.746
1/16/2011	0.749
1/17/2011	0.752
1/18/2011	0.755
1/19/2011	0.757
1/20/2011	0.76
1/21/2011	0.763
1/22/2011	0.766
1/23/2011	0.769
1/24/2011	0.772
1/25/2011	0.775
1/26/2011	0.778
1/27/2011	0.781
1/28/2011	0.784
1/29/2011	0.787
1/30/2011	0.791
1/31/2011	0.794
2/1/2011	0.797
2/2/2011	0.8
2/3/2011	0.803
2/4/2011	0.807
2/5/2011	0.81
2/6/2011	0.813
2/7/2011	0.817
2/8/2011	0.82
2/9/2011	0.824
2/10/2011	0.827
2/11/2011	0.83
2/12/2011	0.834
2/13/2011	0.837
2/14/2011	0.841
2/15/2011	0.845
2/16/2011	0.848
2/17/2011	0.852
2/18/2011	0.856
2/19/2011	0.859
2/20/2011	0.863
2/21/2011	0.867
2/22/2011	0.87
2/23/2011	0.874
2/24/2011	0.878
2/25/2011	0.882
2/26/2011	0.886
2/27/2011	0.89
2/28/2011	0.894
3/1/2011	0.898
3/2/2011	0.902
3/3/2011	0.906
3/4/2011	0.91
3/5/2011	0.914
3/6/2011	0.918
3/7/2011	0.922
3/8/2011	0.926
3/9/2011	0.93
3/10/2011	0.935
3/11/2011	0.939
3/12/2011	0.943
3/13/2011	0.947
3/14/2011	0.952
3/15/2011	0.955
3/16/2011	0.959
3/17/2011	0.962
3/18/2011	0.965
3/19/2011	0.968
3/20/2011	0.971
3/21/2011	0.974
3/22/2011	0.978
3/23/2011	0.981
3/24/2011	0.984
3/25/2011	0.987
3/26/2011	0.991
3/27/2011	0.994
3/28/2011	0.997
3/29/2011	1
3/30/2011	1.004
3/31/2011	1.007
4/1/2011	1.01
4/2/2011	1.014
4/3/2011	1.017
4/4/2011	1.021
4/5/2011	1.024
4/6/2011	1.027
4/7/2011	1.031
4/8/2011	1.034
4/9/2011	1.038
4/10/2011	1.041
4/11/2011	1.045
4/12/2011	1.048
4/13/2011	1.052
4/14/2011	1.055
4/15/2011	1.059
4/16/2011	1.062
4/17/2011	1.066
4/18/2011	1.069
4/19/2011	1.073
4/20/2011	1.077
4/21/2011	1.08
4/22/2011	1.084
4/23/2011	1.087
4/24/2011	1.091
4/25/2011	1.095
4/26/2011	1.098
4/27/2011	1.102
4/28/2011	1.106
4/29/2011	1.11
4/30/2011	1.113
5/1/2011	1.117
5/2/2011	1.121
5/3/2011	1.125
5/4/2011	1.128
5/5/2011	1.132
5/6/2011	1.136
5/7/2011	1.14
5/8/2011	1.144
5/9/2011	1.148
5/10/2011	1.151
5/11/2011	1.155
5/12/2011	1.159
5/13/2011	1.163
5/14/2011	1.167
5/15/2011	1.171
5/16/2011	1.175
5/17/2011	1.179
5/18/2011	1.183
5/19/2011	1.187
5/20/2011	1.191
5/21/2011	1.195
5/22/2011	1.199
5/23/2011	1.203
5/24/2011	1.207
5/25/2011	1.211
5/26/2011	1.215
5/27/2011	1.219
5/28/2011	1.223
5/29/2011	1.228
5/30/2011	1.232
5/31/2011	1.236
6/1/2011	1.24
6/2/2011	1.244
6/3/2011	1.248
6/4/2011	1.253
6/5/2011	1.257
6/6/2011	1.261
6/7/2011	1.265
6/8/2011	1.27
6/9/2011	1.274
6/10/2011	1.278
6/11/2011	1.282
6/12/2011	1.287
6/13/2011	1.291
6/14/2011	1.295
6/15/2011	1.3
6/16/2011	1.304
6/17/2011	1.308
6/18/2011	1.313
6/19/2011	1.317
6/20/2011	1.321
6/21/2011	1.325
6/22/2011	1.329
6/23/2011	1.333
6/24/2011	1.338
6/25/2011	1.342
6/26/2011	1.346
6/27/2011	1.35
6/28/2011	1.354
6/29/2011	1.358
6/30/2011	1.362
7/1/2011	1.366
7/2/2011	1.37
7/3/2011	1.374
7/4/2011	1.379
7/5/2011	1.383
7/6/2011	1.387
7/7/2011	1.391
7/8/2011	1.395
7/9/2011	1.399
7/10/2011	1.403
7/11/2011	1.407
7/12/2011	1.411
7/13/2011	1.415
7/14/2011	1.419
7/15/2011	1.423
7/16/2011	1.427
7/17/2011	1.431
7/18/2011	1.434
7/19/2011	1.438
7/20/2011	1.442
7/21/2011	1.446
7/22/2011	1.45
7/23/2011	1.454
7/24/2011	1.458
7/25/2011	1.462
7/26/2011	1.466
7/27/2011	1.47
7/28/2011	1.473
7/29/2011	1.477
7/30/2011	1.481
7/31/2011	1.485
8/1/2011	1.489
8/2/2011	1.493
8/3/2011	1.496
8/4/2011	1.5
8/5/2011	1.504
8/6/2011	1.508
8/7/2011	1.511
8/8/2011	1.515
8/9/2011	1.519
8/10/2011	1.523
8/11/2011	1.526
8/12/2011	1.53
8/13/2011	1.534
8/14/2011	1.538
8/15/2011	1.541
8/16/2011	1.545
8/17/2011	1.549
8/18/2011	1.552
8/19/2011	1.556
8/20/2011	1.56
8/21/2011	1.563
8/22/2011	1.567
8/23/2011	1.571
8/24/2011	1.574
8/25/2011	1.578
8/26/2011	1.581
8/27/2011	1.585
8/28/2011	1.589
8/29/2011	1.592
8/30/2011	1.596
8/31/2011	1.599
9/1/2011	1.603
9/2/2011	1.606
9/3/2011	1.61
9/4/2011	1.613
9/5/2011	1.617
9/6/2011	1.62
9/7/2011	1.624
9/8/2011	1.627
9/9/2011	1.631
9/10/2011	1.634
9/11/2011	1.638
9/12/2011	1.641
9/13/2011	1.645
9/14/2011	1.648
9/15/2011	1.653
9/16/2011	1.658
9/17/2011	1.663
9/18/2011	1.668
9/19/2011	1.673
9/20/2011	1.678
9/21/2011	1.683
9/22/2011	1.688
9/23/2011	1.693
9/24/2011	1.698
9/25/2011	1.702
9/26/2011	1.707
9/27/2011	1.712
9/28/2011	1.716
9/29/2011	1.721
9/30/2011	1.726
10/1/2011	1.73
10/2/2011	1.735
10/3/2011	1.739
10/4/2011	1.743
10/5/2011	1.748
10/6/2011	1.752
10/7/2011	1.756
10/8/2011	1.76
10/9/2011	1.764
10/10/2011	1.768
10/11/2011	1.772
10/12/2011	1.776
10/13/2011	1.78
10/14/2011	1.784
10/15/2011	1.788
10/16/2011	1.792
10/17/2011	1.795
10/18/2011	1.799
10/19/2011	1.803
10/20/2011	1.806
10/21/2011	1.81
10/22/2011	1.813
10/23/2011	1.817
10/24/2011	1.82
10/25/2011	1.823
10/26/2011	1.826
10/27/2011	1.83
10/28/2011	1.833
10/29/2011	1.836
10/30/2011	1.839
10/31/2011	1.842
11/1/2011	1.845
11/2/2011	1.848
11/3/2011	1.851
11/4/2011	1.854
11/5/2011	1.857
11/6/2011	1.859
11/7/2011	1.862
11/8/2011	1.865
11/9/2011	1.867
11/10/2011	1.87
11/11/2011	1.872
11/12/2011	1.875
11/13/2011	1.877
11/14/2011	1.88
11/15/2011	1.882
11/16/2011	1.884
11/17/2011	1.886
11/18/2011	1.889
11/19/2011	1.891
11/20/2011	1.893
11/21/2011	1.895
11/22/2011	1.897
11/23/2011	1.899
11/24/2011	1.901
11/25/2011	1.902
11/26/2011	1.904
11/27/2011	1.906
11/28/2011	1.908
11/29/2011	1.909
11/30/2011	1.911
12/1/2011	1.912
12/2/2011	1.914
12/3/2011	1.915
12/4/2011	1.917
12/5/2011	1.918
12/6/2011	1.919
12/7/2011	1.921
12/8/2011	1.922
12/9/2011	1.923
12/10/2011	1.924
12/11/2011	1.925
12/12/2011	1.926
12/13/2011	1.927
12/14/2011	1.928
12/15/2011	1.929
12/16/2011	1.93
12/17/2011	1.93
12/18/2011	1.931
12/19/2011	1.932
12/20/2011	1.932
12/21/2011	1.933
12/22/2011	1.934
12/23/2011	1.935
12/24/2011	1.936
12/25/2011	1.936
12/26/2011	1.937
12/27/2011	1.938
12/28/2011	1.939
12/29/2011	1.94
12/30/2011	1.941
12/31/2011	1.942
1/1/2012	1.943
1/2/2012	1.944
1/3/2012	1.946
1/4/2012	1.947
1/5/2012	1.948
1/6/2012	1.949
1/7/2012	1.95
1/8/2012	1.952
1/9/2012	1.953
1/10/2012	1.954
1/11/2012	1.956
1/12/2012	1.957
1/13/2012	1.959
1/14/2012	1.96
1/15/2012	1.962
1/16/2012	1.963
1/17/2012	1.965
1/18/2012	1.966
1/19/2012	1.968
1/20/2012	1.97
1/21/2012	1.971
1/22/2012	1.973
1/23/2012	1.975
1/24/2012	1.976
1/25/2012	1.978
1/26/2012	1.98
1/27/2012	1.982
1/28/2012	1.984
1/29/2012	1.986
1/30/2012	1.988
1/31/2012	1.99
2/1/2012	1.992
2/2/2012	1.994
2/3/2012	1.996
2/4/2012	1.998
2/5/2012	2
2/6/2012	2.002
2/7/2012	2.004
2/8/2012	2.007
2/9/2012	2.009
2/10/2012	2.011
2/11/2012	2.013
2/12/2012	2.016
2/13/2012	2.018
2/14/2012	2.021
2/15/2012	2.023
2/16/2012	2.025
2/17/2012	2.028
2/18/2012	2.03
2/19/2012	2.033
2/20/2012	2.036
2/21/2012	2.038
2/22/2012	2.041
2/23/2012	2.043
2/24/2012	2.046
2/25/2012	2.049
2/26/2012	2.052
2/27/2012	2.054
2/28/2012	2.057
2/29/2012	2.06
3/1/2012	2.063
3/2/2012	2.066
3/3/2012	2.069
3/4/2012	2.072
3/5/2012	2.075
3/6/2012	2.078
3/7/2012	2.081
3/8/2012	2.084
3/9/2012	2.087
3/10/2012	2.09
3/11/2012	2.093
3/12/2012	2.096
3/13/2012	2.1
3/14/2012	2.103
3/15/2012	2.106
3/16/2012	2.11
3/17/2012	2.113
3/18/2012	2.116
3/19/2012	2.12
3/20/2012	2.123
3/21/2012	2.127
3/22/2012	2.13
3/23/2012	2.134
3/24/2012	2.137
3/25/2012	2.141
3/26/2012	2.144
3/27/2012	2.148
3/28/2012	2.152
3/29/2012	2.156
3/30/2012	2.159
3/31/2012	2.163
4/1/2012	2.167
4/2/2012	2.171
4/3/2012	2.175
4/4/2012	2.178
4/5/2012	2.182
4/6/2012	2.186
4/7/2012	2.19
4/8/2012	2.194
4/9/2012	2.198
4/10/2012	2.202
4/11/2012	2.206
4/12/2012	2.211
4/13/2012	2.215
4/14/2012	2.219
4/15/2012	2.223
4/16/2012	2.227
4/17/2012	2.232
4/18/2012	2.236
4/19/2012	2.24
4/20/2012	2.245
4/21/2012	2.249
4/22/2012	2.254
4/23/2012	2.258
4/24/2012	2.262
4/25/2012	2.267
4/26/2012	2.272
4/27/2012	2.276
4/28/2012	2.281
4/29/2012	2.285
4/30/2012	2.29
5/1/2012	2.295
5/2/2012	2.299
5/3/2012	2.304
5/4/2012	2.309
5/5/2012	2.314
5/6/2012	2.319
5/7/2012	2.324
5/8/2012	2.332
5/9/2012	2.343
5/10/2012	2.355
5/11/2012	2.366
5/12/2012	2.378
5/13/2012	2.389
5/14/2012	2.4
5/15/2012	2.411
5/16/2012	2.422
5/17/2012	2.433
5/18/2012	2.444
5/19/2012	2.455
5/20/2012	2.466
5/21/2012	2.477
5/22/2012	2.487
5/23/2012	2.498
5/24/2012	2.508
5/25/2012	2.519
5/26/2012	2.529
5/27/2012	2.539
5/28/2012	2.55
5/29/2012	2.56
5/30/2012	2.57
5/31/2012	2.58
6/1/2012	2.59
6/2/2012	2.599
6/3/2012	2.609
6/4/2012	2.619
6/5/2012	2.628
6/6/2012	2.638
6/7/2012	2.647
6/8/2012	2.657
6/9/2012	2.666
6/10/2012	2.675
6/11/2012	2.685
6/12/2012	2.694
6/13/2012	2.703
6/14/2012	2.712
6/15/2012	2.72
6/16/2012	2.729
6/17/2012	2.738
6/18/2012	2.747
6/19/2012	2.755
6/20/2012	2.764
6/21/2012	2.772
6/22/2012	2.78
6/23/2012	2.789
6/24/2012	2.797
6/25/2012	2.805
6/26/2012	2.813
6/27/2012	2.821
6/28/2012	2.829
6/29/2012	2.837
6/30/2012	2.844
7/1/2012	2.852
7/2/2012	2.86
7/3/2012	2.867
7/4/2012	2.875
7/5/2012	2.882
7/6/2012	2.889
7/7/2012	2.897
7/8/2012	2.904
7/9/2012	2.911
7/10/2012	2.918
7/11/2012	2.925
7/12/2012	2.932
7/13/2012	2.938
7/14/2012	2.945
7/15/2012	2.952
7/16/2012	2.958
7/17/2012	2.965
7/18/2012	2.971
7/19/2012	2.978
7/20/2012	2.984
7/21/2012	2.99
7/22/2012	2.996
7/23/2012	3.002
7/24/2012	3.008
7/25/2012	3.014
7/26/2012	3.02
7/27/2012	3.026
7/28/2012	3.031
7/29/2012	3.037
7/30/2012	3.042
7/31/2012	3.048
8/1/2012	3.053
8/2/2012	3.059
8/3/2012	3.064
8/4/2012	3.069
8/5/2012	3.074
8/6/2012	3.079
8/7/2012	3.084
8/8/2012	3.089
8/9/2012	3.094
8/10/2012	3.098
8/11/2012	3.103
8/12/2012	3.108
8/13/2012	3.112
8/14/2012	3.116
8/15/2012	3.121
8/16/2012	3.125
8/17/2012	3.129
8/18/2012	3.133
8/19/2012	3.137
8/20/2012	3.141
8/21/2012	3.145
8/22/2012	3.149
8/23/2012	3.153
8/24/2012	3.157
8/25/2012	3.16
8/26/2012	3.164
8/27/2012	3.167
8/28/2012	3.17
8/29/2012	3.174
8/30/2012	3.177
8/31/2012	3.18
9/1/2012	3.183
9/2/2012	3.186
9/3/2012	3.189
9/4/2012	3.192
9/5/2012	3.195
9/6/2012	3.198
9/7/2012	3.2
9/8/2012	3.203
9/9/2012	3.205
9/10/2012	3.208
9/11/2012	3.21
9/12/2012	3.212
9/13/2012	3.214
9/14/2012	3.217
9/15/2012	3.219
9/16/2012	3.221
9/17/2012	3.222
9/18/2012	3.224
9/19/2012	3.226
9/20/2012	3.228
9/21/2012	3.229
9/22/2012	3.231
9/23/2012	3.232
9/24/2012	3.234
9/25/2012	3.235
9/26/2012	3.236
9/27/2012	3.237
9/28/2012	3.238
9/29/2012	3.239
9/30/2012	3.24
10/1/2012	3.241
10/2/2012	3.242
10/3/2012	3.243
10/4/2012	3.243
10/5/2012	3.244
10/6/2012	3.244
10/7/2012	3.245
10/8/2012	3.245
10/9/2012	3.245
10/10/2012	3.246
10/11/2012	3.246
10/12/2012	3.246
10/13/2012	3.246
10/14/2012	3.246
10/15/2012	3.246
10/16/2012	3.245
10/17/2012	3.245
10/18/2012	3.245
10/19/2012	3.245
10/20/2012	3.245
10/21/2012	3.244
10/22/2012	3.244
10/23/2012	3.243
10/24/2012	3.243
10/25/2012	3.243
10/26/2012	3.242
10/27/2012	3.242
10/28/2012	3.241
10/29/2012	3.24
10/30/2012	3.24
10/31/2012	3.239
11/1/2012	3.238
11/2/2012	3.238
11/3/2012	3.237
11/4/2012	3.236
11/5/2012	3.235
11/6/2012	3.234
11/7/2012	3.233
11/8/2012	3.233
11/9/2012	3.232
11/10/2012	3.231
11/11/2012	3.229
11/12/2012	3.228
11/13/2012	3.227
11/14/2012	3.226
11/15/2012	3.225
11/16/2012	3.224
11/17/2012	3.222
11/18/2012	3.221
11/19/2012	3.22
11/20/2012	3.218
11/21/2012	3.217
11/22/2012	3.215
11/23/2012	3.214
11/24/2012	3.212
11/25/2012	3.211
11/26/2012	3.209
11/27/2012	3.208
11/28/2012	3.206
11/29/2012	3.204
11/30/2012	3.202
12/1/2012	3.201
12/2/2012	3.199
12/3/2012	3.197
12/4/2012	3.195
12/5/2012	3.193
12/6/2012	3.191
12/7/2012	3.189
12/8/2012	3.187
12/9/2012	3.185
12/10/2012	3.183
12/11/2012	3.181
12/12/2012	3.179
12/13/2012	3.176
12/14/2012	3.174
12/15/2012	3.172
12/16/2012	3.17
12/17/2012	3.167
12/18/2012	3.165
12/19/2012	3.162
12/20/2012	3.16
12/21/2012	3.157
12/22/2012	3.155
12/23/2012	3.152
12/24/2012	3.15
12/25/2012	3.147
12/26/2012	3.144
12/27/2012	3.142
12/28/2012	3.139
12/29/2012	3.136
12/30/2012	3.133
12/31/2012	3.13
1/1/2013	3.127
1/2/2013	3.125
1/3/2013	3.122
1/4/2013	3.119
1/5/2013	3.116
1/6/2013	3.112
1/7/2013	3.109
1/8/2013	3.106
1/9/2013	3.103
1/10/2013	3.1
1/11/2013	3.097
1/12/2013	3.093
1/13/2013	3.09
1/14/2013	3.087
1/15/2013	3.083
1/16/2013	3.08
1/17/2013	3.076
1/18/2013	3.073
1/19/2013	3.069
1/20/2013	3.066
1/21/2013	3.062
1/22/2013	3.058
1/23/2013	3.055
1/24/2013	3.051
1/25/2013	3.047
1/26/2013	3.043
1/27/2013	3.039
1/28/2013	3.036
1/29/2013	3.032
1/30/2013	3.028
1/31/2013	3.024
2/1/2013	3.02
2/2/2013	3.016
2/3/2013	3.012
2/4/2013	3.007
2/5/2013	3.003
2/6/2013	2.999
2/7/2013	2.995
2/8/2013	2.991
2/9/2013	2.986
2/10/2013	2.982
2/11/2013	2.978
2/12/2013	2.973
2/13/2013	2.969
2/14/2013	2.964
2/15/2013	2.96
2/16/2013	2.955
2/17/2013	2.951
2/18/2013	2.946
2/19/2013	2.941
2/20/2013	2.937
2/21/2013	2.932
2/22/2013	2.927
2/23/2013	2.922
2/24/2013	2.917
2/25/2013	2.913
2/26/2013	2.908
2/27/2013	2.903
2/28/2013	2.898
3/1/2013	2.893
3/2/2013	2.888
3/3/2013	2.883
3/4/2013	2.877
3/5/2013	2.872
3/6/2013	2.867
3/7/2013	2.862
3/8/2013	2.857
3/9/2013	2.851
3/10/2013	2.846
3/11/2013	2.841
3/12/2013	2.835
3/13/2013	2.83
3/14/2013	2.824
3/15/2013	2.819
3/16/2013	2.813
3/17/2013	2.807
3/18/2013	2.802
3/19/2013	2.796
3/20/2013	2.79
3/21/2013	2.785
3/22/2013	2.779
3/23/2013	2.773
3/24/2013	2.767
3/25/2013	2.761
3/26/2013	2.755
3/27/2013	2.75
3/28/2013	2.744
3/29/2013	2.737
3/30/2013	2.731
3/31/2013	2.725
4/1/2013	2.719
4/2/2013	2.713
4/3/2013	2.707
4/4/2013	2.701
4/5/2013	2.694
4/6/2013	2.688
4/7/2013	2.682
4/8/2013	2.675
4/9/2013	2.669
4/10/2013	2.662
4/11/2013	2.656
4/12/2013	2.649
4/13/2013	2.643
4/14/2013	2.636
4/15/2013	2.63
4/16/2013	2.623
4/17/2013	2.616
4/18/2013	2.609
4/19/2013	2.603
4/20/2013	2.596
4/21/2013	2.589
4/22/2013	2.582
4/23/2013	2.575
4/24/2013	2.568
4/25/2013	2.561
4/26/2013	2.554
4/27/2013	2.547
4/28/2013	2.54
4/29/2013	2.533
4/30/2013	2.526
5/1/2013	2.518
5/2/2013	2.511
5/3/2013	2.504
5/4/2013	2.497
5/5/2013	2.489
5/6/2013	2.482
5/7/2013	2.475
5/8/2013	2.467
5/9/2013	2.46
5/10/2013	2.453
5/11/2013	2.446
5/12/2013	2.439
5/13/2013	2.432
5/14/2013	2.425
5/15/2013	2.418
5/16/2013	2.411
5/17/2013	2.404
5/18/2013	2.397
5/19/2013	2.39
5/20/2013	2.383
5/21/2013	2.377
5/22/2013	2.37
5/23/2013	2.363
5/24/2013	2.356
5/25/2013	2.349
5/26/2013	2.342
5/27/2013	2.336
5/28/2013	2.329
5/29/2013	2.322
5/30/2013	2.315
5/31/2013	2.309
6/1/2013	2.302
6/2/2013	2.295
6/3/2013	2.288
6/4/2013	2.282
6/5/2013	2.275
6/6/2013	2.268
6/7/2013	2.262
6/8/2013	2.255
6/9/2013	2.249
6/10/2013	2.242
6/11/2013	2.236
6/12/2013	2.229
6/13/2013	2.223
6/14/2013	2.216
6/15/2013	2.21
6/16/2013	2.203
6/17/2013	2.197
6/18/2013	2.19
6/19/2013	2.184
6/20/2013	2.177
6/21/2013	2.171
6/22/2013	2.165
6/23/2013	2.158
6/24/2013	2.152
6/25/2013	2.146
6/26/2013	2.139
6/27/2013	2.133
6/28/2013	2.127
6/29/2013	2.12
6/30/2013	2.114
7/1/2013	2.108
7/2/2013	2.102
7/3/2013	2.096
7/4/2013	2.089
7/5/2013	2.083
7/6/2013	2.077
7/7/2013	2.071
7/8/2013	2.065
7/9/2013	2.059
7/10/2013	2.053
7/11/2013	2.047
7/12/2013	2.04
7/13/2013	2.034
7/14/2013	2.028
7/15/2013	2.022
7/16/2013	2.016
7/17/2013	2.01
7/18/2013	2.005
7/19/2013	1.999
7/20/2013	1.993
7/21/2013	1.987
7/22/2013	1.981
7/23/2013	1.975
7/24/2013	1.969
7/25/2013	1.963
7/26/2013	1.957
7/27/2013	1.952
7/28/2013	1.946
7/29/2013	1.94
7/30/2013	1.934
7/31/2013	1.929
8/1/2013	1.923
8/2/2013	1.917
8/3/2013	1.911
8/4/2013	1.906
8/5/2013	1.9
8/6/2013	1.894
8/7/2013	1.889
8/8/2013	1.883
8/9/2013	1.878
8/10/2013	1.872
8/11/2013	1.866
8/12/2013	1.861
8/13/2013	1.855
8/14/2013	1.85
8/15/2013	1.844
8/16/2013	1.839
8/17/2013	1.833
8/18/2013	1.828
8/19/2013	1.823
8/20/2013	1.817
8/21/2013	1.812
8/22/2013	1.806
8/23/2013	1.801
8/24/2013	1.796
8/25/2013	1.79
8/26/2013	1.785
8/27/2013	1.78
8/28/2013	1.774
8/29/2013	1.769
8/30/2013	1.764
8/31/2013	1.759
9/1/2013	1.753
9/2/2013	1.748
9/3/2013	1.743
9/4/2013	1.738
9/5/2013	1.733
9/6/2013	1.728
9/7/2013	1.722
9/8/2013	1.717
9/9/2013	1.712
9/10/2013	1.707
9/11/2013	1.702
9/12/2013	1.697
9/13/2013	1.692
9/14/2013	1.687
9/15/2013	1.682
9/16/2013	1.677
9/17/2013	1.672
9/18/2013	1.667
9/19/2013	1.662
9/20/2013	1.657
9/21/2013	1.652
9/22/2013	1.647
9/23/2013	1.643
9/24/2013	1.638
9/25/2013	1.633
9/26/2013	1.628
9/27/2013	1.623
9/28/2013	1.618
9/29/2013	1.614
9/30/2013	1.609
10/1/2013	1.604
10/2/2013	1.599
10/3/2013	1.595
10/4/2013	1.59
10/5/2013	1.585
10/6/2013	1.581
10/7/2013	1.576
10/8/2013	1.571
10/9/2013	1.567
10/10/2013	1.562
10/11/2013	1.558
10/12/2013	1.553
10/13/2013	1.549
10/14/2013	1.544
10/15/2013	1.54
10/16/2013	1.535
10/17/2013	1.531
10/18/2013	1.526
10/19/2013	1.522
10/20/2013	1.517
10/21/2013	1.513
10/22/2013	1.508
10/23/2013	1.504
10/24/2013	1.5
10/25/2013	1.495
10/26/2013	1.491
10/27/2013	1.487
10/28/2013	1.482
10/29/2013	1.478
10/30/2013	1.474
10/31/2013	1.469
11/1/2013	1.465
11/2/2013	1.461
11/3/2013	1.457
11/4/2013	1.453
11/5/2013	1.448
11/6/2013	1.444
11/7/2013	1.44
11/8/2013	1.436
11/9/2013	1.432
11/10/2013	1.428
11/11/2013	1.424
11/12/2013	1.42
11/13/2013	1.416
11/14/2013	1.412
11/15/2013	1.408
11/16/2013	1.404
11/17/2013	1.4
11/18/2013	1.396
11/19/2013	1.392
11/20/2013	1.388
11/21/2013	1.384
11/22/2013	1.38
11/23/2013	1.376
11/24/2013	1.372
11/25/2013	1.368
11/26/2013	1.365
11/27/2013	1.361
11/28/2013	1.357
11/29/2013	1.353
11/30/2013	1.349
12/1/2013	1.346
12/2/2013	1.342
12/3/2013	1.338
12/4/2013	1.334
12/5/2013	1.331
12/6/2013	1.327
12/7/2013	1.323
12/8/2013	1.32
12/9/2013	1.316
12/10/2013	1.312
12/11/2013	1.309
12/12/2013	1.305
12/13/2013	1.302
12/14/2013	1.298
12/15/2013	1.295
12/16/2013	1.291
12/17/2013	1.288
12/18/2013	1.284
12/19/2013	1.281
12/20/2013	1.277
12/21/2013	1.274
12/22/2013	1.27
12/23/2013	1.267
12/24/2013	1.264
12/25/2013	1.26
12/26/2013	1.257
12/27/2013	1.254
12/28/2013	1.25
12/29/2013	1.247
12/30/2013	1.244
12/31/2013	1.24
1/1/2014	1.237
1/2/2014	1.234
1/3/2014	1.231
1/4/2014	1.227
1/5/2014	1.224
1/6/2014	1.221
1/7/2014	1.218
1/8/2014	1.215
1/9/2014	1.212
1/10/2014	1.209
1/11/2014	1.205
1/12/2014	1.202
1/13/2014	1.199
1/14/2014	1.196
1/15/2014	1.193
1/16/2014	1.19
1/17/2014	1.187
1/18/2014	1.184
1/19/2014	1.181
1/20/2014	1.178
1/21/2014	1.175
1/22/2014	1.173
1/23/2014	1.17
1/24/2014	1.167
1/25/2014	1.164
1/26/2014	1.161
1/27/2014	1.158
1/28/2014	1.155
1/29/2014	1.153
1/30/2014	1.15
1/31/2014	1.147
2/1/2014	1.144
2/2/2014	1.141
2/3/2014	1.139
2/4/2014	1.136
2/5/2014	1.133
2/6/2014	1.131
2/7/2014	1.128
2/8/2014	1.125
2/9/2014	1.123
2/10/2014	1.12
2/11/2014	1.118
2/12/2014	1.115
2/13/2014	1.112
2/14/2014	1.11
2/15/2014	1.107
2/16/2014	1.105
2/17/2014	1.102
2/18/2014	1.1
2/19/2014	1.097
2/20/2014	1.095
2/21/2014	1.092
2/22/2014	1.09
2/23/2014	1.088
2/24/2014	1.085
2/25/2014	1.083
2/26/2014	1.081
2/27/2014	1.078
2/28/2014	1.076
3/1/2014	1.074
3/2/2014	1.071
3/3/2014	1.069
3/4/2014	1.067
3/5/2014	1.065
3/6/2014	1.062
3/7/2014	1.06
3/8/2014	1.058
3/9/2014	1.056
3/10/2014	1.054
3/11/2014	1.051
3/12/2014	1.049
3/13/2014	1.047
3/14/2014	1.045
3/15/2014	1.043
3/16/2014	1.041
3/17/2014	1.039
3/18/2014	1.037
3/19/2014	1.035
3/20/2014	1.033
3/21/2014	1.031
3/22/2014	1.029
3/23/2014	1.027
3/24/2014	1.025
3/25/2014	1.023
3/26/2014	1.021
3/27/2014	1.019
3/28/2014	1.017
3/29/2014	1.016
3/30/2014	1.014
3/31/2014	1.012
4/1/2014	1.01
4/2/2014	1.008
4/3/2014	1.006
4/4/2014	1.005
4/5/2014	1.003
4/6/2014	1.001
4/7/2014	1
4/8/2014	0.998
4/9/2014	0.996
4/10/2014	0.995
4/11/2014	0.993
4/12/2014	0.991
4/13/2014	0.99
4/14/2014	0.988
4/15/2014	0.986
4/16/2014	0.985
4/17/2014	0.983
4/18/2014	0.982
4/19/2014	0.98
4/20/2014	0.979
4/21/2014	0.977
4/22/2014	0.976
4/23/2014	0.974
4/24/2014	0.973
4/25/2014	0.972
4/26/2014	0.97
4/27/2014	0.969
4/28/2014	0.967
4/29/2014	0.966
4/30/2014	0.965
5/1/2014	0.963
5/2/2014	0.962
5/3/2014	0.961
5/4/2014	0.959
5/5/2014	0.958
5/6/2014	0.957
5/7/2014	0.956
5/8/2014	0.954
5/9/2014	0.953
5/10/2014	0.952
5/11/2014	0.951
5/12/2014	0.95
5/13/2014	0.949
5/14/2014	0.948
5/15/2014	0.946
5/16/2014	0.945
5/17/2014	0.944
5/18/2014	0.943
5/19/2014	0.942
5/20/2014	0.941
5/21/2014	0.94
5/22/2014	0.939
5/23/2014	0.938
5/24/2014	0.937
5/25/2014	0.936
5/26/2014	0.935
5/27/2014	0.935
5/28/2014	0.934
5/29/2014	0.933
5/30/2014	0.932
5/31/2014	0.931
6/1/2014	0.93
6/2/2014	0.929
6/3/2014	0.929
6/4/2014	0.928
6/5/2014	0.927
6/6/2014	0.926
6/7/2014	0.926
6/8/2014	0.925
6/9/2014	0.924
6/10/2014	0.924
6/11/2014	0.923
6/12/2014	0.922
6/13/2014	0.922
6/14/2014	0.921
6/15/2014	0.92
6/16/2014	0.92
6/17/2014	0.919
6/18/2014	0.919
6/19/2014	0.918
6/20/2014	0.918
6/21/2014	0.917
6/22/2014	0.917
6/23/2014	0.916
6/24/2014	0.916
6/25/2014	0.915
6/26/2014	0.915
6/27/2014	0.914
6/28/2014	0.914
6/29/2014	0.914
6/30/2014	0.913
7/1/2014	0.913
7/2/2014	0.913
7/3/2014	0.912
7/4/2014	0.912
7/5/2014	0.912
7/6/2014	0.911
7/7/2014	0.911
7/8/2014	0.911
7/9/2014	0.911
7/10/2014	0.911
7/11/2014	0.91
7/12/2014	0.91
7/13/2014	0.91
7/14/2014	0.91
7/15/2014	0.91
7/16/2014	0.91
7/17/2014	0.91
7/18/2014	0.91
7/19/2014	0.909
7/20/2014	0.909
7/21/2014	0.909
7/22/2014	0.909
7/23/2014	0.909
7/24/2014	0.909
7/25/2014	0.91
7/26/2014	0.91
7/27/2014	0.91
7/28/2014	0.91
7/29/2014	0.911
7/30/2014	0.911
7/31/2014	0.911
8/1/2014	0.912
8/2/2014	0.913
8/3/2014	0.913
8/4/2014	0.914
8/5/2014	0.914
8/6/2014	0.915
8/7/2014	0.916
8/8/2014	0.917
8/9/2014	0.918
8/10/2014	0.919
8/11/2014	0.92
8/12/2014	0.921
8/13/2014	0.922
8/14/2014	0.923
8/15/2014	0.924
8/16/2014	0.925
8/17/2014	0.927
8/18/2014	0.928
8/19/2014	0.929
8/20/2014	0.931
8/21/2014	0.932
8/22/2014	0.934
8/23/2014	0.936
8/24/2014	0.937
8/25/2014	0.939
8/26/2014	0.941
8/27/2014	0.943
8/28/2014	0.944
8/29/2014	0.946
8/30/2014	0.948
8/31/2014	0.95
9/1/2014	0.952
9/2/2014	0.954
9/3/2014	0.957
9/4/2014	0.959
9/5/2014	0.961
9/6/2014	0.963
9/7/2014	0.966
9/8/2014	0.968
9/9/2014	0.971
9/10/2014	0.973
9/11/2014	0.976
9/12/2014	0.978
9/13/2014	0.981
9/14/2014	0.984
9/15/2014	0.987
9/16/2014	0.989
9/17/2014	0.992
9/18/2014	0.995
9/19/2014	0.998
9/20/2014	1.001
9/21/2014	1.004
9/22/2014	1.008
9/23/2014	1.011
9/24/2014	1.014
9/25/2014	1.017
9/26/2014	1.021
9/27/2014	1.024
9/28/2014	1.027
9/29/2014	1.031
9/30/2014	1.034
10/1/2014	1.038
10/2/2014	1.042
10/3/2014	1.045
10/4/2014	1.049
10/5/2014	1.053
10/6/2014	1.057
10/7/2014	1.061
10/8/2014	1.065
10/9/2014	1.069
10/10/2014	1.073
10/11/2014	1.077
10/12/2014	1.081
10/13/2014	1.085
10/14/2014	1.089
10/15/2014	1.094
10/16/2014	1.098
10/17/2014	1.103
10/18/2014	1.107
10/19/2014	1.112
10/20/2014	1.116
10/21/2014	1.121
10/22/2014	1.125
10/23/2014	1.13
10/24/2014	1.135
10/25/2014	1.14
10/26/2014	1.145
10/27/2014	1.15
10/28/2014	1.154
10/29/2014	1.16
10/30/2014	1.165
10/31/2014	1.17
11/1/2014	1.175
11/2/2014	1.18
11/3/2014	1.185
11/4/2014	1.191
11/5/2014	1.196
11/6/2014	1.202
11/7/2014	1.207
11/8/2014	1.213
11/9/2014	1.218
11/10/2014	1.224
11/11/2014	1.23
11/12/2014	1.235
11/13/2014	1.241
11/14/2014	1.247
11/15/2014	1.253
11/16/2014	1.259
11/17/2014	1.265
11/18/2014	1.271
11/19/2014	1.277
11/20/2014	1.283
11/21/2014	1.289
11/22/2014	1.295
11/23/2014	1.302
11/24/2014	1.308
11/25/2014	1.315
11/26/2014	1.321
11/27/2014	1.327
11/28/2014	1.334
11/29/2014	1.341
11/30/2014	1.347
12/1/2014	1.354
12/2/2014	1.361
12/3/2014	1.368
12/4/2014	1.374
12/5/2014	1.381
12/6/2014	1.388
12/7/2014	1.395
12/8/2014	1.402
12/9/2014	1.41
12/10/2014	1.417
12/11/2014	1.424
12/12/2014	1.431
12/13/2014	1.439
12/14/2014	1.446
12/15/2014	1.453
12/16/2014	1.461
12/17/2014	1.468
12/18/2014	1.476
12/19/2014	1.484
12/20/2014	1.491
12/21/2014	1.499
12/22/2014	1.507
12/23/2014	1.515
12/24/2014	1.523
12/25/2014	1.53
12/26/2014	1.538
12/27/2014	1.547
12/28/2014	1.555
12/29/2014	1.563
12/30/2014	1.571
12/31/2014	1.579
1/1/2015	1.587
1/2/2015	1.596
1/3/2015	1.604
1/4/2015	1.613
1/5/2015	1.621
1/6/2015	1.63
1/7/2015	1.638
1/8/2015	1.647
1/9/2015	1.656
1/10/2015	1.664
1/11/2015	1.673
1/12/2015	1.682
1/13/2015	1.691
1/14/2015	1.7
1/15/2015	1.709
1/16/2015	1.718
1/17/2015	1.727
1/18/2015	1.736
1/19/2015	1.746
1/20/2015	1.755
1/21/2015	1.764
1/22/2015	1.774
1/23/2015	1.783
1/24/2015	1.792
1/25/2015	1.802
1/26/2015	1.812
1/27/2015	1.821
1/28/2015	1.831
1/29/2015	1.841
1/30/2015	1.85
1/31/2015	1.86
2/1/2015	1.87
2/2/2015	1.88
2/3/2015	1.89
2/4/2015	1.9
2/5/2015	1.91
2/6/2015	1.92
2/7/2015	1.931
2/8/2015	1.941
2/9/2015	1.951
2/10/2015	1.961
2/11/2015	1.972
2/12/2015	1.982
2/13/2015	1.993
2/14/2015	2.003
2/15/2015	2.014
2/16/2015	2.025
2/17/2015	2.035
2/18/2015	2.046
2/19/2015	2.057
2/20/2015	2.068
2/21/2015	2.079
2/22/2015	2.09
2/23/2015	2.101
2/24/2015	2.112
2/25/2015	2.123
2/26/2015	2.134
2/27/2015	2.145
2/28/2015	2.157
3/1/2015	2.168
3/2/2015	2.179
3/3/2015	2.191
3/4/2015	2.202
3/5/2015	2.214
3/6/2015	2.225
3/7/2015	2.237
3/8/2015	2.249
3/9/2015	2.26
3/10/2015	2.272
3/11/2015	2.284
3/12/2015	2.296
3/13/2015	2.308
3/14/2015	2.32
3/15/2015	2.332
3/16/2015	2.344
3/17/2015	2.356
3/18/2015	2.368
3/19/2015	2.381
3/20/2015	2.393
3/21/2015	2.405
3/22/2015	2.418
3/23/2015	2.43
3/24/2015	2.443
3/25/2015	2.455
3/26/2015	2.468
3/27/2015	2.48
3/28/2015	2.493
3/29/2015	2.506
3/30/2015	2.519
3/31/2015	2.532
4/1/2015	2.545
4/2/2015	2.557
4/3/2015	2.571
4/4/2015	2.584
4/5/2015	2.597
4/6/2015	2.61
4/7/2015	2.623
4/8/2015	2.636
4/9/2015	2.65
4/10/2015	2.663
4/11/2015	2.677
4/12/2015	2.69
4/13/2015	2.704
4/14/2015	2.717
4/15/2015	2.731
4/16/2015	2.745
4/17/2015	2.758
4/18/2015	2.772
4/19/2015	2.786
4/20/2015	2.8
4/21/2015	2.814
4/22/2015	2.828
4/23/2015	2.842
4/24/2015	2.856
4/25/2015	2.87
4/26/2015	2.884
4/27/2015	2.899
4/28/2015	2.913
4/29/2015	2.927
4/30/2015	2.942
5/1/2015	2.956
5/2/2015	2.971
5/3/2015	2.985
5/4/2015	3
5/5/2015	3.048
5/6/2015	3.13
5/7/2015	3.211
5/8/2015	3.291
5/9/2015	3.371
5/10/2015	3.45
5/11/2015	3.528
5/12/2015	3.606
5/13/2015	3.684
5/14/2015	3.76
5/15/2015	3.836
5/16/2015	3.912
5/17/2015	3.987
5/18/2015	4.061
5/19/2015	4.135
5/20/2015	4.208
5/21/2015	4.28
5/22/2015	4.352
5/23/2015	4.423
5/24/2015	4.494
5/25/2015	4.564
5/26/2015	4.633
5/27/2015	4.702
5/28/2015	4.77
5/29/2015	4.838
5/30/2015	4.905
5/31/2015	4.971
6/1/2015	5.037
6/2/2015	5.102
6/3/2015	5.166
6/4/2015	5.23
6/5/2015	5.293
6/6/2015	5.356
6/7/2015	5.418
6/8/2015	5.479
6/9/2015	5.54
6/10/2015	5.6
6/11/2015	5.66
6/12/2015	5.719
6/13/2015	5.777
6/14/2015	5.835
6/15/2015	5.892
6/16/2015	5.949
6/17/2015	6.005
6/18/2015	6.06
6/19/2015	6.114
6/20/2015	6.168
6/21/2015	6.222
6/22/2015	6.275
6/23/2015	6.327
6/24/2015	6.378
6/25/2015	6.429
6/26/2015	6.48
6/27/2015	6.529
6/28/2015	6.578
6/29/2015	6.627
6/30/2015	6.675
7/1/2015	6.722
7/2/2015	6.768
7/3/2015	6.814
7/4/2015	6.86
7/5/2015	6.904
7/6/2015	6.949
7/7/2015	6.992
7/8/2015	7.035
7/9/2015	7.077
7/10/2015	7.119
7/11/2015	7.16
7/12/2015	7.2
7/13/2015	7.24
7/14/2015	7.279
7/15/2015	7.317
7/16/2015	7.355
7/17/2015	7.393
7/18/2015	7.429
7/19/2015	7.465
7/20/2015	7.501
7/21/2015	7.535
7/22/2015	7.569
7/23/2015	7.603
7/24/2015	7.636
7/25/2015	7.668
7/26/2015	7.7
7/27/2015	7.731
7/28/2015	7.761
7/29/2015	7.791
7/30/2015	7.82
7/31/2015	7.849
8/1/2015	7.876
8/2/2015	7.904
8/3/2015	7.93
8/4/2015	7.956
8/5/2015	7.982
8/6/2015	8.006
8/7/2015	8.031
8/8/2015	8.054
8/9/2015	8.077
8/10/2015	8.099
8/11/2015	8.121
8/12/2015	8.142
8/13/2015	8.162
8/14/2015	8.182
8/15/2015	8.201
8/16/2015	8.219
8/17/2015	8.237
8/18/2015	8.254
8/19/2015	8.271
8/20/2015	8.287
8/21/2015	8.302
8/22/2015	8.317
8/23/2015	8.331
8/24/2015	8.345
8/25/2015	8.357
8/26/2015	8.37
8/27/2015	8.381
8/28/2015	8.392
8/29/2015	8.402
8/30/2015	8.412
8/31/2015	8.421
9/1/2015	8.43
9/2/2015	8.437
9/3/2015	8.445
9/4/2015	8.451
9/5/2015	8.457
9/6/2015	8.462
9/7/2015	8.467
9/8/2015	8.471
9/9/2015	8.474
9/10/2015	8.477
9/11/2015	8.479
9/12/2015	8.481
9/13/2015	8.482
9/14/2015	8.482
9/15/2015	8.482
9/16/2015	8.482
9/17/2015	8.482
9/18/2015	8.482
9/19/2015	8.482
9/20/2015	8.482
9/21/2015	8.482
9/22/2015	8.482
9/23/2015	8.482
9/24/2015	8.481
9/25/2015	8.481
9/26/2015	8.481
9/27/2015	8.481
9/28/2015	8.481
9/29/2015	8.481
9/30/2015	8.481
10/1/2015	8.481
10/2/2015	8.48
10/3/2015	8.48
10/4/2015	8.48
10/5/2015	8.48
10/6/2015	8.479
10/7/2015	8.479
10/8/2015	8.479
10/9/2015	8.479
10/10/2015	8.479
10/11/2015	8.478
10/12/2015	8.478
10/13/2015	8.478
10/14/2015	8.477
10/15/2015	8.477
10/16/2015	8.477
10/17/2015	8.476
10/18/2015	8.476
10/19/2015	8.476
10/20/2015	8.475
10/21/2015	8.475
10/22/2015	8.475
10/23/2015	8.474
10/24/2015	8.474
10/25/2015	8.473
10/26/2015	8.473
10/27/2015	8.472
10/28/2015	8.472
10/29/2015	8.472
10/30/2015	8.471
10/31/2015	8.471
11/1/2015	8.47
11/2/2015	8.47
11/3/2015	8.469
11/4/2015	8.469
11/5/2015	8.468
11/6/2015	8.467
11/7/2015	8.467
11/8/2015	8.466
11/9/2015	8.466
11/10/2015	8.465
11/11/2015	8.465
11/12/2015	8.464
11/13/2015	8.463
11/14/2015	8.463
11/15/2015	8.462
11/16/2015	8.461
11/17/2015	8.461
11/18/2015	8.46
11/19/2015	8.459
11/20/2015	8.459
11/21/2015	8.458
11/22/2015	8.457
11/23/2015	8.457
11/24/2015	8.456
11/25/2015	8.455
11/26/2015	8.454
11/27/2015	8.454
11/28/2015	8.453
11/29/2015	8.452
11/30/2015	8.451
12/1/2015	8.451
12/2/2015	8.45
12/3/2015	8.449
12/4/2015	8.448
12/5/2015	8.447
12/6/2015	8.446
12/7/2015	8.445
12/8/2015	8.445
12/9/2015	8.444
12/10/2015	8.443
12/11/2015	8.442
12/12/2015	8.441
12/13/2015	8.44
12/14/2015	8.439
12/15/2015	8.438
12/16/2015	8.437
12/17/2015	8.436
12/18/2015	8.435
12/19/2015	8.434
12/20/2015	8.433
12/21/2015	8.432
12/22/2015	8.431
12/23/2015	8.43
12/24/2015	8.429
12/25/2015	8.428
12/26/2015	8.427
12/27/2015	8.426
12/28/2015	8.425
12/29/2015	8.424
12/30/2015	8.423
12/31/2015	8.422
1/1/2016	8.421
1/2/2016	8.419
1/3/2016	8.418
1/4/2016	8.417
1/5/2016	8.416
1/6/2016	8.415
1/7/2016	8.414
1/8/2016	8.412
1/9/2016	8.411
1/10/2016	8.41
1/11/2016	8.409
1/12/2016	8.408
1/13/2016	8.406
1/14/2016	8.405
1/15/2016	8.404
1/16/2016	8.402
1/17/2016	8.401
1/18/2016	8.4
1/19/2016	8.399
1/20/2016	8.397
1/21/2016	8.396
1/22/2016	8.395
1/23/2016	8.393
1/24/2016	8.392
1/25/2016	8.391
1/26/2016	8.389
1/27/2016	8.388
1/28/2016	8.386
1/29/2016	8.385
1/30/2016	8.383
1/31/2016	8.382
2/1/2016	8.381
2/2/2016	8.379
2/3/2016	8.378
2/4/2016	8.376
2/5/2016	8.375
2/6/2016	8.373
2/7/2016	8.372
2/8/2016	8.37
2/9/2016	8.369
2/10/2016	8.367
2/11/2016	8.366
2/12/2016	8.364
2/13/2016	8.363
2/14/2016	8.361
2/15/2016	8.359
2/16/2016	8.358
2/17/2016	8.356
2/18/2016	8.355
2/19/2016	8.353
2/20/2016	8.351
2/21/2016	8.35
2/22/2016	8.348
2/23/2016	8.346
2/24/2016	8.345
2/25/2016	8.343
2/26/2016	8.341
2/27/2016	8.34
2/28/2016	8.338
2/29/2016	8.336
3/1/2016	8.334
3/2/2016	8.333
3/3/2016	8.331
3/4/2016	8.329
3/5/2016	8.327
3/6/2016	8.325
3/7/2016	8.324
3/8/2016	8.322
3/9/2016	8.32
3/10/2016	8.318
3/11/2016	8.316
3/12/2016	8.314
3/13/2016	8.313
3/14/2016	8.311
3/15/2016	8.309
3/16/2016	8.307
3/17/2016	8.305
3/18/2016	8.303
3/19/2016	8.301
3/20/2016	8.299
3/21/2016	8.297
3/22/2016	8.295
3/23/2016	8.293
3/24/2016	8.291
3/25/2016	8.289
3/26/2016	8.287
3/27/2016	8.285
3/28/2016	8.283
3/29/2016	8.281
3/30/2016	8.279
3/31/2016	8.277
4/1/2016	8.275
4/2/2016	8.273
4/3/2016	8.271
4/4/2016	8.269
4/5/2016	8.267
4/6/2016	8.265
4/7/2016	8.263
4/8/2016	8.26
4/9/2016	8.258
4/10/2016	8.256
4/11/2016	8.254
4/12/2016	8.252
4/13/2016	8.25
4/14/2016	8.247
4/15/2016	8.245
4/16/2016	8.243
4/17/2016	8.241
4/18/2016	8.239
4/19/2016	8.236
4/20/2016	8.234
4/21/2016	8.232
4/22/2016	8.23
4/23/2016	8.227
4/24/2016	8.225
4/25/2016	8.223
4/26/2016	8.22
4/27/2016	8.218
4/28/2016	8.216
4/29/2016	8.213
4/30/2016	8.211
5/1/2016	8.209
5/2/2016	8.206
5/3/2016	8.204
5/4/2016	8.201
5/5/2016	8.199
5/6/2016	8.197
5/7/2016	8.194
5/8/2016	8.192
5/9/2016	8.189
5/10/2016	8.187
5/11/2016	8.184
5/12/2016	8.182
5/13/2016	8.179
5/14/2016	8.177
5/15/2016	8.174
5/16/2016	8.172
5/17/2016	8.169
5/18/2016	8.167
5/19/2016	8.164
5/20/2016	8.162
5/21/2016	8.159
5/22/2016	8.156
5/23/2016	8.154
5/24/2016	8.151
5/25/2016	8.149
5/26/2016	8.146
5/27/2016	8.143
5/28/2016	8.141
5/29/2016	8.138
5/30/2016	8.135
5/31/2016	8.133
6/1/2016	8.13
6/2/2016	8.127
6/3/2016	8.125
6/4/2016	8.122
6/5/2016	8.119
6/6/2016	8.116
6/7/2016	8.114
6/8/2016	8.111
6/9/2016	8.108
6/10/2016	8.105
6/11/2016	8.102
6/12/2016	8.1
6/13/2016	8.097
6/14/2016	8.094
6/15/2016	8.091
6/16/2016	8.088
6/17/2016	8.085
6/18/2016	8.083
6/19/2016	8.08
6/20/2016	8.077
6/21/2016	8.074
6/22/2016	8.071
6/23/2016	8.068
6/24/2016	8.065
6/25/2016	8.062
6/26/2016	8.059
6/27/2016	8.056
6/28/2016	8.053
6/29/2016	8.05
6/30/2016	8.047
7/1/2016	8.044
7/2/2016	8.041
7/3/2016	8.038
7/4/2016	8.035
7/5/2016	8.032
7/6/2016	8.029
7/7/2016	8.026
7/8/2016	8.023
7/9/2016	8.02
7/10/2016	8.017
7/11/2016	8.014
7/12/2016	8.011
7/13/2016	8.008
7/14/2016	8.004
7/15/2016	8.001
7/16/2016	7.998
7/17/2016	7.995
7/18/2016	7.992
7/19/2016	7.989
7/20/2016	7.985
7/21/2016	7.982
7/22/2016	7.979
7/23/2016	7.976
7/24/2016	7.973
7/25/2016	7.969
7/26/2016	7.966
7/27/2016	7.963
7/28/2016	7.96
7/29/2016	7.956
7/30/2016	7.953
7/31/2016	7.95
8/1/2016	7.946
8/2/2016	7.943
8/3/2016	7.94
8/4/2016	7.936
8/5/2016	7.933
8/6/2016	7.93
8/7/2016	7.926
8/8/2016	7.923
8/9/2016	7.919
8/10/2016	7.916
8/11/2016	7.913
8/12/2016	7.909
8/13/2016	7.906
8/14/2016	7.902
8/15/2016	7.899
8/16/2016	7.895
8/17/2016	7.892
8/18/2016	7.888
8/19/2016	7.885
8/20/2016	7.881
8/21/2016	7.878
8/22/2016	7.874
8/23/2016	7.871
8/24/2016	7.867
8/25/2016	7.864
8/26/2016	7.86
8/27/2016	7.856
8/28/2016	7.853
8/29/2016	7.849
8/30/2016	7.846
8/31/2016	7.842
9/1/2016	7.838
9/2/2016	7.835
9/3/2016	7.831
9/4/2016	7.827
9/5/2016	7.824
9/6/2016	7.82
9/7/2016	7.816
9/8/2016	7.813
9/9/2016	7.809
9/10/2016	7.805
9/11/2016	7.801
9/12/2016	7.798
9/13/2016	7.794
9/14/2016	7.79
9/15/2016	7.786
9/16/2016	7.783
9/17/2016	7.779
9/18/2016	7.775
9/19/2016	7.771
9/20/2016	7.767
9/21/2016	7.763
9/22/2016	7.76
9/23/2016	7.756
9/24/2016	7.752
9/25/2016	7.748
9/26/2016	7.744
9/27/2016	7.74
9/28/2016	7.736
9/29/2016	7.732
9/30/2016	7.728
10/1/2016	7.724
10/2/2016	7.72
10/3/2016	7.716
10/4/2016	7.713
10/5/2016	7.709
10/6/2016	7.705
10/7/2016	7.701
10/8/2016	7.697
10/9/2016	7.692
10/10/2016	7.688
10/11/2016	7.684
10/12/2016	7.68
10/13/2016	7.676
10/14/2016	7.672
10/15/2016	7.668
10/16/2016	7.664
10/17/2016	7.66
10/18/2016	7.656
10/19/2016	7.652
10/20/2016	7.647
10/21/2016	7.643
10/22/2016	7.639
10/23/2016	7.635
10/24/2016	7.631
10/25/2016	7.627
10/26/2016	7.622
10/27/2016	7.618
10/28/2016	7.614
10/29/2016	7.61
10/30/2016	7.606
10/31/2016	7.601
11/1/2016	7.597
11/2/2016	7.593
11/3/2016	7.588
11/4/2016	7.584
11/5/2016	7.58
11/6/2016	7.576
11/7/2016	7.571
11/8/2016	7.567
11/9/2016	7.562
11/10/2016	7.558
11/11/2016	7.554
11/12/2016	7.549
11/13/2016	7.545
11/14/2016	7.541
11/15/2016	7.536
11/16/2016	7.532
11/17/2016	7.527
11/18/2016	7.523
11/19/2016	7.518
11/20/2016	7.514
11/21/2016	7.51
11/22/2016	7.505
11/23/2016	7.501
11/24/2016	7.496
11/25/2016	7.492
11/26/2016	7.487
11/27/2016	7.482
11/28/2016	7.478
11/29/2016	7.473
11/30/2016	7.469
12/1/2016	7.464
12/2/2016	7.46
12/3/2016	7.455
12/4/2016	7.45
12/5/2016	7.446
12/6/2016	7.441
12/7/2016	7.437
12/8/2016	7.432
12/9/2016	7.427
12/10/2016	7.423
12/11/2016	7.418
12/12/2016	7.413
12/13/2016	7.409
12/14/2016	7.404
12/15/2016	7.399
12/16/2016	7.394
12/17/2016	7.39
12/18/2016	7.385
12/19/2016	7.38
12/20/2016	7.375
12/21/2016	7.371
12/22/2016	7.366
12/23/2016	7.361
12/24/2016	7.356
12/25/2016	7.351
12/26/2016	7.347
12/27/2016	7.342
12/28/2016	7.337
12/29/2016	7.332
12/30/2016	7.327
12/31/2016	7.322
1/1/2017	7.317
1/2/2017	7.313
1/3/2017	7.308
1/4/2017	7.303
1/5/2017	7.298
1/6/2017	7.293
1/7/2017	7.288
1/8/2017	7.283
1/9/2017	7.278
1/10/2017	7.273
1/11/2017	7.268
1/12/2017	7.263
1/13/2017	7.258
1/14/2017	7.253
1/15/2017	7.248
1/16/2017	7.243
1/17/2017	7.238
1/18/2017	7.233
1/19/2017	7.228
1/20/2017	7.223
1/21/2017	7.217
1/22/2017	7.212
1/23/2017	7.207
1/24/2017	7.202
1/25/2017	7.197
1/26/2017	7.192
1/27/2017	7.187
1/28/2017	7.182
1/29/2017	7.176
1/30/2017	7.171
1/31/2017	7.166
2/1/2017	7.161
2/2/2017	7.156
2/3/2017	7.15
2/4/2017	7.145
2/5/2017	7.14
2/6/2017	7.135
2/7/2017	7.129
2/8/2017	7.124
2/9/2017	7.119
2/10/2017	7.113
2/11/2017	7.108
2/12/2017	7.103
2/13/2017	7.097
2/14/2017	7.092
2/15/2017	7.087
2/16/2017	7.081
2/17/2017	7.076
2/18/2017	7.071
2/19/2017	7.065
2/20/2017	7.06
2/21/2017	7.054
2/22/2017	7.049
2/23/2017	7.044
2/24/2017	7.038
2/25/2017	7.033
2/26/2017	7.027
2/27/2017	7.022
2/28/2017	7.016
3/1/2017	7.011
3/2/2017	7.005
3/3/2017	7
3/4/2017	6.994
3/5/2017	6.989
3/6/2017	6.983
3/7/2017	6.978
3/8/2017	6.972
3/9/2017	6.966
3/10/2017	6.961
3/11/2017	6.955
3/12/2017	6.95
3/13/2017	6.944
3/14/2017	6.938
3/15/2017	6.933
3/16/2017	6.927
3/17/2017	6.921
3/18/2017	6.916
3/19/2017	6.91
3/20/2017	6.904
3/21/2017	6.899
3/22/2017	6.893
3/23/2017	6.887
3/24/2017	6.882
3/25/2017	6.876
3/26/2017	6.87
3/27/2017	6.864
3/28/2017	6.859
3/29/2017	6.853
3/30/2017	6.847
3/31/2017	6.841
4/1/2017	6.835
4/2/2017	6.83
4/3/2017	6.824
4/4/2017	6.818
4/5/2017	6.812
4/6/2017	6.806
4/7/2017	6.8
4/8/2017	6.794
4/9/2017	6.789
4/10/2017	6.783
4/11/2017	6.777
4/12/2017	6.771
4/13/2017	6.765
4/14/2017	6.759
4/15/2017	6.753
4/16/2017	6.747
4/17/2017	6.741
4/18/2017	6.735
4/19/2017	6.729
4/20/2017	6.723
4/21/2017	6.717
4/22/2017	6.711
4/23/2017	6.705
4/24/2017	6.699
4/25/2017	6.693
4/26/2017	6.687
4/27/2017	6.681
4/28/2017	6.675
4/29/2017	6.669
4/30/2017	6.662
5/1/2017	6.656
5/2/2017	6.65
5/3/2017	6.644
5/4/2017	6.638
5/5/2017	6.632
5/6/2017	6.626
5/7/2017	6.619
5/8/2017	6.614
5/9/2017	6.61
5/10/2017	6.606
5/11/2017	6.602
5/12/2017	6.598
5/13/2017	6.593
5/14/2017	6.589
5/15/2017	6.585
5/16/2017	6.581
5/17/2017	6.577
5/18/2017	6.573
5/19/2017	6.568
5/20/2017	6.564
5/21/2017	6.56
5/22/2017	6.556
5/23/2017	6.552
5/24/2017	6.548
5/25/2017	6.544
5/26/2017	6.54
5/27/2017	6.536
5/28/2017	6.531
5/29/2017	6.527
5/30/2017	6.523
5/31/2017	6.519
6/1/2017	6.515
6/2/2017	6.511
6/3/2017	6.507
6/4/2017	6.503
6/5/2017	6.499
6/6/2017	6.495
6/7/2017	6.491
6/8/2017	6.487
6/9/2017	6.482
6/10/2017	6.478
6/11/2017	6.474
6/12/2017	6.47
6/13/2017	6.466
6/14/2017	6.462
6/15/2017	6.458
6/16/2017	6.454
6/17/2017	6.45
6/18/2017	6.446
6/19/2017	6.442
6/20/2017	6.438
6/21/2017	6.434
6/22/2017	6.43
6/23/2017	6.426
6/24/2017	6.422
6/25/2017	6.418
6/26/2017	6.414
6/27/2017	6.41
6/28/2017	6.406
6/29/2017	6.402
6/30/2017	6.398
7/1/2017	6.394
7/2/2017	6.39
7/3/2017	6.386
7/4/2017	6.382
7/5/2017	6.378
7/6/2017	6.374
7/7/2017	6.37
7/8/2017	6.366
7/9/2017	6.363
7/10/2017	6.359
7/11/2017	6.355
7/12/2017	6.351
7/13/2017	6.347
7/14/2017	6.343
7/15/2017	6.339
7/16/2017	6.335
7/17/2017	6.331
7/18/2017	6.327
7/19/2017	6.323
7/20/2017	6.319
7/21/2017	6.316
7/22/2017	6.312
7/23/2017	6.308
7/24/2017	6.304
7/25/2017	6.3
7/26/2017	6.296
7/27/2017	6.292
7/28/2017	6.288
7/29/2017	6.285
7/30/2017	6.281
7/31/2017	6.277
8/1/2017	6.273
8/2/2017	6.269
8/3/2017	6.265
8/4/2017	6.261
8/5/2017	6.258
8/6/2017	6.254
8/7/2017	6.25
8/8/2017	6.246
8/9/2017	6.242
8/10/2017	6.238
8/11/2017	6.235
8/12/2017	6.231
8/13/2017	6.227
8/14/2017	6.223
8/15/2017	6.219
8/16/2017	6.216
8/17/2017	6.212
8/18/2017	6.208
8/19/2017	6.204
8/20/2017	6.2
8/21/2017	6.197
8/22/2017	6.193
8/23/2017	6.189
8/24/2017	6.185
8/25/2017	6.182
8/26/2017	6.178
8/27/2017	6.174
8/28/2017	6.17
8/29/2017	6.167
8/30/2017	6.163
8/31/2017	6.159
9/1/2017	6.155
9/2/2017	6.152
9/3/2017	6.148
9/4/2017	6.144
9/5/2017	6.141
9/6/2017	6.137
9/7/2017	6.133
9/8/2017	6.129
9/9/2017	6.126
9/10/2017	6.122
9/11/2017	6.118
9/12/2017	6.115
9/13/2017	6.111
9/14/2017	6.107
9/15/2017	6.104
9/16/2017	6.1
9/17/2017	6.096
9/18/2017	6.093
9/19/2017	6.089
9/20/2017	6.085
9/21/2017	6.082
9/22/2017	6.078
9/23/2017	6.074
9/24/2017	6.071
9/25/2017	6.067
9/26/2017	6.063
9/27/2017	6.06
9/28/2017	6.056
9/29/2017	6.052
9/30/2017	6.049
10/1/2017	6.045
10/2/2017	6.042
10/3/2017	6.038
10/4/2017	6.034
10/5/2017	6.031
10/6/2017	6.027
10/7/2017	6.024
10/8/2017	6.02
10/9/2017	6.016
10/10/2017	6.013
10/11/2017	6.009
10/12/2017	6.006
10/13/2017	6.002
10/14/2017	5.999
10/15/2017	5.995
10/16/2017	5.991
10/17/2017	5.988
10/18/2017	5.984
10/19/2017	5.981
10/20/2017	5.977
10/21/2017	5.974
10/22/2017	5.97
10/23/2017	5.967
10/24/2017	5.963
10/25/2017	5.96
10/26/2017	5.956
10/27/2017	5.953
10/28/2017	5.949
10/29/2017	5.945
10/30/2017	5.942
10/31/2017	5.938
11/1/2017	5.935
11/2/2017	5.931
11/3/2017	5.928
11/4/2017	5.925
11/5/2017	5.921
11/6/2017	5.918
11/7/2017	5.914
11/8/2017	5.911
11/9/2017	5.907
11/10/2017	5.904
11/11/2017	5.9
11/12/2017	5.897
11/13/2017	5.893
11/14/2017	5.89
11/15/2017	5.886
11/16/2017	5.883
11/17/2017	5.88
11/18/2017	5.876
11/19/2017	5.873
11/20/2017	5.869
11/21/2017	5.866
11/22/2017	5.862
11/23/2017	5.859
11/24/2017	5.856
11/25/2017	5.852
11/26/2017	5.849
11/27/2017	5.845
11/28/2017	5.842
11/29/2017	5.839
11/30/2017	5.835
12/1/2017	5.832
12/2/2017	5.828
12/3/2017	5.825
12/4/2017	5.822
12/5/2017	5.818
12/6/2017	5.815
12/7/2017	5.812
12/8/2017	5.808
12/9/2017	5.805
12/10/2017	5.802
12/11/2017	5.798
12/12/2017	5.795
12/13/2017	5.792
12/14/2017	5.788
12/15/2017	5.785
12/16/2017	5.782
12/17/2017	5.778
12/18/2017	5.775
12/19/2017	5.772
12/20/2017	5.768
12/21/2017	5.765
12/22/2017	5.762
12/23/2017	5.758
12/24/2017	5.755
12/25/2017	5.752
12/26/2017	5.749
12/27/2017	5.745
12/28/2017	5.742
12/29/2017	5.739
12/30/2017	5.735
12/31/2017	5.732
1/1/2018	5.729
1/2/2018	5.726
1/3/2018	5.722
1/4/2018	5.719
1/5/2018	5.716
1/6/2018	5.713
1/7/2018	5.709
1/8/2018	5.706
1/9/2018	5.703
1/10/2018	5.7
1/11/2018	5.696
1/12/2018	5.693
1/13/2018	5.69
1/14/2018	5.687
1/15/2018	5.684
1/16/2018	5.68
1/17/2018	5.677
1/18/2018	5.674
1/19/2018	5.671
1/20/2018	5.668
1/21/2018	5.664
1/22/2018	5.661
1/23/2018	5.658
1/24/2018	5.655
1/25/2018	5.652
1/26/2018	5.649
1/27/2018	5.645
1/28/2018	5.642
1/29/2018	5.639
1/30/2018	5.636
1/31/2018	5.633
2/1/2018	5.63
2/2/2018	5.626
2/3/2018	5.623
2/4/2018	5.62
2/5/2018	5.617
2/6/2018	5.614
2/7/2018	5.611
2/8/2018	5.608
2/9/2018	5.605
2/10/2018	5.601
2/11/2018	5.598
2/12/2018	5.595
2/13/2018	5.592
2/14/2018	5.589
2/15/2018	5.586
2/16/2018	5.583
2/17/2018	5.58
2/18/2018	5.577
2/19/2018	5.574
2/20/2018	5.571
2/21/2018	5.568
2/22/2018	5.564
2/23/2018	5.561
2/24/2018	5.558
2/25/2018	5.555
2/26/2018	5.552
2/27/2018	5.549
2/28/2018	5.546
3/1/2018	5.543
3/2/2018	5.54
3/3/2018	5.537
3/4/2018	5.534
3/5/2018	5.531
3/6/2018	5.528
3/7/2018	5.525
3/8/2018	5.522
3/9/2018	5.519
3/10/2018	5.516
3/11/2018	5.513
3/12/2018	5.51
3/13/2018	5.507
3/14/2018	5.504
3/15/2018	5.501
3/16/2018	5.498
3/17/2018	5.495
3/18/2018	5.492
3/19/2018	5.489
3/20/2018	5.486
3/21/2018	5.483
3/22/2018	5.48
3/23/2018	5.477
3/24/2018	5.474
3/25/2018	5.471
3/26/2018	5.468
3/27/2018	5.466
3/28/2018	5.463
3/29/2018	5.46
3/30/2018	5.457
3/31/2018	5.454
4/1/2018	5.451
4/2/2018	5.448
4/3/2018	5.445
4/4/2018	5.442
4/5/2018	5.439
4/6/2018	5.436
4/7/2018	5.433
4/8/2018	5.431
4/9/2018	5.428
4/10/2018	5.425
4/11/2018	5.422
4/12/2018	5.419
4/13/2018	5.416
4/14/2018	5.413
4/15/2018	5.41
4/16/2018	5.408
4/17/2018	5.405
4/18/2018	5.402
4/19/2018	5.399
4/20/2018	5.396
4/21/2018	5.393
4/22/2018	5.39
4/23/2018	5.388
4/24/2018	5.385
4/25/2018	5.382
4/26/2018	5.379
4/27/2018	5.376
4/28/2018	5.374
4/29/2018	5.371
4/30/2018	5.368
5/1/2018	5.365
5/2/2018	5.362
5/3/2018	5.36
5/4/2018	5.357
5/5/2018	5.354
5/6/2018	5.351
5/7/2018	5.348
5/8/2018	5.346
5/9/2018	5.343
5/10/2018	5.34
5/11/2018	5.337
5/12/2018	5.335
5/13/2018	5.332
5/14/2018	5.329
5/15/2018	5.326
5/16/2018	5.324
5/17/2018	5.321
5/18/2018	5.318
5/19/2018	5.315
5/20/2018	5.313
5/21/2018	5.31
5/22/2018	5.307
5/23/2018	5.304
5/24/2018	5.302
5/25/2018	5.299
5/26/2018	5.296
5/27/2018	5.294
5/28/2018	5.291
5/29/2018	5.288
5/30/2018	5.285
5/31/2018	5.283
6/1/2018	5.28
6/2/2018	5.277
6/3/2018	5.275
6/4/2018	5.272
6/5/2018	5.269
6/6/2018	5.267
6/7/2018	5.264
6/8/2018	5.261
6/9/2018	5.259
6/10/2018	5.256
6/11/2018	5.253
6/12/2018	5.251
6/13/2018	5.248
6/14/2018	5.246
6/15/2018	5.243
6/16/2018	5.24
6/17/2018	5.238
6/18/2018	5.235
6/19/2018	5.232
6/20/2018	5.23
6/21/2018	5.227
6/22/2018	5.225
6/23/2018	5.222
6/24/2018	5.219
6/25/2018	5.217
6/26/2018	5.214
6/27/2018	5.212
6/28/2018	5.209
6/29/2018	5.207
6/30/2018	5.204
7/1/2018	5.201
7/2/2018	5.199
7/3/2018	5.196
7/4/2018	5.194
7/5/2018	5.191
7/6/2018	5.189
7/7/2018	5.186
7/8/2018	5.183
7/9/2018	5.181
7/10/2018	5.178
7/11/2018	5.176
7/12/2018	5.173
7/13/2018	5.171
7/14/2018	5.168
7/15/2018	5.166
7/16/2018	5.163
7/17/2018	5.161
7/18/2018	5.158
7/19/2018	5.156
7/20/2018	5.153
7/21/2018	5.151
7/22/2018	5.148
7/23/2018	5.146
7/24/2018	5.143
7/25/2018	5.141
7/26/2018	5.138
7/27/2018	5.136
7/28/2018	5.133
7/29/2018	5.131
7/30/2018	5.129
7/31/2018	5.126
8/1/2018	5.124
8/2/2018	5.121
8/3/2018	5.119
8/4/2018	5.116
8/5/2018	5.114
8/6/2018	5.111
8/7/2018	5.109
8/8/2018	5.107
8/9/2018	5.104
8/10/2018	5.102
8/11/2018	5.099
8/12/2018	5.097
8/13/2018	5.095
8/14/2018	5.092
8/15/2018	5.09
8/16/2018	5.087
8/17/2018	5.085
8/18/2018	5.083
8/19/2018	5.08
8/20/2018	5.078
8/21/2018	5.075
8/22/2018	5.073
8/23/2018	5.071
8/24/2018	5.068
8/25/2018	5.066
8/26/2018	5.064
8/27/2018	5.061
8/28/2018	5.059
8/29/2018	5.057
8/30/2018	5.054
8/31/2018	5.052
9/1/2018	5.05
9/2/2018	5.047
9/3/2018	5.045
9/4/2018	5.043
9/5/2018	5.04
9/6/2018	5.038
9/7/2018	5.036
9/8/2018	5.033
9/9/2018	5.031
9/10/2018	5.029
9/11/2018	5.026
9/12/2018	5.024
9/13/2018	5.022
9/14/2018	5.02
9/15/2018	5.017
9/16/2018	5.015
9/17/2018	5.013
9/18/2018	5.01
9/19/2018	5.008
9/20/2018	5.006
9/21/2018	5.004
9/22/2018	5.001
9/23/2018	4.999
9/24/2018	4.997
9/25/2018	4.995
9/26/2018	4.992
9/27/2018	4.99
9/28/2018	4.988
9/29/2018	4.986
9/30/2018	4.984
10/1/2018	4.981
10/2/2018	4.979
10/3/2018	4.977
10/4/2018	4.975
10/5/2018	4.973
10/6/2018	4.97
10/7/2018	4.968
10/8/2018	4.966
10/9/2018	4.964
10/10/2018	4.962
10/11/2018	4.959
10/12/2018	4.957
10/13/2018	4.955
10/14/2018	4.953
10/15/2018	4.951
10/16/2018	4.949
10/17/2018	4.946
10/18/2018	4.944
10/19/2018	4.942
10/20/2018	4.94
10/21/2018	4.938
10/22/2018	4.936
10/23/2018	4.934
10/24/2018	4.931
10/25/2018	4.929
10/26/2018	4.927
10/27/2018	4.925
10/28/2018	4.923
10/29/2018	4.921
10/30/2018	4.919
10/31/2018	4.917
11/1/2018	4.915
11/2/2018	4.912
11/3/2018	4.91
11/4/2018	4.908
11/5/2018	4.906
11/6/2018	4.904
11/7/2018	4.902
11/8/2018	4.9
11/9/2018	4.898
11/10/2018	4.896
11/11/2018	4.894
11/12/2018	4.892
11/13/2018	4.89
11/14/2018	4.888
11/15/2018	4.886
11/16/2018	4.883
11/17/2018	4.881
11/18/2018	4.879
11/19/2018	4.877
11/20/2018	4.875
11/21/2018	4.873
11/22/2018	4.871
11/23/2018	4.869
11/24/2018	4.867
11/25/2018	4.865
11/26/2018	4.863
11/27/2018	4.861
11/28/2018	4.859
11/29/2018	4.857
11/30/2018	4.855
12/1/2018	4.853
12/2/2018	4.851
12/3/2018	4.849
12/4/2018	4.847
12/5/2018	4.845
12/6/2018	4.843
12/7/2018	4.842
12/8/2018	4.84
12/9/2018	4.838
12/10/2018	4.836
12/11/2018	4.834
12/12/2018	4.832
12/13/2018	4.83
12/14/2018	4.828
12/15/2018	4.826
12/16/2018	4.824
12/17/2018	4.822
12/18/2018	4.82
12/19/2018	4.818
12/20/2018	4.816
12/21/2018	4.814
12/22/2018	4.813
12/23/2018	4.811
12/24/2018	4.809
12/25/2018	4.807
12/26/2018	4.805
12/27/2018	4.803
12/28/2018	4.801
12/29/2018	4.799
12/30/2018	4.797
12/31/2018	4.796
1/1/2019	4.794
1/2/2019	4.792
1/3/2019	4.79
1/4/2019	4.788
1/5/2019	4.786
1/6/2019	4.784
1/7/2019	4.783
1/8/2019	4.781
1/9/2019	4.779
1/10/2019	4.777
1/11/2019	4.775
1/12/2019	4.773
1/13/2019	4.772
1/14/2019	4.77
1/15/2019	4.768
1/16/2019	4.766
1/17/2019	4.764
1/18/2019	4.763
1/19/2019	4.761
1/20/2019	4.759
1/21/2019	4.757
1/22/2019	4.755
1/23/2019	4.754
1/24/2019	4.752
1/25/2019	4.75
1/26/2019	4.748
1/27/2019	4.747
1/28/2019	4.745
1/29/2019	4.743
1/30/2019	4.741
1/31/2019	4.739
2/1/2019	4.738
2/2/2019	4.736
2/3/2019	4.734
2/4/2019	4.733
2/5/2019	4.731
2/6/2019	4.729
2/7/2019	4.727
2/8/2019	4.726
2/9/2019	4.724
2/10/2019	4.722
2/11/2019	4.72
2/12/2019	4.719
2/13/2019	4.717
2/14/2019	4.715
2/15/2019	4.714
2/16/2019	4.712
2/17/2019	4.71
2/18/2019	4.709
2/19/2019	4.707
2/20/2019	4.705
2/21/2019	4.704
2/22/2019	4.702
2/23/2019	4.7
2/24/2019	4.699
2/25/2019	4.697
2/26/2019	4.695
2/27/2019	4.694
2/28/2019	4.692
3/1/2019	4.69
3/2/2019	4.689
3/3/2019	4.687
3/4/2019	4.685
3/5/2019	4.684
3/6/2019	4.682
3/7/2019	4.681
3/8/2019	4.679
3/9/2019	4.677
3/10/2019	4.676
3/11/2019	4.674
3/12/2019	4.673
3/13/2019	4.671
3/14/2019	4.669
3/15/2019	4.668
3/16/2019	4.666
3/17/2019	4.665
3/18/2019	4.663
3/19/2019	4.661
3/20/2019	4.66
3/21/2019	4.658
3/22/2019	4.657
3/23/2019	4.655
3/24/2019	4.654
3/25/2019	4.652
3/26/2019	4.651
3/27/2019	4.649
3/28/2019	4.647
3/29/2019	4.646
3/30/2019	4.644
3/31/2019	4.643
4/1/2019	4.641
4/2/2019	4.64
4/3/2019	4.638
4/4/2019	4.637
4/5/2019	4.635
4/6/2019	4.634
4/7/2019	4.632
4/8/2019	4.631
4/9/2019	4.629
4/10/2019	4.628
4/11/2019	4.626
4/12/2019	4.625
4/13/2019	4.623
4/14/2019	4.622
4/15/2019	4.62
4/16/2019	4.619
4/17/2019	4.618
4/18/2019	4.616
4/19/2019	4.615
4/20/2019	4.613
4/21/2019	4.612
4/22/2019	4.61
4/23/2019	4.609
4/24/2019	4.607
4/25/2019	4.606
4/26/2019	4.605
4/27/2019	4.603
4/28/2019	4.602
4/29/2019	4.6
4/30/2019	4.599
5/1/2019	4.597
5/2/2019	4.596
5/3/2019	4.595
5/4/2019	4.593
5/5/2019	4.592
5/6/2019	4.59
5/7/2019	4.589
5/8/2019	4.588
5/9/2019	4.586
5/10/2019	4.585
5/11/2019	4.584
5/12/2019	4.582
5/13/2019	4.581
5/14/2019	4.58
5/15/2019	4.578
5/16/2019	4.577
5/17/2019	4.575
5/18/2019	4.574
5/19/2019	4.573
5/20/2019	4.571
5/21/2019	4.57
5/22/2019	4.569
5/23/2019	4.567
5/24/2019	4.566
5/25/2019	4.565
5/26/2019	4.564
5/27/2019	4.562
5/28/2019	4.561
5/29/2019	4.56
5/30/2019	4.558
5/31/2019	4.557
6/1/2019	4.556
6/2/2019	4.554
6/3/2019	4.553
6/4/2019	4.552
6/5/2019	4.551
6/6/2019	4.549
6/7/2019	4.548
6/8/2019	4.547
6/9/2019	4.546
6/10/2019	4.544
6/11/2019	4.543
6/12/2019	4.542
6/13/2019	4.541
6/14/2019	4.539
6/15/2019	4.538
6/16/2019	4.537
6/17/2019	4.536
6/18/2019	4.534
6/19/2019	4.533
6/20/2019	4.532
6/21/2019	4.531
6/22/2019	4.529
6/23/2019	4.528
6/24/2019	4.527
6/25/2019	4.526
6/26/2019	4.525
6/27/2019	4.523
6/28/2019	4.522
6/29/2019	4.521
6/30/2019	4.52
7/1/2019	4.519
7/2/2019	4.518
7/3/2019	4.516
7/4/2019	4.515
7/5/2019	4.514
7/6/2019	4.513
7/7/2019	4.512
7/8/2019	4.511
7/9/2019	4.509
7/10/2019	4.508
7/11/2019	4.507
7/12/2019	4.506
7/13/2019	4.505
7/14/2019	4.504
7/15/2019	4.503
7/16/2019	4.502
7/17/2019	4.5
7/18/2019	4.499
7/19/2019	4.498
7/20/2019	4.497
7/21/2019	4.496
7/22/2019	4.495
7/23/2019	4.494
7/24/2019	4.493
7/25/2019	4.492
7/26/2019	4.491
7/27/2019	4.49
7/28/2019	4.488
7/29/2019	4.487
7/30/2019	4.486
7/31/2019	4.485
8/1/2019	4.484
8/2/2019	4.483
8/3/2019	4.482
8/4/2019	4.481
8/5/2019	4.48
8/6/2019	4.479
8/7/2019	4.478
8/8/2019	4.477
8/9/2019	4.476
8/10/2019	4.475
8/11/2019	4.474
8/12/2019	4.473
8/13/2019	4.472
8/14/2019	4.471
8/15/2019	4.47
8/16/2019	4.469
8/17/2019	4.468
8/18/2019	4.467
8/19/2019	4.466
8/20/2019	4.465
8/21/2019	4.464
8/22/2019	4.463
8/23/2019	4.462
8/24/2019	4.461
8/25/2019	4.46
8/26/2019	4.459
8/27/2019	4.458
8/28/2019	4.457
8/29/2019	4.456
8/30/2019	4.455
8/31/2019	4.454
9/1/2019	4.453
9/2/2019	4.452
9/3/2019	4.451
9/4/2019	4.451
9/5/2019	4.45
9/6/2019	4.449
9/7/2019	4.448
9/8/2019	4.447
9/9/2019	4.446
9/10/2019	4.445
9/11/2019	4.444
9/12/2019	4.443
9/13/2019	4.442
9/14/2019	4.441
9/15/2019	4.441
9/16/2019	4.44
9/17/2019	4.439
9/18/2019	4.438
9/19/2019	4.437
9/20/2019	4.436
9/21/2019	4.435
9/22/2019	4.434
9/23/2019	4.434
9/24/2019	4.433
9/25/2019	4.432
9/26/2019	4.431
9/27/2019	4.43
9/28/2019	4.429
9/29/2019	4.429
9/30/2019	4.428
10/1/2019	4.427
10/2/2019	4.426
10/3/2019	4.425
10/4/2019	4.424
10/5/2019	4.424
10/6/2019	4.423
10/7/2019	4.422
10/8/2019	4.421
10/9/2019	4.42
10/10/2019	4.42
10/11/2019	4.419
10/12/2019	4.418
10/13/2019	4.417
10/14/2019	4.416
10/15/2019	4.416
10/16/2019	4.415
10/17/2019	4.414
10/18/2019	4.413
10/19/2019	4.413
10/20/2019	4.412
10/21/2019	4.411
10/22/2019	4.41
10/23/2019	4.41
10/24/2019	4.409
10/25/2019	4.408
10/26/2019	4.407
10/27/2019	4.407
10/28/2019	4.406
10/29/2019	4.405
10/30/2019	4.405
10/31/2019	4.404
11/1/2019	4.403
11/2/2019	4.402
11/3/2019	4.402
11/4/2019	4.401
11/5/2019	4.4
11/6/2019	4.4
11/7/2019	4.399
11/8/2019	4.398
11/9/2019	4.398
11/10/2019	4.397
11/11/2019	4.396
11/12/2019	4.396
11/13/2019	4.395
11/14/2019	4.394
11/15/2019	4.394
11/16/2019	4.393
11/17/2019	4.392
11/18/2019	4.392
11/19/2019	4.391
11/20/2019	4.39
11/21/2019	4.39
11/22/2019	4.389
11/23/2019	4.389
11/24/2019	4.388
11/25/2019	4.387
11/26/2019	4.387
11/27/2019	4.386
11/28/2019	4.385
11/29/2019	4.385
11/30/2019	4.384
12/1/2019	4.384
12/2/2019	4.383
12/3/2019	4.383
12/4/2019	4.382
12/5/2019	4.381
12/6/2019	4.381
12/7/2019	4.38
12/8/2019	4.38
12/9/2019	4.379
12/10/2019	4.379
12/11/2019	4.378
12/12/2019	4.377
12/13/2019	4.377
12/14/2019	4.376
12/15/2019	4.376
12/16/2019	4.375
12/17/2019	4.375
12/18/2019	4.374
12/19/2019	4.374
12/20/2019	4.373
12/21/2019	4.373
12/22/2019	4.372
12/23/2019	4.372
12/24/2019	4.371
12/25/2019	4.371
12/26/2019	4.37
12/27/2019	4.37
12/28/2019	4.369
12/29/2019	4.369
12/30/2019	4.368
12/31/2019	4.368
1/1/2020	4.367
1/2/2020	4.367
1/3/2020	4.366
1/4/2020	4.366
1/5/2020	4.365
1/6/2020	4.365
1/7/2020	4.364
1/8/2020	4.364
1/9/2020	4.364
1/10/2020	4.363
1/11/2020	4.363
1/12/2020	4.362
1/13/2020	4.362
1/14/2020	4.361
1/15/2020	4.361
1/16/2020	4.361
1/17/2020	4.36
1/18/2020	4.36
1/19/2020	4.359
1/20/2020	4.359
1/21/2020	4.358
1/22/2020	4.358
1/23/2020	4.358
1/24/2020	4.357
1/25/2020	4.357
1/26/2020	4.357
1/27/2020	4.356
1/28/2020	4.356
1/29/2020	4.355
1/30/2020	4.355
1/31/2020	4.355
2/1/2020	4.354
2/2/2020	4.354
2/3/2020	4.354
2/4/2020	4.353
2/5/2020	4.353
2/6/2020	4.353
2/7/2020	4.352
2/8/2020	4.352
2/9/2020	4.352
2/10/2020	4.351
2/11/2020	4.351
2/12/2020	4.351
2/13/2020	4.35
2/14/2020	4.35
2/15/2020	4.35
2/16/2020	4.349
2/17/2020	4.349
2/18/2020	4.349
2/19/2020	4.349
2/20/2020	4.348
2/21/2020	4.348
2/22/2020	4.348
2/23/2020	4.347
2/24/2020	4.347
2/25/2020	4.347
2/26/2020	4.347
2/27/2020	4.346
2/28/2020	4.346
2/29/2020	4.346
3/1/2020	4.346
3/2/2020	4.345
3/3/2020	4.345
3/4/2020	4.345
3/5/2020	4.345
3/6/2020	4.344
3/7/2020	4.344
3/8/2020	4.344
3/9/2020	4.344
3/10/2020	4.344
3/11/2020	4.343
3/12/2020	4.343
3/13/2020	4.343
3/14/2020	4.343
3/15/2020	4.343
3/16/2020	4.342
3/17/2020	4.342
3/18/2020	4.342
3/19/2020	4.342
3/20/2020	4.342
3/21/2020	4.341
3/22/2020	4.341
3/23/2020	4.341
3/24/2020	4.341
3/25/2020	4.341
3/26/2020	4.341
3/27/2020	4.341
3/28/2020	4.34
3/29/2020	4.34
3/30/2020	4.34
3/31/2020	4.34
4/1/2020	4.34
4/2/2020	4.34
4/3/2020	4.34
4/4/2020	4.339
4/5/2020	4.339
4/6/2020	4.339
4/7/2020	4.339
4/8/2020	4.339
4/9/2020	4.339
4/10/2020	4.339
4/11/2020	4.339
4/12/2020	4.339
4/13/2020	4.339
4/14/2020	4.339
4/15/2020	4.338
4/16/2020	4.338
4/17/2020	4.338
4/18/2020	4.338
4/19/2020	4.338
4/20/2020	4.338
4/21/2020	4.338
4/22/2020	4.338
4/23/2020	4.338
4/24/2020	4.338
4/25/2020	4.338
4/26/2020	4.338
4/27/2020	4.338
4/28/2020	4.338
4/29/2020	4.338
4/30/2020	4.338
5/1/2020	4.338
5/2/2020	4.338
5/3/2020	4.338
5/4/2020	4.338
5/5/2020	4.338
5/6/2020	4.338
5/7/2020	4.338
5/8/2020	4.338
5/9/2020	4.338
5/10/2020	4.338
5/11/2020	4.338
5/12/2020	4.338
5/13/2020	4.338
5/14/2020	4.338
5/15/2020	4.338
5/16/2020	4.338
5/17/2020	4.338
5/18/2020	4.338
5/19/2020	4.338
5/20/2020	4.338
5/21/2020	4.338
5/22/2020	4.338
5/23/2020	4.338
5/24/2020	4.338
5/25/2020	4.338
5/26/2020	4.338
5/27/2020	4.338
5/28/2020	4.338
5/29/2020	4.338
5/30/2020	4.338
5/31/2020	4.338
6/1/2020	4.338
6/2/2020	4.338
6/3/2020	4.338
6/4/2020	4.338
6/5/2020	4.338
6/6/2020	4.338
6/7/2020	4.338
6/8/2020	4.338
6/9/2020	4.338
6/10/2020	4.338
6/11/2020	4.338
6/12/2020	4.338
6/13/2020	4.338
6/14/2020	4.338
6/15/2020	4.338
6/16/2020	4.338


==> hyman_curve_harmonic.txt <==
Date	Rate
5/1/2010	0.205
5/2/2010	0.205
5/3/2010	0.205
5/4/2010	0.205
5/5/2010	0.242
5/6/2010	0.244
5/7/2010	0.247
5/8/2010	0.249
5/9/2010	0.252
5/10/2010	0.254
5/11/2010	0.257
5/12/2010	0.259
5/13/2010	0.261
5/14/2010	0.264
5/15/2010	0.266
5/16/2010	0.269
5/17/2010	0.271
5/18/2010	0.273
5/19/2010	0.276
5/20/2010	0.278
5/21/2010	0.28
5/22/2010	0.282
5/23/2010	0.285
5/24/2010	0.287
5/25/2010	0.289
5/26/2010	0.291
5/27/2010	0.294
5/28/2010	0.296
5/29/2010	0.298
5/30/2010	0.3
5/31/2010	0.302
6/1/2010	0.304
6/2/2010	0.307
6/3/2010	0.309
6/4/2010	0.311
6/5/2010	0.313
6/6/2010	0.315
6/7/2010	0.317
6/8/2010	0.319
6/9/2010	0.321
6/10/2010	0.323
6/11/2010	0.325
6/12/2010	0.327
6/13/2010	0.329
6/14/2010	0.331
6/15/2010	0.333
6/16/2010	0.335
6/17/2010	0.336
6/18/2010	0.338
6/19/2010	0.34
6/20/2010	0.342
6/21/2010	0.344
6/22/2010	0.346
6/23/2010	0.347
6/24/2010	0.349
6/25/2010	0.351
6/26/2010	0.353
6/27/2010	0.354
6/28/2010	0.356
6/29/2010	0.358
6/30/2010	0.36
7/1/2010	0.361
7/2/2010	0.363
7/3/2010	0.365
7/4/2010	0.366
7/5/2010	0.368
7/6/2010	0.369
7/7/2010	0.371
7/8/2010	0.373
7/9/2010	0.374
7/10/2010	0.376
7/11/2010	0.377
7/12/2010	0.379
7/13/2010	0.38
7/14/2010	0.382
7/15/2010	0.383
7/16/2010	0.385
7/17/2010	0.386
7/18/2010	0.388
7/19/2010	0.389
7/20/2010	0.39
7/21/2010	0.392
7/22/2010	0.393
7/23/2010	0.394
7/24/2010	0.396
7/25/2010	0.397
7/26/2010	0.398
7/27/2010	0.4
7/28/2010	0.401
7/29/2010	0.402
7/30/2010	0.403
7/31/2010	0.405
8/1/2010	0.406
8/2/2010	0.407
8/3/2010	0.408
8/4/2010	0.409
8/5/2010	0.411
8/6/2010	0.412
8/7/2010	0.413
8/8/2010	0.414
8/9/2010	0.415
8/10/2010	0.416
8/11/2010	0.417
8/12/2010	0.418
8/13/2010	0.419
8/14/2010	0.42
8/15/2010	0.421
8/16/2010	0.422
8/17/2010	0.423
8/18/2010	0.424
8/19/2010	0.425
8/20/2010	0.426
8/21/2010	0.427
8/22/2010	0.428
8/23/2010	0.429
8/24/2010	0.43
8/25/2010	0.431
8/26/2010	0.431
8/27/2010	0.432
8/28/2010	0.433
8/29/2010	0.434
8/30/2010	0.435
8/31/2010	0.435
9/1/2010	0.436
9/2/2010	0.437
9/3/2010	0.438
9/4/2010	0.438
9/5/2010	0.439
9/6/2010	0.44
9/7/2010	0.44
9/8/2010	0.441
9/9/2010	0.442
9/10/2010	0.442
9/11/2010	0.443
9/12/2010	0.443
9/13/2010	0.444
9/14/2010	0.444
9/15/2010	0.445
9/16/2010	0.447
9/17/2010	0.449
9/18/2010	0.451
9/19/2010	0.454
9/20/2010	0.456
9/21/2010	0.459
9/22/2010	0.461
9/23/2010	0.464
9/24/2010	0.466
9/25/2010	0.469
9/26/2010	0.471
9/27/2010	0.474
9/28/2010	0.476
9/29/2010	0.478
9/30/2010	0.481
10/1/2010	0.483
10/2/2010	0.486
10/3/2010	0.488
10/4/2010	0.491
10/5/2010	0.493
10/6/2010	0.495
10/7/2010	0.498
10/8/2010	0.5
10/9/2010	0.502
10/10/2010	0.505
10/11/2010	0.507
10/12/2010	0.51
10/13/2010	0.512
10/14/2010	0.514
10/15/2010	0.517
10/16/2010	0.519
10/17/2010	0.521
10/18/2010	0.524
10/19/2010	0.526
10/20/2010	0.528
10/21/2010	0.531
10/22/2010	0.533
10/23/2010	0.535
10/24/2010	0.538
10/25/2010	0.54
10/26/2010	0.542
10/27/2010	0.545
10/28/2010	0.547
10/29/2010	0.549
10/30/2010	0.552
10/31/2010	0.554
11/1/2010	0.556
11/2/2010	0.558
11/3/2010	0.561
11/4/2010	0.563
11/5/2010	0.565
11/6/2010	0.567
11/7/2010	0.57
11/8/2010	0.572
11/9/2010	0.574
11/10/2010	0.576
11/11/2010	0.579
11/12/2010	0.581
11/13/2010	0.583
11/14/2010	0.585
11/15/2010	0.588
11/16/2010	0.59
11/17/2010	0.592
11/18/2010	0.594
11/19/2010	0.596
11/20/2010	0.599
11/21/2010	0.601
11/22/2010	0.603
11/23/2010	0.605
11/24/2010	0.607
11/25/2010	0.61
11/26/2010	0.612
11/27/2010	0.614
11/28/2010	0.616
11/29/2010	0.618
11/30/2010	0.62
12/1/2010	0.622
12/2/2010	0.625
12/3/2010	0.627
12/4/2010	0.629
12/5/2010	0.631
12/6/2010	0.633
12/7/2010	0.635
12/8/2010	0.637
12/9/2010	0.639
12/10/2010	0.642
12/11/2010	0.644
12/12/2010	0.646
12/13/2010	0.648
12/14/2010	0.65
12/15/2010	0.653
12/16/2010	0.656
12/17/2010	0.66
12/18/2010	0.663
12/19/2010	0.666
12/20/2010	0.67
12/21/2010	0.673
12/22/2010	0.677
12/23/2010	0.68
12/24/2010	0.683
12/25/2010	0.687
12/26/2010	0.69
12/27/2010	0.693
12/28/2010	0.697
12/29/2010	0.7
12/30/2010	0.703
12/31/2010	0.707
1/1/2011	0.71
1/2/2011	0.713
1/3/2011	0.717
1/4/2011	0.72
1/5/2011	0.723
1/6/2011	0.726
1/7/2011	0.73
1/8/2011	0.733
1/9/2011	0.736
1/10/2011	0.739
1/11/2011	0.743
1/12/2011	0.746
1/13/2011	0.749
1/14/2011	0.752
1/15/2011	0.755
1/16/2011	0.759
1/17/2011	0.762
1/18/2011	0.765
1/19/2011	0.768
1/20/2011	0.771
1/21/2011	0.774
1/22/2011	0.777
1/23/2011	0.781
1/24/2011	0.784
1/25/2011	0.787
1/26/2011	0.79
1/27/2011	0.793
1/28/2011	0.796
1/29/2011	0.799
1/30/2011	0.802
1/31/2011	0.805
2/1/2011	0.808
2/2/2011	0.811
2/3/2011	0.815
2/4/2011	0.818
2/5/2011	0.821
2/6/2011	0.824
2/7/2011	0.827
2/8/2011	0.83
2/9/2011	0.833
2/10/2011	0.836
2/11/2011	0.839
2/12/2011	0.842
2/13/2011	0.844
2/14/2011	0.847
2/15/2011	0.85
2/16/2011	0.853
2/17/2011	0.856
2/18/2011	0.859
2/19/2011	0.862
2/20/2011	0.865
2/21/2011	0.868
2/22/2011	0.871
2/23/2011	0.874
2/24/2011	0.877
2/25/2011	0.879
2/26/2011	0.882
2/27/2011	0.885
2/28/2011	0.888
3/1/2011	0.891
3/2/2011	0.894
3/3/2011	0.896
3/4/2011	0.899
3/5/2011	0.902
3/6/2011	0.905
3/7/2011	0.908
3/8/2011	0.91
3/9/2011	0.913
3/10/2011	0.916
3/11/2011	0.919
3/12/2011	0.922
3/13/2011	0.924
3/14/2011	0.927
3/15/2011	0.931
3/16/2011	0.935
3/17/2011	0.94
3/18/2011	0.945
3/19/2011	0.95
3/20/2011	0.954
3/21/2011	0.959
3/22/2011	0.964
3/23/2011	0.968
3/24/2011	0.973
3/25/2011	0.977
3/26/2011	0.982
3/27/2011	0.986
3/28/2011	0.991
3/29/2011	0.995
3/30/2011	1
3/31/2011	1.004
4/1/2011	1.008
4/2/2011	1.013
4/3/2011	1.017
4/4/2011	1.021
4/5/2011	1.026
4/6/2011	1.03
4/7/2011	1.034
4/8/2011	1.039
4/9/2011	1.043
4/10/2011	1.047
4/11/2011	1.051
4/12/2011	1.055
4/13/2011	1.059
4/14/2011	1.063
4/15/2011	1.068
4/16/2011	1.072
4/17/2011	1.076
4/18/2011	1.08
4/19/2011	1.084
4/20/2011	1.088
4/21/2011	1.092
4/22/2011	1.095
4/23/2011	1.099
4/24/2011	1.103
4/25/2011	1.107
4/26/2011	1.111
4/27/2011	1.115
4/28/2011	1.119
4/29/2011	1.122
4/30/2011	1.126
5/1/2011	1.13
5/2/2011	1.133
5/3/2011	1.137
5/4/2011	1.141
5/5/2011	1.144
5/6/2011	1.148
5/7/2011	1.152
5/8/2011	1.155
5/9/2011	1.159
5/10/2011	1.162
5/11/2011	1.166
5/12/2011	1.169
5/13/2011	1.173
5/14/2011	1.176
5/15/2011	1.179
5/16/2011	1.183
5/17/2011	1.186
5/18/2011	1.19
5/19/2011	1.193
5/20/2011	1.196
5/21/2011	1.199
5/22/2011	1.203
5/23/2011	1.206
5/24/2011	1.209
5/25/2011	1.212
5/26/2011	1.215
5/27/2011	1.219
5/28/2011	1.222
5/29/2011	1.225
5/30/2011	1.228
5/31/2011	1.231
6/1/2011	1.234
6/2/2011	1.237
6/3/2011	1.24
6/4/2011	1.243
6/5/2011	1.246
6/6/2011	1.249
6/7/2011	1.252
6/8/2011	1.254
6/9/2011	1.257
6/10/2011	1.26
6/11/2011	1.263
6/12/2011	1.266
6/13/2011	1.268
6/14/2011	1.271
6/15/2011	1.274
6/16/2011	1.278
6/17/2011	1.284
6/18/2011	1.289
6/19/2011	1.295
6/20/2011	1.301
6/21/2011	1.306
6/22/2011	1.312
6/23/2011	1.317
6/24/2011	1.323
6/25/2011	1.328
6/26/2011	1.333
6/27/2011	1.339
6/28/2011	1.344
6/29/2011	1.349
6/30/2011	1.354
7/1/2011	1.359
7/2/2011	1.364
7/3/2011	1.37
7/4/2011	1.375
7/5/2011	1.38
7/6/2011	1.385
7/7/2011	1.389
7/8/2011	1.394
7/9/2011	1.399
7/10/2011	1.404
7/11/2011	1.409
7/12/2011	1.413
7/13/2011	1.418
7/14/2011	1.423
7/15/2011	1.427
7/16/2011	1.432
7/17/2011	1.436
7/18/2011	1.441
7/19/2011	1.445
7/20/2011	1.45
7/21/2011	1.454
7/22/2011	1.458
7/23/2011	1.463
7/24/2011	1.467
7/25/2011	1.471
7/26/2011	1.475
7/27/2011	1.48
7/28/2011	1.484
7/29/2011	1.488
7/30/2011	1.492
7/31/2011	1.496
8/1/2011	1.5
8/2/2011	1.504
8/3/2011	1.507
8/4/2011	1.511
8/5/2011	1.515
8/6/2011	1.519
8/7/2011	1.522
8/8/2011	1.526
8/9/2011	1.53
8/10/2011	1.533
8/11/2011	1.537
8/12/2011	1.54
8/13/2011	1.544
8/14/2011	1.547
8/15/2011	1.551
8/16/2011	1.554
8/17/2011	1.557
8/18/2011	1.561
8/19/2011	1.564
8/20/2011	1.567
8/21/2011	1.57
8/22/2011	1.573
8/23/2011	1.576
8/24/2011	1.579
8/25/2011	1.582
8/26/2011	1.585
8/27/2011	1.588
8/28/2011	1.591
8/29/2011	1.594
8/30/2011	1.597
8/31/2011	1.6
9/1/2011	1.602
9/2/2011	1.605
9/3/2011	1.608
9/4/2011	1.61
9/5/2011	1.613
9/6/2011	1.615
9/7/2011	1.618
9/8/2011	1.62
9/9/2011	1.623
9/10/2011	1.625
9/11/2011	1.627
9/12/2011	1.63
9/13/2011	1.632
9/14/2011	1.634
9/15/2011	1.638
9/16/2011	1.644
9/17/2011	1.65
9/18/2011	1.655
9/19/2011	1.661
9/20/2011	1.666
9/21/2011	1.672
9/22/2011	1.677
9/23/2011	1.682
9/24/2011	1.687
9/25/2011	1.693
9/26/2011	1.698
9/27/2011	1.703
9/28/2011	1.708
9/29/2011	1.713
9/30/2011	1.718
10/1/2011	1.723
10/2/2011	1.728
10/3/2011	1.732
10/4/2011	1.737
10/5/2011	1.742
10/6/2011	1.746
10/7/2011	1.751
10/8/2011	1.755
10/9/2011	1.76
10/10/2011	1.764
10/11/2011	1.768
10/12/2011	1.773
10/13/2011	1.777
10/14/2011	1.781
10/15/2011	1.785
10/16/2011	1.789
10/17/2011	1.793
10/18/2011	1.797
10/19/2011	1.801
10/20/2011	1.805
10/21/2011	1.809
10/22/2011	1.812
10/23/2011	1.816
10/24/2011	1.82
10/25/2011	1.823
10/26/2011	1.827
10/27/2011	1.83
10/28/2011	1.834
10/29/2011	1.837
10/30/2011	1.84
10/31/2011	1.843
11/1/2011	1.847
11/2/2011	1.85
11/3/2011	1.853
11/4/2011	1.856
11/5/2011	1.859
11/6/2011	1.862
11/7/2011	1.865
11/8/2011	1.867
11/9/2011	1.87
11/10/2011	1.873
11/11/2011	1.875
11/12/2011	1.878
11/13/2011	1.881
11/14/2011	1.883
11/15/2011	1.885
11/16/2011	1.888
11/17/2011	1.89
11/18/2011	1.892
11/19/2011	1.895
11/20/2011	1.897
11/21/2011	1.899
11/22/2011	1.901
11/23/2011	1.903
11/24/2011	1.905
11/25/2011	1.907
11/26/2011	1.908
11/27/2011	1.91
11/28/2011	1.912
11/29/2011	1.913
11/30/2011	1.915
12/1/2011	1.917
12/2/2011	1.918
12/3/2011	1.92
12/4/2011	1.921
12/5/2011	1.922
12/6/2011	1.923
12/7/2011	1.925
12/8/2011	1.926
12/9/2011	1.927
12/10/2011	1.928
12/11/2011	1.929
12/12/2011	1.93
12/13/2011	1.931
12/14/2011	1.932
12/15/2011	1.932
12/16/2011	1.933
12/17/2011	1.934
12/18/2011	1.934
12/19/2011	1.935
12/20/2011	1.935
12/21/2011	1.935
12/22/2011	1.935
12/23/2011	1.935
12/24/2011	1.934
12/25/2011	1.934
12/26/2011	1.934
12/27/2011	1.934
12/28/2011	1.934
12/29/2011	1.934
12/30/2011	1.934
12/31/2011	1.934
1/1/2012	1.934
1/2/2012	1.934
1/3/2012	1.934
1/4/2012	1.935
1/5/2012	1.935
1/6/2012	1.936
1/7/2012	1.936
1/8/2012	1.936
1/9/2012	1.937
1/10/2012	1.938
1/11/2012	1.938
1/12/2012	1.939
1/13/2012	1.94
1/14/2012	1.941
1/15/2012	1.941
1/16/2012	1.942
1/17/2012	1.943
1/18/2012	1.944
1/19/2012	1.945
1/20/2012	1.946
1/21/2012	1.948
1/22/2012	1.949
1/23/2012	1.95
1/24/2012	1.951
1/25/2012	1.953
1/26/2012	1.954
1/27/2012	1.956
1/28/2012	1.957
1/29/2012	1.959
1/30/2012	1.961
1/31/2012	1.962
2/1/2012	1.964
2/2/2012	1.966
2/3/2012	1.968
2/4/2012	1.97
2/5/2012	1.971
2/6/2012	1.973
2/7/2012	1.976
2/8/2012	1.978
2/9/2012	1.98
2/10/2012	1.982
2/11/2012	1.984
2/12/2012	1.987
2/13/2012	1.989
2/14/2012	1.991
2/15/2012	1.994
2/16/2012	1.996
2/17/2012	1.999
2/18/2012	2.002
2/19/2012	2.004
2/20/2012	2.007
2/21/2012	2.01
2/22/2012	2.013
2/23/2012	2.016
2/24/2012	2.019
2/25/2012	2.022
2/26/2012	2.025
2/27/2012	2.028
2/28/2012	2.031
2/29/2012	2.034
3/1/2012	2.037
3/2/2012	2.041
3/3/2012	2.044
3/4/2012	2.047
3/5/2012	2.051
3/6/2012	2.054
3/7/2012	2.058
3/8/2012	2.062
3/9/2012	2.065
3/10/2012	2.069
3/11/2012	2.073
3/12/2012	2.077
3/13/2012	2.08
3/14/2012	2.084
3/15/2012	2.088
3/16/2012	2.092
3/17/2012	2.096
3/18/2012	2.101
3/19/2012	2.105
3/20/2012	2.109
3/21/2012	2.113
3/22/2012	2.118
3/23/2012	2.122
3/24/2012	2.127
3/25/2012	2.131
3/26/2012	2.136
3/27/2012	2.14
3/28/2012	2.145
3/29/2012	2.15
3/30/2012	2.154
3/31/2012	2.159
4/1/2012	2.164
4/2/2012	2.169
4/3/2012	2.174
4/4/2012	2.179
4/5/2012	2.184
4/6/2012	2.189
4/7/2012	2.194
4/8/2012	2.2
4/9/2012	2.205
4/10/2012	2.21
4/11/2012	2.216
4/12/2012	2.221
4/13/2012	2.227
4/14/2012	2.232
4/15/2012	2.238
4/16/2012	2.243
4/17/2012	2.249
4/18/2012	2.255
4/19/2012	2.261
4/20/2012	2.267
4/21/2012	2.272
4/22/2012	2.278
4/23/2012	2.284
4/24/2012	2.29
4/25/2012	2.297
4/26/2012	2.303
4/27/2012	2.309
4/28/2012	2.315
4/29/2012	2.322
4/30/2012	2.328
5/1/2012	2.334
5/2/2012	2.341
5/3/2012	2.347
5/4/2012	2.354
5/5/2012	2.361
5/6/2012	2.367
5/7/2012	2.374
5/8/2012	2.383
5/9/2012	2.395
5/10/2012	2.406
5/11/2012	2.417
5/12/2012	2.428
5/13/2012	2.439
5/14/2012	2.45
5/15/2012	2.461
5/16/2012	2.472
5/17/2012	2.483
5/18/2012	2.494
5/19/2012	2.504
5/20/2012	2.515
5/21/2012	2.525
5/22/2012	2.536
5/23/2012	2.546
5/24/2012	2.557
5/25/2012	2.567
5/26/2012	2.577
5/27/2012	2.587
5/28/2012	2.597
5/29/2012	2.607
5/30/2012	2.617
5/31/2012	2.627
6/1/2012	2.637
6/2/2012	2.646
6/3/2012	2.656
6/4/2012	2.666
6/5/2012	2.675
6/6/2012	2.685
6/7/2012	2.694
6/8/2012	2.703
6/9/2012	2.713
6/10/2012	2.722
6/11/2012	2.731
6/12/2012	2.74
6/13/2012	2.749
6/14/2012	2.758
6/15/2012	2.767
6/16/2012	2.776
6/17/2012	2.784
6/18/2012	2.793
6/19/2012	2.802
6/20/2012	2.81
6/21/2012	2.818
6/22/2012	2.827
6/23/2012	2.835
6/24/2012	2.843
6/25/2012	2.852
6/26/2012	2.86
6/27/2012	2.868
6/28/2012	2.876
6/29/2012	2.884
6/30/2012	2.891
7/1/2012	2.899
7/2/2012	2.907
7/3/2012	2.915
7/4/2012	2.922
7/5/2012	2.93
7/6/2012	2.937
7/7/2012	2.945
7/8/2012	2.952
7/9/2012	2.959
7/10/2012	2.966
7/11/2012	2.973
7/12/2012	2.98
7/13/2012	2.987
7/14/2012	2.994
7/15/2012	3.001
7/16/2012	3.008
7/17/2012	3.015
7/18/2012	3.021
7/19/2012	3.028
7/20/2012	3.034
7/21/2012	3.041
7/22/2012	3.047
7/23/2012	3.053
7/24/2012	3.06
7/25/2012	3.066
7/26/2012	3.072
7/27/2012	3.078
7/28/2012	3.084
7/29/2012	3.09
7/30/2012	3.096
7/31/2012	3.101
8/1/2012	3.107
8/2/2012	3.113
8/3/2012	3.118
8/4/2012	3.124
8/5/2012	3.129
8/6/2012	3.134
8/7/2012	3.14
8/8/2012	3.145
8/9/2012	3.15
8/10/2012	3.155
8/11/2012	3.16
8/12/2012	3.165
8/13/2012	3.17
8/14/2012	3.175
8/15/2012	3.18
8/16/2012	3.184
8/17/2012	3.189
8/18/2012	3.193
8/19/2012	3.198
8/20/2012	3.202
8/21/2012	3.207
8/22/2012	3.211
8/23/2012	3.215
8/24/2012	3.219
8/25/2012	3.223
8/26/2012	3.227
8/27/2012	3.231
8/28/2012	3.235
8/29/2012	3.239
8/30/2012	3.243
8/31/2012	3.246
9/1/2012	3.25
9/2/2012	3.254
9/3/2012	3.257
9/4/2012	3.26
9/5/2012	3.264
9/6/2012	3.267
9/7/2012	3.27
9/8/2012	3.273
9/9/2012	3.276
9/10/2012	3.279
9/11/2012	3.282
9/12/2012	3.285
9/13/2012	3.288
9/14/2012	3.291
9/15/2012	3.293
9/16/2012	3.296
9/17/2012	3.298
9/18/2012	3.301
9/19/2012	3.303
9/20/2012	3.306
9/21/2012	3.308
9/22/2012	3.31
9/23/2012	3.312
9/24/2012	3.314
9/25/2012	3.316
9/26/2012	3.318
9/27/2012	3.32
9/28/2012	3.322
9/29/2012	3.323
9/30/2012	3.325
10/1/2012	3.327
10/2/2012	3.328
10/3/2012	3.33
10/4/2012	3.331
10/5/2012	3.332
10/6/2012	3.334
10/7/2012	3.335
10/8/2012	3.336
10/9/2012	3.337
10/10/2012	3.338
10/11/2012	3.339
10/12/2012	3.34
10/13/2012	3.34
10/14/2012	3.341
10/15/2012	3.342
10/16/2012	3.342
10/17/2012	3.343
10/18/2012	3.343
10/19/2012	3.344
10/20/2012	3.344
10/21/2012	3.344
10/22/2012	3.344
10/23/2012	3.344
10/24/2012	3.344
10/25/2012	3.344
10/26/2012	3.344
10/27/2012	3.344
10/28/2012	3.344
10/29/2012	3.344
10/30/2012	3.343
10/31/2012	3.343
11/1/2012	3.342
11/2/2012	3.342
11/3/2012	3.341
11/4/2012	3.34
11/5/2012	3.339
11/6/2012	3.339
11/7/2012	3.338
11/8/2012	3.337
11/9/2012	3.336
11/10/2012	3.335
11/11/2012	3.333
11/12/2012	3.332
11/13/2012	3.331
11/14/2012	3.329
11/15/2012	3.328
11/16/2012	3.326
11/17/2012	3.325
11/18/2012	3.323
11/19/2012	3.321
11/20/2012	3.32
11/21/2012	3.318
11/22/2012	3.316
11/23/2012	3.314
11/24/2012	3.312
11/25/2012	3.31
11/26/2012	3.307
11/27/2012	3.305
11/28/2012	3.303
11/29/2012	3.3
11/30/2012	3.298
12/1/2012	3.295
12/2/2012	3.293
12/3/2012	3.29
12/4/2012	3.287
12/5/2012	3.285
12/6/2012	3.282
12/7/2012	3.279
12/8/2012	3.276
12/9/2012	3.273
12/10/2012	3.27
12/11/2012	3.266
12/12/2012	3.263
12/13/2012	3.26
12/14/2012	3.256
12/15/2012	3.253
12/16/2012	3.249
12/17/2012	3.246
12/18/2012	3.242
12/19/2012	3.238
12/20/2012	3.234
12/21/2012	3.231
12/22/2012	3.227
12/23/2012	3.223
12/24/2012	3.219
12/25/2012	3.214
12/26/2012	3.21
12/27/2012	3.206
12/28/2012	3.202
12/29/2012	3.197
12/30/2012	3.193
12/31/2012	3.188
1/1/2013	3.183
1/2/2013	3.179
1/3/2013	3.174
1/4/2013	3.169
1/5/2013	3.164
1/6/2013	3.159
1/7/2013	3.154
1/8/2013	3.149
1/9/2013	3.144
1/10/2013	3.139
1/11/2013	3.133
1/12/2013	3.128
1/13/2013	3.123
1/14/2013	3.117
1/15/2013	3.112
1/16/2013	3.106
1/17/2013	3.1
1/18/2013	3.095
1/19/2013	3.089
1/20/2013	3.083
1/21/2013	3.077
1/22/2013	3.071
1/23/2013	3.065
1/24/2013	3.058
1/25/2013	3.052
1/26/2013	3.046
1/27/2013	3.04
1/28/2013	3.033
1/29/2013	3.027
1/30/2013	3.02
1/31/2013	3.013
2/1/2013	3.007
2/2/2013	3
2/3/2013	2.993
2/4/2013	2.986
2/5/2013	2.979
2/6/2013	2.972
2/7/2013	2.965
2/8/2013	2.958
2/9/2013	2.951
2/10/2013	2.943
2/11/2013	2.936
2/12/2013	2.928
2/13/2013	2.921
2/14/2013	2.913
2/15/2013	2.906
2/16/2013	2.898
2/17/2013	2.89
2/18/2013	2.882
2/19/2013	2.874
2/20/2013	2.866
2/21/2013	2.858
2/22/2013	2.85
2/23/2013	2.842
2/24/2013	2.834
2/25/2013	2.825
2/26/2013	2.817
2/27/2013	2.809
2/28/2013	2.8
3/1/2013	2.791
3/2/2013	2.783
3/3/2013	2.774
3/4/2013	2.765
3/5/2013	2.756
3/6/2013	2.747
3/7/2013	2.738
3/8/2013	2.729
3/9/2013	2.72
3/10/2013	2.711
3/11/2013	2.702
3/12/2013	2.692
3/13/2013	2.683
3/14/2013	2.674
3/15/2013	2.664
3/16/2013	2.654
3/17/2013	2.645
3/18/2013	2.635
3/19/2013	2.625
3/20/2013	2.615
3/21/2013	2.605
3/22/2013	2.595
3/23/2013	2.585
3/24/2013	2.575
3/25/2013	2.565
3/26/2013	2.555
3/27/2013	2.544
3/28/2013	2.534
3/29/2013	2.524
3/30/2013	2.513
3/31/2013	2.502
4/1/2013	2.492
4/2/2013	2.481
4/3/2013	2.47
4/4/2013	2.459
4/5/2013	2.448
4/6/2013	2.437
4/7/2013	2.426
4/8/2013	2.415
4/9/2013	2.404
4/10/2013	2.393
4/11/2013	2.381
4/12/2013	2.37
4/13/2013	2.358
4/14/2013	2.347
4/15/2013	2.335
4/16/2013	2.324
4/17/2013	2.312
4/18/2013	2.3
4/19/2013	2.288
4/20/2013	2.276
4/21/2013	2.264
4/22/2013	2.252
4/23/2013	2.24
4/24/2013	2.228
4/25/2013	2.215
4/26/2013	2.203
4/27/2013	2.191
4/28/2013	2.178
4/29/2013	2.166
4/30/2013	2.153
5/1/2013	2.14
5/2/2013	2.128
5/3/2013	2.115
5/4/2013	2.102
5/5/2013	2.089
5/6/2013	2.076
5/7/2013	2.066
5/8/2013	2.061
5/9/2013	2.055
5/10/2013	2.049
5/11/2013	2.043
5/12/2013	2.037
5/13/2013	2.031
5/14/2013	2.026
5/15/2013	2.02
5/16/2013	2.014
5/17/2013	2.009
5/18/2013	2.003
5/19/2013	1.997
5/20/2013	1.991
5/21/2013	1.986
5/22/2013	1.98
5/23/2013	1.975
5/24/2013	1.969
5/25/2013	1.963
5/26/2013	1.958
5/27/2013	1.952
5/28/2013	1.947
5/29/2013	1.941
5/30/2013	1.936
5/31/2013	1.93
6/1/2013	1.925
6/2/2013	1.92
6/3/2013	1.914
6/4/2013	1.909
6/5/2013	1.903
6/6/2013	1.898
6/7/2013	1.893
6/8/2013	1.887
6/9/2013	1.882
6/10/2013	1.877
6/11/2013	1.872
6/12/2013	1.866
6/13/2013	1.861
6/14/2013	1.856
6/15/2013	1.851
6/16/2013	1.846
6/17/2013	1.84
6/18/2013	1.835
6/19/2013	1.83
6/20/2013	1.825
6/21/2013	1.82
6/22/2013	1.815
6/23/2013	1.81
6/24/2013	1.805
6/25/2013	1.8
6/26/2013	1.795
6/27/2013	1.79
6/28/2013	1.785
6/29/2013	1.78
6/30/2013	1.775
7/1/2013	1.77
7/2/2013	1.765
7/3/2013	1.76
7/4/2013	1.755
7/5/2013	1.751
7/6/2013	1.746
7/7/2013	1.741
7/8/2013	1.736
7/9/2013	1.731
7/10/2013	1.727
7/11/2013	1.722
7/12/2013	1.717
7/13/2013	1.713
7/14/2013	1.708
7/15/2013	1.703
7/16/2013	1.699
7/17/2013	1.694
7/18/2013	1.689
7/19/2013	1.685
7/20/2013	1.68
7/21/2013	1.676
7/22/2013	1.671
7/23/2013	1.667
7/24/2013	1.662
7/25/2013	1.658
7/26/2013	1.653
7/27/2013	1.649
7/28/2013	1.644
7/29/2013	1.64
7/30/2013	1.636
7/31/2013	1.631
8/1/2013	1.627
8/2/2013	1.623
8/3/2013	1.618
8/4/2013	1.614
8/5/2013	1.61
8/6/2013	1.605
8/7/2013	1.601
8/8/2013	1.597
8/9/2013	1.593
8/10/2013	1.589
8/11/2013	1.584
8/12/2013	1.58
8/13/2013	1.576
8/14/2013	1.572
8/15/2013	1.568
8/16/2013	1.564
8/17/2013	1.56
8/18/2013	1.556
8/19/2013	1.552
8/20/2013	1.548
8/21/2013	1.544
8/22/2013	1.54
8/23/2013	1.536
8/24/2013	1.532
8/25/2013	1.528
8/26/2013	1.524
8/27/2013	1.52
8/28/2013	1.516
8/29/2013	1.512
8/30/2013	1.508
8/31/2013	1.505
9/1/2013	1.501
9/2/2013	1.497
9/3/2013	1.493
9/4/2013	1.49
9/5/2013	1.486
9/6/2013	1.482
9/7/2013	1.478
9/8/2013	1.475
9/9/2013	1.471
9/10/2013	1.467
9/11/2013	1.464
9/12/2013	1.46
9/13/2013	1.457
9/14/2013	1.453
9/15/2013	1.45
9/16/2013	1.446
9/17/2013	1.443
9/18/2013	1.439
9/19/2013	1.436
9/20/2013	1.432
9/21/2013	1.429
9/22/2013	1.425
9/23/2013	1.422
9/24/2013	1.418
9/25/2013	1.415
9/26/2013	1.412
9/27/2013	1.408
9/28/2013	1.405
9/29/2013	1.402
9/30/2013	1.398
10/1/2013	1.395
10/2/2013	1.392
10/3/2013	1.389
10/4/2013	1.386
10/5/2013	1.382
10/6/2013	1.379
10/7/2013	1.376
10/8/2013	1.373
10/9/2013	1.37
10/10/2013	1.367
10/11/2013	1.364
10/12/2013	1.361
10/13/2013	1.357
10/14/2013	1.354
10/15/2013	1.351
10/16/2013	1.348
10/17/2013	1.345
10/18/2013	1.343
10/19/2013	1.34
10/20/2013	1.337
10/21/2013	1.334
10/22/2013	1.331
10/23/2013	1.328
10/24/2013	1.325
10/25/2013	1.322
10/26/2013	1.319
10/27/2013	1.317
10/28/2013	1.314
10/29/2013	1.311
10/30/2013	1.308
10/31/2013	1.306
11/1/2013	1.303
11/2/2013	1.3
11/3/2013	1.298
11/4/2013	1.295
11/5/2013	1.292
11/6/2013	1.29
11/7/2013	1.287
11/8/2013	1.284
11/9/2013	1.282
11/10/2013	1.279
11/11/2013	1.277
11/12/2013	1.274
11/13/2013	1.272
11/14/2013	1.269
11/15/2013	1.267
11/16/2013	1.264
11/17/2013	1.262
11/18/2013	1.26
11/19/2013	1.257
11/20/2013	1.255
11/21/2013	1.253
11/22/2013	1.25
11/23/2013	1.248
11/24/2013	1.246
11/25/2013	1.243
11/26/2013	1.241
11/27/2013	1.239
11/28/2013	1.237
11/29/2013	1.234
11/30/2013	1.232
12/1/2013	1.23
12/2/2013	1.228
12/3/2013	1.226
12/4/2013	1.224
12/5/2013	1.221
12/6/2013	1.219
12/7/2013	1.217
12/8/2013	1.215
12/9/2013	1.213
12/10/2013	1.211
12/11/2013	1.209
12/12/2013	1.207
12/13/2013	1.205
12/14/2013	1.203
12/15/2013	1.201
12/16/2013	1.199
12/17/2013	1.198
12/18/2013	1.196
12/19/2013	1.194
12/20/2013	1.192
12/21/2013	1.19
12/22/2013	1.188
12/23/2013	1.187
12/24/2013	1.185
12/25/2013	1.183
12/26/2013	1.181
12/27/2013	1.18
12/28/2013	1.178
12/29/2013	1.176
12/30/2013	1.175
12/31/2013	1.173
1/1/2014	1.171
1/2/2014	1.17
1/3/2014	1.168
1/4/2014	1.167
1/5/2014	1.165
1/6/2014	1.164
1/7/2014	1.162
1/8/2014	1.161
1/9/2014	1.159
1/10/2014	1.158
1/11/2014	1.156
1/12/2014	1.155
1/13/2014	1.153
1/14/2014	1.152
1/15/2014	1.151
1/16/2014	1.149
1/17/2014	1.148
1/18/2014	1.147
1/19/2014	1.145
1/20/2014	1.144
1/21/2014	1.143
1/22/2014	1.141
1/23/2014	1.14
1/24/2014	1.139
1/25/2014	1.138
1/26/2014	1.137
1/27/2014	1.135
1/28/2014	1.134
1/29/2014	1.133
1/30/2014	1.132
1/31/2014	1.131
2/1/2014	1.13
2/2/2014	1.129
2/3/2014	1.128
2/4/2014	1.127
2/5/2014	1.126
2/6/2014	1.125
2/7/2014	1.124
2/8/2014	1.123
2/9/2014	1.122
2/10/2014	1.121
2/11/2014	1.12
2/12/2014	1.119
2/13/2014	1.118
2/14/2014	1.118
2/15/2014	1.117
2/16/2014	1.116
2/17/2014	1.115
2/18/2014	1.114
2/19/2014	1.114
2/20/2014	1.113
2/21/2014	1.112
2/22/2014	1.112
2/23/2014	1.111
2/24/2014	1.11
2/25/2014	1.11
2/26/2014	1.109
2/27/2014	1.108
2/28/2014	1.108
3/1/2014	1.107
3/2/2014	1.107
3/3/2014	1.106
3/4/2014	1.106
3/5/2014	1.105
3/6/2014	1.105
3/7/2014	1.104
3/8/2014	1.104
3/9/2014	1.103
3/10/2014	1.103
3/11/2014	1.102
3/12/2014	1.102
3/13/2014	1.102
3/14/2014	1.101
3/15/2014	1.101
3/16/2014	1.101
3/17/2014	1.1
3/18/2014	1.1
3/19/2014	1.1
3/20/2014	1.1
3/21/2014	1.099
3/22/2014	1.099
3/23/2014	1.099
3/24/2014	1.099
3/25/2014	1.099
3/26/2014	1.099
3/27/2014	1.098
3/28/2014	1.098
3/29/2014	1.098
3/30/2014	1.098
3/31/2014	1.098
4/1/2014	1.098
4/2/2014	1.098
4/3/2014	1.098
4/4/2014	1.098
4/5/2014	1.098
4/6/2014	1.098
4/7/2014	1.098
4/8/2014	1.099
4/9/2014	1.099
4/10/2014	1.099
4/11/2014	1.099
4/12/2014	1.099
4/13/2014	1.099
4/14/2014	1.1
4/15/2014	1.1
4/16/2014	1.1
4/17/2014	1.1
4/18/2014	1.101
4/19/2014	1.101
4/20/2014	1.101
4/21/2014	1.102
4/22/2014	1.102
4/23/2014	1.102
4/24/2014	1.103
4/25/2014	1.103
4/26/2014	1.103
4/27/2014	1.104
4/28/2014	1.104
4/29/2014	1.105
4/30/2014	1.105
5/1/2014	1.106
5/2/2014	1.106
5/3/2014	1.107
5/4/2014	1.108
5/5/2014	1.108
5/6/2014	1.109
5/7/2014	1.109
5/8/2014	1.11
5/9/2014	1.111
5/10/2014	1.111
5/11/2014	1.112
5/12/2014	1.113
5/13/2014	1.113
5/14/2014	1.114
5/15/2014	1.115
5/16/2014	1.116
5/17/2014	1.116
5/18/2014	1.117
5/19/2014	1.118
5/20/2014	1.119
5/21/2014	1.12
5/22/2014	1.121
5/23/2014	1.122
5/24/2014	1.123
5/25/2014	1.124
5/26/2014	1.124
5/27/2014	1.125
5/28/2014	1.126
5/29/2014	1.127
5/30/2014	1.128
5/31/2014	1.13
6/1/2014	1.131
6/2/2014	1.132
6/3/2014	1.133
6/4/2014	1.134
6/5/2014	1.135
6/6/2014	1.136
6/7/2014	1.137
6/8/2014	1.139
6/9/2014	1.14
6/10/2014	1.141
6/11/2014	1.142
6/12/2014	1.143
6/13/2014	1.145
6/14/2014	1.146
6/15/2014	1.147
6/16/2014	1.149
6/17/2014	1.15
6/18/2014	1.151
6/19/2014	1.153
6/20/2014	1.154
6/21/2014	1.156
6/22/2014	1.157
6/23/2014	1.159
6/24/2014	1.16
6/25/2014	1.161
6/26/2014	1.163
6/27/2014	1.165
6/28/2014	1.166
6/29/2014	1.168
6/30/2014	1.169
7/1/2014	1.171
7/2/2014	1.172
7/3/2014	1.174
7/4/2014	1.176
7/5/2014	1.177
7/6/2014	1.179
7/7/2014	1.181
7/8/2014	1.183
7/9/2014	1.184
7/10/2014	1.186
7/11/2014	1.188
7/12/2014	1.19
7/13/2014	1.191
7/14/2014	1.193
7/15/2014	1.195
7/16/2014	1.197
7/17/2014	1.199
7/18/2014	1.201
7/19/2014	1.203
7/20/2014	1.205
7/21/2014	1.207
7/22/2014	1.209
7/23/2014	1.211
7/24/2014	1.213
7/25/2014	1.215
7/26/2014	1.217
7/27/2014	1.219
7/28/2014	1.221
7/29/2014	1.223
7/30/2014	1.225
7/31/2014	1.227
8/1/2014	1.229
8/2/2014	1.231
8/3/2014	1.234
8/4/2014	1.236
8/5/2014	1.238
8/6/2014	1.24
8/7/2014	1.242
8/8/2014	1.245
8/9/2014	1.247
8/10/2014	1.249
8/11/2014	1.252
8/12/2014	1.254
8/13/2014	1.256
8/14/2014	1.259
8/15/2014	1.261
8/16/2014	1.264
8/17/2014	1.266
8/18/2014	1.269
8/19/2014	1.271
8/20/2014	1.273
8/21/2014	1.276
8/22/2014	1.279
8/23/2014	1.281
8/24/2014	1.284
8/25/2014	1.286
8/26/2014	1.289
8/27/2014	1.291
8/28/2014	1.294
8/29/2014	1.297
8/30/2014	1.299
8/31/2014	1.302
9/1/2014	1.305
9/2/2014	1.307
9/3/2014	1.31
9/4/2014	1.313
9/5/2014	1.316
9/6/2014	1.319
9/7/2014	1.321
9/8/2014	1.324
9/9/2014	1.327
9/10/2014	1.33
9/11/2014	1.333
9/12/2014	1.336
9/13/2014	1.339
9/14/2014	1.342
9/15/2014	1.344
9/16/2014	1.347
9/17/2014	1.35
9/18/2014	1.353
9/19/2014	1.356
9/20/2014	1.359
9/21/2014	1.363
9/22/2014	1.366
9/23/2014	1.369
9/24/2014	1.372
9/25/2014	1.375
9/26/2014	1.378
9/27/2014	1.381
9/28/2014	1.384
9/29/2014	1.388
9/30/2014	1.391
10/1/2014	1.394
10/2/2014	1.397
10/3/2014	1.401
10/4/2014	1.404
10/5/2014	1.407
10/6/2014	1.411
10/7/2014	1.414
10/8/2014	1.417
10/9/2014	1.421
10/10/2014	1.424
10/11/2014	1.427
10/12/2014	1.431
10/13/2014	1.434
10/14/2014	1.438
10/15/2014	1.441
10/16/2014	1.445
10/17/2014	1.448
10/18/2014	1.452
10/19/2014	1.455
10/20/2014	1.459
10/21/2014	1.463
10/22/2014	1.466
10/23/2014	1.47
10/24/2014	1.474
10/25/2014	1.477
10/26/2014	1.481
10/27/2014	1.485
10/28/2014	1.488
10/29/2014	1.492
10/30/2014	1.496
10/31/2014	1.5
11/1/2014	1.503
11/2/2014	1.507
11/3/2014	1.511
11/4/2014	1.515
11/5/2014	1.519
11/6/2014	1.523
11/7/2014	1.526
11/8/2014	1.53
11/9/2014	1.534
11/10/2014	1.538
11/11/2014	1.542
11/12/2014	1.546
11/13/2014	1.55
11/14/2014	1.554
11/15/2014	1.558
11/16/2014	1.562
11/17/2014	1.566
11/18/2014	1.571
11/19/2014	1.575
11/20/2014	1.579
11/21/2014	1.583
11/22/2014	1.587
11/23/2014	1.591
11/24/2014	1.595
11/25/2014	1.6
11/26/2014	1.604
11/27/2014	1.608
11/28/2014	1.612
11/29/2014	1.617
11/30/2014	1.621
12/1/2014	1.625
12/2/2014	1.63
12/3/2014	1.634
12/4/2014	1.638
12/5/2014	1.643
12/6/2014	1.647
12/7/2014	1.652
12/8/2014	1.656
12/9/2014	1.661
12/10/2014	1.665
12/11/2014	1.67
12/12/2014	1.674
12/13/2014	1.679
12/14/2014	1.683
12/15/2014	1.688
12/16/2014	1.692
12/17/2014	1.697
12/18/2014	1.702
12/19/2014	1.706
12/20/2014	1.711
12/21/2014	1.716
12/22/2014	1.72
12/23/2014	1.725
12/24/2014	1.73
12/25/2014	1.735
12/26/2014	1.739
12/27/2014	1.744
12/28/2014	1.749
12/29/2014	1.754
12/30/2014	1.759
12/31/2014	1.764
1/1/2015	1.768
1/2/2015	1.773
1/3/2015	1.778
1/4/2015	1.783
1/5/2015	1.788
1/6/2015	1.793
1/7/2015	1.798
1/8/2015	1.803
1/9/2015	1.808
1/10/2015	1.813
1/11/2015	1.818
1/12/2015	1.823
1/13/2015	1.828
1/14/2015	1.833
1/15/2015	1.839
1/16/2015	1.844
1/17/2015	1.849
1/18/2015	1.854
1/19/2015	1.859
1/20/2015	1.865
1/21/2015	1.87
1/22/2015	1.875
1/23/2015	1.88
1/24/2015	1.886
1/25/2015	1.891
1/26/2015	1.896
1/27/2015	1.902
1/28/2015	1.907
1/29/2015	1.912
1/30/2015	1.918
1/31/2015	1.923
2/1/2015	1.929
2/2/2015	1.934
2/3/2015	1.94
2/4/2015	1.945
2/5/2015	1.951
2/6/2015	1.956
2/7/2015	1.962
2/8/2015	1.967
2/9/2015	1.973
2/10/2015	1.978
2/11/2015	1.984
2/12/2015	1.99
2/13/2015	1.995
2/14/2015	2.001
2/15/2015	2.007
2/16/2015	2.012
2/17/2015	2.018
2/18/2015	2.024
2/19/2015	2.029
2/20/2015	2.035
2/21/2015	2.041
2/22/2015	2.047
2/23/2015	2.053
2/24/2015	2.059
2/25/2015	2.064
2/26/2015	2.07
2/27/2015	2.076
2/28/2015	2.082
3/1/2015	2.088
3/2/2015	2.094
3/3/2015	2.1
3/4/2015	2.106
3/5/2015	2.112
3/6/2015	2.118
3/7/2015	2.124
3/8/2015	2.13
3/9/2015	2.136
3/10/2015	2.142
3/11/2015	2.148
3/12/2015	2.155
3/13/2015	2.161
3/14/2015	2.167
3/15/2015	2.173
3/16/2015	2.179
3/17/2015	2.186
3/18/2015	2.192
3/19/2015	2.198
3/20/2015	2.204
3/21/2015	2.211
3/22/2015	2.217
3/23/2015	2.223
3/24/2015	2.23
3/25/2015	2.236
3/26/2015	2.242
3/27/2015	2.249
3/28/2015	2.255
3/29/2015	2.262
3/30/2015	2.268
3/31/2015	2.275
4/1/2015	2.281
4/2/2015	2.288
4/3/2015	2.294
4/4/2015	2.301
4/5/2015	2.307
4/6/2015	2.314
4/7/2015	2.32
4/8/2015	2.327
4/9/2015	2.334
4/10/2015	2.34
4/11/2015	2.347
4/12/2015	2.354
4/13/2015	2.36
4/14/2015	2.367
4/15/2015	2.374
4/16/2015	2.381
4/17/2015	2.387
4/18/2015	2.394
4/19/2015	2.401
4/20/2015	2.408
4/21/2015	2.415
4/22/2015	2.422
4/23/2015	2.428
4/24/2015	2.435
4/25/2015	2.442
4/26/2015	2.449
4/27/2015	2.456
4/28/2015	2.463
4/29/2015	2.47
4/30/2015	2.477
5/1/2015	2.484
5/2/2015	2.491
5/3/2015	2.498
5/4/2015	2.505
5/5/2015	2.525
5/6/2015	2.557
5/7/2015	2.588
5/8/2015	2.62
5/9/2015	2.652
5/10/2015	2.683
5/11/2015	2.715
5/12/2015	2.746
5/13/2015	2.777
5/14/2015	2.808
5/15/2015	2.84
5/16/2015	2.871
5/17/2015	2.902
5/18/2015	2.933
5/19/2015	2.963
5/20/2015	2.994
5/21/2015	3.025
5/22/2015	3.056
5/23/2015	3.086
5/24/2015	3.117
5/25/2015	3.147
5/26/2015	3.178
5/27/2015	3.208
5/28/2015	3.238
5/29/2015	3.268
5/30/2015	3.298
5/31/2015	3.328
6/1/2015	3.358
6/2/2015	3.388
6/3/2015	3.418
6/4/2015	3.448
6/5/2015	3.477
6/6/2015	3.507
6/7/2015	3.537
6/8/2015	3.566
6/9/2015	3.595
6/10/2015	3.625
6/11/2015	3.654
6/12/2015	3.683
6/13/2015	3.712
6/14/2015	3.741
6/15/2015	3.77
6/16/2015	3.799
6/17/2015	3.828
6/18/2015	3.857
6/19/2015	3.885
6/20/2015	3.914
6/21/2015	3.942
6/22/2015	3.971
6/23/2015	3.999
6/24/2015	4.027
6/25/2015	4.056
6/26/2015	4.084
6/27/2015	4.112
6/28/2015	4.14
6/29/2015	4.168
6/30/2015	4.196
7/1/2015	4.224
7/2/2015	4.251
7/3/2015	4.279
7/4/2015	4.307
7/5/2015	4.334
7/6/2015	4.362
7/7/2015	4.389
7/8/2015	4.416
7/9/2015	4.444
7/10/2015	4.471
7/11/2015	4.498
7/12/2015	4.525
7/13/2015	4.552
7/14/2015	4.579
7/15/2015	4.605
7/16/2015	4.632
7/17/2015	4.659
7/18/2015	4.685
7/19/2015	4.712
7/20/2015	4.738
7/21/2015	4.765
7/22/2015	4.791
7/23/2015	4.817
7/24/2015	4.843
7/25/2015	4.87
7/26/2015	4.896
7/27/2015	4.922
7/28/2015	4.947
7/29/2015	4.973
7/30/2015	4.999
7/31/2015	5.025
8/1/2015	5.05
8/2/2015	5.076
8/3/2015	5.101
8/4/2015	5.126
8/5/2015	5.152
8/6/2015	5.177
8/7/2015	5.202
8/8/2015	5.227
8/9/2015	5.252
8/10/2015	5.277
8/11/2015	5.302
8/12/2015	5.327
8/13/2015	5.352
8/14/2015	5.376
8/15/2015	5.401
8/16/2015	5.425
8/17/2015	5.45
8/18/2015	5.474
8/19/2015	5.498
8/20/2015	5.523
8/21/2015	5.547
8/22/2015	5.571
8/23/2015	5.595
8/24/2015	5.619
8/25/2015	5.642
8/26/2015	5.666
8/27/2015	5.69
8/28/2015	5.714
8/29/2015	5.737
8/30/2015	5.761
8/31/2015	5.784
9/1/2015	5.807
9/2/2015	5.831
9/3/2015	5.854
9/4/2015	5.877
9/5/2015	5.9
9/6/2015	5.923
9/7/2015	5.946
9/8/2015	5.969
9/9/2015	5.992
9/10/2015	6.014
9/11/2015	6.037
9/12/2015	6.059
9/13/2015	6.082
9/14/2015	6.104
9/15/2015	6.127
9/16/2015	6.149
9/17/2015	6.171
9/18/2015	6.193
9/19/2015	6.215
9/20/2015	6.237
9/21/2015	6.259
9/22/2015	6.281
9/23/2015	6.303
9/24/2015	6.324
9/25/2015	6.346
9/26/2015	6.367
9/27/2015	6.389
9/28/2015	6.41
9/29/2015	6.432
9/30/2015	6.453
10/1/2015	6.474
10/2/2015	6.495
10/3/2015	6.516
10/4/2015	6.537
10/5/2015	6.558
10/6/2015	6.579
10/7/2015	6.6
10/8/2015	6.62
10/9/2015	6.641
10/10/2015	6.661
10/11/2015	6.682
10/12/2015	6.702
10/13/2015	6.722
10/14/2015	6.743
10/15/2015	6.763
10/16/2015	6.783
10/17/2015	6.803
10/18/2015	6.823
10/19/2015	6.843
10/20/2015	6.862
10/21/2015	6.882
10/22/2015	6.902
10/23/2015	6.921
10/24/2015	6.941
10/25/2015	6.96
10/26/2015	6.98
10/27/2015	6.999
10/28/2015	7.018
10/29/2015	7.037
10/30/2015	7.056
10/31/2015	7.075
11/1/2015	7.094
11/2/2015	7.113
11/3/2015	7.132
11/4/2015	7.15
11/5/2015	7.169
11/6/2015	7.187
11/7/2015	7.206
11/8/2015	7.224
11/9/2015	7.243
11/10/2015	7.261
11/11/2015	7.279
11/12/2015	7.297
11/13/2015	7.315
11/14/2015	7.333
11/15/2015	7.351
11/16/2015	7.369
11/17/2015	7.387
11/18/2015	7.404
11/19/2015	7.422
11/20/2015	7.439
11/21/2015	7.457
11/22/2015	7.474
11/23/2015	7.491
11/24/2015	7.509
11/25/2015	7.526
11/26/2015	7.543
11/27/2015	7.56
11/28/2015	7.577
11/29/2015	7.594
11/30/2015	7.61
12/1/2015	7.627
12/2/2015	7.644
12/3/2015	7.66
12/4/2015	7.677
12/5/2015	7.693
12/6/2015	7.71
12/7/2015	7.726
12/8/2015	7.742
12/9/2015	7.758
12/10/2015	7.774
12/11/2015	7.79
12/12/2015	7.806
12/13/2015	7.822
12/14/2015	7.838
12/15/2015	7.853
12/16/2015	7.869
12/17/2015	7.884
12/18/2015	7.9
12/19/2015	7.915
12/20/2015	7.931
12/21/2015	7.946
12/22/2015	7.961
12/23/2015	7.976
12/24/2015	7.991
12/25/2015	8.006
12/26/2015	8.021
12/27/2015	8.036
12/28/2015	8.05
12/29/2015	8.065
12/30/2015	8.08
12/31/2015	8.094
1/1/2016	8.109
1/2/2016	8.123
1/3/2016	8.137
1/4/2016	8.151
1/5/2016	8.166
1/6/2016	8.18
1/7/2016	8.194
1/8/2016	8.208
1/9/2016	8.221
1/10/2016	8.235
1/11/2016	8.249
1/12/2016	8.262
1/13/2016	8.276
1/14/2016	8.29
1/15/2016	8.303
1/16/2016	8.316
1/17/2016	8.329
1/18/2016	8.343
1/19/2016	8.356
1/20/2016	8.369
1/21/2016	8.382
1/22/2016	8.395
1/23/2016	8.407
1/24/2016	8.42
1/25/2016	8.433
1/26/2016	8.445
1/27/2016	8.458
1/28/2016	8.47
1/29/2016	8.483
1/30/2016	8.495
1/31/2016	8.507
2/1/2016	8.519
2/2/2016	8.531
2/3/2016	8.543
2/4/2016	8.555
2/5/2016	8.567
2/6/2016	8.579
2/7/2016	8.591
2/8/2016	8.602
2/9/2016	8.614
2/10/2016	8.625
2/11/2016	8.637
2/12/2016	8.648
2/13/2016	8.659
2/14/2016	8.67
2/15/2016	8.682
2/16/2016	8.693
2/17/2016	8.704
2/18/2016	8.714
2/19/2016	8.725
2/20/2016	8.736
2/21/2016	8.747
2/22/2016	8.757
2/23/2016	8.768
2/24/2016	8.778
2/25/2016	8.789
2/26/2016	8.799
2/27/2016	8.809
2/28/2016	8.819
2/29/2016	8.829
3/1/2016	8.839
3/2/2016	8.849
3/3/2016	8.859
3/4/2016	8.869
3/5/2016	8.879
3/6/2016	8.888
3/7/2016	8.898
3/8/2016	8.907
3/9/2016	8.917
3/10/2016	8.926
3/11/2016	8.935
3/12/2016	8.944
3/13/2016	8.953
3/14/2016	8.962
3/15/2016	8.971
3/16/2016	8.98
3/17/2016	8.989
3/18/2016	8.998
3/19/2016	9.007
3/20/2016	9.015
3/21/2016	9.024
3/22/2016	9.032
3/23/2016	9.04
3/24/2016	9.049
3/25/2016	9.057
3/26/2016	9.065
3/27/2016	9.073
3/28/2016	9.081
3/29/2016	9.089
3/30/2016	9.097
3/31/2016	9.105
4/1/2016	9.112
4/2/2016	9.12
4/3/2016	9.128
4/4/2016	9.135
4/5/2016	9.142
4/6/2016	9.15
4/7/2016	9.157
4/8/2016	9.164
4/9/2016	9.171
4/10/2016	9.178
4/11/2016	9.185
4/12/2016	9.192
4/13/2016	9.199
4/14/2016	9.206
4/15/2016	9.212
4/16/2016	9.219
4/17/2016	9.225
4/18/2016	9.232
4/19/2016	9.238
4/20/2016	9.245
4/21/2016	9.251
4/22/2016	9.257
4/23/2016	9.263
4/24/2016	9.269
4/25/2016	9.275
4/26/2016	9.281
4/27/2016	9.286
4/28/2016	9.292
4/29/2016	9.298
4/30/2016	9.303
5/1/2016	9.309
5/2/2016	9.314
5/3/2016	9.319
5/4/2016	9.325
5/5/2016	9.33
5/6/2016	9.335
5/7/2016	9.34
5/8/2016	9.345
5/9/2016	9.35
5/10/2016	9.355
5/11/2016	9.359
5/12/2016	9.364
5/13/2016	9.369
5/14/2016	9.373
5/15/2016	9.378
5/16/2016	9.382
5/17/2016	9.386
5/18/2016	9.39
5/19/2016	9.394
5/20/2016	9.399
5/21/2016	9.403
5/22/2016	9.406
5/23/2016	9.41
5/24/2016	9.414
5/25/2016	9.418
5/26/2016	9.421
5/27/2016	9.425
5/28/2016	9.428
5/29/2016	9.432
5/30/2016	9.435
5/31/2016	9.438
6/1/2016	9.441
6/2/2016	9.445
6/3/2016	9.448
6/4/2016	9.45
6/5/2016	9.453
6/6/2016	9.456
6/7/2016	9.459
6/8/2016	9.461
6/9/2016	9.464
6/10/2016	9.467
6/11/2016	9.469
6/12/2016	9.471
6/13/2016	9.474
6/14/2016	9.476
6/15/2016	9.478
6/16/2016	9.48
6/17/2016	9.482
6/18/2016	9.484
6/19/2016	9.486
6/20/2016	9.487
6/21/2016	9.489
6/22/2016	9.491
6/23/2016	9.492
6/24/2016	9.494
6/25/2016	9.495
6/26/2016	9.496
6/27/2016	9.498
6/28/2016	9.499
6/29/2016	9.5
6/30/2016	9.501
7/1/2016	9.502
7/2/2016	9.503
7/3/2016	9.503
7/4/2016	9.504
7/5/2016	9.505
7/6/2016	9.505
7/7/2016	9.506
7/8/2016	9.506
7/9/2016	9.507
7/10/2016	9.507
7/11/2016	9.507
7/12/2016	9.507
7/13/2016	9.507
7/14/2016	9.507
7/15/2016	9.507
7/16/2016	9.507
7/17/2016	9.507
7/18/2016	9.506
7/19/2016	9.506
7/20/2016	9.505
7/21/2016	9.505
7/22/2016	9.504
7/23/2016	9.503
7/24/2016	9.503
7/25/2016	9.502
7/26/2016	9.501
7/27/2016	9.5
7/28/2016	9.499
7/29/2016	9.498
7/30/2016	9.496
7/31/2016	9.495
8/1/2016	9.494
8/2/2016	9.492
8/3/2016	9.491
8/4/2016	9.489
8/5/2016	9.487
8/6/2016	9.486
8/7/2016	9.484
8/8/2016	9.482
8/9/2016	9.48
8/10/2016	9.478
8/11/2016	9.476
8/12/2016	9.474
8/13/2016	9.471
8/14/2016	9.469
8/15/2016	9.467
8/16/2016	9.464
8/17/2016	9.462
8/18/2016	9.459
8/19/2016	9.456
8/20/2016	9.453
8/21/2016	9.451
8/22/2016	9.448
8/23/2016	9.445
8/24/2016	9.442
8/25/2016	9.438
8/26/2016	9.435
8/27/2016	9.432
8/28/2016	9.428
8/29/2016	9.425
8/30/2016	9.421
8/31/2016	9.418
9/1/2016	9.414
9/2/2016	9.41
9/3/2016	9.407
9/4/2016	9.403
9/5/2016	9.399
9/6/2016	9.395
9/7/2016	9.391
9/8/2016	9.386
9/9/2016	9.382
9/10/2016	9.378
9/11/2016	9.373
9/12/2016	9.369
9/13/2016	9.364
9/14/2016	9.36
9/15/2016	9.355
9/16/2016	9.35
9/17/2016	9.345
9/18/2016	9.34
9/19/2016	9.335
9/20/2016	9.33
9/21/2016	9.325
9/22/2016	9.32
9/23/2016	9.314
9/24/2016	9.309
9/25/2016	9.303
9/26/2016	9.298
9/27/2016	9.292
9/28/2016	9.287
9/29/2016	9.281
9/30/2016	9.275
10/1/2016	9.269
10/2/2016	9.263
10/3/2016	9.257
10/4/2016	9.251
10/5/2016	9.245
10/6/2016	9.238
10/7/2016	9.232
10/8/2016	9.226
10/9/2016	9.219
10/10/2016	9.213
10/11/2016	9.206
10/12/2016	9.199
10/13/2016	9.192
10/14/2016	9.186
10/15/2016	9.179
10/16/2016	9.172
10/17/2016	9.164
10/18/2016	9.157
10/19/2016	9.15
10/20/2016	9.143
10/21/2016	9.135
10/22/2016	9.128
10/23/2016	9.12
10/24/2016	9.113
10/25/2016	9.105
10/26/2016	9.097
10/27/2016	9.089
10/28/2016	9.081
10/29/2016	9.073
10/30/2016	9.065
10/31/2016	9.057
11/1/2016	9.049
11/2/2016	9.041
11/3/2016	9.032
11/4/2016	9.024
11/5/2016	9.015
11/6/2016	9.007
11/7/2016	8.998
11/8/2016	8.989
11/9/2016	8.981
11/10/2016	8.972
11/11/2016	8.963
11/12/2016	8.954
11/13/2016	8.945
11/14/2016	8.935
11/15/2016	8.926
11/16/2016	8.917
11/17/2016	8.908
11/18/2016	8.898
11/19/2016	8.888
11/20/2016	8.879
11/21/2016	8.869
11/22/2016	8.859
11/23/2016	8.85
11/24/2016	8.84
11/25/2016	8.83
11/26/2016	8.82
11/27/2016	8.809
11/28/2016	8.799
11/29/2016	8.789
11/30/2016	8.779
12/1/2016	8.768
12/2/2016	8.758
12/3/2016	8.747
12/4/2016	8.736
12/5/2016	8.726
12/6/2016	8.715
12/7/2016	8.704
12/8/2016	8.693
12/9/2016	8.682
12/10/2016	8.671
12/11/2016	8.66
12/12/2016	8.648
12/13/2016	8.637
12/14/2016	8.626
12/15/2016	8.614
12/16/2016	8.603
12/17/2016	8.591
12/18/2016	8.579
12/19/2016	8.568
12/20/2016	8.556
12/21/2016	8.544
12/22/2016	8.532
12/23/2016	8.52
12/24/2016	8.508
12/25/2016	8.495
12/26/2016	8.483
12/27/2016	8.471
12/28/2016	8.458
12/29/2016	8.446
12/30/2016	8.433
12/31/2016	8.421
1/1/2017	8.408
1/2/2017	8.395
1/3/2017	8.382
1/4/2017	8.369
1/5/2017	8.356
1/6/2017	8.343
1/7/2017	8.33
1/8/2017	8.317
1/9/2017	8.303
1/10/2017	8.29
1/11/2017	8.277
1/12/2017	8.263
1/13/2017	8.249
1/14/2017	8.236
1/15/2017	8.222
1/16/2017	8.208
1/17/2017	8.194
1/18/2017	8.18
1/19/2017	8.166
1/20/2017	8.152
1/21/2017	8.138
1/22/2017	8.124
1/23/2017	8.109
1/24/2017	8.095
1/25/2017	8.08
1/26/2017	8.066
1/27/2017	8.051
1/28/2017	8.036
1/29/2017	8.022
1/30/2017	8.007
1/31/2017	7.992
2/1/2017	7.977
2/2/2017	7.962
2/3/2017	7.946
2/4/2017	7.931
2/5/2017	7.916
2/6/2017	7.901
2/7/2017	7.885
2/8/2017	7.87
2/9/2017	7.854
2/10/2017	7.838
2/11/2017	7.823
2/12/2017	7.807
2/13/2017	7.791
2/14/2017	7.775
2/15/2017	7.759
2/16/2017	7.743
2/17/2017	7.726
2/18/2017	7.71
2/19/2017	7.694
2/20/2017	7.677
2/21/2017	7.661
2/22/2017	7.644
2/23/2017	7.628
2/24/2017	7.611
2/25/2017	7.594
2/26/2017	7.577
2/27/2017	7.561
2/28/2017	7.544
3/1/2017	7.526
3/2/2017	7.509
3/3/2017	7.492
3/4/2017	7.475
3/5/2017	7.457
3/6/2017	7.44
3/7/2017	7.422
3/8/2017	7.405
3/9/2017	7.387
3/10/2017	7.37
3/11/2017	7.352
3/12/2017	7.334
3/13/2017	7.316
3/14/2017	7.298
3/15/2017	7.28
3/16/2017	7.262
3/17/2017	7.243
3/18/2017	7.225
3/19/2017	7.207
3/20/2017	7.188
3/21/2017	7.17
3/22/2017	7.151
3/23/2017	7.132
3/24/2017	7.114
3/25/2017	7.095
3/26/2017	7.076
3/27/2017	7.057
3/28/2017	7.038
3/29/2017	7.019
3/30/2017	7
3/31/2017	6.98
4/1/2017	6.961
4/2/2017	6.941
4/3/2017	6.922
4/4/2017	6.902
4/5/2017	6.883
4/6/2017	6.863
4/7/2017	6.843
4/8/2017	6.823
4/9/2017	6.804
4/10/2017	6.784
4/11/2017	6.763
4/12/2017	6.743
4/13/2017	6.723
4/14/2017	6.703
4/15/2017	6.682
4/16/2017	6.662
4/17/2017	6.642
4/18/2017	6.621
4/19/2017	6.6
4/20/2017	6.58
4/21/2017	6.559
4/22/2017	6.538
4/23/2017	6.517
4/24/2017	6.496
4/25/2017	6.475
4/26/2017	6.454
4/27/2017	6.432
4/28/2017	6.411
4/29/2017	6.39
4/30/2017	6.368
5/1/2017	6.347
5/2/2017	6.325
5/3/2017	6.303
5/4/2017	6.282
5/5/2017	6.26
5/6/2017	6.238
5/7/2017	6.216
5/8/2017	6.204
5/9/2017	6.203
5/10/2017	6.202
5/11/2017	6.201
5/12/2017	6.199
5/13/2017	6.198
5/14/2017	6.197
5/15/2017	6.196
5/16/2017	6.194
5/17/2017	6.193
5/18/2017	6.192
5/19/2017	6.191
5/20/2017	6.189
5/21/2017	6.188
5/22/2017	6.187
5/23/2017	6.185
5/24/2017	6.184
5/25/2017	6.183
5/26/2017	6.182
5/27/2017	6.18
5/28/2017	6.179
5/29/2017	6.178
5/30/2017	6.176
5/31/2017	6.175
6/1/2017	6.174
6/2/2017	6.173
6/3/2017	6.171
6/4/2017	6.17
6/5/2017	6.169
6/6/2017	6.167
6/7/2017	6.166
6/8/2017	6.165
6/9/2017	6.163
6/10/2017	6.162
6/11/2017	6.161
6/12/2017	6.159
6/13/2017	6.158
6/14/2017	6.157
6/15/2017	6.155
6/16/2017	6.154
6/17/2017	6.153
6/18/2017	6.151
6/19/2017	6.15
6/20/2017	6.149
6/21/2017	6.147
6/22/2017	6.146
6/23/2017	6.145
6/24/2017	6.143
6/25/2017	6.142
6/26/2017	6.141
6/27/2017	6.139
6/28/2017	6.138
6/29/2017	6.137
6/30/2017	6.135
7/1/2017	6.134
7/2/2017	6.132
7/3/2017	6.131
7/4/2017	6.13
7/5/2017	6.128
7/6/2017	6.127
7/7/2017	6.126
7/8/2017	6.124
7/9/2017	6.123
7/10/2017	6.121
7/11/2017	6.12
7/12/2017	6.119
7/13/2017	6.117
7/14/2017	6.116
7/15/2017	6.115
7/16/2017	6.113
7/17/2017	6.112
7/18/2017	6.11
7/19/2017	6.109
7/20/2017	6.108
7/21/2017	6.106
7/22/2017	6.105
7/23/2017	6.103
7/24/2017	6.102
7/25/2017	6.1
7/26/2017	6.099
7/27/2017	6.098
7/28/2017	6.096
7/29/2017	6.095
7/30/2017	6.093
7/31/2017	6.092
8/1/2017	6.091
8/2/2017	6.089
8/3/2017	6.088
8/4/2017	6.086
8/5/2017	6.085
8/6/2017	6.083
8/7/2017	6.082
8/8/2017	6.08
8/9/2017	6.079
8/10/2017	6.078
8/11/2017	6.076
8/12/2017	6.075
8/13/2017	6.073
8/14/2017	6.072
8/15/2017	6.07
8/16/2017	6.069
8/17/2017	6.067
8/18/2017	6.066
8/19/2017	6.064
8/20/2017	6.063
8/21/2017	6.061
8/22/2017	6.06
8/23/2017	6.058
8/24/2017	6.057
8/25/2017	6.056
8/26/2017	6.054
8/27/2017	6.053
8/28/2017	6.051
8/29/2017	6.05
8/30/2017	6.048
8/31/2017	6.047
9/1/2017	6.045
9/2/2017	6.044
9/3/2017	6.042
9/4/2017	6.041
9/5/2017	6.039
9/6/2017	6.038
9/7/2017	6.036
9/8/2017	6.035
9/9/2017	6.033
9/10/2017	6.032
9/11/2017	6.03
9/12/2017	6.029
9/13/2017	6.027
9/14/2017	6.025
9/15/2017	6.024
9/16/2017	6.022
9/17/2017	6.021
9/18/2017	6.019
9/19/2017	6.018
9/20/2017	6.016
9/21/2017	6.015
9/22/2017	6.013
9/23/2017	6.012
9/24/2017	6.01
9/25/2017	6.009
9/26/2017	6.007
9/27/2017	6.005
9/28/2017	6.004
9/29/2017	6.002
9/30/2017	6.001
10/1/2017	5.999
10/2/2017	5.998
10/3/2017	5.996
10/4/2017	5.995
10/5/2017	5.993
10/6/2017	5.991
10/7/2017	5.99
10/8/2017	5.988
10/9/2017	5.987
10/10/2017	5.985
10/11/2017	5.983
10/12/2017	5.982
10/13/2017	5.98
10/14/2017	5.979
10/15/2017	5.977
10/16/2017	5.976
10/17/2017	5.974
10/18/2017	5.972
10/19/2017	5.971
10/20/2017	5.969
10/21/2017	5.968
10/22/2017	5.966
10/23/2017	5.964
10/24/2017	5.963
10/25/2017	5.961
10/26/2017	5.96
10/27/2017	5.958
10/28/2017	5.956
10/29/2017	5.955
10/30/2017	5.953
10/31/2017	5.951
11/1/2017	5.95
11/2/2017	5.948
11/3/2017	5.947
11/4/2017	5.945
11/5/2017	5.943
11/6/2017	5.942
11/7/2017	5.94
11/8/2017	5.938
11/9/2017	5.937
11/10/2017	5.935
11/11/2017	5.933
11/12/2017	5.932
11/13/2017	5.93
11/14/2017	5.928
11/15/2017	5.927
11/16/2017	5.925
11/17/2017	5.923
11/18/2017	5.922
11/19/2017	5.92
11/20/2017	5.918
11/21/2017	5.917
11/22/2017	5.915
11/23/2017	5.913
11/24/2017	5.912
11/25/2017	5.91
11/26/2017	5.908
11/27/2017	5.907
11/28/2017	5.905
11/29/2017	5.903
11/30/2017	5.902
12/1/2017	5.9
12/2/2017	5.898
12/3/2017	5.897
12/4/2017	5.895
12/5/2017	5.893
12/6/2017	5.891
12/7/2017	5.89
12/8/2017	5.888
12/9/2017	5.886
12/10/2017	5.885
12/11/2017	5.883
12/12/2017	5.881
12/13/2017	5.88
12/14/2017	5.878
12/15/2017	5.876
12/16/2017	5.874
12/17/2017	5.873
12/18/2017	5.871
12/19/2017	5.869
12/20/2017	5.867
12/21/2017	5.866
12/22/2017	5.864
12/23/2017	5.862
12/24/2017	5.861
12/25/2017	5.859
12/26/2017	5.857
12/27/2017	5.855
12/28/2017	5.854
12/29/2017	5.852
12/30/2017	5.85
12/31/2017	5.848
1/1/2018	5.847
1/2/2018	5.845
1/3/2018	5.843
1/4/2018	5.841
1/5/2018	5.839
1/6/2018	5.838
1/7/2018	5.836
1/8/2018	5.834
1/9/2018	5.832
1/10/2018	5.831
1/11/2018	5.829
1/12/2018	5.827
1/13/2018	5.825
1/14/2018	5.823
1/15/2018	5.822
1/16/2018	5.82
1/17/2018	5.818
1/18/2018	5.816
1/19/2018	5.815
1/20/2018	5.813
1/21/2018	5.811
1/22/2018	5.809
1/23/2018	5.807
1/24/2018	5.806
1/25/2018	5.804
1/26/2018	5.802
1/27/2018	5.8
1/28/2018	5.798
1/29/2018	5.796
1/30/2018	5.795
1/31/2018	5.793
2/1/2018	5.791
2/2/2018	5.789
2/3/2018	5.787
2/4/2018	5.786
2/5/2018	5.784
2/6/2018	5.782
2/7/2018	5.78
2/8/2018	5.778
2/9/2018	5.776
2/10/2018	5.774
2/11/2018	5.773
2/12/2018	5.771
2/13/2018	5.769
2/14/2018	5.767
2/15/2018	5.765
2/16/2018	5.763
2/17/2018	5.762
2/18/2018	5.76
2/19/2018	5.758
2/20/2018	5.756
2/21/2018	5.754
2/22/2018	5.752
2/23/2018	5.75
2/24/2018	5.748
2/25/2018	5.747
2/26/2018	5.745
2/27/2018	5.743
2/28/2018	5.741
3/1/2018	5.739
3/2/2018	5.737
3/3/2018	5.735
3/4/2018	5.733
3/5/2018	5.732
3/6/2018	5.73
3/7/2018	5.728
3/8/2018	5.726
3/9/2018	5.724
3/10/2018	5.722
3/11/2018	5.72
3/12/2018	5.718
3/13/2018	5.716
3/14/2018	5.714
3/15/2018	5.712
3/16/2018	5.711
3/17/2018	5.709
3/18/2018	5.707
3/19/2018	5.705
3/20/2018	5.703
3/21/2018	5.701
3/22/2018	5.699
3/23/2018	5.697
3/24/2018	5.695
3/25/2018	5.693
3/26/2018	5.691
3/27/2018	5.689
3/28/2018	5.687
3/29/2018	5.685
3/30/2018	5.684
3/31/2018	5.682
4/1/2018	5.68
4/2/2018	5.678
4/3/2018	5.676
4/4/2018	5.674
4/5/2018	5.672
4/6/2018	5.67
4/7/2018	5.668
4/8/2018	5.666
4/9/2018	5.664
4/10/2018	5.662
4/11/2018	5.66
4/12/2018	5.658
4/13/2018	5.656
4/14/2018	5.654
4/15/2018	5.652
4/16/2018	5.65
4/17/2018	5.648
4/18/2018	5.646
4/19/2018	5.644
4/20/2018	5.642
4/21/2018	5.64
4/22/2018	5.638
4/23/2018	5.636
4/24/2018	5.634
4/25/2018	5.632
4/26/2018	5.63
4/27/2018	5.628
4/28/2018	5.626
4/29/2018	5.624
4/30/2018	5.622
5/1/2018	5.62
5/2/2018	5.618
5/3/2018	5.616
5/4/2018	5.614
5/5/2018	5.612
5/6/2018	5.61
5/7/2018	5.608
5/8/2018	5.606
5/9/2018	5.604
5/10/2018	5.602
5/11/2018	5.6
5/12/2018	5.598
5/13/2018	5.596
5/14/2018	5.594
5/15/2018	5.592
5/16/2018	5.59
5/17/2018	5.588
5/18/2018	5.586
5/19/2018	5.584
5/20/2018	5.582
5/21/2018	5.579
5/22/2018	5.577
5/23/2018	5.575
5/24/2018	5.573
5/25/2018	5.571
5/26/2018	5.569
5/27/2018	5.567
5/28/2018	5.565
5/29/2018	5.563
5/30/2018	5.561
5/31/2018	5.559
6/1/2018	5.557
6/2/2018	5.555
6/3/2018	5.553
6/4/2018	5.55
6/5/2018	5.548
6/6/2018	5.546
6/7/2018	5.544
6/8/2018	5.542
6/9/2018	5.54
6/10/2018	5.538
6/11/2018	5.536
6/12/2018	5.534
6/13/2018	5.532
6/14/2018	5.53
6/15/2018	5.527
6/16/2018	5.525
6/17/2018	5.523
6/18/2018	5.521
6/19/2018	5.519
6/20/2018	5.517
6/21/2018	5.515
6/22/2018	5.513
6/23/2018	5.51
6/24/2018	5.508
6/25/2018	5.506
6/26/2018	5.504
6/27/2018	5.502
6/28/2018	5.5
6/29/2018	5.498
6/30/2018	5.496
7/1/2018	5.493
7/2/2018	5.491
7/3/2018	5.489
7/4/2018	5.487
7/5/2018	5.485
7/6/2018	5.483
7/7/2018	5.48
7/8/2018	5.478
7/9/2018	5.476
7/10/2018	5.474
7/11/2018	5.472
7/12/2018	5.47
7/13/2018	5.467
7/14/2018	5.465
7/15/2018	5.463
7/16/2018	5.461
7/17/2018	5.459
7/18/2018	5.457
7/19/2018	5.454
7/20/2018	5.452
7/21/2018	5.45
7/22/2018	5.448
7/23/2018	5.446
7/24/2018	5.444
7/25/2018	5.441
7/26/2018	5.439
7/27/2018	5.437
7/28/2018	5.435
7/29/2018	5.433
7/30/2018	5.43
7/31/2018	5.428
8/1/2018	5.426
8/2/2018	5.424
8/3/2018	5.421
8/4/2018	5.419
8/5/2018	5.417
8/6/2018	5.415
8/7/2018	5.413
8/8/2018	5.41
8/9/2018	5.408
8/10/2018	5.406
8/11/2018	5.404
8/12/2018	5.401
8/13/2018	5.399
8/14/2018	5.397
8/15/2018	5.395
8/16/2018	5.393
8/17/2018	5.39
8/18/2018	5.388
8/19/2018	5.386
8/20/2018	5.384
8/21/2018	5.381
8/22/2018	5.379
8/23/2018	5.377
8/24/2018	5.375
8/25/2018	5.372
8/26/2018	5.37
8/27/2018	5.368
8/28/2018	5.365
8/29/2018	5.363
8/30/2018	5.361
8/31/2018	5.359
9/1/2018	5.356
9/2/2018	5.354
9/3/2018	5.352
9/4/2018	5.35
9/5/2018	5.347
9/6/2018	5.345
9/7/2018	5.343
9/8/2018	5.34
9/9/2018	5.338
9/10/2018	5.336
9/11/2018	5.334
9/12/2018	5.331
9/13/2018	5.329
9/14/2018	5.327
9/15/2018	5.324
9/16/2018	5.322
9/17/2018	5.32
9/18/2018	5.317
9/19/2018	5.315
9/20/2018	5.313
9/21/2018	5.31
9/22/2018	5.308
9/23/2018	5.306
9/24/2018	5.303
9/25/2018	5.301
9/26/2018	5.299
9/27/2018	5.296
9/28/2018	5.294
9/29/2018	5.292
9/30/2018	5.289
10/1/2018	5.287
10/2/2018	5.285
10/3/2018	5.282
10/4/2018	5.28
10/5/2018	5.278
10/6/2018	5.275
10/7/2018	5.273
10/8/2018	5.271
10/9/2018	5.268
10/10/2018	5.266
10/11/2018	5.264
10/12/2018	5.261
10/13/2018	5.259
10/14/2018	5.257
10/15/2018	5.254
10/16/2018	5.252
10/17/2018	5.249
10/18/2018	5.247
10/19/2018	5.245
10/20/2018	5.242
10/21/2018	5.24
10/22/2018	5.238
10/23/2018	5.235
10/24/2018	5.233
10/25/2018	5.23
10/26/2018	5.228
10/27/2018	5.226
10/28/2018	5.223
10/29/2018	5.221
10/30/2018	5.218
10/31/2018	5.216
11/1/2018	5.214
11/2/2018	5.211
11/3/2018	5.209
11/4/2018	5.206
11/5/2018	5.204
11/6/2018	5.202
11/7/2018	5.199
11/8/2018	5.197
11/9/2018	5.194
11/10/2018	5.192
11/11/2018	5.189
11/12/2018	5.187
11/13/2018	5.185
11/14/2018	5.182
11/15/2018	5.18
11/16/2018	5.177
11/17/2018	5.175
11/18/2018	5.172
11/19/2018	5.17
11/20/2018	5.168
11/21/2018	5.165
11/22/2018	5.163
11/23/2018	5.16
11/24/2018	5.158
11/25/2018	5.155
11/26/2018	5.153
11/27/2018	5.15
11/28/2018	5.148
11/29/2018	5.145
11/30/2018	5.143
12/1/2018	5.14
12/2/2018	5.138
12/3/2018	5.136
12/4/2018	5.133
12/5/2018	5.131
12/6/2018	5.128
12/7/2018	5.126
12/8/2018	5.123
12/9/2018	5.121
12/10/2018	5.118
12/11/2018	5.116
12/12/2018	5.113
12/13/2018	5.111
12/14/2018	5.108
12/15/2018	5.106
12/16/2018	5.103
12/17/2018	5.101
12/18/2018	5.098
12/19/2018	5.096
12/20/2018	5.093
12/21/2018	5.091
12/22/2018	5.088
12/23/2018	5.086
12/24/2018	5.083
12/25/2018	5.081
12/26/2018	5.078
12/27/2018	5.076
12/28/2018	5.073
12/29/2018	5.071
12/30/2018	5.068
12/31/2018	5.065
1/1/2019	5.063
1/2/2019	5.06
1/3/2019	5.058
1/4/2019	5.055
1/5/2019	5.053
1/6/2019	5.05
1/7/2019	5.048
1/8/2019	5.045
1/9/2019	5.043
1/10/2019	5.04
1/11/2019	5.037
1/12/2019	5.035
1/13/2019	5.032
1/14/2019	5.03
1/15/2019	5.027
1/16/2019	5.025
1/17/2019	5.022
1/18/2019	5.02
1/19/2019	5.017
1/20/2019	5.014
1/21/2019	5.012
1/22/2019	5.009
1/23/2019	5.007
1/24/2019	5.004
1/25/2019	5.001
1/26/2019	4.999
1/27/2019	4.996
1/28/2019	4.994
1/29/2019	4.991
1/30/2019	4.989
1/31/2019	4.986
2/1/2019	4.983
2/2/2019	4.981
2/3/2019	4.978
2/4/2019	4.976
2/5/2019	4.973
2/6/2019	4.97
2/7/2019	4.968
2/8/2019	4.965
2/9/2019	4.962
2/10/2019	4.96
2/11/2019	4.957
2/12/2019	4.955
2/13/2019	4.952
2/14/2019	4.949
2/15/2019	4.947
2/16/2019	4.944
2/17/2019	4.941
2/18/2019	4.939
2/19/2019	4.936
2/20/2019	4.934
2/21/2019	4.931
2/22/2019	4.928
2/23/2019	4.926
2/24/2019	4.923
2/25/2019	4.92
2/26/2019	4.918
2/27/2019	4.915
2/28/2019	4.912
3/1/2019	4.91
3/2/2019	4.907
3/3/2019	4.904
3/4/2019	4.902
3/5/2019	4.899
3/6/2019	4.896
3/7/2019	4.894
3/8/2019	4.891
3/9/2019	4.888
3/10/2019	4.886
3/11/2019	4.883
3/12/2019	4.88
3/13/2019	4.878
3/14/2019	4.875
3/15/2019	4.872
3/16/2019	4.87
3/17/2019	4.867
3/18/2019	4.864
3/19/2019	4.861
3/20/2019	4.859
3/21/2019	4.856
3/22/2019	4.853
3/23/2019	4.851
3/24/2019	4.848
3/25/2019	4.845
3/26/2019	4.843
3/27/2019	4.84
3/28/2019	4.837
3/29/2019	4.834
3/30/2019	4.832
3/31/2019	4.829
4/1/2019	4.826
4/2/2019	4.823
4/3/2019	4.821
4/4/2019	4.818
4/5/2019	4.815
4/6/2019	4.813
4/7/2019	4.81
4/8/2019	4.807
4/9/2019	4.804
4/10/2019	4.802
4/11/2019	4.799
4/12/2019	4.796
4/13/2019	4.793
4/14/2019	4.791
4/15/2019	4.788
4/16/2019	4.785
4/17/2019	4.782
4/18/2019	4.78
4/19/2019	4.777
4/20/2019	4.774
4/21/2019	4.771
4/22/2019	4.769
4/23/2019	4.766
4/24/2019	4.763
4/25/2019	4.76
4/26/2019	4.757
4/27/2019	4.755
4/28/2019	4.752
4/29/2019	4.749
4/30/2019	4.746
5/1/2019	4.743
5/2/2019	4.741
5/3/2019	4.738
5/4/2019	4.735
5/5/2019	4.732
5/6/2019	4.73
5/7/2019	4.727
5/8/2019	4.724
5/9/2019	4.721
5/10/2019	4.718
5/11/2019	4.715
5/12/2019	4.713
5/13/2019	4.71
5/14/2019	4.707
5/15/2019	4.704
5/16/2019	4.701
5/17/2019	4.699
5/18/2019	4.696
5/19/2019	4.693
5/20/2019	4.69
5/21/2019	4.687
5/22/2019	4.684
5/23/2019	4.682
5/24/2019	4.679
5/25/2019	4.676
5/26/2019	4.673
5/27/2019	4.67
5/28/2019	4.667
5/29/2019	4.665
5/30/2019	4.662
5/31/2019	4.659
6/1/2019	4.656
6/2/2019	4.653
6/3/2019	4.65
6/4/2019	4.647
6/5/2019	4.645
6/6/2019	4.642
6/7/2019	4.639
6/8/2019	4.636
6/9/2019	4.633
6/10/2019	4.63
6/11/2019	4.627
6/12/2019	4.624
6/13/2019	4.622
6/14/2019	4.619
6/15/2019	4.616
6/16/2019	4.613
6/17/2019	4.61
6/18/2019	4.607
6/19/2019	4.604
6/20/2019	4.601
6/21/2019	4.598
6/22/2019	4.596
6/23/2019	4.593
6/24/2019	4.59
6/25/2019	4.587
6/26/2019	4.584
6/27/2019	4.581
6/28/2019	4.578
6/29/2019	4.575
6/30/2019	4.572
7/1/2019	4.569
7/2/2019	4.567
7/3/2019	4.564
7/4/2019	4.561
7/5/2019	4.558
7/6/2019	4.555
7/7/2019	4.552
7/8/2019	4.549
7/9/2019	4.546
7/10/2019	4.543
7/11/2019	4.54
7/12/2019	4.537
7/13/2019	4.534
7/14/2019	4.531
7/15/2019	4.528
7/16/2019	4.525
7/17/2019	4.522
7/18/2019	4.52
7/19/2019	4.517
7/20/2019	4.514
7/21/2019	4.511
7/22/2019	4.508
7/23/2019	4.505
7/24/2019	4.502
7/25/2019	4.499
7/26/2019	4.496
7/27/2019	4.493
7/28/2019	4.49
7/29/2019	4.487
7/30/2019	4.484
7/31/2019	4.481
8/1/2019	4.478
8/2/2019	4.475
8/3/2019	4.472
8/4/2019	4.469
8/5/2019	4.466
8/6/2019	4.463
8/7/2019	4.46
8/8/2019	4.457
8/9/2019	4.454
8/10/2019	4.451
8/11/2019	4.448
8/12/2019	4.445
8/13/2019	4.442
8/14/2019	4.439
8/15/2019	4.436
8/16/2019	4.433
8/17/2019	4.43
8/18/2019	4.427
8/19/2019	4.424
8/20/2019	4.421
8/21/2019	4.418
8/22/2019	4.415
8/23/2019	4.412
8/24/2019	4.409
8/25/2019	4.406
8/26/2019	4.403
8/27/2019	4.4
8/28/2019	4.397
8/29/2019	4.394
8/30/2019	4.391
8/31/2019	4.387
9/1/2019	4.384
9/2/2019	4.381
9/3/2019	4.378
9/4/2019	4.375
9/5/2019	4.372
9/6/2019	4.369
9/7/2019	4.366
9/8/2019	4.363
9/9/2019	4.36
9/10/2019	4.357
9/11/2019	4.354
9/12/2019	4.351
9/13/2019	4.348
9/14/2019	4.345
9/15/2019	4.342
9/16/2019	4.338
9/17/2019	4.335
9/18/2019	4.332
9/19/2019	4.329
9/20/2019	4.326
9/21/2019	4.323
9/22/2019	4.32
9/23/2019	4.317
9/24/2019	4.314
9/25/2019	4.311
9/26/2019	4.308
9/27/2019	4.304
9/28/2019	4.301
9/29/2019	4.298
9/30/2019	4.295
10/1/2019	4.292
10/2/2019	4.289
10/3/2019	4.286
10/4/2019	4.283
10/5/2019	4.28
10/6/2019	4.276
10/7/2019	4.273
10/8/2019	4.27
10/9/2019	4.267
10/10/2019	4.264
10/11/2019	4.261
10/12/2019	4.258
10/13/2019	4.255
10/14/2019	4.251
10/15/2019	4.248
10/16/2019	4.245
10/17/2019	4.242
10/18/2019	4.239
10/19/2019	4.236
10/20/2019	4.233
10/21/2019	4.229
10/22/2019	4.226
10/23/2019	4.223
10/24/2019	4.22
10/25/2019	4.217
10/26/2019	4.214
10/27/2019	4.21
10/28/2019	4.207
10/29/2019	4.204
10/30/2019	4.201
10/31/2019	4.198
11/1/2019	4.195
11/2/2019	4.191
11/3/2019	4.188
11/4/2019	4.185
11/5/2019	4.182
11/6/2019	4.179
11/7/2019	4.175
11/8/2019	4.172
11/9/2019	4.169
11/10/2019	4.166
11/11/2019	4.163
11/12/2019	4.159
11/13/2019	4.156
11/14/2019	4.153
11/15/2019	4.15
11/16/2019	4.147
11/17/2019	4.143
11/18/2019	4.14
11/19/2019	4.137
11/20/2019	4.134
11/21/2019	4.131
11/22/2019	4.127
11/23/2019	4.124
11/24/2019	4.121
11/25/2019	4.118
11/26/2019	4.114
11/27/2019	4.111
11/28/2019	4.108
11/29/2019	4.105
11/30/2019	4.101
12/1/2019	4.098
12/2/2019	4.095
12/3/2019	4.092
12/4/2019	4.089
12/5/2019	4.085
12/6/2019	4.082
12/7/2019	4.079
12/8/2019	4.076
12/9/2019	4.072
12/10/2019	4.069
12/11/2019	4.066
12/12/2019	4.062
12/13/2019	4.059
12/14/2019	4.056
12/15/2019	4.053
12/16/2019	4.049
12/17/2019	4.046
12/18/2019	4.043
12/19/2019	4.04
12/20/2019	4.036
12/21/2019	4.033
12/22/2019	4.03
12/23/2019	4.026
12/24/2019	4.023
12/25/2019	4.02
12/26/2019	4.017
12/27/2019	4.013
12/28/2019	4.01
12/29/2019	4.007
12/30/2019	4.003
12/31/2019	4
1/1/2020	3.997
1/2/2020	3.993
1/3/2020	3.99
1/4/2020	3.987
1/5/2020	3.984
1/6/2020	3.98
1/7/2020	3.977
1/8/2020	3.974
1/9/2020	3.97
1/10/2020	3.967
1/11/2020	3.964
1/12/2020	3.96
1/13/2020	3.957
1/14/2020	3.954
1/15/2020	3.95
1/16/2020	3.947
1/17/2020	3.944
1/18/2020	3.94
1/19/2020	3.937
1/20/2020	3.934
1/21/2020	3.93
1/22/2020	3.927
1/23/2020	3.924
1/24/2020	3.92
1/25/2020	3.917
1/26/2020	3.913
1/27/2020	3.91
1/28/2020	3.907
1/29/2020	3.903
1/30/2020	3.9
1/31/2020	3.897
2/1/2020	3.893
2/2/2020	3.89
2/3/2020	3.887
2/4/2020	3.883
2/5/2020	3.88
2/6/2020	3.876
2/7/2020	3.873
2/8/2020	3.87
2/9/2020	3.866
2/10/2020	3.863
2/11/2020	3.859
2/12/2020	3.856
2/13/2020	3.853
2/14/2020	3.849
2/15/2020	3.846
2/16/2020	3.842
2/17/2020	3.839
2/18/2020	3.836
2/19/2020	3.832
2/20/2020	3.829
2/21/2020	3.825
2/22/2020	3.822
2/23/2020	3.819
2/24/2020	3.815
2/25/2020	3.812
2/26/2020	3.808
2/27/2020	3.805
2/28/2020	3.801
2/29/2020	3.798
3/1/2020	3.795
3/2/2020	3.791
3/3/2020	3.788
3/4/2020	3.784
3/5/2020	3.781
3/6/2020	3.777
3/7/2020	3.774
3/8/2020	3.771
3/9/2020	3.767
3/10/2020	3.764
3/11/2020	3.76
3/12/2020	3.757
3/13/2020	3.753
3/14/2020	3.75
3/15/2020	3.746
3/16/2020	3.743
3/17/2020	3.739
3/18/2020	3.736
3/19/2020	3.732
3/20/2020	3.729
3/21/2020	3.726
3/22/2020	3.722
3/23/2020	3.719
3/24/2020	3.715
3/25/2020	3.712
3/26/2020	3.708
3/27/2020	3.705
3/28/2020	3.701
3/29/2020	3.698
3/30/2020	3.694
3/31/2020	3.691
4/1/2020	3.687
4/2/2020	3.684
4/3/2020	3.68
4/4/2020	3.677
4/5/2020	3.673
4/6/2020	3.67
4/7/2020	3.666
4/8/2020	3.663
4/9/2020	3.659
4/10/2020	3.656
4/11/2020	3.652
4/12/2020	3.649
4/13/2020	3.645
4/14/2020	3.642
4/15/2020	3.638
4/16/2020	3.634
4/17/2020	3.631
4/18/2020	3.627
4/19/2020	3.624
4/20/2020	3.62
4/21/2020	3.617
4/22/2020	3.613
4/23/2020	3.61
4/24/2020	3.606
4/25/2020	3.603
4/26/2020	3.599
4/27/2020	3.596
4/28/2020	3.592
4/29/2020	3.588
4/30/2020	3.585
5/1/2020	3.581
5/2/2020	3.578
5/3/2020	3.574
5/4/2020	3.571
5/5/2020	3.571
5/6/2020	3.571
5/7/2020	3.571
5/8/2020	3.571
5/9/2020	3.571
5/10/2020	3.571
5/11/2020	3.571
5/12/2020	3.571
5/13/2020	3.571
5/14/2020	3.571
5/15/2020	3.571
5/16/2020	3.571
5/17/2020	3.571
5/18/2020	3.571
5/19/2020	3.571
5/20/2020	3.571
5/21/2020	3.571
5/22/2020	3.571
5/23/2020	3.571
5/24/2020	3.571
5/25/2020	3.571
5/26/2020	3.571
5/27/2020	3.571
5/28/2020	3.571
5/29/2020	3.571
5/30/2020	3.571
5/31/2020	3.571
6/1/2020	3.571
6/2/2020	3.571
6/3/2020	3.571
6/4/2020	3.571
6/5/2020	3.571
6/6/2020	3.571
6/7/2020	3.571
6/8/2020	3.571
6/9/2020	3.571
6/10/2020	3.571
6/11/2020	3.571
6/12/2020	3.571
6/13/2020	3.571
6/14/2020	3.571
6/15/2020	3.571
6/16/2020	3.571


==> hyman_curve_hyman89.txt <==
Date	Rate
5/1/2010	0.205
5/2/2010	0.205
5/3/2010	0.205
5/4/2010	0.205
5/5/2010	0.208
5/6/2010	0.21
5/7/2010	0.213
5/8/2010	0.216
5/9/2010	0.218
5/10/2010	0.221
5/11/2010	0.224
5/12/2010	0.226
5/13/2010	0.229
5/14/2010	0.232
5/15/2010	0.234
5/16/2010	0.237
5/17/2010	0.24
5/18/2010	0.242
5/19/2010	0.245
5/20/2010	0.247
5/21/2010	0.25
5/22/2010	0.252
5/23/2010	0.255
5/24/2010	0.258
5/25/2010	0.26
5/26/2010	0.263
5/27/2010	0.265
5/28/2010	0.268
5/29/2010	0.27
5/30/2010	0.272
5/31/2010	0.275
6/1/2010	0.277
6/2/2010	0.28
6/3/2010	0.282
6/4/2010	0.285
6/5/2010	0.287
6/6/2010	0.289
6/7/2010	0.292
6/8/2010	0.294
6/9/2010	0.296
6/10/2010	0.299
6/11/2010	0.301
6/12/2010	0.303
6/13/2010	0.306
6/14/2010	0.308
6/15/2010	0.31
6/16/2010	0.313
6/17/2010	0.315
6/18/2010	0.317
6/19/2010	0.319
6/20/2010	0.322
6/21/2010	0.324
6/22/2010	0.326
6/23/2010	0.328
6/24/2010	0.33
6/25/2010	0.333
6/26/2010	0.335
6/27/2010	0.337
6/28/2010	0.339
6/29/2010	0.341
6/30/2010	0.343
7/1/2010	0.345
7/2/2010	0.347
7/3/2010	0.349
7/4/2010	0.352
7/5/2010	0.354
7/6/2010	0.356
7/7/2010	0.358
7/8/2010	0.36
7/9/2010	0.362
7/10/2010	0.364
7/11/2010	0.366
7/12/2010	0.368
7/13/2010	0.37
7/14/2010	0.372
7/15/2010	0.374
7/16/2010	0.375
7/17/2010	0.377
7/18/2010	0.379
7/19/2010	0.381
7/20/2010	0.383
7/21/2010	0.385
7/22/2010	0.387
7/23/2010	0.389
7/24/2010	0.391
7/25/2010	0.392
7/26/2010	0.394
7/27/2010	0.396
7/28/2010	0.398
7/29/2010	0.4
7/30/2010	0.401
7/31/2010	0.403
8/1/2010	0.405
8/2/2010	0.407
8/3/2010	0.408
8/4/2010	0.41
8/5/2010	0.412
8/6/2010	0.413
8/7/2010	0.415
8/8/2010	0.417
8/9/2010	0.418
8/10/2010	0.42
8/11/2010	0.422
8/12/2010	0.423
8/13/2010	0.425
8/14/2010	0.427
8/15/2010	0.428
8/16/2010	0.43
8/17/2010	0.431
8/18/2010	0.433
8/19/2010	0.434
8/20/2010	0.436
8/21/2010	0.438
8/22/2010	0.439
8/23/2010	0.441
8/24/2010	0.442
8/25/2010	0.444
8/26/2010	0.445
8/27/2010	0.446
8/28/2010	0.448
8/29/2010	0.449
8/30/2010	0.451
8/31/2010	0.452
9/1/2010	0.454
9/2/2010	0.455
9/3/2010	0.456
9/4/2010	0.458
9/5/2010	0.459
9/6/2010	0.46
9/7/2010	0.462
9/8/2010	0.463
9/9/2010	0.464
9/10/2010	0.466
9/11/2010	0.467
9/12/2010	0.468
9/13/2010	0.47
9/14/2010	0.471
9/15/2010	0.472
9/16/2010	0.473
9/17/2010	0.474
9/18/2010	0.475
9/19/2010	0.476
9/20/2010	0.476
9/21/2010	0.477
9/22/2010	0.478
9/23/2010	0.479
9/24/2010	0.48
9/25/2010	0.481
9/26/2010	0.482
9/27/2010	0.484
9/28/2010	0.485
9/29/2010	0.486
9/30/2010	0.487
10/1/2010	0.488
10/2/2010	0.49
10/3/2010	0.491
10/4/2010	0.492
10/5/2010	0.494
10/6/2010	0.495
10/7/2010	0.497
10/8/2010	0.498
10/9/2010	0.5
10/10/2010	0.501
10/11/2010	0.503
10/12/2010	0.504
10/13/2010	0.506
10/14/2010	0.508
10/15/2010	0.509
10/16/2010	0.511
10/17/2010	0.513
10/18/2010	0.515
10/19/2010	0.516
10/20/2010	0.518
10/21/2010	0.52
10/22/2010	0.522
10/23/2010	0.524
10/24/2010	0.526
10/25/2010	0.528
10/26/2010	0.53
10/27/2010	0.532
10/28/2010	0.534
10/29/2010	0.537
10/30/2010	0.539
10/31/2010	0.541
11/1/2010	0.543
11/2/2010	0.546
11/3/2010	0.548
11/4/2010	0.55
11/5/2010	0.553
11/6/2010	0.555
11/7/2010	0.558
11/8/2010	0.56
11/9/2010	0.563
11/10/2010	0.565
11/11/2010	0.568
11/12/2010	0.57
11/13/2010	0.573
11/14/2010	0.576
11/15/2010	0.578
11/16/2010	0.581
11/17/2010	0.584
11/18/2010	0.587
11/19/2010	0.589
11/20/2010	0.592
11/21/2010	0.595
11/22/2010	0.598
11/23/2010	0.601
11/24/2010	0.604
11/25/2010	0.607
11/26/2010	0.61
11/27/2010	0.613
11/28/2010	0.617
11/29/2010	0.62
11/30/2010	0.623
12/1/2010	0.626
12/2/2010	0.629
12/3/2010	0.633
12/4/2010	0.636
12/5/2010	0.639
12/6/2010	0.643
12/7/2010	0.646
12/8/2010	0.65
12/9/2010	0.653
12/10/2010	0.657
12/11/2010	0.66
12/12/2010	0.664
12/13/2010	0.667
12/14/2010	0.671
12/15/2010	0.674
12/16/2010	0.676
12/17/2010	0.678
12/18/2010	0.68
12/19/2010	0.682
12/20/2010	0.684
12/21/2010	0.686
12/22/2010	0.688
12/23/2010	0.69
12/24/2010	0.692
12/25/2010	0.694
12/26/2010	0.697
12/27/2010	0.699
12/28/2010	0.701
12/29/2010	0.703
12/30/2010	0.706
12/31/2010	0.708
1/1/2011	0.71
1/2/2011	0.713
1/3/2011	0.715
1/4/2011	0.717
1/5/2011	0.72
1/6/2011	0.722
1/7/2011	0.725
1/8/2011	0.728
1/9/2011	0.73
1/10/2011	0.733
1/11/2011	0.735
1/12/2011	0.738
1/13/2011	0.741
1/14/2011	0.743
1/15/2011	0.746
1/16/2011	0.749
1/17/2011	0.752
1/18/2011	0.755
1/19/2011	0.757
1/20/2011	0.76
1/21/2011	0.763
1/22/2011	0.766
1/23/2011	0.769
1/24/2011	0.772
1/25/2011	0.775
1/26/2011	0.778
1/27/2011	0.781
1/28/2011	0.784
1/29/2011	0.787
1/30/2011	0.791
1/31/2011	0.794
2/1/2011	0.797
2/2/2011	0.8
2/3/2011	0.803
2/4/2011	0.807
2/5/2011	0.81
2/6/2011	0.813
2/7/2011	0.817
2/8/2011	0.82
2/9/2011	0.824
2/10/2011	0.827
2/11/2011	0.83
2/12/2011	0.834
2/13/2011	0.837
2/14/2011	0.841
2/15/2011	0.845
2/16/2011	0.848
2/17/2011	0.852
2/18/2011	0.856
2/19/2011	0.859
2/20/2011	0.863
2/21/2011	0.867
2/22/2011	0.87
2/23/2011	0.874
2/24/2011	0.878
2/25/2011	0.882
2/26/2011	0.886
2/27/2011	0.89
2/28/2011	0.894
3/1/2011	0.898
3/2/2011	0.902
3/3/2011	0.906
3/4/2011	0.91
3/5/2011	0.914
3/6/2011	0.918
3/7/2011	0.922
3/8/2011	0.926
3/9/2011	0.93
3/10/2011	0.935
3/11/2011	0.939
3/12/2011	0.943
3/13/2011	0.947
3/14/2011	0.952
3/15/2011	0.955
3/16/2011	0.959
3/17/2011	0.962
3/18/2011	0.965
3/19/2011	0.968
3/20/2011	0.971
3/21/2011	0.974
3/22/2011	0.978
3/23/2011	0.981
3/24/2011	0.984
3/25/2011	0.987
3/26/2011	0.991
3/27/2011	0.994
3/28/2011	0.997
3/29/2011	1
3/30/2011	1.004
3/31/2011	1.007
4/1/2011	1.01
4/2/2011	1.014
4/3/2011	1.017
4/4/2011	1.021
4/5/2011	1.024
4/6/2011	1.027
4/7/2011	1.031
4/8/2011	1.034
4/9/2011	1.038
4/10/2011	1.041
4/11/2011	1.045
4/12/2011	1.048
4/13/2011	1.052
4/14/2011	1.055
4/15/2011	1.059
4/16/2011	1.062
4/17/2011	1.066
4/18/2011	1.069
4/19/2011	1.073
4/20/2011	1.077
4/21/2011	1.08
4/22/2011	1.084
4/23/2011	1.087
4/24/2011	1.091
4/25/2011	1.095
4/26/2011	1.098
4/27/2011	1.102
4/28/2011	1.106
4/29/2011	1.11
4/30/2011	1.113
5/1/2011	1.117
5/2/2011	1.121
5/3/2011	1.125
5/4/2011	1.128
5/5/2011	1.132
5/6/2011	1.136
5/7/2011	1.14
5/8/2011	1.144
5/9/2011	1.148
5/10/2011	1.151
5/11/2011	1.155
5/12/2011	1.159
5/13/2011	1.163
5/14/2011	1.167
5/15/2011	1.171
5/16/2011	1.175
5/17/2011	1.179
5/18/2011	1.183
5/19/2011	1.187
5/20/2011	1.191
5/21/2011	1.195
5/22/2011	1.199
5/23/2011	1.203
5/24/2011	1.207
5/25/2011	1.211
5/26/2011	1.215
5/27/2011	1.219
5/28/2011	1.223
5/29/2011	1.228
5/30/2011	1.232
5/31/2011	1.236
6/1/2011	1.24
6/2/2011	1.244
6/3/2011	1.248
6/4/2011	1.253
6/5/2011	1.257
6/6/2011	1.261
6/7/2011	1.265
6/8/2011	1.27
6/9/2011	1.274
6/10/2011	1.278
6/11/2011	1.282
6/12/2011	1.287
6/13/2011	1.291
6/14/2011	1.295
6/15/2011	1.3
6/16/2011	1.304
6/17/2011	1.308
6/18/2011	1.313
6/19/2011	1.317
6/20/2011	1.321
6/21/2011	1.325
6/22/2011	1.329
6/23/2011	1.333
6/24/2011	1.338
6/25/2011	1.342
6/26/2011	1.346
6/27/2011	1.35
6/28/2011	1.354
6/29/2011	1.358
6/30/2011	1.362
7/1/2011	1.366
7/2/2011	1.37
7/3/2011	1.374
7/4/2011	1.379
7/5/2011	1.383
7/6/2011	1.387
7/7/2011	1.391
7/8/2011	1.395
7/9/2011	1.399
7/10/2011	1.403
7/11/2011	1.407
7/12/2011	1.411
7/13/2011	1.415
7/14/2011	1.419
7/15/2011	1.423
7/16/2011	1.427
7/17/2011	1.431
7/18/2011	1.434
7/19/2011	1.438
7/20/2011	1.442
7/21/2011	1.446
7/22/2011	1.45
7/23/2011	1.454
7/24/2011	1.458
7/25/2011	1.462
7/26/2011	1.466
7/27/2011	1.47
7/28/2011	1.473
7/29/2011	1.477
7/30/2011	1.481
7/31/2011	1.485
8/1/2011	1.489
8/2/2011	1.493
8/3/2011	1.496
8/4/2011	1.5
8/5/2011	1.504
8/6/2011	1.508
8/7/2011	1.511
8/8/2011	1.515
8/9/2011	1.519
8/10/2011	1.523
8/11/2011	1.526
8/12/2011	1.53
8/13/2011	1.534
8/14/2011	1.538
8/15/2011	1.541
8/16/2011	1.545
8/17/2011	1.549
8/18/2011	1.552
8/19/2011	1.556
8/20/2011	1.56
8/21/2011	1.563
8/22/2011	1.567
8/23/2011	1.571
8/24/2011	1.574
8/25/2011	1.578
8/26/2011	1.581
8/27/2011	1.585
8/28/2011	1.589
8/29/2011	1.592
8/30/2011	1.596
8/31/2011	1.599
9/1/2011	1.603
9/2/2011	1.606
9/3/2011	1.61
9/4/2011	1.613
9/5/2011	1.617
9/6/2011	1.62
9/7/2011	1.624
9/8/2011	1.627
9/9/2011	1.631
9/10/2011	1.634
9/11/2011	1.638
9/12/2011	1.641
9/13/2011	1.645
9/14/2011	1.648
9/15/2011	1.653
9/16/2011	1.658
9/17/2011	1.663
9/18/2011	1.668
9/19/2011	1.673
9/20/2011	1.678
9/21/2011	1.683
9/22/2011	1.688
9/23/2011	1.693
9/24/2011	1.698
9/25/2011	1.702
9/26/2011	1.707
9/27/2011	1.712
9/28/2011	1.716
9/29/2011	1.721
9/30/2011	1.726
10/1/2011	1.73
10/2/2011	1.735
10/3/2011	1.739
10/4/2011	1.743
10/5/2011	1.748
10/6/2011	1.752
10/7/2011	1.756
10/8/2011	1.76
10/9/2011	1.764
10/10/2011	1.768
10/11/2011	1.772
10/12/2011	1.776
10/13/2011	1.78
10/14/2011	1.784
10/15/2011	1.788
10/16/2011	1.792
10/17/2011	1.795
10/18/2011	1.799
10/19/2011	1.803
10/20/2011	1.806
10/21/2011	1.81
10/22/2011	1.813
10/23/2011	1.817
10/24/2011	1.82
10/25/2011	1.823
10/26/2011	1.826
10/27/2011	1.83
10/28/2011	1.833
10/29/2011	1.836
10/30/2011	1.839
10/31/2011	1.842
11/1/2011	1.845
11/2/2011	1.848
11/3/2011	1.851
11/4/2011	1.854
11/5/2011	1.857
11/6/2011	1.859
11/7/2011	1.862
11/8/2011	1.865
11/9/2011	1.867
11/10/2011	1.87
11/11/2011	1.872
11/12/2011	1.875
11/13/2011	1.877
11/14/2011	1.88
11/15/2011	1.882
11/16/2011	1.884
11/17/2011	1.886
11/18/2011	1.889
11/19/2011	1.891
11/20/2011	1.893
11/21/2011	1.895
11/22/2011	1.897
11/23/2011	1.899
11/24/2011	1.901
11/25/2011	1.902
11/26/2011	1.904
11/27/2011	1.906
11/28/2011	1.908
11/29/2011	1.909
11/30/2011	1.911
12/1/2011	1.912
12/2/2011	1.914
12/3/2011	1.915
12/4/2011	1.917
12/5/2011	1.918
12/6/2011	1.919
12/7/2011	1.921
12/8/2011	1.922
12/9/2011	1.923
12/10/2011	1.924
12/11/2011	1.925
12/12/2011	1.926
12/13/2011	1.927
12/14/2011	1.928
12/15/2011	1.929
12/16/2011	1.93
12/17/2011	1.93
12/18/2011	1.931
12/19/2011	1.932
12/20/2011	1.932
12/21/2011	1.933
12/22/2011	1.934
12/23/2011	1.935
12/24/2011	1.936
12/25/2011	1.936
12/26/2011	1.937
12/27/2011	1.938
12/28/2011	1.939
12/29/2011	1.94
12/30/2011	1.941
12/31/2011	1.942
1/1/2012	1.943
1/2/2012	1.944
1/3/2012	1.946
1/4/2012	1.947
1/5/2012	1.948
1/6/2012	1.949
1/7/2012	1.951
1/8/2012	1.952
1/9/2012	1.953
1/10/2012	1.954
1/11/2012	1.956
1/12/2012	1.957
1/13/2012	1.959
1/14/2012	1.96
1/15/2012	1.962
1/16/2012	1.963
1/17/2012	1.965
1/18/2012	1.966
1/19/2012	1.968
1/20/2012	1.97
1/21/2012	1.971
1/22/2012	1.973
1/23/2012	1.975
1/24/2012	1.977
1/25/2012	1.978
1/26/2012	1.98
1/27/2012	1.982
1/28/2012	1.984
1/29/2012	1.986
1/30/2012	1.988
1/31/2012	1.99
2/1/2012	1.992
2/2/2012	1.994
2/3/2012	1.996
2/4/2012	1.998
2/5/2012	2
2/6/2012	2.002
2/7/2012	2.004
2/8/2012	2.007
2/9/2012	2.009
2/10/2012	2.011
2/11/2012	2.013
2/12/2012	2.016
2/13/2012	2.018
2/14/2012	2.021
2/15/2012	2.023
2/16/2012	2.025
2/17/2012	2.028
2/18/2012	2.03
2/19/2012	2.033
2/20/2012	2.036
2/21/2012	2.038
2/22/2012	2.041
2/23/2012	2.043
2/24/2012	2.046
2/25/2012	2.049
2/26/2012	2.052
2/27/2012	2.054
2/28/2012	2.057
2/29/2012	2.06
3/1/2012	2.063
3/2/2012	2.066
3/3/2012	2.069
3/4/2012	2.072
3/5/2012	2.075
3/6/2012	2.078
3/7/2012	2.081
3/8/2012	2.084
3/9/2012	2.087
3/10/2012	2.09
3/11/2012	2.093
3/12/2012	2.097
3/13/2012	2.1
3/14/2012	2.103
3/15/2012	2.106
3/16/2012	2.11
3/17/2012	2.113
3/18/2012	2.116
3/19/2012	2.12
3/20/2012	2.123
3/21/2012	2.127
3/22/2012	2.13
3/23/2012	2.134
3/24/2012	2.137
3/25/2012	2.141
3/26/2012	2.144
3/27/2012	2.148
3/28/2012	2.152
3/29/2012	2.156
3/30/2012	2.159
3/31/2012	2.163
4/1/2012	2.167
4/2/2012	2.171
4/3/2012	2.174
4/4/2012	2.178
4/5/2012	2.182
4/6/2012	2.186
4/7/2012	2.19
4/8/2012	2.194
4/9/2012	2.198
4/10/2012	2.202
4/11/2012	2.206
4/12/2012	2.211
4/13/2012	2.215
4/14/2012	2.219
4/15/2012	2.223
4/16/2012	2.227
4/17/2012	2.232
4/18/2012	2.236
4/19/2012	2.24
4/20/2012	2.245
4/21/2012	2.249
4/22/2012	2.254
4/23/2012	2.258
4/24/2012	2.262
4/25/2012	2.267
4/26/2012	2.272
4/27/2012	2.276
4/28/2012	2.281
4/29/2012	2.285
4/30/2012	2.29
5/1/2012	2.295
5/2/2012	2.299
5/3/2012	2.304
5/4/2012	2.309
5/5/2012	2.314
5/6/2012	2.319
5/7/2012	2.324
5/8/2012	2.331
5/9/2012	2.34
5/10/2012	2.35
5/11/2012	2.36
5/12/2012	2.369
5/13/2012	2.379
5/14/2012	2.388
5/15/2012	2.397
5/16/2012	2.407
5/17/2012	2.416
5/18/2012	2.425
5/19/2012	2.434
5/20/2012	2.443
5/21/2012	2.453
5/22/2012	2.462
5/23/2012	2.471
5/24/2012	2.479
5/25/2012	2.488
5/26/2012	2.497
5/27/2012	2.506
5/28/2012	2.515
5/29/2012	2.523
5/30/2012	2.532
5/31/2012	2.54
6/1/2012	2.549
6/2/2012	2.557
6/3/2012	2.566
6/4/2012	2.574
6/5/2012	2.582
6/6/2012	2.591
6/7/2012	2.599
6/8/2012	2.607
6/9/2012	2.615
6/10/2012	2.623
6/11/2012	2.631
6/12/2012	2.639
6/13/2012	2.647
6/14/2012	2.655
6/15/2012	2.663
6/16/2012	2.67
6/17/2012	2.678
6/18/2012	2.686
6/19/2012	2.693
6/20/2012	2.701
6/21/2012	2.708
6/22/2012	2.716
6/23/2012	2.723
6/24/2012	2.73
6/25/2012	2.738
6/26/2012	2.745
6/27/2012	2.752
6/28/2012	2.759
6/29/2012	2.766
6/30/2012	2.773
7/1/2012	2.78
7/2/2012	2.787
7/3/2012	2.794
7/4/2012	2.801
7/5/2012	2.808
7/6/2012	2.814
7/7/2012	2.821
7/8/2012	2.828
7/9/2012	2.834
7/10/2012	2.841
7/11/2012	2.847
7/12/2012	2.853
7/13/2012	2.86
7/14/2012	2.866
7/15/2012	2.872
7/16/2012	2.879
7/17/2012	2.885
7/18/2012	2.891
7/19/2012	2.897
7/20/2012	2.903
7/21/2012	2.909
7/22/2012	2.915
7/23/2012	2.921
7/24/2012	2.926
7/25/2012	2.932
7/26/2012	2.938
7/27/2012	2.943
7/28/2012	2.949
7/29/2012	2.955
7/30/2012	2.96
7/31/2012	2.966
8/1/2012	2.971
8/2/2012	2.976
8/3/2012	2.982
8/4/2012	2.987
8/5/2012	2.992
8/6/2012	2.997
8/7/2012	3.002
8/8/2012	3.007
8/9/2012	3.012
8/10/2012	3.017
8/11/2012	3.022
8/12/2012	3.027
8/13/2012	3.032
8/14/2012	3.036
8/15/2012	3.041
8/16/2012	3.046
8/17/2012	3.05
8/18/2012	3.055
8/19/2012	3.059
8/20/2012	3.064
8/21/2012	3.068
8/22/2012	3.072
8/23/2012	3.077
8/24/2012	3.081
8/25/2012	3.085
8/26/2012	3.089
8/27/2012	3.093
8/28/2012	3.097
8/29/2012	3.101
8/30/2012	3.105
8/31/2012	3.109
9/1/2012	3.113
9/2/2012	3.116
9/3/2012	3.12
9/4/2012	3.124
9/5/2012	3.127
9/6/2012	3.131
9/7/2012	3.134
9/8/2012	3.138
9/9/2012	3.141
9/10/2012	3.144
9/11/2012	3.148
9/12/2012	3.151
9/13/2012	3.154
9/14/2012	3.157
9/15/2012	3.16
9/16/2012	3.163
9/17/2012	3.166
9/18/2012	3.169
9/19/2012	3.172
9/20/2012	3.175
9/21/2012	3.178
9/22/2012	3.181
9/23/2012	3.183
9/24/2012	3.186
9/25/2012	3.188
9/26/2012	3.191
9/27/2012	3.193
9/28/2012	3.196
9/29/2012	3.198
9/30/2012	3.201
10/1/2012	3.203
10/2/2012	3.205
10/3/2012	3.207
10/4/2012	3.209
10/5/2012	3.211
10/6/2012	3.213
10/7/2012	3.215
10/8/2012	3.217
10/9/2012	3.219
10/10/2012	3.221
10/11/2012	3.223
10/12/2012	3.224
10/13/2012	3.226
10/14/2012	3.228
10/15/2012	3.229
10/16/2012	3.231
10/17/2012	3.232
10/18/2012	3.234
10/19/2012	3.235
10/20/2012	3.236
10/21/2012	3.237
10/22/2012	3.239
10/23/2012	3.24
10/24/2012	3.241
10/25/2012	3.242
10/26/2012	3.243
10/27/2012	3.244
10/28/2012	3.245
10/29/2012	3.246
10/30/2012	3.246
10/31/2012	3.247
11/1/2012	3.248
11/2/2012	3.248
11/3/2012	3.249
11/4/2012	3.249
11/5/2012	3.25
11/6/2012	3.25
11/7/2012	3.251
11/8/2012	3.251
11/9/2012	3.251
11/10/2012	3.252
11/11/2012	3.252
11/12/2012	3.252
11/13/2012	3.252
11/14/2012	3.252
11/15/2012	3.252
11/16/2012	3.252
11/17/2012	3.252
11/18/2012	3.251
11/19/2012	3.251
11/20/2012	3.251
11/21/2012	3.251
11/22/2012	3.25
11/23/2012	3.25
11/24/2012	3.249
11/25/2012	3.249
11/26/2012	3.248
11/27/2012	3.247
11/28/2012	3.247
11/29/2012	3.246
11/30/2012	3.245
12/1/2012	3.244
12/2/2012	3.243
12/3/2012	3.242
12/4/2012	3.241
12/5/2012	3.24
12/6/2012	3.239
12/7/2012	3.238
12/8/2012	3.237
12/9/2012	3.236
12/10/2012	3.234
12/11/2012	3.233
12/12/2012	3.231
12/13/2012	3.23
12/14/2012	3.228
12/15/2012	3.227
12/16/2012	3.225
12/17/2012	3.224
12/18/2012	3.222
12/19/2012	3.22
12/20/2012	3.218
12/21/2012	3.216
12/22/2012	3.214
12/23/2012	3.212
12/24/2012	3.21
12/25/2012	3.208
12/26/2012	3.206
12/27/2012	3.204
12/28/2012	3.202
12/29/2012	3.199
12/30/2012	3.197
12/31/2012	3.195
1/1/2013	3.192
1/2/2013	3.19
1/3/2013	3.187
1/4/2013	3.185
1/5/2013	3.182
1/6/2013	3.179
1/7/2013	3.177
1/8/2013	3.174
1/9/2013	3.171
1/10/2013	3.168
1/11/2013	3.165
1/12/2013	3.162
1/13/2013	3.159
1/14/2013	3.156
1/15/2013	3.153
1/16/2013	3.15
1/17/2013	3.146
1/18/2013	3.143
1/19/2013	3.14
1/20/2013	3.136
1/21/2013	3.133
1/22/2013	3.129
1/23/2013	3.126
1/24/2013	3.122
1/25/2013	3.118
1/26/2013	3.115
1/27/2013	3.111
1/28/2013	3.107
1/29/2013	3.103
1/30/2013	3.099
1/31/2013	3.095
2/1/2013	3.091
2/2/2013	3.087
2/3/2013	3.083
2/4/2013	3.079
2/5/2013	3.075
2/6/2013	3.07
2/7/2013	3.066
2/8/2013	3.062
2/9/2013	3.057
2/10/2013	3.053
2/11/2013	3.048
2/12/2013	3.043
2/13/2013	3.039
2/14/2013	3.034
2/15/2013	3.029
2/16/2013	3.025
2/17/2013	3.02
2/18/2013	3.015
2/19/2013	3.01
2/20/2013	3.005
2/21/2013	3
2/22/2013	2.995
2/23/2013	2.99
2/24/2013	2.984
2/25/2013	2.979
2/26/2013	2.974
2/27/2013	2.968
2/28/2013	2.963
3/1/2013	2.958
3/2/2013	2.952
3/3/2013	2.946
3/4/2013	2.941
3/5/2013	2.935
3/6/2013	2.929
3/7/2013	2.924
3/8/2013	2.918
3/9/2013	2.912
3/10/2013	2.906
3/11/2013	2.9
3/12/2013	2.894
3/13/2013	2.888
3/14/2013	2.882
3/15/2013	2.876
3/16/2013	2.869
3/17/2013	2.863
3/18/2013	2.857
3/19/2013	2.85
3/20/2013	2.844
3/21/2013	2.838
3/22/2013	2.831
3/23/2013	2.824
3/24/2013	2.818
3/25/2013	2.811
3/26/2013	2.804
3/27/2013	2.798
3/28/2013	2.791
3/29/2013	2.784
3/30/2013	2.777
3/31/2013	2.77
4/1/2013	2.763
4/2/2013	2.756
4/3/2013	2.749
4/4/2013	2.741
4/5/2013	2.734
4/6/2013	2.727
4/7/2013	2.72
4/8/2013	2.712
4/9/2013	2.705
4/10/2013	2.697
4/11/2013	2.69
4/12/2013	2.682
4/13/2013	2.674
4/14/2013	2.667
4/15/2013	2.659
4/16/2013	2.651
4/17/2013	2.643
4/18/2013	2.635
4/19/2013	2.627
4/20/2013	2.619
4/21/2013	2.611
4/22/2013	2.603
4/23/2013	2.595
4/24/2013	2.587
4/25/2013	2.578
4/26/2013	2.57
4/27/2013	2.562
4/28/2013	2.553
4/29/2013	2.545
4/30/2013	2.536
5/1/2013	2.528
5/2/2013	2.519
5/3/2013	2.511
5/4/2013	2.502
5/5/2013	2.493
5/6/2013	2.484
5/7/2013	2.473
5/8/2013	2.459
5/9/2013	2.446
5/10/2013	2.432
5/11/2013	2.419
5/12/2013	2.405
5/13/2013	2.392
5/14/2013	2.379
5/15/2013	2.365
5/16/2013	2.352
5/17/2013	2.339
5/18/2013	2.326
5/19/2013	2.312
5/20/2013	2.299
5/21/2013	2.286
5/22/2013	2.273
5/23/2013	2.26
5/24/2013	2.248
5/25/2013	2.235
5/26/2013	2.222
5/27/2013	2.209
5/28/2013	2.196
5/29/2013	2.184
5/30/2013	2.171
5/31/2013	2.159
6/1/2013	2.146
6/2/2013	2.134
6/3/2013	2.121
6/4/2013	2.109
6/5/2013	2.096
6/6/2013	2.084
6/7/2013	2.072
6/8/2013	2.06
6/9/2013	2.048
6/10/2013	2.035
6/11/2013	2.023
6/12/2013	2.011
6/13/2013	1.999
6/14/2013	1.987
6/15/2013	1.976
6/16/2013	1.964
6/17/2013	1.952
6/18/2013	1.94
6/19/2013	1.928
6/20/2013	1.917
6/21/2013	1.905
6/22/2013	1.894
6/23/2013	1.882
6/24/2013	1.871
6/25/2013	1.859
6/26/2013	1.848
6/27/2013	1.836
6/28/2013	1.825
6/29/2013	1.814
6/30/2013	1.803
7/1/2013	1.792
7/2/2013	1.78
7/3/2013	1.769
7/4/2013	1.758
7/5/2013	1.747
7/6/2013	1.736
7/7/2013	1.726
7/8/2013	1.715
7/9/2013	1.704
7/10/2013	1.693
7/11/2013	1.682
7/12/2013	1.672
7/13/2013	1.661
7/14/2013	1.651
7/15/2013	1.64
7/16/2013	1.63
7/17/2013	1.619
7/18/2013	1.609
7/19/2013	1.598
7/20/2013	1.588
7/21/2013	1.578
7/22/2013	1.568
7/23/2013	1.558
7/24/2013	1.547
7/25/2013	1.537
7/26/2013	1.527
7/27/2013	1.517
7/28/2013	1.507
7/29/2013	1.498
7/30/2013	1.488
7/31/2013	1.478
8/1/2013	1.468
8/2/2013	1.459
8/3/2013	1.449
8/4/2013	1.439
8/5/2013	1.43
8/6/2013	1.42
8/7/2013	1.411
8/8/2013	1.401
8/9/2013	1.392
8/10/2013	1.383
8/11/2013	1.373
8/12/2013	1.364
8/13/2013	1.355
8/14/2013	1.346
8/15/2013	1.337
8/16/2013	1.327
8/17/2013	1.318
8/18/2013	1.309
8/19/2013	1.301
8/20/2013	1.292
8/21/2013	1.283
8/22/2013	1.274
8/23/2013	1.265
8/24/2013	1.257
8/25/2013	1.248
8/26/2013	1.239
8/27/2013	1.231
8/28/2013	1.222
8/29/2013	1.214
8/30/2013	1.205
8/31/2013	1.197
9/1/2013	1.189
9/2/2013	1.18
9/3/2013	1.172
9/4/2013	1.164
9/5/2013	1.156
9/6/2013	1.147
9/7/2013	1.139
9/8/2013	1.131
9/9/2013	1.123
9/10/2013	1.115
9/11/2013	1.108
9/12/2013	1.1
9/13/2013	1.092
9/14/2013	1.084
9/15/2013	1.076
9/16/2013	1.069
9/17/2013	1.061
9/18/2013	1.054
9/19/2013	1.046
9/20/2013	1.039
9/21/2013	1.031
9/22/2013	1.024
9/23/2013	1.016
9/24/2013	1.009
9/25/2013	1.002
9/26/2013	0.995
9/27/2013	0.988
9/28/2013	0.98
9/29/2013	0.973
9/30/2013	0.966
10/1/2013	0.959
10/2/2013	0.952
10/3/2013	0.945
10/4/2013	0.939
10/5/2013	0.932
10/6/2013	0.925
10/7/2013	0.918
10/8/2013	0.912
10/9/2013	0.905
10/10/2013	0.898
10/11/2013	0.892
10/12/2013	0.885
10/13/2013	0.879
10/14/2013	0.873
10/15/2013	0.866
10/16/2013	0.86
10/17/2013	0.854
10/18/2013	0.848
10/19/2013	0.841
10/20/2013	0.835
10/21/2013	0.829
10/22/2013	0.823
10/23/2013	0.817
10/24/2013	0.811
10/25/2013	0.805
10/26/2013	0.799
10/27/2013	0.794
10/28/2013	0.788
10/29/2013	0.782
10/30/2013	0.776
10/31/2013	0.771
11/1/2013	0.765
11/2/2013	0.76
11/3/2013	0.754
11/4/2013	0.749
11/5/2013	0.743
11/6/2013	0.738
11/7/2013	0.733
11/8/2013	0.727
11/9/2013	0.722
11/10/2013	0.717
11/11/2013	0.712
11/12/2013	0.707
11/13/2013	0.702
11/14/2013	0.697
11/15/2013	0.692
11/16/2013	0.687
11/17/2013	0.682
11/18/2013	0.677
11/19/2013	0.672
11/20/2013	0.668
11/21/2013	0.663
11/22/2013	0.658
11/23/2013	0.654
11/24/2013	0.649
11/25/2013	0.645
11/26/2013	0.64
11/27/2013	0.636
11/28/2013	0.632
11/29/2013	0.627
11/30/2013	0.623
12/1/2013	0.619
12/2/2013	0.615
12/3/2013	0.61
12/4/2013	0.606
12/5/2013	0.602
12/6/2013	0.598
12/7/2013	0.594
12/8/2013	0.59
12/9/2013	0.587
12/10/2013	0.583
12/11/2013	0.579
12/12/2013	0.575
12/13/2013	0.572
12/14/2013	0.568
12/15/2013	0.564
12/16/2013	0.561
12/17/2013	0.557
12/18/2013	0.554
12/19/2013	0.55
12/20/2013	0.547
12/21/2013	0.544
12/22/2013	0.54
12/23/2013	0.537
12/24/2013	0.534
12/25/2013	0.531
12/26/2013	0.528
12/27/2013	0.525
12/28/2013	0.522
12/29/2013	0.519
12/30/2013	0.516
12/31/2013	0.513
1/1/2014	0.51
1/2/2014	0.507
1/3/2014	0.505
1/4/2014	0.502
1/5/2014	0.499
1/6/2014	0.497
1/7/2014	0.494
1/8/2014	0.491
1/9/2014	0.489
1/10/2014	0.487
1/11/2014	0.484
1/12/2014	0.482
1/13/2014	0.48
1/14/2014	0.477
1/15/2014	0.475
1/16/2014	0.473
1/17/2014	0.471
1/18/2014	0.469
1/19/2014	0.467
1/20/2014	0.465
1/21/2014	0.463
1/22/2014	0.461
1/23/2014	0.459
1/24/2014	0.457
1/25/2014	0.456
1/26/2014	0.454
1/27/2014	0.452
1/28/2014	0.451
1/29/2014	0.449
1/30/2014	0.448
1/31/2014	0.446
2/1/2014	0.445
2/2/2014	0.443
2/3/2014	0.442
2/4/2014	0.441
2/5/2014	0.439
2/6/2014	0.438
2/7/2014	0.437
2/8/2014	0.436
2/9/2014	0.435
2/10/2014	0.434
2/11/2014	0.433
2/12/2014	0.432
2/13/2014	0.431
2/14/2014	0.43
2/15/2014	0.429
2/16/2014	0.429
2/17/2014	0.428
2/18/2014	0.427
2/19/2014	0.427
2/20/2014	0.426
2/21/2014	0.425
2/22/2014	0.425
2/23/2014	0.425
2/24/2014	0.424
2/25/2014	0.424
2/26/2014	0.423
2/27/2014	0.423
2/28/2014	0.423
3/1/2014	0.423
3/2/2014	0.423
3/3/2014	0.423
3/4/2014	0.423
3/5/2014	0.423
3/6/2014	0.423
3/7/2014	0.423
3/8/2014	0.423
3/9/2014	0.423
3/10/2014	0.423
3/11/2014	0.424
3/12/2014	0.424
3/13/2014	0.424
3/14/2014	0.425
3/15/2014	0.425
3/16/2014	0.426
3/17/2014	0.426
3/18/2014	0.427
3/19/2014	0.427
3/20/2014	0.428
3/21/2014	0.429
3/22/2014	0.43
3/23/2014	0.43
3/24/2014	0.431
3/25/2014	0.432
3/26/2014	0.433
3/27/2014	0.434
3/28/2014	0.435
3/29/2014	0.436
3/30/2014	0.437
3/31/2014	0.439
4/1/2014	0.44
4/2/2014	0.441
4/3/2014	0.442
4/4/2014	0.444
4/5/2014	0.445
4/6/2014	0.447
4/7/2014	0.448
4/8/2014	0.45
4/9/2014	0.451
4/10/2014	0.453
4/11/2014	0.455
4/12/2014	0.456
4/13/2014	0.458
4/14/2014	0.46
4/15/2014	0.462
4/16/2014	0.464
4/17/2014	0.466
4/18/2014	0.468
4/19/2014	0.47
4/20/2014	0.472
4/21/2014	0.474
4/22/2014	0.476
4/23/2014	0.478
4/24/2014	0.48
4/25/2014	0.483
4/26/2014	0.485
4/27/2014	0.487
4/28/2014	0.49
4/29/2014	0.492
4/30/2014	0.495
5/1/2014	0.498
5/2/2014	0.5
5/3/2014	0.503
5/4/2014	0.506
5/5/2014	0.508
5/6/2014	0.511
5/7/2014	0.514
5/8/2014	0.517
5/9/2014	0.52
5/10/2014	0.523
5/11/2014	0.526
5/12/2014	0.529
5/13/2014	0.532
5/14/2014	0.535
5/15/2014	0.538
5/16/2014	0.542
5/17/2014	0.545
5/18/2014	0.548
5/19/2014	0.552
5/20/2014	0.555
5/21/2014	0.559
5/22/2014	0.562
5/23/2014	0.566
5/24/2014	0.569
5/25/2014	0.573
5/26/2014	0.577
5/27/2014	0.58
5/28/2014	0.584
5/29/2014	0.588
5/30/2014	0.592
5/31/2014	0.596
6/1/2014	0.6
6/2/2014	0.604
6/3/2014	0.608
6/4/2014	0.612
6/5/2014	0.616
6/6/2014	0.62
6/7/2014	0.625
6/8/2014	0.629
6/9/2014	0.633
6/10/2014	0.638
6/11/2014	0.642
6/12/2014	0.646
6/13/2014	0.651
6/14/2014	0.656
6/15/2014	0.66
6/16/2014	0.665
6/17/2014	0.669
6/18/2014	0.674
6/19/2014	0.679
6/20/2014	0.684
6/21/2014	0.689
6/22/2014	0.694
6/23/2014	0.699
6/24/2014	0.704
6/25/2014	0.709
6/26/2014	0.714
6/27/2014	0.719
6/28/2014	0.724
6/29/2014	0.729
6/30/2014	0.735
7/1/2014	0.74
7/2/2014	0.745
7/3/2014	0.751
7/4/2014	0.756
7/5/2014	0.762
7/6/2014	0.767
7/7/2014	0.773
7/8/2014	0.779
7/9/2014	0.784
7/10/2014	0.79
7/11/2014	0.796
7/12/2014	0.802
7/13/2014	0.807
7/14/2014	0.813
7/15/2014	0.819
7/16/2014	0.825
7/17/2014	0.831
7/18/2014	0.837
7/19/2014	0.844
7/20/2014	0.85
7/21/2014	0.856
7/22/2014	0.862
7/23/2014	0.869
7/24/2014	0.875
7/25/2014	0.881
7/26/2014	0.888
7/27/2014	0.894
7/28/2014	0.901
7/29/2014	0.908
7/30/2014	0.914
7/31/2014	0.921
8/1/2014	0.928
8/2/2014	0.934
8/3/2014	0.941
8/4/2014	0.948
8/5/2014	0.955
8/6/2014	0.962
8/7/2014	0.969
8/8/2014	0.976
8/9/2014	0.983
8/10/2014	0.99
8/11/2014	0.997
8/12/2014	1.005
8/13/2014	1.012
8/14/2014	1.019
8/15/2014	1.027
8/16/2014	1.034
8/17/2014	1.041
8/18/2014	1.049
8/19/2014	1.056
8/20/2014	1.064
8/21/2014	1.072
8/22/2014	1.079
8/23/2014	1.087
8/24/2014	1.095
8/25/2014	1.103
8/26/2014	1.111
8/27/2014	1.118
8/28/2014	1.126
8/29/2014	1.134
8/30/2014	1.142
8/31/2014	1.151
9/1/2014	1.159
9/2/2014	1.167
9/3/2014	1.175
9/4/2014	1.183
9/5/2014	1.192
9/6/2014	1.2
9/7/2014	1.208
9/8/2014	1.217
9/9/2014	1.225
9/10/2014	1.234
9/11/2014	1.242
9/12/2014	1.251
9/13/2014	1.26
9/14/2014	1.268
9/15/2014	1.277
9/16/2014	1.286
9/17/2014	1.295
9/18/2014	1.304
9/19/2014	1.313
9/20/2014	1.322
9/21/2014	1.331
9/22/2014	1.34
9/23/2014	1.349
9/24/2014	1.358
9/25/2014	1.367
9/26/2014	1.377
9/27/2014	1.386
9/28/2014	1.395
9/29/2014	1.405
9/30/2014	1.414
10/1/2014	1.424
10/2/2014	1.433
10/3/2014	1.443
10/4/2014	1.452
10/5/2014	1.462
10/6/2014	1.472
10/7/2014	1.482
10/8/2014	1.491
10/9/2014	1.501
10/10/2014	1.511
10/11/2014	1.521
10/12/2014	1.531
10/13/2014	1.541
10/14/2014	1.551
10/15/2014	1.561
10/16/2014	1.572
10/17/2014	1.582
10/18/2014	1.592
10/19/2014	1.602
10/20/2014	1.613
10/21/2014	1.623
10/22/2014	1.634
10/23/2014	1.644
10/24/2014	1.655
10/25/2014	1.665
10/26/2014	1.676
10/27/2014	1.686
10/28/2014	1.697
10/29/2014	1.708
10/30/2014	1.719
10/31/2014	1.73
11/1/2014	1.74
11/2/2014	1.751
11/3/2014	1.762
11/4/2014	1.773
11/5/2014	1.785
11/6/2014	1.796
11/7/2014	1.807
11/8/2014	1.818
11/9/2014	1.829
11/10/2014	1.841
11/11/2014	1.852
11/12/2014	1.863
11/13/2014	1.875
11/14/2014	1.886
11/15/2014	1.898
11/16/2014	1.909
11/17/2014	1.921
11/18/2014	1.933
11/19/2014	1.945
11/20/2014	1.956
11/21/2014	1.968
11/22/2014	1.98
11/23/2014	1.992
11/24/2014	2.004
11/25/2014	2.016
11/26/2014	2.028
11/27/2014	2.04
11/28/2014	2.052
11/29/2014	2.064
11/30/2014	2.076
12/1/2014	2.089
12/2/2014	2.101
12/3/2014	2.113
12/4/2014	2.126
12/5/2014	2.138
12/6/2014	2.151
12/7/2014	2.163
12/8/2014	2.176
12/9/2014	2.189
12/10/2014	2.201
12/11/2014	2.214
12/12/2014	2.227
12/13/2014	2.239
12/14/2014	2.252
12/15/2014	2.265
12/16/2014	2.278
12/17/2014	2.291
12/18/2014	2.304
12/19/2014	2.317
12/20/2014	2.33
12/21/2014	2.344
12/22/2014	2.357
12/23/2014	2.37
12/24/2014	2.383
12/25/2014	2.397
12/26/2014	2.41
12/27/2014	2.424
12/28/2014	2.437
12/29/2014	2.451
12/30/2014	2.464
12/31/2014	2.478
1/1/2015	2.492
1/2/2015	2.505
1/3/2015	2.519
1/4/2015	2.533
1/5/2015	2.547
1/6/2015	2.561
1/7/2015	2.575
1/8/2015	2.589
1/9/2015	2.603
1/10/2015	2.617
1/11/2015	2.631
1/12/2015	2.645
1/13/2015	2.659
1/14/2015	2.674
1/15/2015	2.688
1/16/2015	2.702
1/17/2015	2.717
1/18/2015	2.731
1/19/2015	2.746
1/20/2015	2.76
1/21/2015	2.775
1/22/2015	2.79
1/23/2015	2.804
1/24/2015	2.819
1/25/2015	2.834
1/26/2015	2.849
1/27/2015	2.864
1/28/2015	2.878
1/29/2015	2.893
1/30/2015	2.908
1/31/2015	2.923
2/1/2015	2.939
2/2/2015	2.954
2/3/2015	2.969
2/4/2015	2.984
2/5/2015	2.999
2/6/2015	3.015
2/7/2015	3.03
2/8/2015	3.046
2/9/2015	3.061
2/10/2015	3.077
2/11/2015	3.092
2/12/2015	3.108
2/13/2015	3.123
2/14/2015	3.139
2/15/2015	3.155
2/16/2015	3.171
2/17/2015	3.187
2/18/2015	3.202
2/19/2015	3.218
2/20/2015	3.234
2/21/2015	3.25
2/22/2015	3.266
2/23/2015	3.283
2/24/2015	3.299
2/25/2015	3.315
2/26/2015	3.331
2/27/2015	3.347
2/28/2015	3.364
3/1/2015	3.38
3/2/2015	3.397
3/3/2015	3.413
3/4/2015	3.43
3/5/2015	3.446
3/6/2015	3.463
3/7/2015	3.479
3/8/2015	3.496
3/9/2015	3.513
3/10/2015	3.53
3/11/2015	3.547
3/12/2015	3.564
3/13/2015	3.58
3/14/2015	3.597
3/15/2015	3.615
3/16/2015	3.632
3/17/2015	3.649
3/18/2015	3.666
3/19/2015	3.683
3/20/2015	3.7
3/21/2015	3.718
3/22/2015	3.735
3/23/2015	3.752
3/24/2015	3.77
3/25/2015	3.787
3/26/2015	3.805
3/27/2015	3.823
3/28/2015	3.84
3/29/2015	3.858
3/30/2015	3.876
3/31/2015	3.893
4/1/2015	3.911
4/2/2015	3.929
4/3/2015	3.947
4/4/2015	3.965
4/5/2015	3.983
4/6/2015	4.001
4/7/2015	4.019
4/8/2015	4.037
4/9/2015	4.055
4/10/2015	4.074
4/11/2015	4.092
4/12/2015	4.11
4/13/2015	4.129
4/14/2015	4.147
4/15/2015	4.166
4/16/2015	4.184
4/17/2015	4.203
4/18/2015	4.221
4/19/2015	4.24
4/20/2015	4.259
4/21/2015	4.277
4/22/2015	4.296
4/23/2015	4.315
4/24/2015	4.334
4/25/2015	4.353
4/26/2015	4.372
4/27/2015	4.391
4/28/2015	4.41
4/29/2015	4.429
4/30/2015	4.448
5/1/2015	4.467
5/2/2015	4.487
5/3/2015	4.506
5/4/2015	4.525
5/5/2015	4.545
5/6/2015	4.565
5/7/2015	4.584
5/8/2015	4.604
5/9/2015	4.624
5/10/2015	4.643
5/11/2015	4.663
5/12/2015	4.682
5/13/2015	4.701
5/14/2015	4.721
5/15/2015	4.74
5/16/2015	4.759
5/17/2015	4.779
5/18/2015	4.798
5/19/2015	4.817
5/20/2015	4.836
5/21/2015	4.855
5/22/2015	4.874
5/23/2015	4.893
5/24/2015	4.912
5/25/2015	4.931
5/26/2015	4.95
5/27/2015	4.968
5/28/2015	4.987
5/29/2015	5.006
5/30/2015	5.024
5/31/2015	5.043
6/1/2015	5.062
6/2/2015	5.08
6/3/2015	5.099
6/4/2015	5.117
6/5/2015	5.135
6/6/2015	5.154
6/7/2015	5.172
6/8/2015	5.19
6/9/2015	5.208
6/10/2015	5.227
6/11/2015	5.245
6/12/2015	5.263
6/13/2015	5.281
6/14/2015	5.299
6/15/2015	5.317
6/16/2015	5.334
6/17/2015	5.352
6/18/2015	5.37
6/19/2015	5.388
6/20/2015	5.405
6/21/2015	5.423
6/22/2015	5.441
6/23/2015	5.458
6/24/2015	5.476
6/25/2015	5.493
6/26/2015	5.511
6/27/2015	5.528
6/28/2015	5.545
6/29/2015	5.563
6/30/2015	5.58
7/1/2015	5.597
7/2/2015	5.614
7/3/2015	5.631
7/4/2015	5.648
7/5/2015	5.665
7/6/2015	5.682
7/7/2015	5.699
7/8/2015	5.716
7/9/2015	5.733
7/10/2015	5.75
7/11/2015	5.766
7/12/2015	5.783
7/13/2015	5.8
7/14/2015	5.816
7/15/2015	5.833
7/16/2015	5.849
7/17/2015	5.866
7/18/2015	5.882
7/19/2015	5.899
7/20/2015	5.915
7/21/2015	5.931
7/22/2015	5.947
7/23/2015	5.964
7/24/2015	5.98
7/25/2015	5.996
7/26/2015	6.012
7/27/2015	6.028
7/28/2015	6.044
7/29/2015	6.06
7/30/2015	6.076
7/31/2015	6.091
8/1/2015	6.107
8/2/2015	6.123
8/3/2015	6.139
8/4/2015	6.154
8/5/2015	6.17
8/6/2015	6.185
8/7/2015	6.201
8/8/2015	6.216
8/9/2015	6.232
8/10/2015	6.247
8/11/2015	6.262
8/12/2015	6.278
8/13/2015	6.293
8/14/2015	6.308
8/15/2015	6.323
8/16/2015	6.338
8/17/2015	6.353
8/18/2015	6.368
8/19/2015	6.383
8/20/2015	6.398
8/21/2015	6.413
8/22/2015	6.428
8/23/2015	6.443
8/24/2015	6.457
8/25/2015	6.472
8/26/2015	6.487
8/27/2015	6.501
8/28/2015	6.516
8/29/2015	6.53
8/30/2015	6.545
8/31/2015	6.559
9/1/2015	6.574
9/2/2015	6.588
9/3/2015	6.602
9/4/2015	6.616
9/5/2015	6.63
9/6/2015	6.645
9/7/2015	6.659
9/8/2015	6.673
9/9/2015	6.687
9/10/2015	6.701
9/11/2015	6.715
9/12/2015	6.728
9/13/2015	6.742
9/14/2015	6.756
9/15/2015	6.77
9/16/2015	6.783
9/17/2015	6.797
9/18/2015	6.811
9/19/2015	6.824
9/20/2015	6.838
9/21/2015	6.851
9/22/2015	6.864
9/23/2015	6.878
9/24/2015	6.891
9/25/2015	6.904
9/26/2015	6.917
9/27/2015	6.931
9/28/2015	6.944
9/29/2015	6.957
9/30/2015	6.97
10/1/2015	6.983
10/2/2015	6.996
10/3/2015	7.009
10/4/2015	7.021
10/5/2015	7.034
10/6/2015	7.047
10/7/2015	7.06
10/8/2015	7.072
10/9/2015	7.085
10/10/2015	7.098
10/11/2015	7.11
10/12/2015	7.123
10/13/2015	7.135
10/14/2015	7.147
10/15/2015	7.16
10/16/2015	7.172
10/17/2015	7.184
10/18/2015	7.196
10/19/2015	7.209
10/20/2015	7.221
10/21/2015	7.233
10/22/2015	7.245
10/23/2015	7.257
10/24/2015	7.269
10/25/2015	7.28
10/26/2015	7.292
10/27/2015	7.304
10/28/2015	7.316
10/29/2015	7.327
10/30/2015	7.339
10/31/2015	7.351
11/1/2015	7.362
11/2/2015	7.374
11/3/2015	7.385
11/4/2015	7.397
11/5/2015	7.408
11/6/2015	7.419
11/7/2015	7.431
11/8/2015	7.442
11/9/2015	7.453
11/10/2015	7.464
11/11/2015	7.475
11/12/2015	7.486
11/13/2015	7.497
11/14/2015	7.508
11/15/2015	7.519
11/16/2015	7.53
11/17/2015	7.541
11/18/2015	7.552
11/19/2015	7.562
11/20/2015	7.573
11/21/2015	7.584
11/22/2015	7.594
11/23/2015	7.605
11/24/2015	7.615
11/25/2015	7.626
11/26/2015	7.636
11/27/2015	7.646
11/28/2015	7.657
11/29/2015	7.667
11/30/2015	7.677
12/1/2015	7.687
12/2/2015	7.697
12/3/2015	7.707
12/4/2015	7.718
12/5/2015	7.727
12/6/2015	7.737
12/7/2015	7.747
12/8/2015	7.757
12/9/2015	7.767
12/10/2015	7.777
12/11/2015	7.786
12/12/2015	7.796
12/13/2015	7.806
12/14/2015	7.815
12/15/2015	7.825
12/16/2015	7.834
12/17/2015	7.844
12/18/2015	7.853
12/19/2015	7.862
12/20/2015	7.872
12/21/2015	7.881
12/22/2015	7.89
12/23/2015	7.899
12/24/2015	7.908
12/25/2015	7.917
12/26/2015	7.926
12/27/2015	7.935
12/28/2015	7.944
12/29/2015	7.953
12/30/2015	7.962
12/31/2015	7.971
1/1/2016	7.979
1/2/2016	7.988
1/3/2016	7.997
1/4/2016	8.005
1/5/2016	8.014
1/6/2016	8.022
1/7/2016	8.031
1/8/2016	8.039
1/9/2016	8.048
1/10/2016	8.056
1/11/2016	8.064
1/12/2016	8.072
1/13/2016	8.081
1/14/2016	8.089
1/15/2016	8.097
1/16/2016	8.105
1/17/2016	8.113
1/18/2016	8.121
1/19/2016	8.129
1/20/2016	8.136
1/21/2016	8.144
1/22/2016	8.152
1/23/2016	8.16
1/24/2016	8.167
1/25/2016	8.175
1/26/2016	8.183
1/27/2016	8.19
1/28/2016	8.198
1/29/2016	8.205
1/30/2016	8.212
1/31/2016	8.22
2/1/2016	8.227
2/2/2016	8.234
2/3/2016	8.241
2/4/2016	8.249
2/5/2016	8.256
2/6/2016	8.263
2/7/2016	8.27
2/8/2016	8.277
2/9/2016	8.284
2/10/2016	8.291
2/11/2016	8.297
2/12/2016	8.304
2/13/2016	8.311
2/14/2016	8.318
2/15/2016	8.324
2/16/2016	8.331
2/17/2016	8.337
2/18/2016	8.344
2/19/2016	8.35
2/20/2016	8.357
2/21/2016	8.363
2/22/2016	8.369
2/23/2016	8.376
2/24/2016	8.382
2/25/2016	8.388
2/26/2016	8.394
2/27/2016	8.4
2/28/2016	8.406
2/29/2016	8.412
3/1/2016	8.418
3/2/2016	8.424
3/3/2016	8.43
3/4/2016	8.436
3/5/2016	8.442
3/6/2016	8.447
3/7/2016	8.453
3/8/2016	8.459
3/9/2016	8.464
3/10/2016	8.47
3/11/2016	8.475
3/12/2016	8.481
3/13/2016	8.486
3/14/2016	8.491
3/15/2016	8.497
3/16/2016	8.502
3/17/2016	8.507
3/18/2016	8.512
3/19/2016	8.517
3/20/2016	8.522
3/21/2016	8.527
3/22/2016	8.532
3/23/2016	8.537
3/24/2016	8.542
3/25/2016	8.547
3/26/2016	8.552
3/27/2016	8.557
3/28/2016	8.561
3/29/2016	8.566
3/30/2016	8.57
3/31/2016	8.575
4/1/2016	8.579
4/2/2016	8.584
4/3/2016	8.588
4/4/2016	8.593
4/5/2016	8.597
4/6/2016	8.601
4/7/2016	8.606
4/8/2016	8.61
4/9/2016	8.614
4/10/2016	8.618
4/11/2016	8.622
4/12/2016	8.626
4/13/2016	8.63
4/14/2016	8.634
4/15/2016	8.638
4/16/2016	8.641
4/17/2016	8.645
4/18/2016	8.649
4/19/2016	8.653
4/20/2016	8.656
4/21/2016	8.66
4/22/2016	8.663
4/23/2016	8.667
4/24/2016	8.67
4/25/2016	8.674
4/26/2016	8.677
4/27/2016	8.68
4/28/2016	8.683
4/29/2016	8.687
4/30/2016	8.69
5/1/2016	8.693
5/2/2016	8.696
5/3/2016	8.699
5/4/2016	8.702
5/5/2016	8.705
5/6/2016	8.708
5/7/2016	8.711
5/8/2016	8.713
5/9/2016	8.716
5/10/2016	8.719
5/11/2016	8.721
5/12/2016	8.724
5/13/2016	8.727
5/14/2016	8.729
5/15/2016	8.732
5/16/2016	8.734
5/17/2016	8.736
5/18/2016	8.739
5/19/2016	8.741
5/20/2016	8.743
5/21/2016	8.745
5/22/2016	8.747
5/23/2016	8.749
5/24/2016	8.752
5/25/2016	8.753
5/26/2016	8.755
5/27/2016	8.757
5/28/2016	8.759
5/29/2016	8.761
5/30/2016	8.763
5/31/2016	8.764
6/1/2016	8.766
6/2/2016	8.768
6/3/2016	8.769
6/4/2016	8.771
6/5/2016	8.772
6/6/2016	8.774
6/7/2016	8.775
6/8/2016	8.776
6/9/2016	8.778
6/10/2016	8.779
6/11/2016	8.78
6/12/2016	8.781
6/13/2016	8.782
6/14/2016	8.783
6/15/2016	8.784
6/16/2016	8.785
6/17/2016	8.786
6/18/2016	8.787
6/19/2016	8.788
6/20/2016	8.789
6/21/2016	8.79
6/22/2016	8.79
6/23/2016	8.791
6/24/2016	8.791
6/25/2016	8.792
6/26/2016	8.792
6/27/2016	8.793
6/28/2016	8.793
6/29/2016	8.794
6/30/2016	8.794
7/1/2016	8.794
7/2/2016	8.794
7/3/2016	8.795
7/4/2016	8.795
7/5/2016	8.795
7/6/2016	8.795
7/7/2016	8.795
7/8/2016	8.795
7/9/2016	8.795
7/10/2016	8.795
7/11/2016	8.794
7/12/2016	8.794
7/13/2016	8.794
7/14/2016	8.793
7/15/2016	8.793
7/16/2016	8.793
7/17/2016	8.792
7/18/2016	8.792
7/19/2016	8.791
7/20/2016	8.79
7/21/2016	8.79
7/22/2016	8.789
7/23/2016	8.788
7/24/2016	8.787
7/25/2016	8.787
7/26/2016	8.786
7/27/2016	8.785
7/28/2016	8.784
7/29/2016	8.783
7/30/2016	8.782
7/31/2016	8.78
8/1/2016	8.779
8/2/2016	8.778
8/3/2016	8.777
8/4/2016	8.775
8/5/2016	8.774
8/6/2016	8.773
8/7/2016	8.771
8/8/2016	8.77
8/9/2016	8.768
8/10/2016	8.767
8/11/2016	8.765
8/12/2016	8.763
8/13/2016	8.761
8/14/2016	8.76
8/15/2016	8.758
8/16/2016	8.756
8/17/2016	8.754
8/18/2016	8.752
8/19/2016	8.75
8/20/2016	8.748
8/21/2016	8.746
8/22/2016	8.744
8/23/2016	8.742
8/24/2016	8.739
8/25/2016	8.737
8/26/2016	8.735
8/27/2016	8.732
8/28/2016	8.73
8/29/2016	8.727
8/30/2016	8.725
8/31/2016	8.722
9/1/2016	8.72
9/2/2016	8.717
9/3/2016	8.714
9/4/2016	8.711
9/5/2016	8.709
9/6/2016	8.706
9/7/2016	8.703
9/8/2016	8.7
9/9/2016	8.697
9/10/2016	8.694
9/11/2016	8.691
9/12/2016	8.688
9/13/2016	8.684
9/14/2016	8.681
9/15/2016	8.678
9/16/2016	8.675
9/17/2016	8.671
9/18/2016	8.668
9/19/2016	8.664
9/20/2016	8.661
9/21/2016	8.657
9/22/2016	8.654
9/23/2016	8.65
9/24/2016	8.646
9/25/2016	8.643
9/26/2016	8.639
9/27/2016	8.635
9/28/2016	8.631
9/29/2016	8.627
9/30/2016	8.623
10/1/2016	8.619
10/2/2016	8.615
10/3/2016	8.611
10/4/2016	8.607
10/5/2016	8.603
10/6/2016	8.598
10/7/2016	8.594
10/8/2016	8.59
10/9/2016	8.585
10/10/2016	8.581
10/11/2016	8.576
10/12/2016	8.572
10/13/2016	8.567
10/14/2016	8.563
10/15/2016	8.558
10/16/2016	8.553
10/17/2016	8.548
10/18/2016	8.544
10/19/2016	8.539
10/20/2016	8.534
10/21/2016	8.529
10/22/2016	8.524
10/23/2016	8.519
10/24/2016	8.514
10/25/2016	8.509
10/26/2016	8.503
10/27/2016	8.498
10/28/2016	8.493
10/29/2016	8.488
10/30/2016	8.482
10/31/2016	8.477
11/1/2016	8.471
11/2/2016	8.466
11/3/2016	8.46
11/4/2016	8.455
11/5/2016	8.449
11/6/2016	8.443
11/7/2016	8.438
11/8/2016	8.432
11/9/2016	8.426
11/10/2016	8.42
11/11/2016	8.414
11/12/2016	8.408
11/13/2016	8.402
11/14/2016	8.396
11/15/2016	8.39
11/16/2016	8.384
11/17/2016	8.378
11/18/2016	8.371
11/19/2016	8.365
11/20/2016	8.359
11/21/2016	8.352
11/22/2016	8.346
11/23/2016	8.339
11/24/2016	8.333
11/25/2016	8.326
11/26/2016	8.32
11/27/2016	8.313
11/28/2016	8.306
11/29/2016	8.299
11/30/2016	8.293
12/1/2016	8.286
12/2/2016	8.279
12/3/2016	8.272
12/4/2016	8.265
12/5/2016	8.258
12/6/2016	8.251
12/7/2016	8.244
12/8/2016	8.236
12/9/2016	8.229
12/10/2016	8.222
12/11/2016	8.215
12/12/2016	8.207
12/13/2016	8.2
12/14/2016	8.192
12/15/2016	8.185
12/16/2016	8.177
12/17/2016	8.17
12/18/2016	8.162
12/19/2016	8.154
12/20/2016	8.147
12/21/2016	8.139
12/22/2016	8.131
12/23/2016	8.123
12/24/2016	8.115
12/25/2016	8.107
12/26/2016	8.099
12/27/2016	8.091
12/28/2016	8.083
12/29/2016	8.075
12/30/2016	8.067
12/31/2016	8.058
1/1/2017	8.05
1/2/2017	8.042
1/3/2017	8.033
1/4/2017	8.025
1/5/2017	8.016
1/6/2017	8.008
1/7/2017	7.999
1/8/2017	7.991
1/9/2017	7.982
1/10/2017	7.973
1/11/2017	7.964
1/12/2017	7.956
1/13/2017	7.947
1/14/2017	7.938
1/15/2017	7.929
1/16/2017	7.92
1/17/2017	7.911
1/18/2017	7.902
1/19/2017	7.893
1/20/2017	7.884
1/21/2017	7.874
1/22/2017	7.865
1/23/2017	7.856
1/24/2017	7.846
1/25/2017	7.837
1/26/2017	7.828
1/27/2017	7.818
1/28/2017	7.808
1/29/2017	7.799
1/30/2017	7.789
1/31/2017	7.78
2/1/2017	7.77
2/2/2017	7.76
2/3/2017	7.75
2/4/2017	7.74
2/5/2017	7.73
2/6/2017	7.72
2/7/2017	7.71
2/8/2017	7.7
2/9/2017	7.69
2/10/2017	7.68
2/11/2017	7.67
2/12/2017	7.66
2/13/2017	7.649
2/14/2017	7.639
2/15/2017	7.629
2/16/2017	7.618
2/17/2017	7.608
2/18/2017	7.597
2/19/2017	7.587
2/20/2017	7.576
2/21/2017	7.565
2/22/2017	7.555
2/23/2017	7.544
2/24/2017	7.533
2/25/2017	7.522
2/26/2017	7.511
2/27/2017	7.5
2/28/2017	7.489
3/1/2017	7.478
3/2/2017	7.467
3/3/2017	7.456
3/4/2017	7.445
3/5/2017	7.434
3/6/2017	7.423
3/7/2017	7.411
3/8/2017	7.4
3/9/2017	7.389
3/10/2017	7.377
3/11/2017	7.366
3/12/2017	7.354
3/13/2017	7.343
3/14/2017	7.331
3/15/2017	7.319
3/16/2017	7.307
3/17/2017	7.296
3/18/2017	7.284
3/19/2017	7.272
3/20/2017	7.26
3/21/2017	7.248
3/22/2017	7.236
3/23/2017	7.224
3/24/2017	7.212
3/25/2017	7.2
3/26/2017	7.188
3/27/2017	7.176
3/28/2017	7.163
3/29/2017	7.151
3/30/2017	7.139
3/31/2017	7.126
4/1/2017	7.114
4/2/2017	7.101
4/3/2017	7.089
4/4/2017	7.076
4/5/2017	7.063
4/6/2017	7.051
4/7/2017	7.038
4/8/2017	7.025
4/9/2017	7.012
4/10/2017	7
4/11/2017	6.987
4/12/2017	6.974
4/13/2017	6.961
4/14/2017	6.948
4/15/2017	6.934
4/16/2017	6.921
4/17/2017	6.908
4/18/2017	6.895
4/19/2017	6.882
4/20/2017	6.868
4/21/2017	6.855
4/22/2017	6.841
4/23/2017	6.828
4/24/2017	6.814
4/25/2017	6.801
4/26/2017	6.787
4/27/2017	6.774
4/28/2017	6.76
4/29/2017	6.746
4/30/2017	6.732
5/1/2017	6.719
5/2/2017	6.705
5/3/2017	6.691
5/4/2017	6.677
5/5/2017	6.663
5/6/2017	6.649
5/7/2017	6.635
5/8/2017	6.626
5/9/2017	6.623
5/10/2017	6.621
5/11/2017	6.618
5/12/2017	6.615
5/13/2017	6.612
5/14/2017	6.609
5/15/2017	6.606
5/16/2017	6.604
5/17/2017	6.601
5/18/2017	6.598
5/19/2017	6.595
5/20/2017	6.592
5/21/2017	6.59
5/22/2017	6.587
5/23/2017	6.584
5/24/2017	6.581
5/25/2017	6.578
5/26/2017	6.575
5/27/2017	6.573
5/28/2017	6.57
5/29/2017	6.567
5/30/2017	6.564
5/31/2017	6.561
6/1/2017	6.559
6/2/2017	6.556
6/3/2017	6.553
6/4/2017	6.55
6/5/2017	6.547
6/6/2017	6.545
6/7/2017	6.542
6/8/2017	6.539
6/9/2017	6.536
6/10/2017	6.533
6/11/2017	6.53
6/12/2017	6.528
6/13/2017	6.525
6/14/2017	6.522
6/15/2017	6.519
6/16/2017	6.516
6/17/2017	6.514
6/18/2017	6.511
6/19/2017	6.508
6/20/2017	6.505
6/21/2017	6.502
6/22/2017	6.5
6/23/2017	6.497
6/24/2017	6.494
6/25/2017	6.491
6/26/2017	6.488
6/27/2017	6.485
6/28/2017	6.483
6/29/2017	6.48
6/30/2017	6.477
7/1/2017	6.474
7/2/2017	6.471
7/3/2017	6.469
7/4/2017	6.466
7/5/2017	6.463
7/6/2017	6.46
7/7/2017	6.457
7/8/2017	6.455
7/9/2017	6.452
7/10/2017	6.449
7/11/2017	6.446
7/12/2017	6.443
7/13/2017	6.44
7/14/2017	6.438
7/15/2017	6.435
7/16/2017	6.432
7/17/2017	6.429
7/18/2017	6.426
7/19/2017	6.424
7/20/2017	6.421
7/21/2017	6.418
7/22/2017	6.415
7/23/2017	6.412
7/24/2017	6.41
7/25/2017	6.407
7/26/2017	6.404
7/27/2017	6.401
7/28/2017	6.398
7/29/2017	6.395
7/30/2017	6.393
7/31/2017	6.39
8/1/2017	6.387
8/2/2017	6.384
8/3/2017	6.381
8/4/2017	6.379
8/5/2017	6.376
8/6/2017	6.373
8/7/2017	6.37
8/8/2017	6.367
8/9/2017	6.365
8/10/2017	6.362
8/11/2017	6.359
8/12/2017	6.356
8/13/2017	6.353
8/14/2017	6.35
8/15/2017	6.348
8/16/2017	6.345
8/17/2017	6.342
8/18/2017	6.339
8/19/2017	6.336
8/20/2017	6.334
8/21/2017	6.331
8/22/2017	6.328
8/23/2017	6.325
8/24/2017	6.322
8/25/2017	6.32
8/26/2017	6.317
8/27/2017	6.314
8/28/2017	6.311
8/29/2017	6.308
8/30/2017	6.305
8/31/2017	6.303
9/1/2017	6.3
9/2/2017	6.297
9/3/2017	6.294
9/4/2017	6.291
9/5/2017	6.289
9/6/2017	6.286
9/7/2017	6.283
9/8/2017	6.28
9/9/2017	6.277
9/10/2017	6.275
9/11/2017	6.272
9/12/2017	6.269
9/13/2017	6.266
9/14/2017	6.263
9/15/2017	6.261
9/16/2017	6.258
9/17/2017	6.255
9/18/2017	6.252
9/19/2017	6.249
9/20/2017	6.246
9/21/2017	6.244
9/22/2017	6.241
9/23/2017	6.238
9/24/2017	6.235
9/25/2017	6.232
9/26/2017	6.23
9/27/2017	6.227
9/28/2017	6.224
9/29/2017	6.221
9/30/2017	6.218
10/1/2017	6.216
10/2/2017	6.213
10/3/2017	6.21
10/4/2017	6.207
10/5/2017	6.204
10/6/2017	6.201
10/7/2017	6.199
10/8/2017	6.196
10/9/2017	6.193
10/10/2017	6.19
10/11/2017	6.187
10/12/2017	6.185
10/13/2017	6.182
10/14/2017	6.179
10/15/2017	6.176
10/16/2017	6.173
10/17/2017	6.171
10/18/2017	6.168
10/19/2017	6.165
10/20/2017	6.162
10/21/2017	6.159
10/22/2017	6.156
10/23/2017	6.154
10/24/2017	6.151
10/25/2017	6.148
10/26/2017	6.145
10/27/2017	6.142
10/28/2017	6.14
10/29/2017	6.137
10/30/2017	6.134
10/31/2017	6.131
11/1/2017	6.128
11/2/2017	6.126
11/3/2017	6.123
11/4/2017	6.12
11/5/2017	6.117
11/6/2017	6.114
11/7/2017	6.112
11/8/2017	6.109
11/9/2017	6.106
11/10/2017	6.103
11/11/2017	6.1
11/12/2017	6.097
11/13/2017	6.095
11/14/2017	6.092
11/15/2017	6.089
11/16/2017	6.086
11/17/2017	6.083
11/18/2017	6.081
11/19/2017	6.078
11/20/2017	6.075
11/21/2017	6.072
11/22/2017	6.069
11/23/2017	6.067
11/24/2017	6.064
11/25/2017	6.061
11/26/2017	6.058
11/27/2017	6.055
11/28/2017	6.053
11/29/2017	6.05
11/30/2017	6.047
12/1/2017	6.044
12/2/2017	6.041
12/3/2017	6.038
12/4/2017	6.036
12/5/2017	6.033
12/6/2017	6.03
12/7/2017	6.027
12/8/2017	6.024
12/9/2017	6.022
12/10/2017	6.019
12/11/2017	6.016
12/12/2017	6.013
12/13/2017	6.01
12/14/2017	6.008
12/15/2017	6.005
12/16/2017	6.002
12/17/2017	5.999
12/18/2017	5.996
12/19/2017	5.994
12/20/2017	5.991
12/21/2017	5.988
12/22/2017	5.985
12/23/2017	5.982
12/24/2017	5.979
12/25/2017	5.977
12/26/2017	5.974
12/27/2017	5.971
12/28/2017	5.968
12/29/2017	5.965
12/30/2017	5.963
12/31/2017	5.96
1/1/2018	5.957
1/2/2018	5.954
1/3/2018	5.951
1/4/2018	5.949
1/5/2018	5.946
1/6/2018	5.943
1/7/2018	5.94
1/8/2018	5.937
1/9/2018	5.935
1/10/2018	5.932
1/11/2018	5.929
1/12/2018	5.926
1/13/2018	5.923
1/14/2018	5.92
1/15/2018	5.918
1/16/2018	5.915
1/17/2018	5.912
1/18/2018	5.909
1/19/2018	5.906
1/20/2018	5.904
1/21/2018	5.901
1/22/2018	5.898
1/23/2018	5.895
1/24/2018	5.892
1/25/2018	5.89
1/26/2018	5.887
1/27/2018	5.884
1/28/2018	5.881
1/29/2018	5.878
1/30/2018	5.876
1/31/2018	5.873
2/1/2018	5.87
2/2/2018	5.867
2/3/2018	5.864
2/4/2018	5.861
2/5/2018	5.859
2/6/2018	5.856
2/7/2018	5.853
2/8/2018	5.85
2/9/2018	5.847
2/10/2018	5.845
2/11/2018	5.842
2/12/2018	5.839
2/13/2018	5.836
2/14/2018	5.833
2/15/2018	5.831
2/16/2018	5.828
2/17/2018	5.825
2/18/2018	5.822
2/19/2018	5.819
2/20/2018	5.817
2/21/2018	5.814
2/22/2018	5.811
2/23/2018	5.808
2/24/2018	5.805
2/25/2018	5.803
2/26/2018	5.8
2/27/2018	5.797
2/28/2018	5.794
3/1/2018	5.791
3/2/2018	5.788
3/3/2018	5.786
3/4/2018	5.783
3/5/2018	5.78
3/6/2018	5.777
3/7/2018	5.774
3/8/2018	5.772
3/9/2018	5.769
3/10/2018	5.766
3/11/2018	5.763
3/12/2018	5.76
3/13/2018	5.758
3/14/2018	5.755
3/15/2018	5.752
3/16/2018	5.749
3/17/2018	5.746
3/18/2018	5.744
3/19/2018	5.741
3/20/2018	5.738
3/21/2018	5.735
3/22/2018	5.732
3/23/2018	5.73
3/24/2018	5.727
3/25/2018	5.724
3/26/2018	5.721
3/27/2018	5.718
3/28/2018	5.715
3/29/2018	5.713
3/30/2018	5.71
3/31/2018	5.707
4/1/2018	5.704
4/2/2018	5.701
4/3/2018	5.699
4/4/2018	5.696
4/5/2018	5.693
4/6/2018	5.69
4/7/2018	5.687
4/8/2018	5.685
4/9/2018	5.682
4/10/2018	5.679
4/11/2018	5.676
4/12/2018	5.673
4/13/2018	5.671
4/14/2018	5.668
4/15/2018	5.665
4/16/2018	5.662
4/17/2018	5.659
4/18/2018	5.657
4/19/2018	5.654
4/20/2018	5.651
4/21/2018	5.648
4/22/2018	5.645
4/23/2018	5.642
4/24/2018	5.64
4/25/2018	5.637
4/26/2018	5.634
4/27/2018	5.631
4/28/2018	5.628
4/29/2018	5.626
4/30/2018	5.623
5/1/2018	5.62
5/2/2018	5.617
5/3/2018	5.614
5/4/2018	5.612
5/5/2018	5.609
5/6/2018	5.606
5/7/2018	5.603
5/8/2018	5.6
5/9/2018	5.598
5/10/2018	5.595
5/11/2018	5.592
5/12/2018	5.589
5/13/2018	5.586
5/14/2018	5.584
5/15/2018	5.581
5/16/2018	5.578
5/17/2018	5.575
5/18/2018	5.572
5/19/2018	5.57
5/20/2018	5.567
5/21/2018	5.564
5/22/2018	5.561
5/23/2018	5.558
5/24/2018	5.555
5/25/2018	5.553
5/26/2018	5.55
5/27/2018	5.547
5/28/2018	5.544
5/29/2018	5.541
5/30/2018	5.539
5/31/2018	5.536
6/1/2018	5.533
6/2/2018	5.53
6/3/2018	5.527
6/4/2018	5.525
6/5/2018	5.522
6/6/2018	5.519
6/7/2018	5.516
6/8/2018	5.513
6/9/2018	5.511
6/10/2018	5.508
6/11/2018	5.505
6/12/2018	5.502
6/13/2018	5.499
6/14/2018	5.497
6/15/2018	5.494
6/16/2018	5.491
6/17/2018	5.488
6/18/2018	5.485
6/19/2018	5.483
6/20/2018	5.48
6/21/2018	5.477
6/22/2018	5.474
6/23/2018	5.471
6/24/2018	5.468
6/25/2018	5.466
6/26/2018	5.463
6/27/2018	5.46
6/28/2018	5.457
6/29/2018	5.454
6/30/2018	5.452
7/1/2018	5.449
7/2/2018	5.446
7/3/2018	5.443
7/4/2018	5.44
7/5/2018	5.438
7/6/2018	5.435
7/7/2018	5.432
7/8/2018	5.429
7/9/2018	5.426
7/10/2018	5.424
7/11/2018	5.421
7/12/2018	5.418
7/13/2018	5.415
7/14/2018	5.412
7/15/2018	5.41
7/16/2018	5.407
7/17/2018	5.404
7/18/2018	5.401
7/19/2018	5.398
7/20/2018	5.396
7/21/2018	5.393
7/22/2018	5.39
7/23/2018	5.387
7/24/2018	5.384
7/25/2018	5.382
7/26/2018	5.379
7/27/2018	5.376
7/28/2018	5.373
7/29/2018	5.37
7/30/2018	5.367
7/31/2018	5.365
8/1/2018	5.362
8/2/2018	5.359
8/3/2018	5.356
8/4/2018	5.353
8/5/2018	5.351
8/6/2018	5.348
8/7/2018	5.345
8/8/2018	5.342
8/9/2018	5.339
8/10/2018	5.337
8/11/2018	5.334
8/12/2018	5.331
8/13/2018	5.328
8/14/2018	5.325
8/15/2018	5.323
8/16/2018	5.32
8/17/2018	5.317
8/18/2018	5.314
8/19/2018	5.311
8/20/2018	5.309
8/21/2018	5.306
8/22/2018	5.303
8/23/2018	5.3
8/24/2018	5.297
8/25/2018	5.295
8/26/2018	5.292
8/27/2018	5.289
8/28/2018	5.286
8/29/2018	5.283
8/30/2018	5.281
8/31/2018	5.278
9/1/2018	5.275
9/2/2018	5.272
9/3/2018	5.269
9/4/2018	5.267
9/5/2018	5.264
9/6/2018	5.261
9/7/2018	5.258
9/8/2018	5.255
9/9/2018	5.253
9/10/2018	5.25
9/11/2018	5.247
9/12/2018	5.244
9/13/2018	5.241
9/14/2018	5.238
9/15/2018	5.236
9/16/2018	5.233
9/17/2018	5.23
9/18/2018	5.227
9/19/2018	5.224
9/20/2018	5.222
9/21/2018	5.219
9/22/2018	5.216
9/23/2018	5.213
9/24/2018	5.21
9/25/2018	5.208
9/26/2018	5.205
9/27/2018	5.202
9/28/2018	5.199
9/29/2018	5.196
9/30/2018	5.194
10/1/2018	5.191
10/2/2018	5.188
10/3/2018	5.185
10/4/2018	5.182
10/5/2018	5.18
10/6/2018	5.177
10/7/2018	5.174
10/8/2018	5.171
10/9/2018	5.168
10/10/2018	5.166
10/11/2018	5.163
10/12/2018	5.16
10/13/2018	5.157
10/14/2018	5.154
10/15/2018	5.152
10/16/2018	5.149
10/17/2018	5.146
10/18/2018	5.143
10/19/2018	5.14
10/20/2018	5.138
10/21/2018	5.135
10/22/2018	5.132
10/23/2018	5.129
10/24/2018	5.126
10/25/2018	5.124
10/26/2018	5.121
10/27/2018	5.118
10/28/2018	5.115
10/29/2018	5.112
10/30/2018	5.11
10/31/2018	5.107
11/1/2018	5.104
11/2/2018	5.101
11/3/2018	5.098
11/4/2018	5.095
11/5/2018	5.093
11/6/2018	5.09
11/7/2018	5.087
11/8/2018	5.084
11/9/2018	5.081
11/10/2018	5.079
11/11/2018	5.076
11/12/2018	5.073
11/13/2018	5.07
11/14/2018	5.067
11/15/2018	5.065
11/16/2018	5.062
11/17/2018	5.059
11/18/2018	5.056
11/19/2018	5.053
11/20/2018	5.051
11/21/2018	5.048
11/22/2018	5.045
11/23/2018	5.042
11/24/2018	5.039
11/25/2018	5.037
11/26/2018	5.034
11/27/2018	5.031
11/28/2018	5.028
11/29/2018	5.025
11/30/2018	5.023
12/1/2018	5.02
12/2/2018	5.017
12/3/2018	5.014
12/4/2018	5.011
12/5/2018	5.009
12/6/2018	5.006
12/7/2018	5.003
12/8/2018	5
12/9/2018	4.997
12/10/2018	4.995
12/11/2018	4.992
12/12/2018	4.989
12/13/2018	4.986
12/14/2018	4.983
12/15/2018	4.981
12/16/2018	4.978
12/17/2018	4.975
12/18/2018	4.972
12/19/2018	4.969
12/20/2018	4.967
12/21/2018	4.964
12/22/2018	4.961
12/23/2018	4.958
12/24/2018	4.955
12/25/2018	4.953
12/26/2018	4.95
12/27/2018	4.947
12/28/2018	4.944
12/29/2018	4.941
12/30/2018	4.939
12/31/2018	4.936
1/1/2019	4.933
1/2/2019	4.93
1/3/2019	4.927
1/4/2019	4.925
1/5/2019	4.922
1/6/2019	4.919
1/7/2019	4.916
1/8/2019	4.913
1/9/2019	4.911
1/10/2019	4.908
1/11/2019	4.905
1/12/2019	4.902
1/13/2019	4.899
1/14/2019	4.897
1/15/2019	4.894
1/16/2019	4.891
1/17/2019	4.888
1/18/2019	4.885
1/19/2019	4.883
1/20/2019	4.88
1/21/2019	4.877
1/22/2019	4.874
1/23/2019	4.871
1/24/2019	4.868
1/25/2019	4.866
1/26/2019	4.863
1/27/2019	4.86
1/28/2019	4.857
1/29/2019	4.854
1/30/2019	4.852
1/31/2019	4.849
2/1/2019	4.846
2/2/2019	4.843
2/3/2019	4.84
2/4/2019	4.838
2/5/2019	4.835
2/6/2019	4.832
2/7/2019	4.829
2/8/2019	4.826
2/9/2019	4.824
2/10/2019	4.821
2/11/2019	4.818
2/12/2019	4.815
2/13/2019	4.812
2/14/2019	4.81
2/15/2019	4.807
2/16/2019	4.804
2/17/2019	4.801
2/18/2019	4.798
2/19/2019	4.796
2/20/2019	4.793
2/21/2019	4.79
2/22/2019	4.787
2/23/2019	4.784
2/24/2019	4.782
2/25/2019	4.779
2/26/2019	4.776
2/27/2019	4.773
2/28/2019	4.77
3/1/2019	4.768
3/2/2019	4.765
3/3/2019	4.762
3/4/2019	4.759
3/5/2019	4.756
3/6/2019	4.754
3/7/2019	4.751
3/8/2019	4.748
3/9/2019	4.745
3/10/2019	4.742
3/11/2019	4.74
3/12/2019	4.737
3/13/2019	4.734
3/14/2019	4.731
3/15/2019	4.728
3/16/2019	4.726
3/17/2019	4.723
3/18/2019	4.72
3/19/2019	4.717
3/20/2019	4.714
3/21/2019	4.712
3/22/2019	4.709
3/23/2019	4.706
3/24/2019	4.703
3/25/2019	4.7
3/26/2019	4.698
3/27/2019	4.695
3/28/2019	4.692
3/29/2019	4.689
3/30/2019	4.686
3/31/2019	4.684
4/1/2019	4.681
4/2/2019	4.678
4/3/2019	4.675
4/4/2019	4.672
4/5/2019	4.67
4/6/2019	4.667
4/7/2019	4.664
4/8/2019	4.661
4/9/2019	4.658
4/10/2019	4.656
4/11/2019	4.653
4/12/2019	4.65
4/13/2019	4.647
4/14/2019	4.644
4/15/2019	4.642
4/16/2019	4.639
4/17/2019	4.636
4/18/2019	4.633
4/19/2019	4.63
4/20/2019	4.628
4/21/2019	4.625
4/22/2019	4.622
4/23/2019	4.619
4/24/2019	4.616
4/25/2019	4.614
4/26/2019	4.611
4/27/2019	4.608
4/28/2019	4.605
4/29/2019	4.602
4/30/2019	4.6
5/1/2019	4.597
5/2/2019	4.594
5/3/2019	4.591
5/4/2019	4.588
5/5/2019	4.586
5/6/2019	4.583
5/7/2019	4.58
5/8/2019	4.577
5/9/2019	4.574
5/10/2019	4.572
5/11/2019	4.569
5/12/2019	4.566
5/13/2019	4.563
5/14/2019	4.56
5/15/2019	4.558
5/16/2019	4.555
5/17/2019	4.552
5/18/2019	4.549
5/19/2019	4.546
5/20/2019	4.544
5/21/2019	4.541
5/22/2019	4.538
5/23/2019	4.535
5/24/2019	4.532
5/25/2019	4.53
5/26/2019	4.527
5/27/2019	4.524
5/28/2019	4.521
5/29/2019	4.518
5/30/2019	4.516
5/31/2019	4.513
6/1/2019	4.51
6/2/2019	4.507
6/3/2019	4.504
6/4/2019	4.502
6/5/2019	4.499
6/6/2019	4.496
6/7/2019	4.493
6/8/2019	4.49
6/9/2019	4.488
6/10/2019	4.485
6/11/2019	4.482
6/12/2019	4.479
6/13/2019	4.476
6/14/2019	4.474
6/15/2019	4.471
6/16/2019	4.468
6/17/2019	4.465
6/18/2019	4.462
6/19/2019	4.46
6/20/2019	4.457
6/21/2019	4.454
6/22/2019	4.451
6/23/2019	4.448
6/24/2019	4.446
6/25/2019	4.443
6/26/2019	4.44
6/27/2019	4.437
6/28/2019	4.434
6/29/2019	4.432
6/30/2019	4.429
7/1/2019	4.426
7/2/2019	4.423
7/3/2019	4.42
7/4/2019	4.418
7/5/2019	4.415
7/6/2019	4.412
7/7/2019	4.409
7/8/2019	4.406
7/9/2019	4.404
7/10/2019	4.401
7/11/2019	4.398
7/12/2019	4.395
7/13/2019	4.392
7/14/2019	4.39
7/15/2019	4.387
7/16/2019	4.384
7/17/2019	4.381
7/18/2019	4.379
7/19/2019	4.376
7/20/2019	4.373
7/21/2019	4.37
7/22/2019	4.367
7/23/2019	4.365
7/24/2019	4.362
7/25/2019	4.359
7/26/2019	4.356
7/27/2019	4.353
7/28/2019	4.351
7/29/2019	4.348
7/30/2019	4.345
7/31/2019	4.342
8/1/2019	4.339
8/2/2019	4.337
8/3/2019	4.334
8/4/2019	4.331
8/5/2019	4.328
8/6/2019	4.325
8/7/2019	4.323
8/8/2019	4.32
8/9/2019	4.317
8/10/2019	4.314
8/11/2019	4.311
8/12/2019	4.309
8/13/2019	4.306
8/14/2019	4.303
8/15/2019	4.3
8/16/2019	4.297
8/17/2019	4.295
8/18/2019	4.292
8/19/2019	4.289
8/20/2019	4.286
8/21/2019	4.283
8/22/2019	4.281
8/23/2019	4.278
8/24/2019	4.275
8/25/2019	4.272
8/26/2019	4.269
8/27/2019	4.267
8/28/2019	4.264
8/29/2019	4.261
8/30/2019	4.258
8/31/2019	4.255
9/1/2019	4.253
9/2/2019	4.25
9/3/2019	4.247
9/4/2019	4.244
9/5/2019	4.241
9/6/2019	4.239
9/7/2019	4.236
9/8/2019	4.233
9/9/2019	4.23
9/10/2019	4.227
9/11/2019	4.225
9/12/2019	4.222
9/13/2019	4.219
9/14/2019	4.216
9/15/2019	4.213
9/16/2019	4.211
9/17/2019	4.208
9/18/2019	4.205
9/19/2019	4.202
9/20/2019	4.199
9/21/2019	4.197
9/22/2019	4.194
9/23/2019	4.191
9/24/2019	4.188
9/25/2019	4.185
9/26/2019	4.183
9/27/2019	4.18
9/28/2019	4.177
9/29/2019	4.174
9/30/2019	4.171
10/1/2019	4.169
10/2/2019	4.166
10/3/2019	4.163
10/4/2019	4.16
10/5/2019	4.158
10/6/2019	4.155
10/7/2019	4.152
10/8/2019	4.149
10/9/2019	4.146
10/10/2019	4.144
10/11/2019	4.141
10/12/2019	4.138
10/13/2019	4.135
10/14/2019	4.132
10/15/2019	4.13
10/16/2019	4.127
10/17/2019	4.124
10/18/2019	4.121
10/19/2019	4.118
10/20/2019	4.116
10/21/2019	4.113
10/22/2019	4.11
10/23/2019	4.107
10/24/2019	4.104
10/25/2019	4.102
10/26/2019	4.099
10/27/2019	4.096
10/28/2019	4.093
10/29/2019	4.09
10/30/2019	4.088
10/31/2019	4.085
11/1/2019	4.082
11/2/2019	4.079
11/3/2019	4.076
11/4/2019	4.074
11/5/2019	4.071
11/6/2019	4.068
11/7/2019	4.065
11/8/2019	4.062
11/9/2019	4.06
11/10/2019	4.057
11/11/2019	4.054
11/12/2019	4.051
11/13/2019	4.048
11/14/2019	4.046
11/15/2019	4.043
11/16/2019	4.04
11/17/2019	4.037
11/18/2019	4.034
11/19/2019	4.032
11/20/2019	4.029
11/21/2019	4.026
11/22/2019	4.023
11/23/2019	4.02
11/24/2019	4.018
11/25/2019	4.015
11/26/2019	4.012
11/27/2019	4.009
11/28/2019	4.007
11/29/2019	4.004
11/30/2019	4.001
12/1/2019	3.998
12/2/2019	3.995
12/3/2019	3.993
12/4/2019	3.99
12/5/2019	3.987
12/6/2019	3.984
12/7/2019	3.981
12/8/2019	3.979
12/9/2019	3.976
12/10/2019	3.973
12/11/2019	3.97
12/12/2019	3.967
12/13/2019	3.965
12/14/2019	3.962
12/15/2019	3.959
12/16/2019	3.956
12/17/2019	3.953
12/18/2019	3.951
12/19/2019	3.948
12/20/2019	3.945
12/21/2019	3.942
12/22/2019	3.939
12/23/2019	3.937
12/24/2019	3.934
12/25/2019	3.931
12/26/2019	3.928
12/27/2019	3.925
12/28/2019	3.923
12/29/2019	3.92
12/30/2019	3.917
12/31/2019	3.914
1/1/2020	3.911
1/2/2020	3.909
1/3/2020	3.906
1/4/2020	3.903
1/5/2020	3.9
1/6/2020	3.897
1/7/2020	3.895
1/8/2020	3.892
1/9/2020	3.889
1/10/2020	3.886
1/11/2020	3.884
1/12/2020	3.881
1/13/2020	3.878
1/14/2020	3.875
1/15/2020	3.872
1/16/2020	3.87
1/17/2020	3.867
1/18/2020	3.864
1/19/2020	3.861
1/20/2020	3.858
1/21/2020	3.856
1/22/2020	3.853
1/23/2020	3.85
1/24/2020	3.847
1/25/2020	3.844
1/26/2020	3.842
1/27/2020	3.839
1/28/2020	3.836
1/29/2020	3.833
1/30/2020	3.83
1/31/2020	3.828
2/1/2020	3.825
2/2/2020	3.822
2/3/2020	3.819
2/4/2020	3.816
2/5/2020	3.814
2/6/2020	3.811
2/7/2020	3.808
2/8/2020	3.805
2/9/2020	3.802
2/10/2020	3.8
2/11/2020	3.797
2/12/2020	3.794
2/13/2020	3.791
2/14/2020	3.789
2/15/2020	3.786
2/16/2020	3.783
2/17/2020	3.78
2/18/2020	3.777
2/19/2020	3.775
2/20/2020	3.772
2/21/2020	3.769
2/22/2020	3.766
2/23/2020	3.763
2/24/2020	3.761
2/25/2020	3.758
2/26/2020	3.755
2/27/2020	3.752
2/28/2020	3.749
2/29/2020	3.747
3/1/2020	3.744
3/2/2020	3.741
3/3/2020	3.738
3/4/2020	3.735
3/5/2020	3.733
3/6/2020	3.73
3/7/2020	3.727
3/8/2020	3.724
3/9/2020	3.721
3/10/2020	3.719
3/11/2020	3.716
3/12/2020	3.713
3/13/2020	3.71
3/14/2020	3.707
3/15/2020	3.705
3/16/2020	3.702
3/17/2020	3.699
3/18/2020	3.696
3/19/2020	3.694
3/20/2020	3.691
3/21/2020	3.688
3/22/2020	3.685
3/23/2020	3.682
3/24/2020	3.68
3/25/2020	3.677
3/26/2020	3.674
3/27/2020	3.671
3/28/2020	3.668
3/29/2020	3.666
3/30/2020	3.663
3/31/2020	3.66
4/1/2020	3.657
4/2/2020	3.654
4/3/2020	3.652
4/4/2020	3.649
4/5/2020	3.646
4/6/2020	3.643
4/7/2020	3.64
4/8/2020	3.638
4/9/2020	3.635
4/10/2020	3.632
4/11/2020	3.629
4/12/2020	3.626
4/13/2020	3.624
4/14/2020	3.621
4/15/2020	3.618
4/16/2020	3.615
4/17/2020	3.613
4/18/2020	3.61
4/19/2020	3.607
4/20/2020	3.604
4/21/2020	3.601
4/22/2020	3.599
4/23/2020	3.596
4/24/2020	3.593
4/25/2020	3.59
4/26/2020	3.587
4/27/2020	3.585
4/28/2020	3.582
4/29/2020	3.579
4/30/2020	3.576
5/1/2020	3.573
5/2/2020	3.571
5/3/2020	3.568
5/4/2020	3.565
5/5/2020	3.565
5/6/2020	3.565
5/7/2020	3.565
5/8/2020	3.565
5/9/2020	3.565
5/10/2020	3.565
5/11/2020	3.565
5/12/2020	3.565
5/13/2020	3.565
5/14/2020	3.565
5/15/2020	3.565
5/16/2020	3.565
5/17/2020	3.565
5/18/2020	3.565
5/19/2020	3.565
5/20/2020	3.565
5/21/2020	3.565
5/22/2020	3.565
5/23/2020	3.565
5/24/2020	3.565
5/25/2020	3.565
5/26/2020	3.565
5/27/2020	3.565
5/28/2020	3.565
5/29/2020	3.565
5/30/2020	3.565
5/31/2020	3.565
6/1/2020	3.565
6/2/2020	3.565
6/3/2020	3.565
6/4/2020	3.565
6/5/2020	3.565
6/6/2020	3.565
6/7/2020	3.565
6/8/2020	3.565
6/9/2020	3.565
6/10/2020	3.565
6/11/2020	3.565
6/12/2020	3.565
6/13/2020	3.565
6/14/2020	3.565
6/15/2020	3.565
6/16/2020	3.565


==> hyman_curve_linear.txt <==
Date	Rate
5/1/2010	0.205
5/2/2010	0.205
5/3/2010	0.205
5/4/2010	0.205
5/5/2010	0.4
5/6/2010	0.4
5/7/2010	0.4
5/8/2010	0.4
5/9/2010	0.4
5/10/2010	0.4
5/11/2010	0.4
5/12/2010	0.4
5/13/2010	0.4
5/14/2010	0.4
5/15/2010	0.4
5/16/2010	0.4
5/17/2010	0.4
5/18/2010	0.4
5/19/2010	0.4
5/20/2010	0.4
5/21/2010	0.4
5/22/2010	0.4
5/23/2010	0.4
5/24/2010	0.4
5/25/2010	0.4
5/26/2010	0.4
5/27/2010	0.4
5/28/2010	0.4
5/29/2010	0.4
5/30/2010	0.4
5/31/2010	0.4
6/1/2010	0.4
6/2/2010	0.4
6/3/2010	0.4
6/4/2010	0.4
6/5/2010	0.4
6/6/2010	0.4
6/7/2010	0.4
6/8/2010	0.4
6/9/2010	0.4
6/10/2010	0.4
6/11/2010	0.4
6/12/2010	0.4
6/13/2010	0.4
6/14/2010	0.4
6/15/2010	0.4
6/16/2010	0.4
6/17/2010	0.4
6/18/2010	0.4
6/19/2010	0.4
6/20/2010	0.4
6/21/2010	0.4
6/22/2010	0.4
6/23/2010	0.4
6/24/2010	0.4
6/25/2010	0.4
6/26/2010	0.4
6/27/2010	0.4
6/28/2010	0.4
6/29/2010	0.4
6/30/2010	0.4
7/1/2010	0.4
7/2/2010	0.4
7/3/2010	0.4
7/4/2010	0.4
7/5/2010	0.4
7/6/2010	0.4
7/7/2010	0.4
7/8/2010	0.4
7/9/2010	0.4
7/10/2010	0.4
7/11/2010	0.4
7/12/2010	0.4
7/13/2010	0.4
7/14/2010	0.4
7/15/2010	0.4
7/16/2010	0.4
7/17/2010	0.4
7/18/2010	0.4
7/19/2010	0.4
7/20/2010	0.4
7/21/2010	0.4
7/22/2010	0.4
7/23/2010	0.4
7/24/2010	0.4
7/25/2010	0.4
7/26/2010	0.4
7/27/2010	0.4
7/28/2010	0.4
7/29/2010	0.4
7/30/2010	0.4
7/31/2010	0.4
8/1/2010	0.4
8/2/2010	0.4
8/3/2010	0.4
8/4/2010	0.4
8/5/2010	0.4
8/6/2010	0.4
8/7/2010	0.4
8/8/2010	0.4
8/9/2010	0.4
8/10/2010	0.4
8/11/2010	0.4
8/12/2010	0.4
8/13/2010	0.4
8/14/2010	0.4
8/15/2010	0.4
8/16/2010	0.4
8/17/2010	0.4
8/18/2010	0.4
8/19/2010	0.4
8/20/2010	0.4
8/21/2010	0.4
8/22/2010	0.4
8/23/2010	0.4
8/24/2010	0.4
8/25/2010	0.4
8/26/2010	0.4
8/27/2010	0.4
8/28/2010	0.4
8/29/2010	0.4
8/30/2010	0.4
8/31/2010	0.4
9/1/2010	0.4
9/2/2010	0.4
9/3/2010	0.4
9/4/2010	0.4
9/5/2010	0.4
9/6/2010	0.4
9/7/2010	0.4
9/8/2010	0.4
9/9/2010	0.4
9/10/2010	0.4
9/11/2010	0.4
9/12/2010	0.4
9/13/2010	0.4
9/14/2010	0.4
9/15/2010	0.4
9/16/2010	0.552
9/17/2010	0.552
9/18/2010	0.552
9/19/2010	0.552
9/20/2010	0.552
9/21/2010	0.552
9/22/2010	0.552
9/23/2010	0.552
9/24/2010	0.552
9/25/2010	0.552
9/26/2010	0.552
9/27/2010	0.552
9/28/2010	0.552
9/29/2010	0.552
9/30/2010	0.552
10/1/2010	0.552
10/2/2010	0.552
10/3/2010	0.552
10/4/2010	0.552
10/5/2010	0.552
10/6/2010	0.552
10/7/2010	0.552
10/8/2010	0.552
10/9/2010	0.552
10/10/2010	0.552
10/11/2010	0.552
10/12/2010	0.552
10/13/2010	0.552
10/14/2010	0.552
10/15/2010	0.552
10/16/2010	0.552
10/17/2010	0.552
10/18/2010	0.552
10/19/2010	0.552
10/20/2010	0.552
10/21/2010	0.552
10/22/2010	0.552
10/23/2010	0.552
10/24/2010	0.552
10/25/2010	0.552
10/26/2010	0.552
10/27/2010	0.552
10/28/2010	0.552
10/29/2010	0.552
10/30/2010	0.552
10/31/2010	0.552
11/1/2010	0.552
11/2/2010	0.552
11/3/2010	0.552
11/4/2010	0.552
11/5/2010	0.552
11/6/2010	0.552
11/7/2010	0.552
11/8/2010	0.552
11/9/2010	0.552
11/10/2010	0.552
11/11/2010	0.552
11/12/2010	0.552
11/13/2010	0.552
11/14/2010	0.552
11/15/2010	0.552
11/16/2010	0.552
11/17/2010	0.552
11/18/2010	0.552
11/19/2010	0.552
11/20/2010	0.552
11/21/2010	0.552
11/22/2010	0.552
11/23/2010	0.552
11/24/2010	0.552
11/25/2010	0.552
11/26/2010	0.552
11/27/2010	0.552
11/28/2010	0.552
11/29/2010	0.552
11/30/2010	0.552
12/1/2010	0.552
12/2/2010	0.552
12/3/2010	0.552
12/4/2010	0.552
12/5/2010	0.552
12/6/2010	0.552
12/7/2010	0.552
12/8/2010	0.552
12/9/2010	0.552
12/10/2010	0.552
12/11/2010	0.552
12/12/2010	0.552
12/13/2010	0.552
12/14/2010	0.552
12/15/2010	0.795
12/16/2010	0.795
12/17/2010	0.795
12/18/2010	0.795
12/19/2010	0.795
12/20/2010	0.795
12/21/2010	0.795
12/22/2010	0.795
12/23/2010	0.795
12/24/2010	0.795
12/25/2010	0.795
12/26/2010	0.795
12/27/2010	0.795
12/28/2010	0.795
12/29/2010	0.795
12/30/2010	0.795
12/31/2010	0.795
1/1/2011	0.795
1/2/2011	0.795
1/3/2011	0.795
1/4/2011	0.795
1/5/2011	0.795
1/6/2011	0.795
1/7/2011	0.795
1/8/2011	0.795
1/9/2011	0.795
1/10/2011	0.795
1/11/2011	0.795
1/12/2011	0.795
1/13/2011	0.795
1/14/2011	0.795
1/15/2011	0.795
1/16/2011	0.795
1/17/2011	0.795
1/18/2011	0.795
1/19/2011	0.795
1/20/2011	0.795
1/21/2011	0.795
1/22/2011	0.795
1/23/2011	0.795
1/24/2011	0.795
1/25/2011	0.795
1/26/2011	0.795
1/27/2011	0.795
1/28/2011	0.795
1/29/2011	0.795
1/30/2011	0.795
1/31/2011	0.795
2/1/2011	0.795
2/2/2011	0.795
2/3/2011	0.795
2/4/2011	0.795
2/5/2011	0.795
2/6/2011	0.795
2/7/2011	0.795
2/8/2011	0.795
2/9/2011	0.795
2/10/2011	0.795
2/11/2011	0.795
2/12/2011	0.795
2/13/2011	0.795
2/14/2011	0.795
2/15/2011	0.795
2/16/2011	0.795
2/17/2011	0.795
2/18/2011	0.795
2/19/2011	0.795
2/20/2011	0.795
2/21/2011	0.795
2/22/2011	0.795
2/23/2011	0.795
2/24/2011	0.795
2/25/2011	0.795
2/26/2011	0.795
2/27/2011	0.795
2/28/2011	0.795
3/1/2011	0.795
3/2/2011	0.795
3/3/2011	0.795
3/4/2011	0.795
3/5/2011	0.795
3/6/2011	0.795
3/7/2011	0.795
3/8/2011	0.795
3/9/2011	0.795
3/10/2011	0.795
3/11/2011	0.795
3/12/2011	0.795
3/13/2011	0.795
3/14/2011	0.795
3/15/2011	1.12
3/16/2011	1.12
3/17/2011	1.12
3/18/2011	1.12
3/19/2011	1.12
3/20/2011	1.12
3/21/2011	1.12
3/22/2011	1.12
3/23/2011	1.12
3/24/2011	1.12
3/25/2011	1.12
3/26/2011	1.12
3/27/2011	1.12
3/28/2011	1.12
3/29/2011	1.12
3/30/2011	1.12
3/31/2011	1.12
4/1/2011	1.12
4/2/2011	1.12
4/3/2011	1.12
4/4/2011	1.12
4/5/2011	1.12
4/6/2011	1.12
4/7/2011	1.12
4/8/2011	1.12
4/9/2011	1.12
4/10/2011	1.12
4/11/2011	1.12
4/12/2011	1.12
4/13/2011	1.12
4/14/2011	1.12
4/15/2011	1.12
4/16/2011	1.12
4/17/2011	1.12
4/18/2011	1.12
4/19/2011	1.12
4/20/2011	1.12
4/21/2011	1.12
4/22/2011	1.12
4/23/2011	1.12
4/24/2011	1.12
4/25/2011	1.12
4/26/2011	1.12
4/27/2011	1.12
4/28/2011	1.12
4/29/2011	1.12
4/30/2011	1.12
5/1/2011	1.12
5/2/2011	1.12
5/3/2011	1.12
5/4/2011	1.12
5/5/2011	1.12
5/6/2011	1.12
5/7/2011	1.12
5/8/2011	1.12
5/9/2011	1.12
5/10/2011	1.12
5/11/2011	1.12
5/12/2011	1.12
5/13/2011	1.12
5/14/2011	1.12
5/15/2011	1.12
5/16/2011	1.12
5/17/2011	1.12
5/18/2011	1.12
5/19/2011	1.12
5/20/2011	1.12
5/21/2011	1.12
5/22/2011	1.12
5/23/2011	1.12
5/24/2011	1.12
5/25/2011	1.12
5/26/2011	1.12
5/27/2011	1.12
5/28/2011	1.12
5/29/2011	1.12
5/30/2011	1.12
5/31/2011	1.12
6/1/2011	1.12
6/2/2011	1.12
6/3/2011	1.12
6/4/2011	1.12
6/5/2011	1.12
6/6/2011	1.12
6/7/2011	1.12
6/8/2011	1.12
6/9/2011	1.12
6/10/2011	1.12
6/11/2011	1.12
6/12/2011	1.12
6/13/2011	1.12
6/14/2011	1.12
6/15/2011	1.12
6/16/2011	1.484
6/17/2011	1.484
6/18/2011	1.484
6/19/2011	1.484
6/20/2011	1.484
6/21/2011	1.484
6/22/2011	1.484
6/23/2011	1.484
6/24/2011	1.484
6/25/2011	1.484
6/26/2011	1.484
6/27/2011	1.484
6/28/2011	1.484
6/29/2011	1.484
6/30/2011	1.484
7/1/2011	1.484
7/2/2011	1.484
7/3/2011	1.484
7/4/2011	1.484
7/5/2011	1.484
7/6/2011	1.484
7/7/2011	1.484
7/8/2011	1.484
7/9/2011	1.484
7/10/2011	1.484
7/11/2011	1.484
7/12/2011	1.484
7/13/2011	1.484
7/14/2011	1.484
7/15/2011	1.484
7/16/2011	1.484
7/17/2011	1.484
7/18/2011	1.484
7/19/2011	1.484
7/20/2011	1.484
7/21/2011	1.484
7/22/2011	1.484
7/23/2011	1.484
7/24/2011	1.484
7/25/2011	1.484
7/26/2011	1.484
7/27/2011	1.484
7/28/2011	1.484
7/29/2011	1.484
7/30/2011	1.484
7/31/2011	1.484
8/1/2011	1.484
8/2/2011	1.484
8/3/2011	1.484
8/4/2011	1.484
8/5/2011	1.484
8/6/2011	1.484
8/7/2011	1.484
8/8/2011	1.484
8/9/2011	1.484
8/10/2011	1.484
8/11/2011	1.484
8/12/2011	1.484
8/13/2011	1.484
8/14/2011	1.484
8/15/2011	1.484
8/16/2011	1.484
8/17/2011	1.484
8/18/2011	1.484
8/19/2011	1.484
8/20/2011	1.484
8/21/2011	1.484
8/22/2011	1.484
8/23/2011	1.484
8/24/2011	1.484
8/25/2011	1.484
8/26/2011	1.484
8/27/2011	1.484
8/28/2011	1.484
8/29/2011	1.484
8/30/2011	1.484
8/31/2011	1.484
9/1/2011	1.484
9/2/2011	1.484
9/3/2011	1.484
9/4/2011	1.484
9/5/2011	1.484
9/6/2011	1.484
9/7/2011	1.484
9/8/2011	1.484
9/9/2011	1.484
9/10/2011	1.484
9/11/2011	1.484
9/12/2011	1.484
9/13/2011	1.484
9/14/2011	1.484
9/15/2011	1.84
9/16/2011	1.84
9/17/2011	1.84
9/18/2011	1.84
9/19/2011	1.84
9/20/2011	1.84
9/21/2011	1.84
9/22/2011	1.84
9/23/2011	1.84
9/24/2011	1.84
9/25/2011	1.84
9/26/2011	1.84
9/27/2011	1.84
9/28/2011	1.84
9/29/2011	1.84
9/30/2011	1.84
10/1/2011	1.84
10/2/2011	1.84
10/3/2011	1.84
10/4/2011	1.84
10/5/2011	1.84
10/6/2011	1.84
10/7/2011	1.84
10/8/2011	1.84
10/9/2011	1.84
10/10/2011	1.84
10/11/2011	1.84
10/12/2011	1.84
10/13/2011	1.84
10/14/2011	1.84
10/15/2011	1.84
10/16/2011	1.84
10/17/2011	1.84
10/18/2011	1.84
10/19/2011	1.84
10/20/2011	1.84
10/21/2011	1.84
10/22/2011	1.84
10/23/2011	1.84
10/24/2011	1.84
10/25/2011	1.84
10/26/2011	1.84
10/27/2011	1.84
10/28/2011	1.84
10/29/2011	1.84
10/30/2011	1.84
10/31/2011	1.84
11/1/2011	1.84
11/2/2011	1.84
11/3/2011	1.84
11/4/2011	1.84
11/5/2011	1.84
11/6/2011	1.84
11/7/2011	1.84
11/8/2011	1.84
11/9/2011	1.84
11/10/2011	1.84
11/11/2011	1.84
11/12/2011	1.84
11/13/2011	1.84
11/14/2011	1.84
11/15/2011	1.84
11/16/2011	1.84
11/17/2011	1.84
11/18/2011	1.84
11/19/2011	1.84
11/20/2011	1.84
11/21/2011	1.84
11/22/2011	1.84
11/23/2011	1.84
11/24/2011	1.84
11/25/2011	1.84
11/26/2011	1.84
11/27/2011	1.84
11/28/2011	1.84
11/29/2011	1.84
11/30/2011	1.84
12/1/2011	1.84
12/2/2011	1.84
12/3/2011	1.84
12/4/2011	1.84
12/5/2011	1.84
12/6/2011	1.84
12/7/2011	1.84
12/8/2011	1.84
12/9/2011	1.84
12/10/2011	1.84
12/11/2011	1.84
12/12/2011	1.84
12/13/2011	1.84
12/14/2011	1.84
12/15/2011	1.84
12/16/2011	1.84
12/17/2011	1.84
12/18/2011	1.84
12/19/2011	1.84
12/20/2011	1.84
12/21/2011	2.027
12/22/2011	2.027
12/23/2011	2.027
12/24/2011	2.027
12/25/2011	2.027
12/26/2011	2.027
12/27/2011	2.027
12/28/2011	2.027
12/29/2011	2.027
12/30/2011	2.027
12/31/2011	2.027
1/1/2012	2.027
1/2/2012	2.027
1/3/2012	2.027
1/4/2012	2.027
1/5/2012	2.027
1/6/2012	2.027
1/7/2012	2.027
1/8/2012	2.027
1/9/2012	2.027
1/10/2012	2.027
1/11/2012	2.027
1/12/2012	2.027
1/13/2012	2.027
1/14/2012	2.027
1/15/2012	2.027
1/16/2012	2.027
1/17/2012	2.027
1/18/2012	2.027
1/19/2012	2.027
1/20/2012	2.027
1/21/2012	2.027
1/22/2012	2.027
1/23/2012	2.027
1/24/2012	2.027
1/25/2012	2.027
1/26/2012	2.027
1/27/2012	2.027
1/28/2012	2.027
1/29/2012	2.027
1/30/2012	2.027
1/31/2012	2.027
2/1/2012	2.027
2/2/2012	2.027
2/3/2012	2.027
2/4/2012	2.027
2/5/2012	2.027
2/6/2012	2.027
2/7/2012	2.027
2/8/2012	2.027
2/9/2012	2.027
2/10/2012	2.027
2/11/2012	2.027
2/12/2012	2.027
2/13/2012	2.027
2/14/2012	2.027
2/15/2012	2.027
2/16/2012	2.027
2/17/2012	2.027
2/18/2012	2.027
2/19/2012	2.027
2/20/2012	2.027
2/21/2012	2.027
2/22/2012	2.027
2/23/2012	2.027
2/24/2012	2.027
2/25/2012	2.027
2/26/2012	2.027
2/27/2012	2.027
2/28/2012	2.027
2/29/2012	2.027
3/1/2012	2.027
3/2/2012	2.027
3/3/2012	2.027
3/4/2012	2.027
3/5/2012	2.027
3/6/2012	2.027
3/7/2012	2.027
3/8/2012	2.027
3/9/2012	2.027
3/10/2012	2.027
3/11/2012	2.027
3/12/2012	2.027
3/13/2012	2.027
3/14/2012	2.027
3/15/2012	2.027
3/16/2012	2.027
3/17/2012	2.027
3/18/2012	2.027
3/19/2012	2.027
3/20/2012	2.027
3/21/2012	2.027
3/22/2012	2.027
3/23/2012	2.027
3/24/2012	2.027
3/25/2012	2.027
3/26/2012	2.027
3/27/2012	2.027
3/28/2012	2.027
3/29/2012	2.027
3/30/2012	2.027
3/31/2012	2.027
4/1/2012	2.027
4/2/2012	2.027
4/3/2012	2.027
4/4/2012	2.027
4/5/2012	2.027
4/6/2012	2.027
4/7/2012	2.027
4/8/2012	2.027
4/9/2012	2.027
4/10/2012	2.027
4/11/2012	2.027
4/12/2012	2.027
4/13/2012	2.027
4/14/2012	2.027
4/15/2012	2.027
4/16/2012	2.027
4/17/2012	2.027
4/18/2012	2.027
4/19/2012	2.027
4/20/2012	2.027
4/21/2012	2.027
4/22/2012	2.027
4/23/2012	2.027
4/24/2012	2.027
4/25/2012	2.027
4/26/2012	2.027
4/27/2012	2.027
4/28/2012	2.027
4/29/2012	2.027
4/30/2012	2.027
5/1/2012	2.027
5/2/2012	2.027
5/3/2012	2.027
5/4/2012	2.027
5/5/2012	2.027
5/6/2012	2.027
5/7/2012	2.027
5/8/2012	2.969
5/9/2012	2.969
5/10/2012	2.969
5/11/2012	2.969
5/12/2012	2.969
5/13/2012	2.969
5/14/2012	2.969
5/15/2012	2.969
5/16/2012	2.969
5/17/2012	2.969
5/18/2012	2.969
5/19/2012	2.969
5/20/2012	2.969
5/21/2012	2.969
5/22/2012	2.969
5/23/2012	2.969
5/24/2012	2.969
5/25/2012	2.969
5/26/2012	2.969
5/27/2012	2.969
5/28/2012	2.969
5/29/2012	2.969
5/30/2012	2.969
5/31/2012	2.969
6/1/2012	2.969
6/2/2012	2.969
6/3/2012	2.969
6/4/2012	2.969
6/5/2012	2.969
6/6/2012	2.969
6/7/2012	2.969
6/8/2012	2.969
6/9/2012	2.969
6/10/2012	2.969
6/11/2012	2.969
6/12/2012	2.969
6/13/2012	2.969
6/14/2012	2.969
6/15/2012	2.969
6/16/2012	2.969
6/17/2012	2.969
6/18/2012	2.969
6/19/2012	2.969
6/20/2012	2.969
6/21/2012	2.969
6/22/2012	2.969
6/23/2012	2.969
6/24/2012	2.969
6/25/2012	2.969
6/26/2012	2.969
6/27/2012	2.969
6/28/2012	2.969
6/29/2012	2.969
6/30/2012	2.969
7/1/2012	2.969
7/2/2012	2.969
7/3/2012	2.969
7/4/2012	2.969
7/5/2012	2.969
7/6/2012	2.969
7/7/2012	2.969
7/8/2012	2.969
7/9/2012	2.969
7/10/2012	2.969
7/11/2012	2.969
7/12/2012	2.969
7/13/2012	2.969
7/14/2012	2.969
7/15/2012	2.969
7/16/2012	2.969
7/17/2012	2.969
7/18/2012	2.969
7/19/2012	2.969
7/20/2012	2.969
7/21/2012	2.969
7/22/2012	2.969
7/23/2012	2.969
7/24/2012	2.969
7/25/2012	2.969
7/26/2012	2.969
7/27/2012	2.969
7/28/2012	2.969
7/29/2012	2.969
7/30/2012	2.969
7/31/2012	2.969
8/1/2012	2.969
8/2/2012	2.969
8/3/2012	2.969
8/4/2012	2.969
8/5/2012	2.969
8/6/2012	2.969
8/7/2012	2.969
8/8/2012	2.969
8/9/2012	2.969
8/10/2012	2.969
8/11/2012	2.969
8/12/2012	2.969
8/13/2012	2.969
8/14/2012	2.969
8/15/2012	2.969
8/16/2012	2.969
8/17/2012	2.969
8/18/2012	2.969
8/19/2012	2.969
8/20/2012	2.969
8/21/2012	2.969
8/22/2012	2.969
8/23/2012	2.969
8/24/2012	2.969
8/25/2012	2.969
8/26/2012	2.969
8/27/2012	2.969
8/28/2012	2.969
8/29/2012	2.969
8/30/2012	2.969
8/31/2012	2.969
9/1/2012	2.969
9/2/2012	2.969
9/3/2012	2.969
9/4/2012	2.969
9/5/2012	2.969
9/6/2012	2.969
9/7/2012	2.969
9/8/2012	2.969
9/9/2012	2.969
9/10/2012	2.969
9/11/2012	2.969
9/12/2012	2.969
9/13/2012	2.969
9/14/2012	2.969
9/15/2012	2.969
9/16/2012	2.969
9/17/2012	2.969
9/18/2012	2.969
9/19/2012	2.969
9/20/2012	2.969
9/21/2012	2.969
9/22/2012	2.969
9/23/2012	2.969
9/24/2012	2.969
9/25/2012	2.969
9/26/2012	2.969
9/27/2012	2.969
9/28/2012	2.969
9/29/2012	2.969
9/30/2012	2.969
10/1/2012	2.969
10/2/2012	2.969
10/3/2012	2.969
10/4/2012	2.969
10/5/2012	2.969
10/6/2012	2.969
10/7/2012	2.969
10/8/2012	2.969
10/9/2012	2.969
10/10/2012	2.969
10/11/2012	2.969
10/12/2012	2.969
10/13/2012	2.969
10/14/2012	2.969
10/15/2012	2.969
10/16/2012	2.969
10/17/2012	2.969
10/18/2012	2.969
10/19/2012	2.969
10/20/2012	2.969
10/21/2012	2.969
10/22/2012	2.969
10/23/2012	2.969
10/24/2012	2.969
10/25/2012	2.969
10/26/2012	2.969
10/27/2012	2.969
10/28/2012	2.969
10/29/2012	2.969
10/30/2012	2.969
10/31/2012	2.969
11/1/2012	2.969
11/2/2012	2.969
11/3/2012	2.969
11/4/2012	2.969
11/5/2012	2.969
11/6/2012	2.969
11/7/2012	2.969
11/8/2012	2.969
11/9/2012	2.969
11/10/2012	2.969
11/11/2012	2.969
11/12/2012	2.969
11/13/2012	2.969
11/14/2012	2.969
11/15/2012	2.969
11/16/2012	2.969
11/17/2012	2.969
11/18/2012	2.969
11/19/2012	2.969
11/20/2012	2.969
11/21/2012	2.969
11/22/2012	2.969
11/23/2012	2.969
11/24/2012	2.969
11/25/2012	2.969
11/26/2012	2.969
11/27/2012	2.969
11/28/2012	2.969
11/29/2012	2.969
11/30/2012	2.969
12/1/2012	2.969
12/2/2012	2.969
12/3/2012	2.969
12/4/2012	2.969
12/5/2012	2.969
12/6/2012	2.969
12/7/2012	2.969
12/8/2012	2.969
12/9/2012	2.969
12/10/2012	2.969
12/11/2012	2.969
12/12/2012	2.969
12/13/2012	2.969
12/14/2012	2.969
12/15/2012	2.969
12/16/2012	2.969
12/17/2012	2.969
12/18/2012	2.969
12/19/2012	2.969
12/20/2012	2.969
12/21/2012	2.969
12/22/2012	2.969
12/23/2012	2.969
12/24/2012	2.969
12/25/2012	2.969
12/26/2012	2.969
12/27/2012	2.969
12/28/2012	2.969
12/29/2012	2.969
12/30/2012	2.969
12/31/2012	2.969
1/1/2013	2.969
1/2/2013	2.969
1/3/2013	2.969
1/4/2013	2.969
1/5/2013	2.969
1/6/2013	2.969
1/7/2013	2.969
1/8/2013	2.969
1/9/2013	2.969
1/10/2013	2.969
1/11/2013	2.969
1/12/2013	2.969
1/13/2013	2.969
1/14/2013	2.969
1/15/2013	2.969
1/16/2013	2.969
1/17/2013	2.969
1/18/2013	2.969
1/19/2013	2.969
1/20/2013	2.969
1/21/2013	2.969
1/22/2013	2.969
1/23/2013	2.969
1/24/2013	2.969
1/25/2013	2.969
1/26/2013	2.969
1/27/2013	2.969
1/28/2013	2.969
1/29/2013	2.969
1/30/2013	2.969
1/31/2013	2.969
2/1/2013	2.969
2/2/2013	2.969
2/3/2013	2.969
2/4/2013	2.969
2/5/2013	2.969
2/6/2013	2.969
2/7/2013	2.969
2/8/2013	2.969
2/9/2013	2.969
2/10/2013	2.969
2/11/2013	2.969
2/12/2013	2.969
2/13/2013	2.969
2/14/2013	2.969
2/15/2013	2.969
2/16/2013	2.969
2/17/2013	2.969
2/18/2013	2.969
2/19/2013	2.969
2/20/2013	2.969
2/21/2013	2.969
2/22/2013	2.969
2/23/2013	2.969
2/24/2013	2.969
2/25/2013	2.969
2/26/2013	2.969
2/27/2013	2.969
2/28/2013	2.969
3/1/2013	2.969
3/2/2013	2.969
3/3/2013	2.969
3/4/2013	2.969
3/5/2013	2.969
3/6/2013	2.969
3/7/2013	2.969
3/8/2013	2.969
3/9/2013	2.969
3/10/2013	2.969
3/11/2013	2.969
3/12/2013	2.969
3/13/2013	2.969
3/14/2013	2.969
3/15/2013	2.969
3/16/2013	2.969
3/17/2013	2.969
3/18/2013	2.969
3/19/2013	2.969
3/20/2013	2.969
3/21/2013	2.969
3/22/2013	2.969
3/23/2013	2.969
3/24/2013	2.969
3/25/2013	2.969
3/26/2013	2.969
3/27/2013	2.969
3/28/2013	2.969
3/29/2013	2.969
3/30/2013	2.969
3/31/2013	2.969
4/1/2013	2.969
4/2/2013	2.969
4/3/2013	2.969
4/4/2013	2.969
4/5/2013	2.969
4/6/2013	2.969
4/7/2013	2.969
4/8/2013	2.969
4/9/2013	2.969
4/10/2013	2.969
4/11/2013	2.969
4/12/2013	2.969
4/13/2013	2.969
4/14/2013	2.969
4/15/2013	2.969
4/16/2013	2.969
4/17/2013	2.969
4/18/2013	2.969
4/19/2013	2.969
4/20/2013	2.969
4/21/2013	2.969
4/22/2013	2.969
4/23/2013	2.969
4/24/2013	2.969
4/25/2013	2.969
4/26/2013	2.969
4/27/2013	2.969
4/28/2013	2.969
4/29/2013	2.969
4/30/2013	2.969
5/1/2013	2.969
5/2/2013	2.969
5/3/2013	2.969
5/4/2013	2.969
5/5/2013	2.969
5/6/2013	2.969
5/7/2013	1.5
5/8/2013	1.5
5/9/2013	1.5
5/10/2013	1.5
5/11/2013	1.5
5/12/2013	1.5
5/13/2013	1.5
5/14/2013	1.5
5/15/2013	1.5
5/16/2013	1.5
5/17/2013	1.5
5/18/2013	1.5
5/19/2013	1.5
5/20/2013	1.5
5/21/2013	1.5
5/22/2013	1.5
5/23/2013	1.5
5/24/2013	1.5
5/25/2013	1.5
5/26/2013	1.5
5/27/2013	1.5
5/28/2013	1.5
5/29/2013	1.5
5/30/2013	1.5
5/31/2013	1.5
6/1/2013	1.5
6/2/2013	1.5
6/3/2013	1.5
6/4/2013	1.5
6/5/2013	1.5
6/6/2013	1.5
6/7/2013	1.5
6/8/2013	1.5
6/9/2013	1.5
6/10/2013	1.5
6/11/2013	1.5
6/12/2013	1.5
6/13/2013	1.5
6/14/2013	1.5
6/15/2013	1.5
6/16/2013	1.5
6/17/2013	1.5
6/18/2013	1.5
6/19/2013	1.5
6/20/2013	1.5
6/21/2013	1.5
6/22/2013	1.5
6/23/2013	1.5
6/24/2013	1.5
6/25/2013	1.5
6/26/2013	1.5
6/27/2013	1.5
6/28/2013	1.5
6/29/2013	1.5
6/30/2013	1.5
7/1/2013	1.5
7/2/2013	1.5
7/3/2013	1.5
7/4/2013	1.5
7/5/2013	1.5
7/6/2013	1.5
7/7/2013	1.5
7/8/2013	1.5
7/9/2013	1.5
7/10/2013	1.5
7/11/2013	1.5
7/12/2013	1.5
7/13/2013	1.5
7/14/2013	1.5
7/15/2013	1.5
7/16/2013	1.5
7/17/2013	1.5
7/18/2013	1.5
7/19/2013	1.5
7/20/2013	1.5
7/21/2013	1.5
7/22/2013	1.5
7/23/2013	1.5
7/24/2013	1.5
7/25/2013	1.5
7/26/2013	1.5
7/27/2013	1.5
7/28/2013	1.5
7/29/2013	1.5
7/30/2013	1.5
7/31/2013	1.5
8/1/2013	1.5
8/2/2013	1.5
8/3/2013	1.5
8/4/2013	1.5
8/5/2013	1.5
8/6/2013	1.5
8/7/2013	1.5
8/8/2013	1.5
8/9/2013	1.5
8/10/2013	1.5
8/11/2013	1.5
8/12/2013	1.5
8/13/2013	1.5
8/14/2013	1.5
8/15/2013	1.5
8/16/2013	1.5
8/17/2013	1.5
8/18/2013	1.5
8/19/2013	1.5
8/20/2013	1.5
8/21/2013	1.5
8/22/2013	1.5
8/23/2013	1.5
8/24/2013	1.5
8/25/2013	1.5
8/26/2013	1.5
8/27/2013	1.5
8/28/2013	1.5
8/29/2013	1.5
8/30/2013	1.5
8/31/2013	1.5
9/1/2013	1.5
9/2/2013	1.5
9/3/2013	1.5
9/4/2013	1.5
9/5/2013	1.5
9/6/2013	1.5
9/7/2013	1.5
9/8/2013	1.5
9/9/2013	1.5
9/10/2013	1.5
9/11/2013	1.5
9/12/2013	1.5
9/13/2013	1.5
9/14/2013	1.5
9/15/2013	1.5
9/16/2013	1.5
9/17/2013	1.5
9/18/2013	1.5
9/19/2013	1.5
9/20/2013	1.5
9/21/2013	1.5
9/22/2013	1.5
9/23/2013	1.5
9/24/2013	1.5
9/25/2013	1.5
9/26/2013	1.5
9/27/2013	1.5
9/28/2013	1.5
9/29/2013	1.5
9/30/2013	1.5
10/1/2013	1.5
10/2/2013	1.5
10/3/2013	1.5
10/4/2013	1.5
10/5/2013	1.5
10/6/2013	1.5
10/7/2013	1.5
10/8/2013	1.5
10/9/2013	1.5
10/10/2013	1.5
10/11/2013	1.5
10/12/2013	1.5
10/13/2013	1.5
10/14/2013	1.5
10/15/2013	1.5
10/16/2013	1.5
10/17/2013	1.5
10/18/2013	1.5
10/19/2013	1.5
10/20/2013	1.5
10/21/2013	1.5
10/22/2013	1.5
10/23/2013	1.5
10/24/2013	1.5
10/25/2013	1.5
10/26/2013	1.5
10/27/2013	1.5
10/28/2013	1.5
10/29/2013	1.5
10/30/2013	1.5
10/31/2013	1.5
11/1/2013	1.5
11/2/2013	1.5
11/3/2013	1.5
11/4/2013	1.5
11/5/2013	1.5
11/6/2013	1.5
11/7/2013	1.5
11/8/2013	1.5
11/9/2013	1.5
11/10/2013	1.5
11/11/2013	1.5
11/12/2013	1.5
11/13/2013	1.5
11/14/2013	1.5
11/15/2013	1.5
11/16/2013	1.5
11/17/2013	1.5
11/18/2013	1.5
11/19/2013	1.5
11/20/2013	1.5
11/21/2013	1.5
11/22/2013	1.5
11/23/2013	1.5
11/24/2013	1.5
11/25/2013	1.5
11/26/2013	1.5
11/27/2013	1.5
11/28/2013	1.5
11/29/2013	1.5
11/30/2013	1.5
12/1/2013	1.5
12/2/2013	1.5
12/3/2013	1.5
12/4/2013	1.5
12/5/2013	1.5
12/6/2013	1.5
12/7/2013	1.5
12/8/2013	1.5
12/9/2013	1.5
12/10/2013	1.5
12/11/2013	1.5
12/12/2013	1.5
12/13/2013	1.5
12/14/2013	1.5
12/15/2013	1.5
12/16/2013	1.5
12/17/2013	1.5
12/18/2013	1.5
12/19/2013	1.5
12/20/2013	1.5
12/21/2013	1.5
12/22/2013	1.5
12/23/2013	1.5
12/24/2013	1.5
12/25/2013	1.5
12/26/2013	1.5
12/27/2013	1.5
12/28/2013	1.5
12/29/2013	1.5
12/30/2013	1.5
12/31/2013	1.5
1/1/2014	1.5
1/2/2014	1.5
1/3/2014	1.5
1/4/2014	1.5
1/5/2014	1.5
1/6/2014	1.5
1/7/2014	1.5
1/8/2014	1.5
1/9/2014	1.5
1/10/2014	1.5
1/11/2014	1.5
1/12/2014	1.5
1/13/2014	1.5
1/14/2014	1.5
1/15/2014	1.5
1/16/2014	1.5
1/17/2014	1.5
1/18/2014	1.5
1/19/2014	1.5
1/20/2014	1.5
1/21/2014	1.5
1/22/2014	1.5
1/23/2014	1.5
1/24/2014	1.5
1/25/2014	1.5
1/26/2014	1.5
1/27/2014	1.5
1/28/2014	1.5
1/29/2014	1.5
1/30/2014	1.5
1/31/2014	1.5
2/1/2014	1.5
2/2/2014	1.5
2/3/2014	1.5
2/4/2014	1.5
2/5/2014	1.5
2/6/2014	1.5
2/7/2014	1.5
2/8/2014	1.5
2/9/2014	1.5
2/10/2014	1.5
2/11/2014	1.5
2/12/2014	1.5
2/13/2014	1.5
2/14/2014	1.5
2/15/2014	1.5
2/16/2014	1.5
2/17/2014	1.5
2/18/2014	1.5
2/19/2014	1.5
2/20/2014	1.5
2/21/2014	1.5
2/22/2014	1.5
2/23/2014	1.5
2/24/2014	1.5
2/25/2014	1.5
2/26/2014	1.5
2/27/2014	1.5
2/28/2014	1.5
3/1/2014	1.5
3/2/2014	1.5
3/3/2014	1.5
3/4/2014	1.5
3/5/2014	1.5
3/6/2014	1.5
3/7/2014	1.5
3/8/2014	1.5
3/9/2014	1.5
3/10/2014	1.5
3/11/2014	1.5
3/12/2014	1.5
3/13/2014	1.5
3/14/2014	1.5
3/15/2014	1.5
3/16/2014	1.5
3/17/2014	1.5
3/18/2014	1.5
3/19/2014	1.5
3/20/2014	1.5
3/21/2014	1.5
3/22/2014	1.5
3/23/2014	1.5
3/24/2014	1.5
3/25/2014	1.5
3/26/2014	1.5
3/27/2014	1.5
3/28/2014	1.5
3/29/2014	1.5
3/30/2014	1.5
3/31/2014	1.5
4/1/2014	1.5
4/2/2014	1.5
4/3/2014	1.5
4/4/2014	1.5
4/5/2014	1.5
4/6/2014	1.5
4/7/2014	1.5
4/8/2014	1.5
4/9/2014	1.5
4/10/2014	1.5
4/11/2014	1.5
4/12/2014	1.5
4/13/2014	1.5
4/14/2014	1.5
4/15/2014	1.5
4/16/2014	1.5
4/17/2014	1.5
4/18/2014	1.5
4/19/2014	1.5
4/20/2014	1.5
4/21/2014	1.5
4/22/2014	1.5
4/23/2014	1.5
4/24/2014	1.5
4/25/2014	1.5
4/26/2014	1.5
4/27/2014	1.5
4/28/2014	1.5
4/29/2014	1.5
4/30/2014	1.5
5/1/2014	1.5
5/2/2014	1.5
5/3/2014	1.5
5/4/2014	1.5
5/5/2014	1.5
5/6/2014	1.5
5/7/2014	1.5
5/8/2014	1.5
5/9/2014	1.5
5/10/2014	1.5
5/11/2014	1.5
5/12/2014	1.5
5/13/2014	1.5
5/14/2014	1.5
5/15/2014	1.5
5/16/2014	1.5
5/17/2014	1.5
5/18/2014	1.5
5/19/2014	1.5
5/20/2014	1.5
5/21/2014	1.5
5/22/2014	1.5
5/23/2014	1.5
5/24/2014	1.5
5/25/2014	1.5
5/26/2014	1.5
5/27/2014	1.5
5/28/2014	1.5
5/29/2014	1.5
5/30/2014	1.5
5/31/2014	1.5
6/1/2014	1.5
6/2/2014	1.5
6/3/2014	1.5
6/4/2014	1.5
6/5/2014	1.5
6/6/2014	1.5
6/7/2014	1.5
6/8/2014	1.5
6/9/2014	1.5
6/10/2014	1.5
6/11/2014	1.5
6/12/2014	1.5
6/13/2014	1.5
6/14/2014	1.5
6/15/2014	1.5
6/16/2014	1.5
6/17/2014	1.5
6/18/2014	1.5
6/19/2014	1.5
6/20/2014	1.5
6/21/2014	1.5
6/22/2014	1.5
6/23/2014	1.5
6/24/2014	1.5
6/25/2014	1.5
6/26/2014	1.5
6/27/2014	1.5
6/28/2014	1.5
6/29/2014	1.5
6/30/2014	1.5
7/1/2014	1.5
7/2/2014	1.5
7/3/2014	1.5
7/4/2014	1.5
7/5/2014	1.5
7/6/2014	1.5
7/7/2014	1.5
7/8/2014	1.5
7/9/2014	1.5
7/10/2014	1.5
7/11/2014	1.5
7/12/2014	1.5
7/13/2014	1.5
7/14/2014	1.5
7/15/2014	1.5
7/16/2014	1.5
7/17/2014	1.5
7/18/2014	1.5
7/19/2014	1.5
7/20/2014	1.5
7/21/2014	1.5
7/22/2014	1.5
7/23/2014	1.5
7/24/2014	1.5
7/25/2014	1.5
7/26/2014	1.5
7/27/2014	1.5
7/28/2014	1.5
7/29/2014	1.5
7/30/2014	1.5
7/31/2014	1.5
8/1/2014	1.5
8/2/2014	1.5
8/3/2014	1.5
8/4/2014	1.5
8/5/2014	1.5
8/6/2014	1.5
8/7/2014	1.5
8/8/2014	1.5
8/9/2014	1.5
8/10/2014	1.5
8/11/2014	1.5
8/12/2014	1.5
8/13/2014	1.5
8/14/2014	1.5
8/15/2014	1.5
8/16/2014	1.5
8/17/2014	1.5
8/18/2014	1.5
8/19/2014	1.5
8/20/2014	1.5
8/21/2014	1.5
8/22/2014	1.5
8/23/2014	1.5
8/24/2014	1.5
8/25/2014	1.5
8/26/2014	1.5
8/27/2014	1.5
8/28/2014	1.5
8/29/2014	1.5
8/30/2014	1.5
8/31/2014	1.5
9/1/2014	1.5
9/2/2014	1.5
9/3/2014	1.5
9/4/2014	1.5
9/5/2014	1.5
9/6/2014	1.5
9/7/2014	1.5
9/8/2014	1.5
9/9/2014	1.5
9/10/2014	1.5
9/11/2014	1.5
9/12/2014	1.5
9/13/2014	1.5
9/14/2014	1.5
9/15/2014	1.5
9/16/2014	1.5
9/17/2014	1.5
9/18/2014	1.5
9/19/2014	1.5
9/20/2014	1.5
9/21/2014	1.5
9/22/2014	1.5
9/23/2014	1.5
9/24/2014	1.5
9/25/2014	1.5
9/26/2014	1.5
9/27/2014	1.5
9/28/2014	1.5
9/29/2014	1.5
9/30/2014	1.5
10/1/2014	1.5
10/2/2014	1.5
10/3/2014	1.5
10/4/2014	1.5
10/5/2014	1.5
10/6/2014	1.5
10/7/2014	1.5
10/8/2014	1.5
10/9/2014	1.5
10/10/2014	1.5
10/11/2014	1.5
10/12/2014	1.5
10/13/2014	1.5
10/14/2014	1.5
10/15/2014	1.5
10/16/2014	1.5
10/17/2014	1.5
10/18/2014	1.5
10/19/2014	1.5
10/20/2014	1.5
10/21/2014	1.5
10/22/2014	1.5
10/23/2014	1.5
10/24/2014	1.5
10/25/2014	1.5
10/26/2014	1.5
10/27/2014	1.5
10/28/2014	1.5
10/29/2014	1.5
10/30/2014	1.5
10/31/2014	1.5
11/1/2014	1.5
11/2/2014	1.5
11/3/2014	1.5
11/4/2014	1.5
11/5/2014	1.5
11/6/2014	1.5
11/7/2014	1.5
11/8/2014	1.5
11/9/2014	1.5
11/10/2014	1.5
11/11/2014	1.5
11/12/2014	1.5
11/13/2014	1.5
11/14/2014	1.5
11/15/2014	1.5
11/16/2014	1.5
11/17/2014	1.5
11/18/2014	1.5
11/19/2014	1.5
11/20/2014	1.5
11/21/2014	1.5
11/22/2014	1.5
11/23/2014	1.5
11/24/2014	1.5
11/25/2014	1.5
11/26/2014	1.5
11/27/2014	1.5
11/28/2014	1.5
11/29/2014	1.5
11/30/2014	1.5
12/1/2014	1.5
12/2/2014	1.5
12/3/2014	1.5
12/4/2014	1.5
12/5/2014	1.5
12/6/2014	1.5
12/7/2014	1.5
12/8/2014	1.5
12/9/2014	1.5
12/10/2014	1.5
12/11/2014	1.5
12/12/2014	1.5
12/13/2014	1.5
12/14/2014	1.5
12/15/2014	1.5
12/16/2014	1.5
12/17/2014	1.5
12/18/2014	1.5
12/19/2014	1.5
12/20/2014	1.5
12/21/2014	1.5
12/22/2014	1.5
12/23/2014	1.5
12/24/2014	1.5
12/25/2014	1.5
12/26/2014	1.5
12/27/2014	1.5
12/28/2014	1.5
12/29/2014	1.5
12/30/2014	1.5
12/31/2014	1.5
1/1/2015	1.5
1/2/2015	1.5
1/3/2015	1.5
1/4/2015	1.5
1/5/2015	1.5
1/6/2015	1.5
1/7/2015	1.5
1/8/2015	1.5
1/9/2015	1.5
1/10/2015	1.5
1/11/2015	1.5
1/12/2015	1.5
1/13/2015	1.5
1/14/2015	1.5
1/15/2015	1.5
1/16/2015	1.5
1/17/2015	1.5
1/18/2015	1.5
1/19/2015	1.5
1/20/2015	1.5
1/21/2015	1.5
1/22/2015	1.5
1/23/2015	1.5
1/24/2015	1.5
1/25/2015	1.5
1/26/2015	1.5
1/27/2015	1.5
1/28/2015	1.5
1/29/2015	1.5
1/30/2015	1.5
1/31/2015	1.5
2/1/2015	1.5
2/2/2015	1.5
2/3/2015	1.5
2/4/2015	1.5
2/5/2015	1.5
2/6/2015	1.5
2/7/2015	1.5
2/8/2015	1.5
2/9/2015	1.5
2/10/2015	1.5
2/11/2015	1.5
2/12/2015	1.5
2/13/2015	1.5
2/14/2015	1.5
2/15/2015	1.5
2/16/2015	1.5
2/17/2015	1.5
2/18/2015	1.5
2/19/2015	1.5
2/20/2015	1.5
2/21/2015	1.5
2/22/2015	1.5
2/23/2015	1.5
2/24/2015	1.5
2/25/2015	1.5
2/26/2015	1.5
2/27/2015	1.5
2/28/2015	1.5
3/1/2015	1.5
3/2/2015	1.5
3/3/2015	1.5
3/4/2015	1.5
3/5/2015	1.5
3/6/2015	1.5
3/7/2015	1.5
3/8/2015	1.5
3/9/2015	1.5
3/10/2015	1.5
3/11/2015	1.5
3/12/2015	1.5
3/13/2015	1.5
3/14/2015	1.5
3/15/2015	1.5
3/16/2015	1.5
3/17/2015	1.5
3/18/2015	1.5
3/19/2015	1.5
3/20/2015	1.5
3/21/2015	1.5
3/22/2015	1.5
3/23/2015	1.5
3/24/2015	1.5
3/25/2015	1.5
3/26/2015	1.5
3/27/2015	1.5
3/28/2015	1.5
3/29/2015	1.5
3/30/2015	1.5
3/31/2015	1.5
4/1/2015	1.5
4/2/2015	1.5
4/3/2015	1.5
4/4/2015	1.5
4/5/2015	1.5
4/6/2015	1.5
4/7/2015	1.5
4/8/2015	1.5
4/9/2015	1.5
4/10/2015	1.5
4/11/2015	1.5
4/12/2015	1.5
4/13/2015	1.5
4/14/2015	1.5
4/15/2015	1.5
4/16/2015	1.5
4/17/2015	1.5
4/18/2015	1.5
4/19/2015	1.5
4/20/2015	1.5
4/21/2015	1.5
4/22/2015	1.5
4/23/2015	1.5
4/24/2015	1.5
4/25/2015	1.5
4/26/2015	1.5
4/27/2015	1.5
4/28/2015	1.5
4/29/2015	1.5
4/30/2015	1.5
5/1/2015	1.5
5/2/2015	1.5
5/3/2015	1.5
5/4/2015	1.5
5/5/2015	7.643
5/6/2015	7.643
5/7/2015	7.643
5/8/2015	7.643
5/9/2015	7.643
5/10/2015	7.643
5/11/2015	7.643
5/12/2015	7.643
5/13/2015	7.643
5/14/2015	7.643
5/15/2015	7.643
5/16/2015	7.643
5/17/2015	7.643
5/18/2015	7.643
5/19/2015	7.643
5/20/2015	7.643
5/21/2015	7.643
5/22/2015	7.643
5/23/2015	7.643
5/24/2015	7.643
5/25/2015	7.643
5/26/2015	7.643
5/27/2015	7.643
5/28/2015	7.643
5/29/2015	7.643
5/30/2015	7.643
5/31/2015	7.643
6/1/2015	7.643
6/2/2015	7.643
6/3/2015	7.643
6/4/2015	7.643
6/5/2015	7.643
6/6/2015	7.643
6/7/2015	7.643
6/8/2015	7.643
6/9/2015	7.643
6/10/2015	7.643
6/11/2015	7.643
6/12/2015	7.643
6/13/2015	7.643
6/14/2015	7.643
6/15/2015	7.643
6/16/2015	7.643
6/17/2015	7.643
6/18/2015	7.643
6/19/2015	7.643
6/20/2015	7.643
6/21/2015	7.643
6/22/2015	7.643
6/23/2015	7.643
6/24/2015	7.643
6/25/2015	7.643
6/26/2015	7.643
6/27/2015	7.643
6/28/2015	7.643
6/29/2015	7.643
6/30/2015	7.643
7/1/2015	7.643
7/2/2015	7.643
7/3/2015	7.643
7/4/2015	7.643
7/5/2015	7.643
7/6/2015	7.643
7/7/2015	7.643
7/8/2015	7.643
7/9/2015	7.643
7/10/2015	7.643
7/11/2015	7.643
7/12/2015	7.643
7/13/2015	7.643
7/14/2015	7.643
7/15/2015	7.643
7/16/2015	7.643
7/17/2015	7.643
7/18/2015	7.643
7/19/2015	7.643
7/20/2015	7.643
7/21/2015	7.643
7/22/2015	7.643
7/23/2015	7.643
7/24/2015	7.643
7/25/2015	7.643
7/26/2015	7.643
7/27/2015	7.643
7/28/2015	7.643
7/29/2015	7.643
7/30/2015	7.643
7/31/2015	7.643
8/1/2015	7.643
8/2/2015	7.643
8/3/2015	7.643
8/4/2015	7.643
8/5/2015	7.643
8/6/2015	7.643
8/7/2015	7.643
8/8/2015	7.643
8/9/2015	7.643
8/10/2015	7.643
8/11/2015	7.643
8/12/2015	7.643
8/13/2015	7.643
8/14/2015	7.643
8/15/2015	7.643
8/16/2015	7.643
8/17/2015	7.643
8/18/2015	7.643
8/19/2015	7.643
8/20/2015	7.643
8/21/2015	7.643
8/22/2015	7.643
8/23/2015	7.643
8/24/2015	7.643
8/25/2015	7.643
8/26/2015	7.643
8/27/2015	7.643
8/28/2015	7.643
8/29/2015	7.643
8/30/2015	7.643
8/31/2015	7.643
9/1/2015	7.643
9/2/2015	7.643
9/3/2015	7.643
9/4/2015	7.643
9/5/2015	7.643
9/6/2015	7.643
9/7/2015	7.643
9/8/2015	7.643
9/9/2015	7.643
9/10/2015	7.643
9/11/2015	7.643
9/12/2015	7.643
9/13/2015	7.643
9/14/2015	7.643
9/15/2015	7.643
9/16/2015	7.643
9/17/2015	7.643
9/18/2015	7.643
9/19/2015	7.643
9/20/2015	7.643
9/21/2015	7.643
9/22/2015	7.643
9/23/2015	7.643
9/24/2015	7.643
9/25/2015	7.643
9/26/2015	7.643
9/27/2015	7.643
9/28/2015	7.643
9/29/2015	7.643
9/30/2015	7.643
10/1/2015	7.643
10/2/2015	7.643
10/3/2015	7.643
10/4/2015	7.643
10/5/2015	7.643
10/6/2015	7.643
10/7/2015	7.643
10/8/2015	7.643
10/9/2015	7.643
10/10/2015	7.643
10/11/2015	7.643
10/12/2015	7.643
10/13/2015	7.643
10/14/2015	7.643
10/15/2015	7.643
10/16/2015	7.643
10/17/2015	7.643
10/18/2015	7.643
10/19/2015	7.643
10/20/2015	7.643
10/21/2015	7.643
10/22/2015	7.643
10/23/2015	7.643
10/24/2015	7.643
10/25/2015	7.643
10/26/2015	7.643
10/27/2015	7.643
10/28/2015	7.643
10/29/2015	7.643
10/30/2015	7.643
10/31/2015	7.643
11/1/2015	7.643
11/2/2015	7.643
11/3/2015	7.643
11/4/2015	7.643
11/5/2015	7.643
11/6/2015	7.643
11/7/2015	7.643
11/8/2015	7.643
11/9/2015	7.643
11/10/2015	7.643
11/11/2015	7.643
11/12/2015	7.643
11/13/2015	7.643
11/14/2015	7.643
11/15/2015	7.643
11/16/2015	7.643
11/17/2015	7.643
11/18/2015	7.643
11/19/2015	7.643
11/20/2015	7.643
11/21/2015	7.643
11/22/2015	7.643
11/23/2015	7.643
11/24/2015	7.643
11/25/2015	7.643
11/26/2015	7.643
11/27/2015	7.643
11/28/2015	7.643
11/29/2015	7.643
11/30/2015	7.643
12/1/2015	7.643
12/2/2015	7.643
12/3/2015	7.643
12/4/2015	7.643
12/5/2015	7.643
12/6/2015	7.643
12/7/2015	7.643
12/8/2015	7.643
12/9/2015	7.643
12/10/2015	7.643
12/11/2015	7.643
12/12/2015	7.643
12/13/2015	7.643
12/14/2015	7.643
12/15/2015	7.643
12/16/2015	7.643
12/17/2015	7.643
12/18/2015	7.643
12/19/2015	7.643
12/20/2015	7.643
12/21/2015	7.643
12/22/2015	7.643
12/23/2015	7.643
12/24/2015	7.643
12/25/2015	7.643
12/26/2015	7.643
12/27/2015	7.643
12/28/2015	7.643
12/29/2015	7.643
12/30/2015	7.643
12/31/2015	7.643
1/1/2016	7.643
1/2/2016	7.643
1/3/2016	7.643
1/4/2016	7.643
1/5/2016	7.643
1/6/2016	7.643
1/7/2016	7.643
1/8/2016	7.643
1/9/2016	7.643
1/10/2016	7.643
1/11/2016	7.643
1/12/2016	7.643
1/13/2016	7.643
1/14/2016	7.643
1/15/2016	7.643
1/16/2016	7.643
1/17/2016	7.643
1/18/2016	7.643
1/19/2016	7.643
1/20/2016	7.643
1/21/2016	7.643
1/22/2016	7.643
1/23/2016	7.643
1/24/2016	7.643
1/25/2016	7.643
1/26/2016	7.643
1/27/2016	7.643
1/28/2016	7.643
1/29/2016	7.643
1/30/2016	7.643
1/31/2016	7.643
2/1/2016	7.643
2/2/2016	7.643
2/3/2016	7.643
2/4/2016	7.643
2/5/2016	7.643
2/6/2016	7.643
2/7/2016	7.643
2/8/2016	7.643
2/9/2016	7.643
2/10/2016	7.643
2/11/2016	7.643
2/12/2016	7.643
2/13/2016	7.643
2/14/2016	7.643
2/15/2016	7.643
2/16/2016	7.643
2/17/2016	7.643
2/18/2016	7.643
2/19/2016	7.643
2/20/2016	7.643
2/21/2016	7.643
2/22/2016	7.643
2/23/2016	7.643
2/24/2016	7.643
2/25/2016	7.643
2/26/2016	7.643
2/27/2016	7.643
2/28/2016	7.643
2/29/2016	7.643
3/1/2016	7.643
3/2/2016	7.643
3/3/2016	7.643
3/4/2016	7.643
3/5/2016	7.643
3/6/2016	7.643
3/7/2016	7.643
3/8/2016	7.643
3/9/2016	7.643
3/10/2016	7.643
3/11/2016	7.643
3/12/2016	7.643
3/13/2016	7.643
3/14/2016	7.643
3/15/2016	7.643
3/16/2016	7.643
3/17/2016	7.643
3/18/2016	7.643
3/19/2016	7.643
3/20/2016	7.643
3/21/2016	7.643
3/22/2016	7.643
3/23/2016	7.643
3/24/2016	7.643
3/25/2016	7.643
3/26/2016	7.643
3/27/2016	7.643
3/28/2016	7.643
3/29/2016	7.643
3/30/2016	7.643
3/31/2016	7.643
4/1/2016	7.643
4/2/2016	7.643
4/3/2016	7.643
4/4/2016	7.643
4/5/2016	7.643
4/6/2016	7.643
4/7/2016	7.643
4/8/2016	7.643
4/9/2016	7.643
4/10/2016	7.643
4/11/2016	7.643
4/12/2016	7.643
4/13/2016	7.643
4/14/2016	7.643
4/15/2016	7.643
4/16/2016	7.643
4/17/2016	7.643
4/18/2016	7.643
4/19/2016	7.643
4/20/2016	7.643
4/21/2016	7.643
4/22/2016	7.643
4/23/2016	7.643
4/24/2016	7.643
4/25/2016	7.643
4/26/2016	7.643
4/27/2016	7.643
4/28/2016	7.643
4/29/2016	7.643
4/30/2016	7.643
5/1/2016	7.643
5/2/2016	7.643
5/3/2016	7.643
5/4/2016	7.643
5/5/2016	7.643
5/6/2016	7.643
5/7/2016	7.643
5/8/2016	7.643
5/9/2016	7.643
5/10/2016	7.643
5/11/2016	7.643
5/12/2016	7.643
5/13/2016	7.643
5/14/2016	7.643
5/15/2016	7.643
5/16/2016	7.643
5/17/2016	7.643
5/18/2016	7.643
5/19/2016	7.643
5/20/2016	7.643
5/21/2016	7.643
5/22/2016	7.643
5/23/2016	7.643
5/24/2016	7.643
5/25/2016	7.643
5/26/2016	7.643
5/27/2016	7.643
5/28/2016	7.643
5/29/2016	7.643
5/30/2016	7.643
5/31/2016	7.643
6/1/2016	7.643
6/2/2016	7.643
6/3/2016	7.643
6/4/2016	7.643
6/5/2016	7.643
6/6/2016	7.643
6/7/2016	7.643
6/8/2016	7.643
6/9/2016	7.643
6/10/2016	7.643
6/11/2016	7.643
6/12/2016	7.643
6/13/2016	7.643
6/14/2016	7.643
6/15/2016	7.643
6/16/2016	7.643
6/17/2016	7.643
6/18/2016	7.643
6/19/2016	7.643
6/20/2016	7.643
6/21/2016	7.643
6/22/2016	7.643
6/23/2016	7.643
6/24/2016	7.643
6/25/2016	7.643
6/26/2016	7.643
6/27/2016	7.643
6/28/2016	7.643
6/29/2016	7.643
6/30/2016	7.643
7/1/2016	7.643
7/2/2016	7.643
7/3/2016	7.643
7/4/2016	7.643
7/5/2016	7.643
7/6/2016	7.643
7/7/2016	7.643
7/8/2016	7.643
7/9/2016	7.643
7/10/2016	7.643
7/11/2016	7.643
7/12/2016	7.643
7/13/2016	7.643
7/14/2016	7.643
7/15/2016	7.643
7/16/2016	7.643
7/17/2016	7.643
7/18/2016	7.643
7/19/2016	7.643
7/20/2016	7.643
7/21/2016	7.643
7/22/2016	7.643
7/23/2016	7.643
7/24/2016	7.643
7/25/2016	7.643
7/26/2016	7.643
7/27/2016	7.643
7/28/2016	7.643
7/29/2016	7.643
7/30/2016	7.643
7/31/2016	7.643
8/1/2016	7.643
8/2/2016	7.643
8/3/2016	7.643
8/4/2016	7.643
8/5/2016	7.643
8/6/2016	7.643
8/7/2016	7.643
8/8/2016	7.643
8/9/2016	7.643
8/10/2016	7.643
8/11/2016	7.643
8/12/2016	7.643
8/13/2016	7.643
8/14/2016	7.643
8/15/2016	7.643
8/16/2016	7.643
8/17/2016	7.643
8/18/2016	7.643
8/19/2016	7.643
8/20/2016	7.643
8/21/2016	7.643
8/22/2016	7.643
8/23/2016	7.643
8/24/2016	7.643
8/25/2016	7.643
8/26/2016	7.643
8/27/2016	7.643
8/28/2016	7.643
8/29/2016	7.643
8/30/2016	7.643
8/31/2016	7.643
9/1/2016	7.643
9/2/2016	7.643
9/3/2016	7.643
9/4/2016	7.643
9/5/2016	7.643
9/6/2016	7.643
9/7/2016	7.643
9/8/2016	7.643
9/9/2016	7.643
9/10/2016	7.643
9/11/2016	7.643
9/12/2016	7.643
9/13/2016	7.643
9/14/2016	7.643
9/15/2016	7.643
9/16/2016	7.643
9/17/2016	7.643
9/18/2016	7.643
9/19/2016	7.643
9/20/2016	7.643
9/21/2016	7.643
9/22/2016	7.643
9/23/2016	7.643
9/24/2016	7.643
9/25/2016	7.643
9/26/2016	7.643
9/27/2016	7.643
9/28/2016	7.643
9/29/2016	7.643
9/30/2016	7.643
10/1/2016	7.643
10/2/2016	7.643
10/3/2016	7.643
10/4/2016	7.643
10/5/2016	7.643
10/6/2016	7.643
10/7/2016	7.643
10/8/2016	7.643
10/9/2016	7.643
10/10/2016	7.643
10/11/2016	7.643
10/12/2016	7.643
10/13/2016	7.643
10/14/2016	7.643
10/15/2016	7.643
10/16/2016	7.643
10/17/2016	7.643
10/18/2016	7.643
10/19/2016	7.643
10/20/2016	7.643
10/21/2016	7.643
10/22/2016	7.643
10/23/2016	7.643
10/24/2016	7.643
10/25/2016	7.643
10/26/2016	7.643
10/27/2016	7.643
10/28/2016	7.643
10/29/2016	7.643
10/30/2016	7.643
10/31/2016	7.643
11/1/2016	7.643
11/2/2016	7.643
11/3/2016	7.643
11/4/2016	7.643
11/5/2016	7.643
11/6/2016	7.643
11/7/2016	7.643
11/8/2016	7.643
11/9/2016	7.643
11/10/2016	7.643
11/11/2016	7.643
11/12/2016	7.643
11/13/2016	7.643
11/14/2016	7.643
11/15/2016	7.643
11/16/2016	7.643
11/17/2016	7.643
11/18/2016	7.643
11/19/2016	7.643
11/20/2016	7.643
11/21/2016	7.643
11/22/2016	7.643
11/23/2016	7.643
11/24/2016	7.643
11/25/2016	7.643
11/26/2016	7.643
11/27/2016	7.643
11/28/2016	7.643
11/29/2016	7.643
11/30/2016	7.643
12/1/2016	7.643
12/2/2016	7.643
12/3/2016	7.643
12/4/2016	7.643
12/5/2016	7.643
12/6/2016	7.643
12/7/2016	7.643
12/8/2016	7.643
12/9/2016	7.643
12/10/2016	7.643
12/11/2016	7.643
12/12/2016	7.643
12/13/2016	7.643
12/14/2016	7.643
12/15/2016	7.643
12/16/2016	7.643
12/17/2016	7.643
12/18/2016	7.643
12/19/2016	7.643
12/20/2016	7.643
12/21/2016	7.643
12/22/2016	7.643
12/23/2016	7.643
12/24/2016	7.643
12/25/2016	7.643
12/26/2016	7.643
12/27/2016	7.643
12/28/2016	7.643
12/29/2016	7.643
12/30/2016	7.643
12/31/2016	7.643
1/1/2017	7.643
1/2/2017	7.643
1/3/2017	7.643
1/4/2017	7.643
1/5/2017	7.643
1/6/2017	7.643
1/7/2017	7.643
1/8/2017	7.643
1/9/2017	7.643
1/10/2017	7.643
1/11/2017	7.643
1/12/2017	7.643
1/13/2017	7.643
1/14/2017	7.643
1/15/2017	7.643
1/16/2017	7.643
1/17/2017	7.643
1/18/2017	7.643
1/19/2017	7.643
1/20/2017	7.643
1/21/2017	7.643
1/22/2017	7.643
1/23/2017	7.643
1/24/2017	7.643
1/25/2017	7.643
1/26/2017	7.643
1/27/2017	7.643
1/28/2017	7.643
1/29/2017	7.643
1/30/2017	7.643
1/31/2017	7.643
2/1/2017	7.643
2/2/2017	7.643
2/3/2017	7.643
2/4/2017	7.643
2/5/2017	7.643
2/6/2017	7.643
2/7/2017	7.643
2/8/2017	7.643
2/9/2017	7.643
2/10/2017	7.643
2/11/2017	7.643
2/12/2017	7.643
2/13/2017	7.643
2/14/2017	7.643
2/15/2017	7.643
2/16/2017	7.643
2/17/2017	7.643
2/18/2017	7.643
2/19/2017	7.643
2/20/2017	7.643
2/21/2017	7.643
2/22/2017	7.643
2/23/2017	7.643
2/24/2017	7.643
2/25/2017	7.643
2/26/2017	7.643
2/27/2017	7.643
2/28/2017	7.643
3/1/2017	7.643
3/2/2017	7.643
3/3/2017	7.643
3/4/2017	7.643
3/5/2017	7.643
3/6/2017	7.643
3/7/2017	7.643
3/8/2017	7.643
3/9/2017	7.643
3/10/2017	7.643
3/11/2017	7.643
3/12/2017	7.643
3/13/2017	7.643
3/14/2017	7.643
3/15/2017	7.643
3/16/2017	7.643
3/17/2017	7.643
3/18/2017	7.643
3/19/2017	7.643
3/20/2017	7.643
3/21/2017	7.643
3/22/2017	7.643
3/23/2017	7.643
3/24/2017	7.643
3/25/2017	7.643
3/26/2017	7.643
3/27/2017	7.643
3/28/2017	7.643
3/29/2017	7.643
3/30/2017	7.643
3/31/2017	7.643
4/1/2017	7.643
4/2/2017	7.643
4/3/2017	7.643
4/4/2017	7.643
4/5/2017	7.643
4/6/2017	7.643
4/7/2017	7.643
4/8/2017	7.643
4/9/2017	7.643
4/10/2017	7.643
4/11/2017	7.643
4/12/2017	7.643
4/13/2017	7.643
4/14/2017	7.643
4/15/2017	7.643
4/16/2017	7.643
4/17/2017	7.643
4/18/2017	7.643
4/19/2017	7.643
4/20/2017	7.643
4/21/2017	7.643
4/22/2017	7.643
4/23/2017	7.643
4/24/2017	7.643
4/25/2017	7.643
4/26/2017	7.643
4/27/2017	7.643
4/28/2017	7.643
4/29/2017	7.643
4/30/2017	7.643
5/1/2017	7.643
5/2/2017	7.643
5/3/2017	7.643
5/4/2017	7.643
5/5/2017	7.643
5/6/2017	7.643
5/7/2017	7.643
5/8/2017	5.113
5/9/2017	5.113
5/10/2017	5.113
5/11/2017	5.113
5/12/2017	5.113
5/13/2017	5.113
5/14/2017	5.113
5/15/2017	5.113
5/16/2017	5.113
5/17/2017	5.113
5/18/2017	5.113
5/19/2017	5.113
5/20/2017	5.113
5/21/2017	5.113
5/22/2017	5.113
5/23/2017	5.113
5/24/2017	5.113
5/25/2017	5.113
5/26/2017	5.113
5/27/2017	5.113
5/28/2017	5.113
5/29/2017	5.113
5/30/2017	5.113
5/31/2017	5.113
6/1/2017	5.113
6/2/2017	5.113
6/3/2017	5.113
6/4/2017	5.113
6/5/2017	5.113
6/6/2017	5.113
6/7/2017	5.113
6/8/2017	5.113
6/9/2017	5.113
6/10/2017	5.113
6/11/2017	5.113
6/12/2017	5.113
6/13/2017	5.113
6/14/2017	5.113
6/15/2017	5.113
6/16/2017	5.113
6/17/2017	5.113
6/18/2017	5.113
6/19/2017	5.113
6/20/2017	5.113
6/21/2017	5.113
6/22/2017	5.113
6/23/2017	5.113
6/24/2017	5.113
6/25/2017	5.113
6/26/2017	5.113
6/27/2017	5.113
6/28/2017	5.113
6/29/2017	5.113
6/30/2017	5.113
7/1/2017	5.113
7/2/2017	5.113
7/3/2017	5.113
7/4/2017	5.113
7/5/2017	5.113
7/6/2017	5.113
7/7/2017	5.113
7/8/2017	5.113
7/9/2017	5.113
7/10/2017	5.113
7/11/2017	5.113
7/12/2017	5.113
7/13/2017	5.113
7/14/2017	5.113
7/15/2017	5.113
7/16/2017	5.113
7/17/2017	5.113
7/18/2017	5.113
7/19/2017	5.113
7/20/2017	5.113
7/21/2017	5.113
7/22/2017	5.113
7/23/2017	5.113
7/24/2017	5.113
7/25/2017	5.113
7/26/2017	5.113
7/27/2017	5.113
7/28/2017	5.113
7/29/2017	5.113
7/30/2017	5.113
7/31/2017	5.113
8/1/2017	5.113
8/2/2017	5.113
8/3/2017	5.113
8/4/2017	5.113
8/5/2017	5.113
8/6/2017	5.113
8/7/2017	5.113
8/8/2017	5.113
8/9/2017	5.113
8/10/2017	5.113
8/11/2017	5.113
8/12/2017	5.113
8/13/2017	5.113
8/14/2017	5.113
8/15/2017	5.113
8/16/2017	5.113
8/17/2017	5.113
8/18/2017	5.113
8/19/2017	5.113
8/20/2017	5.113
8/21/2017	5.113
8/22/2017	5.113
8/23/2017	5.113
8/24/2017	5.113
8/25/2017	5.113
8/26/2017	5.113
8/27/2017	5.113
8/28/2017	5.113
8/29/2017	5.113
8/30/2017	5.113
8/31/2017	5.113
9/1/2017	5.113
9/2/2017	5.113
9/3/2017	5.113
9/4/2017	5.113
9/5/2017	5.113
9/6/2017	5.113
9/7/2017	5.113
9/8/2017	5.113
9/9/2017	5.113
9/10/2017	5.113
9/11/2017	5.113
9/12/2017	5.113
9/13/2017	5.113
9/14/2017	5.113
9/15/2017	5.113
9/16/2017	5.113
9/17/2017	5.113
9/18/2017	5.113
9/19/2017	5.113
9/20/2017	5.113
9/21/2017	5.113
9/22/2017	5.113
9/23/2017	5.113
9/24/2017	5.113
9/25/2017	5.113
9/26/2017	5.113
9/27/2017	5.113
9/28/2017	5.113
9/29/2017	5.113
9/30/2017	5.113
10/1/2017	5.113
10/2/2017	5.113
10/3/2017	5.113
10/4/2017	5.113
10/5/2017	5.113
10/6/2017	5.113
10/7/2017	5.113
10/8/2017	5.113
10/9/2017	5.113
10/10/2017	5.113
10/11/2017	5.113
10/12/2017	5.113
10/13/2017	5.113
10/14/2017	5.113
10/15/2017	5.113
10/16/2017	5.113
10/17/2017	5.113
10/18/2017	5.113
10/19/2017	5.113
10/20/2017	5.113
10/21/2017	5.113
10/22/2017	5.113
10/23/2017	5.113
10/24/2017	5.113
10/25/2017	5.113
10/26/2017	5.113
10/27/2017	5.113
10/28/2017	5.113
10/29/2017	5.113
10/30/2017	5.113
10/31/2017	5.113
11/1/2017	5.113
11/2/2017	5.113
11/3/2017	5.113
11/4/2017	5.113
11/5/2017	5.113
11/6/2017	5.113
11/7/2017	5.113
11/8/2017	5.113
11/9/2017	5.113
11/10/2017	5.113
11/11/2017	5.113
11/12/2017	5.113
11/13/2017	5.113
11/14/2017	5.113
11/15/2017	5.113
11/16/2017	5.113
11/17/2017	5.113
11/18/2017	5.113
11/19/2017	5.113
11/20/2017	5.113
11/21/2017	5.113
11/22/2017	5.113
11/23/2017	5.113
11/24/2017	5.113
11/25/2017	5.113
11/26/2017	5.113
11/27/2017	5.113
11/28/2017	5.113
11/29/2017	5.113
11/30/2017	5.113
12/1/2017	5.113
12/2/2017	5.113
12/3/2017	5.113
12/4/2017	5.113
12/5/2017	5.113
12/6/2017	5.113
12/7/2017	5.113
12/8/2017	5.113
12/9/2017	5.113
12/10/2017	5.113
12/11/2017	5.113
12/12/2017	5.113
12/13/2017	5.113
12/14/2017	5.113
12/15/2017	5.113
12/16/2017	5.113
12/17/2017	5.113
12/18/2017	5.113
12/19/2017	5.113
12/20/2017	5.113
12/21/2017	5.113
12/22/2017	5.113
12/23/2017	5.113
12/24/2017	5.113
12/25/2017	5.113
12/26/2017	5.113
12/27/2017	5.113
12/28/2017	5.113
12/29/2017	5.113
12/30/2017	5.113
12/31/2017	5.113
1/1/2018	5.113
1/2/2018	5.113
1/3/2018	5.113
1/4/2018	5.113
1/5/2018	5.113
1/6/2018	5.113
1/7/2018	5.113
1/8/2018	5.113
1/9/2018	5.113
1/10/2018	5.113
1/11/2018	5.113
1/12/2018	5.113
1/13/2018	5.113
1/14/2018	5.113
1/15/2018	5.113
1/16/2018	5.113
1/17/2018	5.113
1/18/2018	5.113
1/19/2018	5.113
1/20/2018	5.113
1/21/2018	5.113
1/22/2018	5.113
1/23/2018	5.113
1/24/2018	5.113
1/25/2018	5.113
1/26/2018	5.113
1/27/2018	5.113
1/28/2018	5.113
1/29/2018	5.113
1/30/2018	5.113
1/31/2018	5.113
2/1/2018	5.113
2/2/2018	5.113
2/3/2018	5.113
2/4/2018	5.113
2/5/2018	5.113
2/6/2018	5.113
2/7/2018	5.113
2/8/2018	5.113
2/9/2018	5.113
2/10/2018	5.113
2/11/2018	5.113
2/12/2018	5.113
2/13/2018	5.113
2/14/2018	5.113
2/15/2018	5.113
2/16/2018	5.113
2/17/2018	5.113
2/18/2018	5.113
2/19/2018	5.113
2/20/2018	5.113
2/21/2018	5.113
2/22/2018	5.113
2/23/2018	5.113
2/24/2018	5.113
2/25/2018	5.113
2/26/2018	5.113
2/27/2018	5.113
2/28/2018	5.113
3/1/2018	5.113
3/2/2018	5.113
3/3/2018	5.113
3/4/2018	5.113
3/5/2018	5.113
3/6/2018	5.113
3/7/2018	5.113
3/8/2018	5.113
3/9/2018	5.113
3/10/2018	5.113
3/11/2018	5.113
3/12/2018	5.113
3/13/2018	5.113
3/14/2018	5.113
3/15/2018	5.113
3/16/2018	5.113
3/17/2018	5.113
3/18/2018	5.113
3/19/2018	5.113
3/20/2018	5.113
3/21/2018	5.113
3/22/2018	5.113
3/23/2018	5.113
3/24/2018	5.113
3/25/2018	5.113
3/26/2018	5.113
3/27/2018	5.113
3/28/2018	5.113
3/29/2018	5.113
3/30/2018	5.113
3/31/2018	5.113
4/1/2018	5.113
4/2/2018	5.113
4/3/2018	5.113
4/4/2018	5.113
4/5/2018	5.113
4/6/2018	5.113
4/7/2018	5.113
4/8/2018	5.113
4/9/2018	5.113
4/10/2018	5.113
4/11/2018	5.113
4/12/2018	5.113
4/13/2018	5.113
4/14/2018	5.113
4/15/2018	5.113
4/16/2018	5.113
4/17/2018	5.113
4/18/2018	5.113
4/19/2018	5.113
4/20/2018	5.113
4/21/2018	5.113
4/22/2018	5.113
4/23/2018	5.113
4/24/2018	5.113
4/25/2018	5.113
4/26/2018	5.113
4/27/2018	5.113
4/28/2018	5.113
4/29/2018	5.113
4/30/2018	5.113
5/1/2018	5.113
5/2/2018	5.113
5/3/2018	5.113
5/4/2018	5.113
5/5/2018	5.113
5/6/2018	5.113
5/7/2018	5.113
5/8/2018	5.113
5/9/2018	5.113
5/10/2018	5.113
5/11/2018	5.113
5/12/2018	5.113
5/13/2018	5.113
5/14/2018	5.113
5/15/2018	5.113
5/16/2018	5.113
5/17/2018	5.113
5/18/2018	5.113
5/19/2018	5.113
5/20/2018	5.113
5/21/2018	5.113
5/22/2018	5.113
5/23/2018	5.113
5/24/2018	5.113
5/25/2018	5.113
5/26/2018	5.113
5/27/2018	5.113
5/28/2018	5.113
5/29/2018	5.113
5/30/2018	5.113
5/31/2018	5.113
6/1/2018	5.113
6/2/2018	5.113
6/3/2018	5.113
6/4/2018	5.113
6/5/2018	5.113
6/6/2018	5.113
6/7/2018	5.113
6/8/2018	5.113
6/9/2018	5.113
6/10/2018	5.113
6/11/2018	5.113
6/12/2018	5.113
6/13/2018	5.113
6/14/2018	5.113
6/15/2018	5.113
6/16/2018	5.113
6/17/2018	5.113
6/18/2018	5.113
6/19/2018	5.113
6/20/2018	5.113
6/21/2018	5.113
6/22/2018	5.113
6/23/2018	5.113
6/24/2018	5.113
6/25/2018	5.113
6/26/2018	5.113
6/27/2018	5.113
6/28/2018	5.113
6/29/2018	5.113
6/30/2018	5.113
7/1/2018	5.113
7/2/2018	5.113
7/3/2018	5.113
7/4/2018	5.113
7/5/2018	5.113
7/6/2018	5.113
7/7/2018	5.113
7/8/2018	5.113
7/9/2018	5.113
7/10/2018	5.113
7/11/2018	5.113
7/12/2018	5.113
7/13/2018	5.113
7/14/2018	5.113
7/15/2018	5.113
7/16/2018	5.113
7/17/2018	5.113
7/18/2018	5.113
7/19/2018	5.113
7/20/2018	5.113
7/21/2018	5.113
7/22/2018	5.113
7/23/2018	5.113
7/24/2018	5.113
7/25/2018	5.113
7/26/2018	5.113
7/27/2018	5.113
7/28/2018	5.113
7/29/2018	5.113
7/30/2018	5.113
7/31/2018	5.113
8/1/2018	5.113
8/2/2018	5.113
8/3/2018	5.113
8/4/2018	5.113
8/5/2018	5.113
8/6/2018	5.113
8/7/2018	5.113
8/8/2018	5.113
8/9/2018	5.113
8/10/2018	5.113
8/11/2018	5.113
8/12/2018	5.113
8/13/2018	5.113
8/14/2018	5.113
8/15/2018	5.113
8/16/2018	5.113
8/17/2018	5.113
8/18/2018	5.113
8/19/2018	5.113
8/20/2018	5.113
8/21/2018	5.113
8/22/2018	5.113
8/23/2018	5.113
8/24/2018	5.113
8/25/2018	5.113
8/26/2018	5.113
8/27/2018	5.113
8/28/2018	5.113
8/29/2018	5.113
8/30/2018	5.113
8/31/2018	5.113
9/1/2018	5.113
9/2/2018	5.113
9/3/2018	5.113
9/4/2018	5.113
9/5/2018	5.113
9/6/2018	5.113
9/7/2018	5.113
9/8/2018	5.113
9/9/2018	5.113
9/10/2018	5.113
9/11/2018	5.113
9/12/2018	5.113
9/13/2018	5.113
9/14/2018	5.113
9/15/2018	5.113
9/16/2018	5.113
9/17/2018	5.113
9/18/2018	5.113
9/19/2018	5.113
9/20/2018	5.113
9/21/2018	5.113
9/22/2018	5.113
9/23/2018	5.113
9/24/2018	5.113
9/25/2018	5.113
9/26/2018	5.113
9/27/2018	5.113
9/28/2018	5.113
9/29/2018	5.113
9/30/2018	5.113
10/1/2018	5.113
10/2/2018	5.113
10/3/2018	5.113
10/4/2018	5.113
10/5/2018	5.113
10/6/2018	5.113
10/7/2018	5.113
10/8/2018	5.113
10/9/2018	5.113
10/10/2018	5.113
10/11/2018	5.113
10/12/2018	5.113
10/13/2018	5.113
10/14/2018	5.113
10/15/2018	5.113
10/16/2018	5.113
10/17/2018	5.113
10/18/2018	5.113
10/19/2018	5.113
10/20/2018	5.113
10/21/2018	5.113
10/22/2018	5.113
10/23/2018	5.113
10/24/2018	5.113
10/25/2018	5.113
10/26/2018	5.113
10/27/2018	5.113
10/28/2018	5.113
10/29/2018	5.113
10/30/2018	5.113
10/31/2018	5.113
11/1/2018	5.113
11/2/2018	5.113
11/3/2018	5.113
11/4/2018	5.113
11/5/2018	5.113
11/6/2018	5.113
11/7/2018	5.113
11/8/2018	5.113
11/9/2018	5.113
11/10/2018	5.113
11/11/2018	5.113
11/12/2018	5.113
11/13/2018	5.113
11/14/2018	5.113
11/15/2018	5.113
11/16/2018	5.113
11/17/2018	5.113
11/18/2018	5.113
11/19/2018	5.113
11/20/2018	5.113
11/21/2018	5.113
11/22/2018	5.113
11/23/2018	5.113
11/24/2018	5.113
11/25/2018	5.113
11/26/2018	5.113
11/27/2018	5.113
11/28/2018	5.113
11/29/2018	5.113
11/30/2018	5.113
12/1/2018	5.113
12/2/2018	5.113
12/3/2018	5.113
12/4/2018	5.113
12/5/2018	5.113
12/6/2018	5.113
12/7/2018	5.113
12/8/2018	5.113
12/9/2018	5.113
12/10/2018	5.113
12/11/2018	5.113
12/12/2018	5.113
12/13/2018	5.113
12/14/2018	5.113
12/15/2018	5.113
12/16/2018	5.113
12/17/2018	5.113
12/18/2018	5.113
12/19/2018	5.113
12/20/2018	5.113
12/21/2018	5.113
12/22/2018	5.113
12/23/2018	5.113
12/24/2018	5.113
12/25/2018	5.113
12/26/2018	5.113
12/27/2018	5.113
12/28/2018	5.113
12/29/2018	5.113
12/30/2018	5.113
12/31/2018	5.113
1/1/2019	5.113
1/2/2019	5.113
1/3/2019	5.113
1/4/2019	5.113
1/5/2019	5.113
1/6/2019	5.113
1/7/2019	5.113
1/8/2019	5.113
1/9/2019	5.113
1/10/2019	5.113
1/11/2019	5.113
1/12/2019	5.113
1/13/2019	5.113
1/14/2019	5.113
1/15/2019	5.113
1/16/2019	5.113
1/17/2019	5.113
1/18/2019	5.113
1/19/2019	5.113
1/20/2019	5.113
1/21/2019	5.113
1/22/2019	5.113
1/23/2019	5.113
1/24/2019	5.113
1/25/2019	5.113
1/26/2019	5.113
1/27/2019	5.113
1/28/2019	5.113
1/29/2019	5.113
1/30/2019	5.113
1/31/2019	5.113
2/1/2019	5.113
2/2/2019	5.113
2/3/2019	5.113
2/4/2019	5.113
2/5/2019	5.113
2/6/2019	5.113
2/7/2019	5.113
2/8/2019	5.113
2/9/2019	5.113
2/10/2019	5.113
2/11/2019	5.113
2/12/2019	5.113
2/13/2019	5.113
2/14/2019	5.113
2/15/2019	5.113
2/16/2019	5.113
2/17/2019	5.113
2/18/2019	5.113
2/19/2019	5.113
2/20/2019	5.113
2/21/2019	5.113
2/22/2019	5.113
2/23/2019	5.113
2/24/2019	5.113
2/25/2019	5.113
2/26/2019	5.113
2/27/2019	5.113
2/28/2019	5.113
3/1/2019	5.113
3/2/2019	5.113
3/3/2019	5.113
3/4/2019	5.113
3/5/2019	5.113
3/6/2019	5.113
3/7/2019	5.113
3/8/2019	5.113
3/9/2019	5.113
3/10/2019	5.113
3/11/2019	5.113
3/12/2019	5.113
3/13/2019	5.113
3/14/2019	5.113
3/15/2019	5.113
3/16/2019	5.113
3/17/2019	5.113
3/18/2019	5.113
3/19/2019	5.113
3/20/2019	5.113
3/21/2019	5.113
3/22/2019	5.113
3/23/2019	5.113
3/24/2019	5.113
3/25/2019	5.113
3/26/2019	5.113
3/27/2019	5.113
3/28/2019	5.113
3/29/2019	5.113
3/30/2019	5.113
3/31/2019	5.113
4/1/2019	5.113
4/2/2019	5.113
4/3/2019	5.113
4/4/2019	5.113
4/5/2019	5.113
4/6/2019	5.113
4/7/2019	5.113
4/8/2019	5.113
4/9/2019	5.113
4/10/2019	5.113
4/11/2019	5.113
4/12/2019	5.113
4/13/2019	5.113
4/14/2019	5.113
4/15/2019	5.113
4/16/2019	5.113
4/17/2019	5.113
4/18/2019	5.113
4/19/2019	5.113
4/20/2019	5.113
4/21/2019	5.113
4/22/2019	5.113
4/23/2019	5.113
4/24/2019	5.113
4/25/2019	5.113
4/26/2019	5.113
4/27/2019	5.113
4/28/2019	5.113
4/29/2019	5.113
4/30/2019	5.113
5/1/2019	5.113
5/2/2019	5.113
5/3/2019	5.113
5/4/2019	5.113
5/5/2019	5.113
5/6/2019	5.113
5/7/2019	5.113
5/8/2019	5.113
5/9/2019	5.113
5/10/2019	5.113
5/11/2019	5.113
5/12/2019	5.113
5/13/2019	5.113
5/14/2019	5.113
5/15/2019	5.113
5/16/2019	5.113
5/17/2019	5.113
5/18/2019	5.113
5/19/2019	5.113
5/20/2019	5.113
5/21/2019	5.113
5/22/2019	5.113
5/23/2019	5.113
5/24/2019	5.113
5/25/2019	5.113
5/26/2019	5.113
5/27/2019	5.113
5/28/2019	5.113
5/29/2019	5.113
5/30/2019	5.113
5/31/2019	5.113
6/1/2019	5.113
6/2/2019	5.113
6/3/2019	5.113
6/4/2019	5.113
6/5/2019	5.113
6/6/2019	5.113
6/7/2019	5.113
6/8/2019	5.113
6/9/2019	5.113
6/10/2019	5.113
6/11/2019	5.113
6/12/2019	5.113
6/13/2019	5.113
6/14/2019	5.113
6/15/2019	5.113
6/16/2019	5.113
6/17/2019	5.113
6/18/2019	5.113
6/19/2019	5.113
6/20/2019	5.113
6/21/2019	5.113
6/22/2019	5.113
6/23/2019	5.113
6/24/2019	5.113
6/25/2019	5.113
6/26/2019	5.113
6/27/2019	5.113
6/28/2019	5.113
6/29/2019	5.113
6/30/2019	5.113
7/1/2019	5.113
7/2/2019	5.113
7/3/2019	5.113
7/4/2019	5.113
7/5/2019	5.113
7/6/2019	5.113
7/7/2019	5.113
7/8/2019	5.113
7/9/2019	5.113
7/10/2019	5.113
7/11/2019	5.113
7/12/2019	5.113
7/13/2019	5.113
7/14/2019	5.113
7/15/2019	5.113
7/16/2019	5.113
7/17/2019	5.113
7/18/2019	5.113
7/19/2019	5.113
7/20/2019	5.113
7/21/2019	5.113
7/22/2019	5.113
7/23/2019	5.113
7/24/2019	5.113
7/25/2019	5.113
7/26/2019	5.113
7/27/2019	5.113
7/28/2019	5.113
7/29/2019	5.113
7/30/2019	5.113
7/31/2019	5.113
8/1/2019	5.113
8/2/2019	5.113
8/3/2019	5.113
8/4/2019	5.113
8/5/2019	5.113
8/6/2019	5.113
8/7/2019	5.113
8/8/2019	5.113
8/9/2019	5.113
8/10/2019	5.113
8/11/2019	5.113
8/12/2019	5.113
8/13/2019	5.113
8/14/2019	5.113
8/15/2019	5.113
8/16/2019	5.113
8/17/2019	5.113
8/18/2019	5.113
8/19/2019	5.113
8/20/2019	5.113
8/21/2019	5.113
8/22/2019	5.113
8/23/2019	5.113
8/24/2019	5.113
8/25/2019	5.113
8/26/2019	5.113
8/27/2019	5.113
8/28/2019	5.113
8/29/2019	5.113
8/30/2019	5.113
8/31/2019	5.113
9/1/2019	5.113
9/2/2019	5.113
9/3/2019	5.113
9/4/2019	5.113
9/5/2019	5.113
9/6/2019	5.113
9/7/2019	5.113
9/8/2019	5.113
9/9/2019	5.113
9/10/2019	5.113
9/11/2019	5.113
9/12/2019	5.113
9/13/2019	5.113
9/14/2019	5.113
9/15/2019	5.113
9/16/2019	5.113
9/17/2019	5.113
9/18/2019	5.113
9/19/2019	5.113
9/20/2019	5.113
9/21/2019	5.113
9/22/2019	5.113
9/23/2019	5.113
9/24/2019	5.113
9/25/2019	5.113
9/26/2019	5.113
9/27/2019	5.113
9/28/2019	5.113
9/29/2019	5.113
9/30/2019	5.113
10/1/2019	5.113
10/2/2019	5.113
10/3/2019	5.113
10/4/2019	5.113
10/5/2019	5.113
10/6/2019	5.113
10/7/2019	5.113
10/8/2019	5.113
10/9/2019	5.113
10/10/2019	5.113
10/11/2019	5.113
10/12/2019	5.113
10/13/2019	5.113
10/14/2019	5.113
10/15/2019	5.113
10/16/2019	5.113
10/17/2019	5.113
10/18/2019	5.113
10/19/2019	5.113
10/20/2019	5.113
10/21/2019	5.113
10/22/2019	5.113
10/23/2019	5.113
10/24/2019	5.113
10/25/2019	5.113
10/26/2019	5.113
10/27/2019	5.113
10/28/2019	5.113
10/29/2019	5.113
10/30/2019	5.113
10/31/2019	5.113
11/1/2019	5.113
11/2/2019	5.113
11/3/2019	5.113
11/4/2019	5.113
11/5/2019	5.113
11/6/2019	5.113
11/7/2019	5.113
11/8/2019	5.113
11/9/2019	5.113
11/10/2019	5.113
11/11/2019	5.113
11/12/2019	5.113
11/13/2019	5.113
11/14/2019	5.113
11/15/2019	5.113
11/16/2019	5.113
11/17/2019	5.113
11/18/2019	5.113
11/19/2019	5.113
11/20/2019	5.113
11/21/2019	5.113
11/22/2019	5.113
11/23/2019	5.113
11/24/2019	5.113
11/25/2019	5.113
11/26/2019	5.113
11/27/2019	5.113
11/28/2019	5.113
11/29/2019	5.113
11/30/2019	5.113
12/1/2019	5.113
12/2/2019	5.113
12/3/2019	5.113
12/4/2019	5.113
12/5/2019	5.113
12/6/2019	5.113
12/7/2019	5.113
12/8/2019	5.113
12/9/2019	5.113
12/10/2019	5.113
12/11/2019	5.113
12/12/2019	5.113
12/13/2019	5.113
12/14/2019	5.113
12/15/2019	5.113
12/16/2019	5.113
12/17/2019	5.113
12/18/2019	5.113
12/19/2019	5.113
12/20/2019	5.113
12/21/2019	5.113
12/22/2019	5.113
12/23/2019	5.113
12/24/2019	5.113
12/25/2019	5.113
12/26/2019	5.113
12/27/2019	5.113
12/28/2019	5.113
12/29/2019	5.113
12/30/2019	5.113
12/31/2019	5.113
1/1/2020	5.113
1/2/2020	5.113
1/3/2020	5.113
1/4/2020	5.113
1/5/2020	5.113
1/6/2020	5.113
1/7/2020	5.113
1/8/2020	5.113
1/9/2020	5.113
1/10/2020	5.113
1/11/2020	5.113
1/12/2020	5.113
1/13/2020	5.113
1/14/2020	5.113
1/15/2020	5.113
1/16/2020	5.113
1/17/2020	5.113
1/18/2020	5.113
1/19/2020	5.113
1/20/2020	5.113
1/21/2020	5.113
1/22/2020	5.113
1/23/2020	5.113
1/24/2020	5.113
1/25/2020	5.113
1/26/2020	5.113
1/27/2020	5.113
1/28/2020	5.113
1/29/2020	5.113
1/30/2020	5.113
1/31/2020	5.113
2/1/2020	5.113
2/2/2020	5.113
2/3/2020	5.113
2/4/2020	5.113
2/5/2020	5.113
2/6/2020	5.113
2/7/2020	5.113
2/8/2020	5.113
2/9/2020	5.113
2/10/2020	5.113
2/11/2020	5.113
2/12/2020	5.113
2/13/2020	5.113
2/14/2020	5.113
2/15/2020	5.113
2/16/2020	5.113
2/17/2020	5.113
2/18/2020	5.113
2/19/2020	5.113
2/20/2020	5.113
2/21/2020	5.113
2/22/2020	5.113
2/23/2020	5.113
2/24/2020	5.113
2/25/2020	5.113
2/26/2020	5.113
2/27/2020	5.113
2/28/2020	5.113
2/29/2020	5.113
3/1/2020	5.113
3/2/2020	5.113
3/3/2020	5.113
3/4/2020	5.113
3/5/2020	5.113
3/6/2020	5.113
3/7/2020	5.113
3/8/2020	5.113
3/9/2020	5.113
3/10/2020	5.113
3/11/2020	5.113
3/12/2020	5.113
3/13/2020	5.113
3/14/2020	5.113
3/15/2020	5.113
3/16/2020	5.113
3/17/2020	5.113
3/18/2020	5.113
3/19/2020	5.113
3/20/2020	5.113
3/21/2020	5.113
3/22/2020	5.113
3/23/2020	5.113
3/24/2020	5.113
3/25/2020	5.113
3/26/2020	5.113
3/27/2020	5.113
3/28/2020	5.113
3/29/2020	5.113
3/30/2020	5.113
3/31/2020	5.113
4/1/2020	5.113
4/2/2020	5.113
4/3/2020	5.113
4/4/2020	5.113
4/5/2020	5.113
4/6/2020	5.113
4/7/2020	5.113
4/8/2020	5.113
4/9/2020	5.113
4/10/2020	5.113
4/11/2020	5.113
4/12/2020	5.113
4/13/2020	5.113
4/14/2020	5.113
4/15/2020	5.113
4/16/2020	5.113
4/17/2020	5.113
4/18/2020	5.113
4/19/2020	5.113
4/20/2020	5.113
4/21/2020	5.113
4/22/2020	5.113
4/23/2020	5.113
4/24/2020	5.113
4/25/2020	5.113
4/26/2020	5.113
4/27/2020	5.113
4/28/2020	5.113
4/29/2020	5.113
4/30/2020	5.113
5/1/2020	5.113
5/2/2020	5.113
5/3/2020	5.113
5/4/2020	5.113
5/5/2020	5.113
5/6/2020	5.113
5/7/2020	5.113
5/8/2020	5.113
5/9/2020	5.113
5/10/2020	5.113
5/11/2020	5.113
5/12/2020	5.113
5/13/2020	5.113
5/14/2020	5.113
5/15/2020	5.113
5/16/2020	5.113
5/17/2020	5.113
5/18/2020	5.113
5/19/2020	5.113
5/20/2020	5.113
5/21/2020	5.113
5/22/2020	5.113
5/23/2020	5.113
5/24/2020	5.113
5/25/2020	5.113
5/26/2020	5.113
5/27/2020	5.113
5/28/2020	5.113
5/29/2020	5.113
5/30/2020	5.113
5/31/2020	5.113
6/1/2020	5.113
6/2/2020	5.113
6/3/2020	5.113
6/4/2020	5.113
6/5/2020	5.113
6/6/2020	5.113
6/7/2020	5.113
6/8/2020	5.113
6/9/2020	5.113
6/10/2020	5.113
6/11/2020	5.113
6/12/2020	5.113
6/13/2020	5.113
6/14/2020	5.113
6/15/2020	5.113
6/16/2020	5.113


==> hyman_curve_maxd2r.txt <==
Scheme t SequentialDelta ParallelDelta DeltaDifference  d2rmax d2dmax d2fmax fmaxIndex deltamaxIndex
HarmonicSpline 0.00821917808219178 -0.008219034978163009 -0.008219034978163009 0.0 -4.052973596203417E-7 6.756817327868703E-5 0.7993907320813509 1 0
HarmonicSpline 0.10832876712328766 -0.10260653365290473 -0.110433669824328 0.007827136171423277 -1061.5527369710974 115.0041000208546 -328.35916060833245 1 1
HarmonicSpline 0.20843835616438355 -0.2047831758544838 -0.20914322295673138 0.004360047102247577 -442.51374290878556 92.19820933381584 620.4071544696487 1 2
HarmonicSpline 0.3085479452054795 -0.3083300144068879 -0.3075534942775793 -7.765201293086221E-4 96.85810113459767 -29.73315698096002 593.178848054543 1 2
HarmonicSpline 0.40865753424657536 -0.4075848014029049 -0.40845925112553694 8.744497226320647E-4 -36.165588659023605 14.888808230750783 -316.7296720035795 2 2
HarmonicSpline 0.5087671232876712 -0.5101122850426076 -0.5073298537139337 -0.002782431328673951 92.67070279081801 -46.9295959648619 544.4610907956449 3 3
HarmonicSpline 0.6088767123287672 -0.6085623546403518 -0.6067446094615292 -0.0018177451788226051 41.97039086181784 -25.117940571917075 -1366.6328485539836 3 3
HarmonicSpline 0.7089863013698631 -0.7056213817813184 -0.7071257621815707 0.0015043804002523586 -84.84337740493238 60.21471683492763 841.9564524742018 4 3
HarmonicSpline 0.8090958904109589 -0.8096701964432906 -0.8049772553020418 -0.004692941141248852 98.3506160725965 -78.74052665446385 507.6455748820319 3 4
HarmonicSpline 0.9092054794520548 -0.9012061321622689 -0.9050909825425446 0.0038848503802757506 -72.42985855580204 66.25231405710252 -1040.734599194737 4 4
HarmonicSpline 1.0093150684931507 -1.0054333856013287 -1.0030525630000398 -0.002380822601288912 82.94090370535164 -82.78188712296242 832.5941498743549 4 5
HarmonicSpline 1.1094246575342468 -1.1037906541311315 -1.100767975837913 -0.0030226782932185614 38.96057388091199 -41.704767705930124 -2195.4042750405024 5 5
HarmonicSpline 1.2095342465753427 -1.1957477236912428 -1.1992300386653998 0.0034823149741569637 -81.07007845483372 98.03911147354682 1137.3816818927019 6 5
HarmonicSpline 1.3096438356164384 -1.3018891830862689 -1.2958038698474006 -0.006085313238868295 84.27770152032659 -107.99602976341305 850.7521076506208 5 6
HarmonicSpline 1.4097534246575345 -1.3873150843846105 -1.3929933968337416 0.005678312449131084 -60.937006869695786 86.70232474194961 -1658.3642445389123 6 6
HarmonicSpline 1.5098630136986302 -1.4879870647355187 -1.489172593813759 0.0011855290782403216 -57.54228928355103 86.34974240084858 1051.285621056497 6 7
HarmonicSpline 1.609972602739726 -1.5887013562743135 -1.5845112352164126 -0.004190121057900953 40.39640686706706 -61.67854884608914 -1429.9207651280453 7 7
HarmonicSpline 1.7100821917808222 -1.6709140296911063 -1.679578842533891 0.008664812842784642 -73.13401560780673 125.44450835871856 -931.8195520746641 7 7
HarmonicSpline 1.810191780821918 -1.7661116151901357 -1.7734941957014971 0.007382580511361425 -70.80249509101914 127.07248622234601 646.2604756896084 7 7
HarmonicSpline 1.9103013698630138 -1.8669866941478652 -1.8673203532337812 3.336590859159827E-4 22.96901990891058 -40.8918179983786 882.5971203885174 7 8
HarmonicSpline 2.0104109589041093 -1.9630005497861536 -1.9622257797757836 -7.747700103699628E-4 5.554929092349091 -7.088237530261665 -890.7232590393832 8 8
HarmonicSpline 2.1105205479452054 -2.051065148096498 -2.0565180716569653 0.005452923560467227 -36.50032978170179 79.9798678396968 -695.6733800134174 8 8
HarmonicSpline 2.2106301369863015 -2.138344223163724 -2.146893234229452 0.008549011065728251 -58.40647495396608 130.58029548762562 -355.85701052553986 8 8
HarmonicSpline 2.310739726027397 -2.225222605397592 -2.234301826187224 0.009079220789631748 -65.13210880123157 150.3489670540148 127.1899252586195 9 8
HarmonicSpline 2.4108493150684933 -2.3120046828906116 -2.3197685508569155 0.007763867966303906 -61.32799537275397 146.27550901646913 145.30321390537893 9 8
HarmonicSpline 2.510958904109589 -2.399024806329919 -2.404340935282523 0.005316128952603805 -50.90321224460724 125.33624220711914 264.8360697410368 8 9
HarmonicSpline 2.6110684931506847 -2.486654669889843 -2.4890870269667076 0.002432357076864733 -37.167333484512085 94.37185179983487 338.7991276415647 8 9
HarmonicSpline 2.711178082191781 -2.5753075016266003 -2.575094862189431 -2.1263943716931522E-4 -22.941112363036083 60.01613046535681 346.34309309389266 8 9
HarmonicSpline 2.811287671232877 -2.6654392161018503 -2.6634737211728154 -0.001965494929034861 18.08199484888089 -41.205591183590684 287.3930260438584 8 9
HarmonicSpline 2.9113972602739726 -2.757546691614099 -2.755357186718932 -0.002189504895167005 11.914567820431873 -24.630146744364367 -232.98654672210262 9 9
HarmonicSpline 3.0115068493150683 -2.8521633196132434 -2.8519080311406597 -2.5528847258371457E-4 1.0433242025240899 5.671781955207678 -402.45515253722886 9 9
HarmonicSpline 3.1116164383561644 -2.94625133476889 -2.9490659988573587 0.0028146640884685326 -11.168284093547095 41.24980246267285 -336.1810829716205 9 9
HarmonicSpline 3.21172602739726 -3.035670559965453 -3.040769490174622 0.005098930209168628 -20.030998927437583 68.76387321774757 -256.024368372465 9 9
HarmonicSpline 3.3118356164383562 -3.121127108286492 -3.127796132101901 0.006669023815408792 -26.045908495481175 88.90149889584364 -183.23120798413584 9 9
HarmonicSpline 3.4119452054794523 -3.2033335838299593 -3.210939494977527 0.007605911147567923 -29.679196654414934 102.41033461255711 -117.74470287662098 9 9
HarmonicSpline 3.5120547945205476 -3.2829863133154724 -3.2909757435628517 0.007989430247379303 -31.34389377254892 110.02638922175123 -59.618282532980515 9 9
HarmonicSpline 3.6121643835616437 -3.360767163927969 -3.368665700758111 0.007898536830142078 -31.407242392886914 112.47638376232771 68.4077794410598 10 9
HarmonicSpline 3.71227397260274 -3.437344989675184 -3.444756500651236 0.0074115109760519715 -30.19687105135676 110.47975316813563 98.72935802235361 10 9
HarmonicSpline 3.8123835616438355 -3.513376715772454 -3.519982841253544 0.006606125481090075 -28.005995433122102 104.75029823542314 120.62434384674248 10 9
HarmonicSpline 3.9124931506849316 -3.589508069298253 -3.5950678456531104 0.005559776354857604 -25.09782099473137 95.99749390964973 134.11077803837657 10 9
HarmonicSpline 4.012602739726027 -3.666373963269187 -3.6707235391664206 0.004349575897233393 -21.709286550842926 84.92745777743949 139.194211712379 10 10
HarmonicSpline 4.112712328767124 -3.7445985405004656 -3.7476509492162524 0.003052408715786825 -18.05426114319916 72.24358264945607 135.84827707191494 10 10
HarmonicSpline 4.21282191780822 -3.824794883504623 -3.8265398343695356 0.0017449508649125534 -14.326285057605752 58.64683556566774 141.56037453361137 9 10
HarmonicSpline 4.312931506849315 -3.9075643965236218 -3.9080680489222974 5.036523986756691E-4 -10.70092915892763 44.83572664248925 140.91089406420565 9 10
HarmonicSpline 4.413041095890412 -3.993495866284613 -3.9929005498617887 -5.9531642282451E-4 10.019033576338972 -31.59520451934128 132.92839051715077 9 10
HarmonicSpline 4.5131506849315075 -4.08316420884236 -4.08168805382636 -0.0014761550160002912 11.07222492671732 -35.178314172767955 117.64755836196628 9 10
HarmonicSpline 4.613260273972603 -4.17712891087163 -4.1750653528460635 -0.002063558025566792 11.185195474119869 -34.712927865498955 94.94210972960104 9 10
HarmonicSpline 4.713369863013699 -4.275932175137331 -4.273649299108007 -0.002282876029324754 10.239081602474 -29.418476810150196 64.93278137398306 9 10
HarmonicSpline 4.813479452054795 -4.3800967818019565 -4.3780364709833375 -0.0020603108186190155 8.12490810935923 -18.522926503727888 -123.24585796363863 10 10
HarmonicSpline 4.913589041095891 -4.490123678885238 -4.4888005345955495 -0.0013231442896888268 4.742580825156927 -3.883843469054682 -193.93098238396078 10 10
HarmonicSpline 5.013698630136987 -4.60648931782659 -4.60648931782659 0.0 -1.6607844425745166E-9 23.101339863274006 -273.03853622484553 10 10
HarmonicSpline 5.1138082191780825 -4.71930348380778 -4.720673512316198 0.001370028508418386 -4.7955436375022655 48.06989228889336 -217.65922397776194 10 10
HarmonicSpline 5.213917808219178 -4.818899576716218 -4.821134247761094 0.0022346710448761797 -8.387634706034241 66.87440226027519 -166.85125503457243 10 10
HarmonicSpline 5.314027397260275 -4.906136632795155 -4.9087882342746525 0.0026516014794975007 -10.92996281780773 79.9608889323622 -120.58687381966138 10 10
HarmonicSpline 5.41413698630137 -4.981950991705952 -4.984636500752204 0.002685509046251866 -12.564850451947711 87.87993386327742 -78.88134589961737 10 10
HarmonicSpline 5.514246575342466 -5.047341578305886 -5.049746658010168 0.0024050797042818317 -13.424284790951367 91.25369704321429 77.73226506913034 11 10
HarmonicSpline 5.614356164383563 -5.103356243704171 -5.105236602330754 0.0018803586265825345 -13.630839154210925 90.74624196525605 83.98559625533153 11 10
HarmonicSpline 5.7144657534246575 -5.151079327206931 -5.152259854466212 0.0011805272592813054 -13.298497609611154 87.03764162731886 86.24490011044372 11 10
HarmonicSpline 5.814575342465754 -5.191620562798871 -5.191992672746171 3.72109947299748E-4 -12.533394359054627 80.80214111139128 84.41025656225065 11 10
HarmonicSpline 5.91468493150685 -5.226105418593141 -5.225623028445314 -4.8239014782680556E-4 -11.434478066759835 72.69048332148031 78.55105454979139 11 10
HarmonicSpline 6.014794520547945 -5.255666926672342 -5.254341488083458 -0.0013254385888838982 10.127589814828937 63.31636306367017 75.93370376923758 10 11
HarmonicSpline 6.114904109589042 -5.281439033677504 -5.2793340109569264 -0.002105022720577665 10.976289584983794 53.24686342955687 85.82579091864773 10 11
HarmonicSpline 6.215013698630138 -5.3045514800131865 -5.301776641434275 -0.002774838578911698 11.539994902685184 42.996646665294236 91.1382080914791 10 11
HarmonicSpline 6.315123287671234 -5.326126197772174 -5.322832054175386 -0.003294143596788146 11.768060554249217 -40.04509852606475 91.94311978433234 10 11
HarmonicSpline 6.415232876712329 -5.347275204312663 -5.343647896244308 -0.003627308068354651 11.613002599902002 -35.78232046219654 88.21554597915338 10 11
HarmonicSpline 6.515342465753425 -5.36909995995094 -5.365356862956361 -0.003743096994579531 11.030255509891399 -30.232651138106803 79.87221994909532 10 11
HarmonicSpline 6.615452054794521 -5.392692154203571 -5.389078443550632 -0.0036137106529388063 9.977951330725444 -27.418247583455013 -75.98643936290728 11 11
HarmonicSpline 6.715561643835617 -5.4191358855770755 -5.415922278372287 -0.00321360720478836 8.416718623202957 -23.216878330956092 -114.21419365831298 11 11
HarmonicSpline 6.8156712328767135 -5.449511204492774 -5.4469930804446065 -0.002518124048167536 6.309499140988212 -17.494424042752144 -156.51369089653144 11 11
HarmonicSpline 6.915780821917809 -5.484898997584198 -5.483397091121667 -0.0015019064625310108 3.621380379059989 18.94114274314518 -202.9126866531783 11 11
HarmonicSpline 7.015890410958904 -5.526387204577432 -5.526250061544946 -1.371430324859091E-4 0.31944249156729076 37.14143861355268 -253.35289421946072 11 11
HarmonicSpline 7.1160000000000005 -5.5713751956887325 -5.57272657928487 0.001351383596137623 -3.112069132466829 55.77299446724027 -227.17938641392266 11 11
HarmonicSpline 7.216109589041096 -5.615192970507277 -5.617820058445577 0.0026270879383005763 -5.996383813047097 71.7998661858843 -195.14390103836377 11 11
HarmonicSpline 7.316219178082193 -5.657898170481346 -5.661598408328583 0.0037002378472372754 -8.375054846350489 85.34537800919395 -164.80150577535824 11 11
HarmonicSpline 7.4163287671232885 -5.699583025615684 -5.704166421859336 0.00458339624365145 -10.291906825082899 96.55277688480624 -136.25212069712234 11 11
HarmonicSpline 7.516438356164383 -5.740341472952881 -5.74563048570953 0.0052890127566485035 -11.788429609807746 105.56325613642059 -109.35696792557792 11 11
HarmonicSpline 7.61654794520548 -5.780269071931077 -5.78609844128164 0.005829369350562885 -12.903931715888639 112.51529941080918 -84.22151864806438 11 11
HarmonicSpline 7.7166575342465755 -5.819462920660934 -5.825679463560274 0.006216542899339927 -13.675681845818714 117.5442403633653 -60.82911951921233 11 11
HarmonicSpline 7.816767123287672 -5.858021574027816 -5.864483957989108 0.006462383961292062 -14.139039496184445 120.78202771270696 -39.140912733159894 11 11
HarmonicSpline 7.916876712328768 -5.896044964310843 -5.902623475466662 0.0065785111558192 -14.327575661020928 122.35718775954751 -19.21796055626146 11 11
HarmonicSpline 8.016986301369862 -5.933634325169246 -5.940210645597466 0.006576320428219873 -14.27318451939332 122.39497513277797 -0.9880984919163893 11 11
HarmonicSpline 8.117095890410958 -5.9708921196321985 -5.977359128226389 0.006467008594190915 -14.006186806226456 121.01770348049712 15.520917884259688 11 11
HarmonicSpline 8.217205479452055 -6.007921972719377 -6.014183583356036 0.0062616106366597535 -13.55542568372683 118.34524888953979 30.214719615173635 11 11
HarmonicSpline 8.317315068493151 -6.044828609284014 -6.050799659478301 0.005971050194286676 -12.948355663827124 114.49571890587151 43.22653346378047 11 11
HarmonicSpline 8.417424657534246 -6.08171779760136 -6.087324000404459 0.005606202803098981 -12.211125166764194 109.58628124946301 54.567461660326444 11 11
HarmonicSpline 8.517534246575343 -6.1186962990800176 -6.12387427065153 0.005177971571512785 -11.368653287595727 103.73414780495693 64.12648190234904 11 11
HarmonicSpline 8.617643835616438 -6.155871824510273 -6.16056919947483 0.004697374964557355 -10.444701200426763 97.05770962487037 71.91469642009451 11 11
HarmonicSpline 8.717753424657534 -6.193352997106993 -6.197528643693273 0.004175646586279669 -9.461938649217169 89.6778213244076 78.02092305553288 11 11
HarmonicSpline 8.81786301369863 -6.231249322578014 -6.234873669426211 0.00362434684819668 -8.442005879133198 81.71923340238862 82.40630400280224 11 11
HarmonicSpline 8.917972602739725 -6.269671166307944 -6.272726652950533 0.0030554866425891447 -7.405571452621447 73.31217377615218 85.05973703165637 11 11
HarmonicSpline 9.018082191780822 -6.308729737736218 -6.3112114009467035 0.002481663210485152 -6.372386154266584 64.59408057324367 85.98677325721837 11 11
HarmonicSpline 9.118191780821917 -6.3485370818960885 -6.350453290380198 0.0019162084841095606 -5.3613333958251905 55.711490376531 85.16520821899576 11 11
HarmonicSpline 9.218301369863013 -6.389206077969112 -6.390579428460219 0.0013733504911073169 -4.390476292344155 46.82208858408643 82.6116952623579 11 12
HarmonicSpline 9.31841095890411 -6.430850444636427 -6.431718833043165 8.683884067384184E-4 -3.4771017454890654 38.0969295887823 78.36509219316667 11 12
HarmonicSpline 9.418520547945205 -6.473584751954808 -6.474002634067055 4.178821122469145E-4 -2.637761676599385 36.55917026890165 72.33658116945207 11 12
HarmonicSpline 9.518630136986301 -6.517524439307865 -6.517564296588674 3.98572808091302E-5 -1.8883116962894912 38.66276361286225 64.58722445756848 11 12
HarmonicSpline 9.618739726027398 -6.56278583897274 -6.562539866173944 -2.459727987957905E-4 -1.2439473211752912 41.78521302300453 55.1170220575159 11 12
HarmonicSpline 9.718849315068493 -6.609486204639525 -6.609068237437565 -4.1796720195996784E-4 -0.7192379865556688 46.08173080900002 43.9870362356487 11 12
HarmonicSpline 9.81895890410959 -6.657743744192812 -6.657291446705571 -4.5229748724118224E-4 -0.32815894224580827 51.71957908611802 31.05293799876563 11 12
HarmonicSpline 9.919068493150684 -6.707677655839461 -6.707354989867742 -3.2266597171926037E-4 -0.0841212561063625 58.879562647717876 16.41464741908294 11 12
Hyman89 0.00821917808219178 -0.008219034978163009 -0.008219034978163009 0.0 -4.052973596203417E-7 6.756817327868703E-5 0.005840800326034623 0 0
Hyman89 0.10832876712328766 -0.10829201797513122 -0.1082953588427138 3.3408675825796763E-6 -1.6109588091652096E-6 0.047506243383566016 0.00673831650199741 2 1
Hyman89 0.20843835616438355 -0.20828708522713235 -0.2082902434885625 3.1582614301584044E-6 -7.026251413335938E-7 0.05543809855623749 0.010061396160665481 0 2
Hyman89 0.3085479452054795 -0.30818083925243656 -0.30818314703973115 2.307787294597574E-6 -1.3493320590975694E-7 0.1335187294060347 0.015439038936193583 3 2
Hyman89 0.40865753424657536 -0.40797190986818777 -0.40796998091785497 -1.9289503327968305E-6 4.8498348989392485E-8 0.12427285867033788 -0.018041124150158794 4 2
Hyman89 0.5087671232876712 -0.5076482142507555 -0.5076444891827236 -3.725068031812384E-6 1.7048305566277186E-8 0.14725227703848986 -0.012663481374630692 2 3
Hyman89 0.6088767123287672 -0.6071652187022991 -0.6071658628648002 6.441625011177621E-7 2.1510368155701428E-8 0.3817773874814634 -0.00958434720477186 4 3
Hyman89 0.7089863013698631 -0.7064983705740158 -0.7064893582664489 -9.012307566891309E-6 -2.3855967115435746E-8 0.22947861388900037 0.015135462327897642 5 3
Hyman89 0.8090958904109589 -0.8055918367544379 -0.8055885572977317 -3.2794567061955604E-6 -1.4579383947495717E-8 0.5598855379318479 0.006852157730108388 5 4
Hyman89 0.9092054794520548 -0.9044089743326378 -0.9044030254579116 -5.9488747261582375E-6 -1.7362393857219805E-8 0.6856669232391255 -0.013010426069826053 3 4
Hyman89 1.0093150684931507 -1.0029131802669067 -1.002897149512405 -1.6030754501628053E-5 -1.4437193749578964E-8 0.4868793590517839 0.007632783294297951 5 5
Hyman89 1.1094246575342468 -1.1010212543649534 -1.1010221140372867 8.596723333198497E-7 1.5479881662572705E-8 1.235902558072155 -0.02220446049250313 4 5
Hyman89 1.2095342465753427 -1.1987466840879257 -1.1987224776255356 -2.4206462390097272E-5 -7.457880668215954E-9 0.7526513190470041 0.02168404344971009 4 5
Hyman89 1.3096438356164384 -1.2959760657915709 -1.295962404816997 -1.366097457378146E-5 9.272035649388607E-9 1.3374982010816439 -0.02480654570646834 5 6
Hyman89 1.4097534246575345 -1.3927132660840336 -1.3927040895167497 -9.17656728383065E-6 3.6915465760933676E-9 1.7551468722842856 0.01925543058334256 8 6
Hyman89 1.5098630136986302 -1.488915292677806 -1.4888715210781278 -4.377159967816624E-5 1.1719062785450288E-8 0.7482951813742034 -0.023418766925686896 8 7
Hyman89 1.609972602739726 -1.5845367007394362 -1.58452727615499 -9.424584446193762E-6 5.1719343984605645E-9 2.343998639631195 0.018735013540549517 7 7
Hyman89 1.7100821917808222 -1.679795586857491 -1.6797842845239774 -1.130233351354093E-5 1.1361385449378683E-8 2.5694341765358786 -0.023592239273284576 7 7
Hyman89 1.810191780821918 -1.7746823529540823 -1.7746247996641706 -5.755328991163822E-5 5.366531639569853E-9 1.377829317306123 -0.016653345369377348 9 7
Hyman89 1.9103013698630138 -1.868984517232608 -1.868927269487175 -5.724774543303113E-5 3.995591174624605E-9 2.1145168060954234 -0.013877787807814457 7 8
Hyman89 2.0104109589041093 -1.9625510267073931 -1.962545511827729 -5.514879664048067E-6 7.24810871810424E-9 3.8340614905152393 -0.013183898417423734 9 8
Hyman89 2.1105205479452054 -2.0551871390228627 -2.055215191939519 2.8052916656307048E-5 1.0520845444561678E-8 4.834313815926805 -0.014918621893400541 7 8
Hyman89 2.2106301369863015 -2.1467222421100995 -2.1467500269245487 2.778481444920544E-5 3.766651211966297E-9 5.041498085667229 -0.01214306433183765 10 8
Hyman89 2.310739726027397 -2.237224556844719 -2.237224301715468 -2.5512925105886097E-7 6.005777133400058E-10 4.55975863733471 -0.007632783294297951 10 8
Hyman89 2.4108493150684933 -2.3267821661632215 -2.326741588072334 -4.0578090887422036E-5 -2.8781947758149667E-9 3.6297972627608033 0.006938893903907228 10 8
Hyman89 2.510958904109589 -2.4155080352583624 -2.415431967495163 -7.606776319946107E-5 -3.3161326021946167E-9 2.531529830207546 -0.013877787807814457 10 8
Hyman89 2.6110684931506847 -2.503545100628335 -2.503451416783209 -9.368384512598027E-5 -2.657492104136383E-9 3.0487452340466348 0.016653345369377348 8 9
Hyman89 2.711178082191781 -2.5910692111064115 -2.5909812788349473 -8.793227146419724E-5 -4.606856742119939E-9 4.4816549138460005 0.024980018054066022 9 9
Hyman89 2.811287671232877 -2.678290010299511 -2.678227851071746 -6.215922776497962E-5 1.4809357238487533E-9 6.011403175243402 -0.005551115123125783 7 9
Hyman89 2.9113972602739726 -2.765449859429836 -2.765422122922301 -2.7736507535180976E-5 -5.720052566034981E-9 7.447481653599652 -0.015959455978986625 8 9
Hyman89 3.0115068493150683 -2.8528208966038804 -2.8528196931798533 -1.2034240270963892E-6 -1.382476132601604E-9 8.568360021499188 0.024980018054066022 10 9
Hyman89 3.1116164383561644 -2.9506259505207577 -2.9331375821750605 -0.017488368345697225 59.50384127229462 -175.01348417159335 3908.649098827155 10 9
Hyman89 3.21172602739726 -3.0699317194304854 -2.9981510718091187 -0.07178064762136671 236.96533655819582 -718.050306613982 7482.912900425021 10 9
Hyman89 3.3118356164383562 -3.2070524715488435 -3.0506496292104224 -0.15640284233842117 501.38645642521016 -1564.339444581897 10372.099706890125 10 9
Hyman89 3.4119452054794523 -3.3582629930750674 -3.093412996808542 -0.26484999626652517 825.0138161832607 -2648.813675532047 12576.321928303712 10 9
Hyman89 3.5120547945205476 -3.5198484373655248 -3.1291738561545213 -0.3906745812110035 1183.258423624932 -3906.982283075067 14095.500461275278 10 9
Hyman89 3.6121643835616437 -3.688086325986939 -3.1606315634991056 -0.5274547624878334 1554.257180077716 -5274.613560501962 14929.68665361971 10 9
Hyman89 3.71227397260274 -3.859233039603671 -3.1904623797396336 -0.6687706598640375 1918.505332049944 -6687.49700811766 15078.831239190293 10 9
Hyman89 3.8123835616438355 -4.02951476632829 -3.2213262629066097 -0.8081885034216807 2258.546831570174 -8081.284213701245 14542.987647470085 10 9
Hyman89 3.9124931506849316 -4.195122906952564 -3.255870266699601 -0.9392526402529633 2558.7122334916057 -9391.407972514366 13322.126735104688 10 9
Hyman89 4.012602739726027 -4.352213956604345 -3.2967285727558693 -1.0554853838484757 2804.895827522152 -10553.079562414247 11416.216583182148 10 9
Hyman89 4.112712328767124 -4.496913891463006 -3.3465191774317837 -1.150394714031222 2984.365319985307 -11501.364254118407 8825.323805083939 10 9
Hyman89 4.21282191780822 -4.625327086674735 -3.407837255628987 -1.2174898310457483 3085.598650843552 -12171.33509821 5549.412318561764 10 9
Hyman89 4.312931506849315 -4.7335497777767355 -3.4832452345923137 -1.2503045431844217 3098.1435370193644 -12498.3047941285 1588.4793480580583 10 10
Hyman89 4.413041095890412 -4.817688052760616 -3.575259629619021 -1.242428423141595 3012.4961332399844 -12418.13501222655 -3057.459840860588 10 10
Hyman89 4.5131506849315075 -4.873880325334534 -3.6863347209403763 -1.187545604394158 2819.9958420025837 -11867.621908945302 -8388.406635972955 10 10
Hyman89 4.613260273972603 -4.898324192080805 -3.8188431865793238 -1.0794810055014814 2512.7338194911295 -10784.955751774738 -14404.402670642468 10 10
Hyman89 4.713369863013699 -4.887307517859041 -3.9750538492222542 -0.9122536686367866 2083.4731412182646 -9110.251564825589 -21105.359127027157 10 10
Hyman89 4.813479452054795 -4.837243525076529 -4.157106745663608 -0.6801367794129209 1525.5789299940495 -6786.146524939695 -28491.389802987043 10 10
Hyman89 4.913589041095891 -4.744709584300066 -4.366985784204358 -0.3777238000957084 832.9570252414886 -3758.4585014460713 -36562.38922733479 10 10
Hyman89 5.013698630136987 -4.60648931782659 -4.60648931782659 0.0 -1.6607844425745166E-9 23.101339863274006 -45318.32548115844 10 10
Hyman89 5.1138082191780825 -4.466061864975002 -4.840665716413506 0.37460385143850417 -801.0361486397552 3773.4605316197544 -36631.109257001524 10 10
Hyman89 5.213917808219178 -4.36654793008473 -5.035541853627423 0.6689939235426934 -1410.9822303465025 6720.689117623024 -28617.7179176228 10 10
Hyman89 5.314027397260275 -4.304287206237101 -5.194324106922998 0.8900369006858977 -1853.3326356496166 8933.351434081693 -21278.238893085443 10 10
Hyman89 5.41413698630137 -4.275542304147395 -5.320316642597467 1.0447743384500718 -2149.844071845082 10481.846452958798 -14612.593079998958 10 10
Hyman89 5.514246575342466 -4.2765442734893355 -5.416883629167923 1.140339355678588 -2320.693298717272 11437.55618437936 -8620.811009496521 10 10
Hyman89 5.614356164383563 -4.303532816959388 -5.487415540141871 1.1838827231824833 -2384.6179887851376 11872.08952677654 -3302.891293799348 10 10
Hyman89 5.7144657534246575 -4.352791078070517 -5.535299678159911 1.1825086000893936 -2359.0427814367454 11856.62430107648 1341.188271553051 10 10
Hyman89 5.814575342465754 -4.420674987304363 -5.563894972541172 1.1432199852368097 -2260.192315456192 11461.348290975337 5311.356909842857 10 10
Hyman89 5.91468493150685 -4.503637239747782 -5.576511033709153 1.0728737939613708 -2103.1927826729197 10754.998473361255 8607.706214469601 10 10
Hyman89 6.014794520547945 -4.598246049841714 -5.576391390856861 0.9781453410151464 -1902.1633401071883 9804.496267973305 11230.183449839615 10 10
Hyman89 6.114904109589042 -4.701198885826985 -5.566700793480095 0.8655019076531101 -1670.2985428760496 8674.675560493839 13178.802493740704 10 11
Hyman89 6.215013698630138 -4.809331428725638 -5.5505164229341375 0.7411849942084991 -1419.942810241704 7428.09944780376 14453.538366154817 10 11
Hyman89 6.315123287671234 -4.91962202842533 -5.5308228361927725 0.6112008077674425 -1162.6578089084012 6124.9611094771335 15054.441027118059 10 11
Hyman89 6.415232876712329 -5.029191944297962 -5.510510450198458 0.4813185059004965 -909.2835271898759 4823.063903414138 14981.45218992164 10 11
Hyman89 6.515342465753425 -5.135301660004199 -5.492377370672763 0.35707571066856403 -669.9937187439596 3577.8757067506103 14234.63014127435 10 11
Hyman89 6.615452054794521 -5.235343553821048 -5.479134373510552 0.24379081968950445 -454.3463121468351 2442.652646017507 12813.938798927893 10 11
Hyman89 6.715561643835617 -5.326831186863723 -5.473412859006155 0.14658167214243178 -271.32931176740277 1468.6276773145935 10719.414245130565 10 11
Hyman89 6.8156712328767135 -5.40738544387076 -5.47777561862306 0.07039017475229947 -129.40265340622733 705.2599589885133 7950.973213155521 10 11
Hyman89 6.915780821917809 -5.474717725230116 -5.494730280249938 0.020012555019821576 -36.53642467619924 200.54160025928525 4508.7211741901 10 11
Hyman89 7.015890410958904 -5.5266103453266435 -5.526745330307614 1.349849809706427E-4 -0.24581314099655602 38.77049354894524 392.5276770289088 10 11
Hyman89 7.1160000000000005 -5.5684789792787015 -5.5684823826873675 3.4034086660028606E-6 3.9004462641412185E-9 39.68095061424037 -0.005551115123125783 12 11
Hyman89 7.216109589041096 -5.610063496048756 -5.610061210723494 -2.285325262363358E-6 -1.5385340409896507E-9 40.334311712797444 0.02220446049250313 11 11
Hyman89 7.316219178082193 -5.6514521398221 -5.651434232735175 -1.79070869243958E-5 4.552445727505584E-9 40.72921977460453 -0.02220446049250313 10 11
Hyman89 7.4163287671232885 -5.692665490962812 -5.692622128320446 -4.3362642365707416E-5 2.9939962466248643E-9 40.86444977957626 0.033306690738754696 10 11
Hyman89 7.516438356164383 -5.733723590316542 -5.733645220347139 -7.836996940291385E-5 -2.9541199488841417E-9 40.74121897623684 0.027755575615628914 10 11
Hyman89 7.61654794520548 -5.774645959666369 -5.774523489745498 -1.2246992087128206E-4 -1.4576459474978134E-9 40.36310730093362 0.02220446049250313 11 11
Hyman89 7.7166575342465755 -5.8154516214892205 -5.815276589946627 -1.7503154259301823E-4 -2.8774712877900296E-9 39.73598323714356 0.03885780586188048 11 11
Hyman89 7.816767123287672 -5.856159117952897 -5.855923860975665 -2.352569772323676E-4 2.84061942006072E-9 38.86793427110291 0.011102230246251565 10 11
Hyman89 7.916876712328768 -5.896786529258069 -5.896484343212993 -3.0218604507581404E-4 -4.207049313637404E-9 37.76920243225845 -0.02220446049250313 12 11
Hyman89 8.016986301369862 -5.937351491291931 -5.936976790834603 -3.7470045732845847E-4 4.154515111627867E-9 36.45212443004198 -0.02220446049250313 10 11
Hyman89 8.117095890410958 -5.977871212640151 -5.977419684944918 -4.5152769523326697E-4 5.4710356492730675E-9 34.93107643137705 -0.04440892098500626 12 11
Hyman89 8.217205479452055 -6.018362490990414 -6.017831246423189 -5.312445672256416E-4 4.053286828720714E-9 33.22242303482881 0.005551115123125783 10 11
Hyman89 8.317315068493151 -6.058841728940889 -6.058229448484553 -6.122804563357676E-4 5.339333741633984E-9 31.34447057462353 -0.005551115123125783 10 11
Hyman89 8.417424657534246 -6.099324949201401 -6.098632028957995 -6.929202434058368E-4 -2.637916155581912E-9 29.31742457690234 0.016653345369377348 10 11
Hyman89 8.517534246575343 -6.139827809299447 -6.139056502327822 -7.713069716253074E-4 2.606911795092683E-9 27.163351035142114 0.02220446049250313 11 11
Hyman89 8.617643835616438 -6.180365615664485 -6.179520171502029 -8.454441624561326E-4 2.576627778550423E-9 24.90614179340156 -0.005551115123125783 11 11
Hyman89 8.717753424657534 -6.220953337279234 -6.220040139365279 -9.131979139542779E-4 2.5470392899275426E-9 22.571483349054233 -0.016653345369377348 12 11
Hyman89 8.81786301369863 -6.261605618771426 -6.260633320085418 -9.722986860083438E-4 -3.777183960219437E-9 20.186829763346736 0.03885780586188048 12 11
Hyman89 8.917972602739725 -6.302336793053698 -6.301316450213479 -0.0010203428402189019 1.2449276019126596E-9 17.78137854735462 -0.016653345369377348 12 11
Hyman89 9.018082191780822 -6.343160893473865 -6.3421060995705325 -0.0010547939033322962 1.2311076801196443E-9 20.03107963943762 -0.016653345369377348 10 12
Hyman89 9.118191780821917 -6.384091665536662 -6.383018681943575 -0.0010729835930867182 1.217591219083879E-9 23.1053647992141 0.03885780586188048 10 12
Hyman89 9.218301369863013 -6.4251425781669536 -6.424070465578247 -0.001072112588706986 -1.2043683321688306E-9 26.500859906519736 0.016653345369377348 11 12
Hyman89 9.31841095890411 -6.466326834572156 -6.4652775835094545 -0.001049251062701373 -1.1914295575945753E-9 30.23762120690776 -0.011102230246251565 11 12
Hyman89 9.418520547945205 -6.507657382666121 -6.506656043708814 -0.0010013389573071407 -2.357531671717526E-9 34.336277754398736 -0.016653345369377348 10 12
Hyman89 9.518630136986301 -6.549146925129978 -6.548221739068882 -9.251860610959284E-4 2.332736977164794E-9 38.8180393606774 -0.016653345369377348 11 12
Hyman89 9.618739726027398 -6.590807929068854 -6.589990457245287 -8.174718235665068E-4 2.308458397353238E-9 43.70470598757947 -0.027755575615628914 10 12
Hyman89 9.718849315068493 -6.632652635292224 -6.631977890343421 -6.747449488031521E-4 -2.2846799834705172E-9 49.01867747264532 0.033306690738754696 11 12
Hyman89 9.81895890410959 -6.674693067265647 -6.674199644469692 -4.934227959552118E-4 -1.1306932185656548E-9 54.782964409305634 -0.016653345369377348 12 12
Hyman89 9.919068493150684 -6.716941039671687 -6.716671249155093 -2.6979051659381525E-4 -1.1192815387773436E-9 61.02119993744992 0.027755575615628914 12 12
Spline 0.00821917808219178 -0.008219034978163009 -0.008219034978163009 0.0 -4.052973596203417E-7 6.756817327868703E-5 -0.011102569124482597 6 0
Spline 0.10832876712328766 -0.10829155675406987 -0.1082955257336593 3.9689795894304325E-6 -1.7471737035037936E-6 0.05486617826733209 -0.013373633797608697 4 1
Spline 0.20843835616438355 -0.20828625480695528 -0.20829106673669884 4.811929743553378E-6 -8.691787171812519E-7 0.053797588606130375 0.012739375526704677 5 2
Spline 0.3085479452054795 -0.30818131175891494 -0.3081842776020416 2.9658431266454954E-6 -2.3332200188562137E-7 0.1309425234907735 0.011145598333150986 9 2
Spline 0.40865753424657536 -0.40797047159868427 -0.40796886384253384 -1.607756150434625E-6 -3.820438870061552E-8 0.12642891178415994 0.016197980456933436 4 2
Spline 0.5087671232876712 -0.5076408676818467 -0.507639053350939 -1.8143309077345293E-6 5.1144916698831555E-8 0.1665929616478934 0.011232334506949826 7 3
Spline 0.6088767123287672 -0.6071628416237651 -0.6071636527027469 8.110789817550312E-7 1.324810753960419E-8 0.38372696131716566 0.014137996329210978 2 3
Spline 0.7089863013698631 -0.7065020012753109 -0.7064953599689172 -6.6413063937176275E-6 -2.2020892721940687E-8 0.24133639531243034 0.022681509448396753 1 3
Spline 0.8090958904109589 -0.8055908974813342 -0.805589635320958 -1.262160376214183E-6 -1.908184075481057E-8 0.5776643607902088 0.02237793284010081 11 4
Spline 0.9092054794520548 -0.9044083910048073 -0.9044036954108936 -4.6955939136950064E-6 1.6980802783434754E-8 0.6950582109865877 -0.011188966420050406 9 4
Spline 1.0093150684931507 -1.0029044658921293 -1.0028943494144738 -1.0116477655586209E-5 -1.7702749478650397E-8 0.5407900349752026 0.013617579286417936 5 5
Spline 1.1094246575342468 -1.101019055099739 -1.1010202136130243 1.1585132853042523E-6 1.4698069457392267E-8 1.2377954217157594 -0.02480654570646834 6 5
Spline 1.2095342465753427 -1.1987556730019833 -1.1987373576138882 -1.831538809504707E-5 9.465771617351018E-9 0.8019472641507264 0.012836953722228372 4 5
Spline 1.3096438356164384 -1.2959942978951755 -1.2959840267923184 -1.0271102857117853E-5 -1.1126442779266328E-8 1.35621818220244 0.025326962749261384 8 6
Spline 1.4097534246575345 -1.3926924148488506 -1.3926861953594827 -6.21948936796457E-6 7.383093152186735E-9 1.7985351874472144 -0.011102230246251565 1 6
Spline 1.5098630136986302 -1.4888631861387225 -1.488827801505721 -3.538463300145622E-5 -8.502065158071776E-9 0.7544891600375081 0.022551405187698492 1 7
Spline 1.609972602739726 -1.5845189279228844 -1.584507457795814 -1.1470127070367653E-5 -6.4649179980757056E-9 2.2842314706394973 0.024980018054066022 7 7
Spline 1.7100821917808222 -1.6798452086574933 -1.6798485280222764 3.3193647830387363E-6 1.1767149215427921E-8 2.80951590880818 -0.022551405187698492 0 7
Spline 1.810191780821918 -1.7748241557569155 -1.774790480240096 -3.3675516819542395E-5 1.0349739590599003E-8 1.8017439762374465 -0.011102230246251565 10 7
Spline 1.9103013698630138 -1.869171953639004 -1.8691203123621936 -5.1641276810343584E-5 -4.722062297283624E-9 1.944216876381688 0.011449174941446927 1 8
Spline 2.0104109589041093 -1.9625889694396825 -1.9625811009393868 -7.868500295771241E-6 5.52236854712704E-9 3.783123414535794 -0.015612511283791264 8 8
Spline 2.1105205479452054 -2.054859406122045 -2.0549201801212114 6.077399916648574E-5 8.876963343848916E-9 5.31164738859502 0.015265566588595902 9 8
Spline 2.2106301369863015 -2.146015766639753 -2.1461227103936054 1.0694375385256194E-4 -6.905527221938212E-9 6.065303237434705 0.012490009027033011 4 8
Spline 2.310739726027397 -2.2361722224140124 -2.2362871032333143 1.1488081930188798E-4 -4.804621706720047E-9 5.998204399837448 0.022898349882893854 3 8
Spline 2.4108493150684933 -2.325452984283105 -2.3255417336953688 8.874941226366673E-5 1.0361501192933881E-8 5.2604328892869034 -0.013877787807814457 6 8
Spline 2.510958904109589 -2.4140008498096943 -2.4140441134123947 4.326360270034968E-5 3.868821369227052E-9 4.103898731955269 -0.011796119636642288 1 8
Spline 2.6110684931506847 -2.5019840167350704 -2.5019802443604355 -3.772374634891662E-6 3.720488945790936E-9 2.8068230184530307 0.012490009027033011 0 8
Spline 2.711178082191781 -2.5896011211556935 -2.5895640985684754 -3.702258721816065E-5 3.583110799426619E-9 4.099676620406001 -0.012490009027033011 3 9
Spline 2.811287671232877 -2.6770845767021267 -2.6770372631312878 -4.731357083898047E-5 -2.9618714476975067E-9 5.596921326400661 -0.01942890293094024 10 9
Spline 2.9113972602739726 -2.7647023090349165 -2.7646687889681942 -3.3520066722303454E-5 -6.196723613204562E-9 7.1297244552681605 -0.011102230246251565 12 9
Spline 3.0115068493150683 -2.852757986283594 -2.852755281197439 -2.7050861550748095E-6 -3.686603020270944E-9 8.537132267782965 -0.012490009027033011 5 9
Spline 3.1116164383561644 -2.941537583002196 -2.9415700546076007 3.2471605404538195E-5 4.45999308807674E-9 9.657437005650138 -0.012490009027033011 1 9
Spline 3.21172602739726 -3.0310802890520794 -3.0311429030238646 6.261397178519701E-5 -4.7530724782795105E-9 10.422586105285347 0.016653345369377348 11 9
Spline 3.3118356164383562 -3.1213259229256884 -3.121408902428957 8.297950326863202E-5 4.1903613026358565E-9 10.819310647391944 -0.011796119636642288 9 9
Spline 3.4119452054794523 -3.212192544568282 -3.2122843492510267 9.180468274472275E-5 4.880894729092577E-9 10.859122623330109 0.01734723475976807 5 9
Spline 3.5120547945205476 -3.303577035485006 -3.303666562005647 8.952652064131428E-5 6.717503186480125E-9 10.572583808432512 0.009020562075079397 12 9
Spline 3.6121643835616437 -3.3953555668031488 -3.395433665466241 7.809866309216318E-5 -4.994546824131519E-9 10.004184858303233 -0.010408340855860843 8 9
Spline 3.71227397260274 -3.4873840099147735 -3.487444403452722 6.039353794839997E-5 5.23369316875023E-9 9.207762241558726 -0.0242861286636753 0 9
Spline 3.8123835616438355 -3.5794983122439117 -3.579537998096294 3.9685852382120856E-5 -4.368223999527662E-9 8.242410243219922 -0.013877787807814457 4 9
Spline 3.9124931506849316 -3.6715148600430236 -3.6715340736859226 1.9213642898918692E-5 -5.6752714029968224E-9 7.168858240369502 0.011102230246251565 4 9
Spline 4.012602739726027 -3.763230847209087 -3.7632326632874857 1.8160783987752893E-6 -2.7668401200886395E-9 6.925327444839979 0.024980018054066022 2 10
Spline 4.112712328767124 -3.854424669083034 -3.854414316381005 -1.0352702028981753E-5 -4.724109390059012E-9 8.726497635613839 0.024980018054066022 9 10
Spline 4.21282191780822 -3.944856358282234 -3.944840325695864 -1.6032586369618684E-5 -2.6353428801062775E-9 10.672605443851069 0.015265566588595902 7 10
Spline 4.312931506849315 -4.034268079171621 -4.034253091136364 -1.4988035257346155E-5 1.930629473587787E-9 12.708896912627665 -0.027755575615628914 6 10
Spline 4.413041095890412 -4.122384696625403 -4.1223766382247895 -8.0584006134643E-6 5.031555340189501E-9 14.769317147056427 -0.023592239273284576 3 10
Spline 4.5131506849315075 -4.2089144342805085 -4.208917307799709 2.8735192003637167E-6 -1.8449799853768989E-9 16.778345801604644 -0.015265566588595902 12 10
Spline 4.613260273972603 -4.293549636826821 -4.293564632710245 1.499588342390723E-5 -4.211534094565509E-9 18.653424627146364 -0.018041124150158794 5 10
Spline 4.713369863013699 -4.375967650366297 -4.3759924159081365 2.476554183949986E-5 2.9443451736548184E-9 20.30797270347051 -0.020816681711721685 3 10
Spline 4.813479452054795 -4.4558318344090075 -4.455860022750668 2.8188341660850824E-5 1.7298656341275443E-9 21.65497321460208 0.015265566588595902 7 10
Spline 4.913589041095891 -4.532792718812129 -4.532813898274757 2.11794626281403E-5 2.8243688456125454E-9 22.611100547464957 -0.015265566588595902 12 10
Spline 5.013698630136987 -4.60648931782659 -4.60648931782659 0.0 -1.6607844425745166E-9 23.101339863274006 0.011102230246251565 3 10
Spline 5.1138082191780825 -4.676627003036282 -4.676589473685544 -3.7529350738196854E-5 -3.256544761871019E-9 23.07855315741847 0.024980018054066022 2 10
Spline 5.213917808219178 -4.7432172333239375 -4.743127736505093 -8.949681884473648E-5 2.6616813533074154E-9 22.570679103495195 0.015265566588595902 7 10
Spline 5.314027397260275 -4.806364552832898 -4.80621237708867 -1.5217574422798918E-4 -2.089230900837185E-9 21.635052749324757 -0.016653345369377348 6 10
Spline 5.41413698630137 -4.86619167762159 -4.865970524143837 -2.2115347775297778E-4 -2.0506001740151716E-9 20.339448436601515 0.012490009027033011 4 10
Spline 5.514246575342466 -4.922838555265763 -4.922546834652541 -2.917206132213579E-4 -2.0133721070610725E-9 18.757950526193667 -0.018041124150158794 7 10
Spline 5.614356164383563 -4.9764613788250145 -4.976102169160779 -3.5920966423574896E-4 2.471839584359214E-9 16.96726306121832 -0.018041124150158794 11 10
Spline 5.7144657534246575 -5.027231571125279 -5.026812289752325 -4.1928137295421664E-4 2.9142436210064018E-9 15.043484102861271 -0.013877787807814457 5 10
Spline 5.814575342465754 -5.075334755509919 -5.074866597006844 -4.681585030752444E-4 2.8640690658443267E-9 13.059356929190358 -0.013877787807814457 0 10
Spline 5.91468493150685 -5.120969728731328 -5.120466920756073 -5.028079752555925E-4 3.754123972728033E-9 11.081998696482742 -0.04163336342344337 1 10
Spline 6.014794520547945 -5.1643474510987275 -5.163826378005165 -5.210730935623076E-4 -3.691640739620863E-9 10.87544028166576 0.033306690738754696 0 11
Spline 6.114904109589042 -5.205690068554869 -5.205168309927455 -5.21758627414215E-4 -3.6312033834976036E-9 13.47012879016063 -0.011102230246251565 0 11
Spline 6.215013698630138 -5.245229980107569 -5.244725308454212 -5.046716533563256E-4 -1.786356520613724E-9 16.274697922646908 -0.027755575615628914 8 11
Spline 6.315123287671234 -5.283208963552388 -5.282738341721993 -4.7062183039514593E-4 -5.27411567780126E-9 19.238340631666517 0.04440892098500626 0 11
Spline 6.415232876712329 -5.319877371202653 -5.319455986427801 -4.2138477485131887E-4 -3.461208800869353E-9 22.301480373521088 0.03608224830031759 6 11
Spline 6.515342465753425 -5.355493406210554 -5.355133774087584 -3.5963212297041025E-4 5.9640465664128396E-9 25.397099134849555 -0.033306690738754696 7 11
Spline 6.615452054794521 -5.390322489241539 -5.390033657285409 -2.888319561300534E-4 -2.517340497889015E-9 28.452243916454734 0.016653345369377348 0 11
Spline 6.715561643835617 -5.4246367243671045 -5.424423601260164 -2.131231069402162E-4 4.133023727227112E-9 31.3896841186434 0.011102230246251565 1 11
Spline 6.8156712328767135 -5.458714471487935 -5.458577305499368 -1.3716598856738926E-4 5.701244167183756E-9 34.129697334961406 -0.04163336342344337 0 11
Spline 6.915780821917809 -5.492840032553792 -5.492774059692174 -6.597286161813543E-5 -4.013368313765045E-9 36.5919652356439 0.033306690738754696 1 11
Spline 7.015890410958904 -5.527303457568689 -5.527298738081665 -4.7194870234079644E-6 6.329762636491442E-9 38.69756770580324 -0.027755575615628914 9 11
Spline 7.1160000000000005 -5.562361310696984 -5.562403181240683 4.1870543698863116E-5 5.4606247697977064E-9 40.378789800676884 -0.01942890293094024 10 11
Spline 7.216109589041096 -5.598069503411907 -5.598141098416276 7.159500436948463E-5 -3.0770680819793015E-9 41.614516343990715 0.016653345369377348 2 11
Spline 7.316219178082193 -5.634416202511261 -5.634499878575117 8.367606385561999E-5 4.552445727505584E-9 42.40537301303249 0.03885780586188048 4 11
Spline 7.4163287671232885 -5.671387209743584 -5.671465240332241 7.803058865718526E-5 4.490994369937296E-9 42.75995328928417 0.016653345369377348 3 11
Spline 7.516438356164383 -5.708966098079138 -5.709021271957937 5.5173878799053E-5 -2.9541199488841417E-9 42.69368669707063 0.03885780586188048 9 11
Spline 7.61654794520548 -5.747134301561374 -5.747150433853543 1.6132292168791196E-5 -4.37293784249344E-9 42.22781426754807 0.049960036108132044 1 11
Spline 7.7166575342465755 -5.785871194532444 -5.785833557983011 -3.763654943256256E-5 -1.4387356438950148E-9 41.388454685709064 -0.011102230246251565 2 11
Spline 7.816767123287672 -5.825154161333002 -5.825049844673247 -1.0431665975474402E-4 4.26092913009108E-9 40.20575150587291 -0.02220446049250313 5 11
Spline 7.916876712328768 -5.864958657597619 -5.864776857182896 -1.818004147224883E-4 -5.6093990848498726E-9 38.71309359748665 0.033306690738754696 3 11
Spline 8.016986301369862 -5.905258264246038 -5.904990514427055 -2.6774981898292083E-4 4.154515111627867E-9 36.946401538173745 -0.03885780586188048 8 11
Spline 8.117095890410958 -5.946024734654332 -5.945665082199847 -3.596524544846602E-4 2.7355178246365337E-9 34.94347375898599 -0.02220446049250313 0 11
Spline 8.217205479452055 -5.9872280364936525 -5.986773163312309 -4.548731813436291E-4 4.053286828720714E-9 32.743386735312185 0.027755575615628914 3 11
Spline 8.317315068493151 -6.028836388319858 -6.028285686932033 -5.507013878247591E-4 2.669666870816992E-9 30.385944338462423 -0.03885780586188048 5 11
Spline 8.417424657534246 -6.070816292103043 -6.070171897516463 -6.443945865797218E-4 3.956874233372868E-9 27.911172373329407 0.027755575615628914 3 11
Spline 8.517534246575343 -6.113132562082235 -6.112399343661812 -7.332184204233982E-4 -3.9103676926390245E-9 25.35885426091511 0.04440892098500626 10 11
Spline 8.617643835616438 -6.155748350701318 -6.154933867197343 -8.144835039747278E-4 2.576627778550423E-9 22.768105001347294 -0.049960036108132044 9 11
Spline 8.717753424657534 -6.19862517191927 -6.197739592855855 -8.855790634143546E-4 3.8205589348913145E-9 20.17698061962392 -0.033306690738754696 0 11
Spline 8.81786301369863 -6.241722922847304 -6.240778918861212 -9.440039860919569E-4 -3.777183960219437E-9 17.622120829230425 0.049960036108132044 8 11
Spline 8.917972602739725 -6.2849999038216975 -6.2840125087371135 -9.873950845840085E-4 -2.489855203825319E-9 19.995882460932535 -0.033306690738754696 2 12
Spline 9.018082191780822 -6.328412837377506 -6.327399284660196 -0.0010135527173105174 4.924430720478577E-9 23.027897855243395 -0.05551115123125783 11 12
Spline 9.118191780821917 -6.371916886798168 -6.370896422683847 -0.0010204641143207738 1.217591219083879E-9 26.322756929708646 0.02220446049250313 5 12
Spline 9.218301369863013 -6.415465674494136 -6.414459350162494 -0.0010063243316427162 3.6131049965064922E-9 29.883334295988107 -0.04440892098500626 5 12
Spline 9.31841095890411 -6.459011300442574 -6.458041745638354 -9.695548042198965E-4 -2.3828591151891506E-9 33.71099028814939 0.049960036108132044 7 12
Spline 9.418520547945205 -6.502504361318717 -6.501595541580363 -9.088197383544383E-4 2.357531671717526E-9 37.80551818266531 -0.033306690738754696 5 12
Spline 9.518630136986301 -6.545893970381078 -6.545070930210617 -8.230401704611978E-4 3.499105465747191E-9 42.165097857704836 -0.049960036108132044 7 12
Spline 9.618739726027398 -6.589127778650061 -6.5884163727802925 -7.114058697688108E-4 -3.462687596029857E-9 46.78625546983284 0.033306690738754696 6 12
Spline 9.718849315068493 -6.632151997602032 -6.631578612567024 -5.733850350075897E-4 -2.2846799834705172E-9 51.66383039156841 0.02220446049250313 3 12
Spline 9.81895890410959 -6.6749114234976314 -6.674502691907946 -4.0873158968501855E-4 3.392079655696964E-9 56.79094896571257 -0.033306690738754696 6 12
Spline 9.919068493150684 -6.717349463934985 -6.717131973554835 -2.1749038014995392E-4 3.3578446163320313E-9 62.15900567596577 -0.03885780586188048 10 12
Linear 0.00821917808219178 -0.008219034978163009 -0.008219034978163009 0.0 -4.052973596203417E-7 6.756817327868703E-5 -0.011086306005159141 1 0
Linear 0.10832876712328766 -0.10828302284826563 -0.10828294213616196 -8.071210366722426E-8 2.3720007316858514E-8 0.010051159904378437 -0.0045319650809894085 2 2
Linear 0.20843835616438355 -0.2082647129575399 -0.20826461005540864 -1.0290213126040726E-7 -6.18984245030335E-8 0.041327097299870275 0.010820337681405334 1 2
Linear 0.3085479452054795 -0.30816419487544877 -0.30816413134182596 -6.353362280719921E-8 -4.778884375970559E-8 0.09380989318685806 0.010972125985553305 1 2
Linear 0.40865753424657536 -0.40796496832640194 -0.4079624072961252 -2.561030276737597E-6 -4.351055379792323E-9 0.10950909068441206 -0.015417354892743873 2 2
Linear 0.5087671232876712 -0.5076209575438639 -0.5076150878224883 -5.869721375617587E-6 1.7048305566277186E-8 0.10936092031954558 -0.02216109240560371 2 3
Linear 0.6088767123287672 -0.6071565760612518 -0.6071551652964136 -1.410764838283285E-6 2.393206523283338E-8 0.34089389089331235 0.0037296554733501353 2 3
Linear 0.7089863013698631 -0.706448110250335 -0.7064359073483129 -1.2202902022195872E-5 -2.006348003554596E-8 0.1683395201013127 0.010798653637955624 3 3
Linear 0.8090958904109589 -0.8055418814600923 -0.8055316682797908 -1.021318030147711E-5 5.1456649226455475E-9 0.42283594403613733 -0.025673907444456745 4 4
Linear 0.9092054794520548 -0.9043657740370747 -0.904353398822888 -1.2375214186732819E-5 -1.6217620635864654E-8 0.5467522656843471 0.00980118763926896 5 4
Linear 1.0093150684931507 -1.0028089287128505 -1.00278473300075 -2.4195712100549827E-5 -9.624795833052643E-9 0.36999510122370793 -0.015525775109992423 4 5
Linear 1.1094246575342468 -1.1009964922015225 -1.1009905616465865 -5.930554936028898E-6 4.53451079004655E-9 1.0997175614591015 0.006678685382510707 5 5
Linear 1.2095342465753427 -1.1986373222738766 -1.1986031362853922 -3.4185988484480845E-5 6.023672847405194E-9 0.5557717397408624 -0.006591949208711867 6 5
Linear 1.3096438356164384 -1.2958816875252577 -1.2958519480843478 -2.9739440909892778E-5 5.033390781096672E-9 1.0152626073178794 -0.01474514954580286 6 6
Linear 1.4097534246575345 -1.3926576379064137 -1.392632505586855 -2.5132319558807126E-5 -4.922062101457824E-9 1.4161154693326239 0.010061396160665481 6 6
Linear 1.5098630136986302 -1.4887977306710098 -1.4887421017972802 -5.5628873729673955E-5 1.8382843585020057E-9 0.6804592889153582 -0.012836953722228372 6 7
Linear 1.609972602739726 -1.58451100218171 -1.584488033989917 -2.2968191792926973E-5 -1.2929835996151411E-9 2.0662516142522236 0.011102230246251565 7 7
Linear 1.7100821917808222 -1.6797012618596785 -1.6796529176210662 -4.834423861233006E-5 -6.897984022837058E-9 1.7738429836100522 0.02185751579730777 7 7
Linear 1.810191780821918 -1.7744077084158594 -1.774327416825816 -8.029159004330211E-5 -1.916618442703519E-9 0.8160579989535677 0.014224732503009818 8 7
Linear 1.9103013698630138 -1.8686729606820496 -1.8686057123662447 -6.724831580484647E-5 -5.0852978586131335E-9 1.9985185506499192 0.00728583859910259 8 8
Linear 2.0104109589041093 -1.9624985242061577 -1.962489032824033 -9.49138212469336E-6 8.28355282069056E-9 3.753558841523841 0.0045102810375396984 7 8
Linear 2.1105205479452054 -2.054297215601242 -2.05424911548846 -4.810011278166826E-5 7.561857663278706E-9 3.303845819147 -0.010755285551056204 8 8
Linear 2.2106301369863015 -2.1453179804298284 -2.1452270941291207 -9.08863007076377E-5 5.649976817949446E-9 2.608114790803029 0.017694179454963432 9 8
Linear 2.310739726027397 -2.2357615615742343 -2.2356400498302342 -1.2151174400010234E-4 -6.005777133400058E-10 1.9962508757132014 0.02220446049250313 8 8
Linear 2.4108493150684933 -2.325630640790388 -2.325490555936671 -1.4008485371697077E-4 1.1512779103259867E-9 1.4675183068746378 0.0062450045135165055 8 8
Linear 2.510958904109589 -2.4149278888241366 -2.4147811754271498 -1.467133969867973E-4 -3.868821369227052E-9 2.108355490193503 0.02220446049250313 9 9
Linear 2.6110684931506847 -2.5036559654512125 -2.5035144609630855 -1.4150448812699779E-4 5.314984208272766E-10 3.0507156800752 -0.006938893903907228 8 9
Linear 2.711178082191781 -2.591817519526085 -2.591692954920788 -1.2456460529719493E-4 2.0474918853866395E-9 4.163046796179515 -0.013183898417423734 8 9
Linear 2.811287671232877 -2.679415189014156 -2.679319189430318 -9.599958383788021E-5 -1.4809357238487533E-9 5.44379443745413 0.009020562075079397 8 9
Linear 2.9113972602739726 -2.7664516010461604 -2.766395686419898 -5.591462626242105E-5 9.533420943391634E-10 6.891413550924597 0.012490009027033011 9 9
Linear 3.0115068493150683 -2.852929371948143 -2.8529249576481064 -4.414300036614804E-6 5.990729907940283E-9 8.50436836508095 -0.020816681711721685 9 9
Linear 3.1116164383561644 -2.943000046704558 -2.94293676964541 -6.327705914799253E-5 -4.0139937792690656E-9 7.8419024163167705 0.018735013540549517 9 9
Linear 3.21172602739726 -3.033115529893493 -3.0329908519566295 -1.2467793686354867E-4 -1.29629249407623E-9 7.027472426202053 0.00971445146547012 9 9
Linear 3.3118356164383562 -3.122942359836678 -3.122763659826333 -1.787000103448122E-4 -2.9332529118450995E-9 6.258811779957796 0.010408340855860843 9 9
Linear 3.4119452054794523 -3.2124812179368245 -3.2122558413538727 -2.253765829518528E-4 -4.474153501668196E-9 5.535717528815098 0.022898349882893854 9 9
Linear 3.5120547945205476 -3.30173278417778 -3.301468043317435 -2.64740860345114E-4 3.556325216371831E-9 4.857987367934413 -0.016653345369377348 10 9
Linear 3.6121643835616437 -3.3906977371112035 -3.3904009111729305 -2.968259382729599E-4 0.0 4.225419636405547 0.0027755575615628914 9 9
Linear 3.71227397260274 -3.4793767538854325 -3.4790550890662075 -3.2166481922502044E-4 3.738352263393022E-9 3.6378131396119784 -0.006938893903907228 9 9
Linear 3.8123835616438355 -3.567770510222168 -3.5674312198197278 -3.392904024401844E-4 1.4560746665092205E-9 3.720939734108697 0.00971445146547012 10 10
Linear 3.9124931506849316 -3.655879680440899 -3.655529944951441 -3.4973548945771427E-4 3.547044626873014E-9 4.712273127260858 0.011102230246251565 10 10
Linear 4.012602739726027 -3.7437049374422493 -3.7433519046659036 -3.530327763456853E-4 -2.7668401200886395E-9 5.818766291021404 0.018041124150158794 9 10
Linear 4.112712328767124 -3.8312469527324033 -3.8308977378631592 -3.492148692441077E-4 4.724109390059012E-9 7.0398876728106075 -0.023592239273284576 9 10
Linear 4.21282191780822 -3.91850639639979 -3.918168082134299 -3.383142654911353E-4 -1.976507160079708E-9 8.375107340974353 -0.006938893903907228 10 10
Linear 4.312931506849315 -4.00548393714284 -4.005163573774784 -3.2036336805596477E-4 -1.2870863157251913E-9 9.82389691817076 0.011102230246251565 9 10
Linear 4.413041095890412 -4.09218024225666 -4.091884847774452 -2.9539448220816666E-4 -3.144722087618438E-9 11.385729714596948 0.0013877787807814457 9 10
Linear 4.5131506849315075 -4.178595977643029 -4.178332537830842 -2.634398121870163E-4 1.2299866569179325E-9 13.06008061696673 0.00971445146547012 9 10
Linear 4.613260273972603 -4.264731807807065 -4.264507276343643 -2.2453146342193975E-4 -3.0082386389753636E-9 14.846426110715072 0.01942890293094024 9 10
Linear 4.713369863013699 -4.350588395870547 -4.350409694424684 -1.7870144586318304E-4 -2.355476138923855E-9 16.7442442799981 0.018041124150158794 10 10
Linear 4.813479452054795 -4.436166403560815 -4.436040421891274 -1.2598166954091994E-4 5.766218780425148E-10 18.753014829897552 -0.008326672684688674 10 10
Linear 4.913589041095891 -4.521466491225201 -4.521400087276195 -6.64039490061441E-5 1.1297475382450182E-9 20.872219064216324 -0.0013877787807814457 9 10
Linear 5.013698630136987 -4.60648931782659 -4.60648931782659 0.0 -1.6607844425745166E-9 23.101339863274006 -0.013877787807814457 11 10
Linear 5.1138082191780825 -4.662628593987694 -4.66247669623665 -1.518977510439612E-4 -2.171029841247346E-9 20.698850500266985 0.004163336342344337 10 10
Linear 5.213917808219178 -4.717621690796259 -4.717336016394347 -2.856744019119617E-4 -5.323362706614832E-10 18.44454609045698 -0.008326672684688674 11 10
Linear 5.314027397260275 -4.771482995035159 -4.771081275393163 -4.0171964199586796E-4 2.089230900837185E-9 16.33543549317551 -0.005551115123125783 10 10
Linear 5.41413698630137 -4.82422673941163 -4.823726322074062 -5.004173375677823E-4 -3.58855030452655E-9 14.368571310541256 0.006938893903907228 11 10
Linear 5.514246575342466 -4.875867004074941 -4.875284858483209 -5.821455917320861E-4 -2.0133721070610725E-9 12.54104915471288 0.020816681711721685 10 10
Linear 5.614356164383563 -4.926417718120746 -4.925770441301935 -6.472768188103828E-4 4.943679168718428E-9 10.85000744804887 -0.024980018054066022 10 10
Linear 5.7144657534246575 -4.975892661089887 -4.975196483273381 -6.96177816505994E-4 -1.9428290806709345E-9 9.29262666815589 -0.011102230246251565 11 10
Linear 5.814575342465754 -5.02430546445054 -5.023576254612472 -7.292098380684564E-4 -1.9093793772295513E-9 7.8661288371861815 0.033306690738754696 10 10
Linear 5.91468493150685 -5.071669613071483 -5.070922884400364 -7.467286711193566E-4 4.692654965910042E-9 8.495014425236036 -0.030531133177191805 11 11
Linear 6.014794520547945 -5.117998446649841 -5.117249361964449 -7.490846853919209E-4 2.7687305547156475E-9 10.407386219490888 -0.005551115123125783 11 11
Linear 6.114904109589042 -5.163305161184351 -5.1625685382616915 -7.366229226590804E-4 -2.7234025376232025E-9 12.49653502899406 0.008326672684688674 11 11
Linear 6.215013698630138 -5.207602810379797 -5.206893127220891 -7.096831589059605E-4 -8.93178260306862E-10 14.758060995490041 0.024980018054066022 11 11
Linear 6.315123287671234 -5.250904307063653 -5.250235707099371 -6.68599964281924E-4 6.153134957434803E-9 17.187633405413294 -0.02220446049250313 11 11
Linear 6.415232876712329 -5.293222424582744 -5.292608721808589 -6.137027741548451E-4 4.326511001086691E-9 19.780989757300915 -0.005551115123125783 11 11
Linear 6.515342465753425 -5.334569798196576 -5.3340244822375205 -5.453159590551593E-4 3.4080266093787653E-9 22.533934851409754 0.005551115123125783 11 11
Linear 6.615452054794521 -5.374958926445128 -5.374495167562721 -4.637588824074612E-4 4.195567496481692E-9 25.442339923742452 -0.016653345369377348 11 11
Linear 6.715561643835617 -5.41440217250555 -5.414032826535076 -3.69345970474555E-4 6.61283796356338E-9 28.502141846686868 -0.02220446049250313 10 11
Linear 6.8156712328767135 -5.45291176554219 -5.452649378773211 -2.623867689788284E-4 -1.6289269049096444E-9 31.70934230745104 0.024980018054066022 11 11
Linear 6.915780821917809 -5.490499802046633 -5.490356616032477 -1.4318601415652665E-4 2.408020988259027E-9 35.06000676445353 -0.01942890293094024 10 11
Linear 7.015890410958904 -5.5271782471444375 -5.527166203456169 -1.2043688268903452E-5 2.373660988684291E-9 38.55026382559856 0.027755575615628914 11 11
Linear 7.1160000000000005 -5.576101133621947 -5.575938042219342 -1.6309140260517552E-4 4.680535516969462E-9 36.35629342024771 -0.02220446049250313 12 11
Linear 7.216109589041096 -5.625600697793942 -5.625272347937749 -3.28349856193455E-4 -2.307801061484476E-9 33.71788097616957 0.013877787807814457 12 11
Linear 7.316219178082193 -5.674430620885573 -5.673950919077297 -4.797018082758342E-4 3.034963818337056E-9 31.191218763382267 -0.005551115123125783 12 11
Linear 7.4163287671232885 -5.722596548574099 -5.721979199705407 -6.173488686922468E-4 4.490994369937296E-9 28.77478704199632 0.016653345369377348 12 11
Linear 7.516438356164383 -5.770104085844885 -5.769362595221539 -7.414906233460528E-4 1.4770599744420709E-9 26.467080993519687 0.02220446049250313 11 11
Linear 7.61654794520548 -5.816958797247862 -5.816106472604776 -8.523246430858222E-4 0.0 24.26661045440426 0.005551115123125783 11 11
Linear 7.7166575342465755 -5.863166207163983 -5.862216160661404 -9.500465025791272E-4 -2.8774712877900296E-9 22.17190011588599 0.04440892098500626 12 11
Linear 7.816767123287672 -5.908731800082778 -5.907696950288033 -0.0010348497947454405 2.84061942006072E-9 20.18148916871354 -0.02220446049250313 11 11
Linear 7.916876712328768 -5.953661020857703 -5.952554094705853 -0.0011069261518503737 2.8046995424249363E-9 18.29393128094381 0.011102230246251565 11 11
Linear 8.016986301369862 -5.997959274979259 -5.9967928097171 -0.0011664652621590221 1.3848383705426225E-9 16.507794420306254 -0.005551115123125783 11 11
Linear 8.117095890410958 -6.041631928832558 -6.04041827395152 -0.0012136548810381953 -1.3677589123182669E-9 14.821660765385047 0.033306690738754696 11 11
Linear 8.217205479452055 -6.084684309966004 -6.083435629109513 -0.0012486808564915464 5.404382438294285E-9 13.234126527983392 0.011102230246251565 12 11
Linear 8.317315068493151 -6.127121707328875 -6.1258499801986055 -0.0012717271302697952 -2.669666870816992E-9 13.782892427371962 0.02220446049250313 11 12
Linear 8.417424657534246 -6.168949371563315 -6.167666395788807 -0.0012829757745080883 3.956874233372868E-9 15.918092510780468 -0.033306690738754696 11 12
Linear 8.517534246575343 -6.210172515227486 -6.20888990823687 -0.0012826069906157755 -2.606911795092683E-9 18.19459978236182 0.02220446049250313 11 12
Linear 8.617643835616438 -6.250796313075346 -6.249525513940535 -0.00127079913481154 -2.576627778550423E-9 20.610062567705256 0.033306690738754696 12 12
Linear 8.717753424657534 -6.2908259022909085 -6.2895781735594625 -0.0012477287314460739 2.5470392899275426E-9 23.16215415021361 -0.016653345369377348 12 12
Linear 8.81786301369863 -6.330266382745808 -6.3290528122639245 -0.0012135704818838633 -2.5181226401462916E-9 25.848572260400715 0.016653345369377348 12 12
Linear 8.917972602739725 -6.369122817254658 -6.367954319959068 -0.0011684972955894324 -2.489855203825319E-9 28.667038964869107 0.027755575615628914 12 12
Linear 9.018082191780822 -6.407400231817073 -6.4062875515258355 -0.0011126802912375666 -2.4622153602392887E-9 31.615300533083257 0.04440892098500626 11 12
Linear 9.118191780821917 -6.445103615863035 -6.444057327047448 -0.0010462888155871042 2.435182438167758E-9 34.691127126507126 0.005551115123125783 11 12
Linear 9.218301369863013 -6.482237922498246 -6.481268432037002 -9.694904612445043E-4 1.2043683321688306E-9 37.892312687581864 0.005551115123125783 11 12
Linear 9.31841095890411 -6.518808068755044 -6.517925617669507 -8.824510855376388E-4 0.0 41.21667458445444 0.027755575615628914 12 12
Linear 9.418520547945205 -6.554818935822215 -6.554033601007259 -7.853348149566841E-4 1.178765835858763E-9 44.662053566568716 0.011102230246251565 11 12
Linear 9.518630136986301 -6.590275369295906 -6.589597065227437 -6.783040684688046E-4 0.0 48.226313409394095 0.027755575615628914 11 12
Linear 9.618739726027398 -6.62518217941277 -6.624620659840819 -5.615195719510524E-4 2.308458397353238E-9 51.90734089222104 -0.033306690738754696 12 12
Linear 9.718849315068493 -6.659544141279783 -6.659109000916041 -4.351403637414819E-4 -2.2846799834705172E-9 55.70304546509419 0.027755575615628914 12 12
Linear 9.81895890410959 -6.693365995130707 -6.693066671308312 -2.993238223947259E-4 2.2613864371313096E-9 59.61135900456327 -0.02220446049250313 12 12
Linear 9.919068493150684 -6.726652446538139 -6.726498220864796 -1.5422567334333337E-4 4.4771261551093745E-9 63.63023583588756 -0.03885780586188048 11 12
MonotoneConvex 0.00821917808219178 -0.008219034978163009 -0.008219034978163009 0.0 -4.052973596203417E-7 6.756817327868703E-5 3.386246632489792 1 0
MonotoneConvex 0.10832876712328766 -0.129188702291394 -0.10829535872280971 -0.0208933435685843 1326.1081843475554 -143.60522930800812 2372.703178680699 2 1
MonotoneConvex 0.20843835616438355 -0.25993019456604927 -0.20829024287016829 -0.05163995169588098 1692.9790971268792 -352.5703213158593 1196.213896166587 2 2
MonotoneConvex 0.3085479452054795 -0.34759834529163314 -0.30818314618596965 -0.03941519910566349 845.3406980473557 -260.3803706868746 -3646.3305031625423 2 2
MonotoneConvex 0.40865753424657536 -0.41790655066265003 -0.40796998091674475 -0.009936569745905288 310.95013411117816 -126.8577818569483 6819.833066329384 3 2
MonotoneConvex 0.5087671232876712 -0.5262799809557794 -0.5076444891827236 -0.01863549177305579 695.5916116493955 -352.9879194941188 -2849.37108629979 3 3
MonotoneConvex 0.6088767123287672 -0.6078031059142397 -0.6071658628648002 -6.372430494394621E-4 20.709973790507103 -12.19377179229042 -1537.6651341103552 3 3
MonotoneConvex 0.7089863013698631 -0.706498370575126 -0.7064893582664489 -9.012308677114333E-6 -3.7557855920198834E-8 0.22947861388900037 0.01240327285323417 3 3
MonotoneConvex 0.8090958904109589 -0.8055918367511072 -0.8055885572966215 -3.279454485749511E-6 -4.2237332906715533E-8 0.5598855601363084 0.011535911115245767 3 4
MonotoneConvex 0.9092054794520548 -0.9044089743348582 -0.9044030254568014 -5.948878056827311E-6 -2.9764103755233952E-8 0.6856669232391255 0.027668839441830073 4 4
MonotoneConvex 1.0093150684931507 -1.002913180268017 -1.002897149512405 -1.6030755611851077E-5 -1.4437193749578964E-8 0.4868793590517839 0.018821749714348357 5 5
MonotoneConvex 1.1094246575342468 -1.1010212543616227 -1.1010221140372867 8.596756639889236E-7 -2.251619150919666E-8 1.2359025802766155 0.03157196726277789 6 5
MonotoneConvex 1.2095342465753427 -1.1987466840868155 -1.1987224776266459 -2.4206460169651223E-5 -7.457880668215954E-9 0.7526512968425436 0.010408340855860843 4 5
MonotoneConvex 1.3096438356164384 -1.2959760657904607 -1.2959624048181073 -1.366097235333541E-5 9.272035649388607E-9 1.3374982010816439 0.02411265631607762 6 6
MonotoneConvex 1.4097534246575345 -1.4676010232161918 -1.3927038724770302 -0.07489715073916159 525.7205671914534 -732.1896042356002 37893.78689306178 7 6
MonotoneConvex 1.5098630136986302 -1.8484811553043379 -1.4888695876480451 -0.35961156765629276 2330.2294748074796 -3468.5311884663506 -14631.46288155359 7 7
MonotoneConvex 1.609972602739726 -1.6182012739307527 -1.5845262368596735 -0.03367503707107922 206.64680205851892 -325.04838431979266 -21833.55995999392 7 7
MonotoneConvex 1.7100821917808222 -1.7979753960983835 -1.6797811653379568 -0.11819423076042668 770.0027654650044 -1290.6978680726766 37079.84648493312 7 7
MonotoneConvex 1.810191780821918 -2.2721877273912394 -1.7746204729696125 -0.49756725442162697 2879.0299208992515 -5107.461523268242 24467.645617920476 7 7
MonotoneConvex 1.9103013698630138 -2.236788693757985 -1.868925181423009 -0.36786351233497605 2000.061991803586 -3737.7230353241584 -44227.25206898459 7 8
MonotoneConvex 2.0104109589041093 -1.9689449012350035 -1.9625454793537056 -0.00639942188129794 33.02410291138681 -64.81606407149343 -11281.550346686763 7 8
MonotoneConvex 2.1105205479452054 -2.0588705973412225 -2.055150041007092 -0.003720556334130265 22.710855298829546 -42.213587980732825 936.033542342507 8 8
MonotoneConvex 2.2106301369863015 -2.1582938834008303 -2.146493479393552 -0.011800404007278331 68.3811377033016 -143.07505851185454 940.0997341701966 8 8
MonotoneConvex 2.310739726027397 -2.2523577130839634 -2.236725368143233 -0.01563234494073029 86.05880247043937 -190.073805961255 -173.57643100623932 8 8
MonotoneConvex 2.4108493150684933 -2.332676282229551 -2.326040733501289 -0.006635548728262108 32.817330384957906 -74.98179575016195 -2404.972054836918 8 8
MonotoneConvex 2.510958904109589 -2.4077638862052275 -2.414665741364841 0.00690185515961339 -36.60012564654035 89.13290143741648 -927.0133272121228 8 9
MonotoneConvex 2.6110684931506847 -2.4918354731617853 -2.5027663203158745 0.010930847154089207 -54.55672742324866 136.95016976011942 -132.87704270226186 8 9
MonotoneConvex 2.711178082191781 -2.5805859549732357 -2.590475431083483 0.009889476110247486 -47.40322890972007 123.00129412778915 361.2450616419238 8 9
MonotoneConvex 2.811287671232877 -2.6717815447974136 -2.677941598918654 0.0061600541212403215 -28.505626891207285 76.42357202630734 555.3238424660378 8 9
MonotoneConvex 2.9113972602739726 -2.763236043410444 -2.7653293434981574 0.0020933000877132457 -9.391536991935746 25.99406105918689 449.39052479264774 8 9
MonotoneConvex 3.0115068493150683 -2.8528073351496985 -2.8528191386578694 1.1803508170871169E-5 -0.05575433340386158 8.568798604002836 43.46523141407488 8 9
MonotoneConvex 3.1116164383561644 -2.9414592163035103 -2.9421613556879223 7.021393844119928E-4 -2.696480261248107 17.102658400602877 -173.9976218662065 9 9
MonotoneConvex 3.21172602739726 -3.032233974945564 -3.034972398556768 0.0027384236112037996 -10.318013028129586 40.48007316015401 -311.6035207639811 9 9
MonotoneConvex 3.3118356164383562 -3.1247171592074796 -3.1303867357868054 0.0056695765793257635 -20.837533975122955 73.75699642153677 -396.2268013690817 9 9
MonotoneConvex 3.4119452054794523 -3.2184697311932187 -3.2275290336059026 0.009059302412683934 -32.44742721002931 112.01827612161708 -427.97501653701886 9 9
MonotoneConvex 3.5120547945205476 -3.3130478363152527 -3.3255236600138183 0.012475823698565591 -43.54617802515044 150.40646914599165 -406.83845181632705 9 9
MonotoneConvex 3.6121643835616437 -3.4080029953897917 -3.4234928062293335 0.015489810839541818 -52.70981293187275 184.09684860998254 -332.73245270137863 9 9
MonotoneConvex 3.71227397260274 -3.5028822391336423 -3.5205549903383204 0.01767275120467815 -58.667960656846354 208.2776223932825 -205.74097980841088 9 9
MonotoneConvex 3.8123835616438355 -3.597228190058699 -3.6158239395345237 0.018595749475824874 -60.2836849272229 218.1352552366178 -25.82378755278114 9 10
MonotoneConvex 3.9124931506849316 -3.6905790956787143 -3.7084078490234873 0.017828753344772963 -56.53641335449968 208.8448203263482 207.01496072916825 9 10
MonotoneConvex 4.012602739726027 -3.7824688158971664 -3.7974090169567987 0.01494020105963223 -46.507421732021335 175.56533398188634 492.69754942571353 9 10
MonotoneConvex 4.112712328767124 -3.8724267667700207 -3.881923855597602 0.00949708882758138 -29.36743837752278 113.44004717805944 831.3821853178638 9 10
MonotoneConvex 4.21282191780822 -3.959983512167309 -3.961043279588905 0.0010597674215961916 -4.351507306570725 22.051836956471504 1264.3136537704436 9 10
MonotoneConvex 4.312931506849315 -4.047178666380935 -4.029940655010389 -0.017238011370546147 47.577548668100526 -190.6004456708743 1830.8785043608111 9 10
MonotoneConvex 4.413041095890412 -4.112923554421277 -4.085806406393111 -0.027117148028166227 74.43693576417638 -305.05774379907535 681.6477937654497 9 10
MonotoneConvex 4.5131506849315075 -4.165670479586714 -4.136799899957522 -0.02887057962919215 77.89401240717768 -326.1369429630179 -171.70292965218437 9 10
MonotoneConvex 4.613260273972603 -4.2161379395389 -4.191223331249105 -0.024914608289794415 65.8934616298049 -281.62000174081214 -729.1819925647758 9 10
MonotoneConvex 4.713369863013699 -4.27497554861489 -4.257316844474834 -0.017658704140055548 45.70500228939773 -199.22040286335374 -990.7338838210933 9 10
MonotoneConvex 4.813479452054795 -4.352737128093809 -4.3432337478943595 -0.009503380199449296 23.9935777914175 -106.56390712071584 -956.3835834391909 9 10
MonotoneConvex 4.913589041095891 -4.459836917785065 -4.45700443416297 -0.0028324836220949834 6.880964616237093 -31.107855802403606 -626.1324791978495 9 10
MonotoneConvex 5.013698630136987 -4.60648931782659 -4.60648931782659 0.0 -1.6607844425745166E-9 23.101339863274006 0.02220446049250313 11 10
MonotoneConvex 5.1138082191780825 -4.728899858067459 -4.725483101504224 -0.003416756563234813 7.266841400132097 -34.000283233304174 599.8465613110682 11 10
MonotoneConvex 5.213917808219178 -4.781895319266871 -4.773349963878015 -0.008545355388855924 17.560370720383016 -83.21931859178733 344.36897777823106 11 10
MonotoneConvex 5.314027397260275 -4.803523034463408 -4.7961160587906 -0.007406975672807903 14.595593532820532 -69.91561789515544 -766.5548751312201 11 10
MonotoneConvex 5.41413698630137 -4.8350239302352715 -4.834878943206222 -1.4498702904930383E-4 -0.61691252483082 17.18721351906538 -80.21500130794834 11 10
MonotoneConvex 5.514246575342466 -4.880036793656339 -4.88039267314111 3.5587948477022735E-4 -1.879201500739695 15.578001022475974 -60.48356260279775 11 10
MonotoneConvex 5.614356164383563 -4.9248289276049295 -4.925544167139195 7.152395342657769E-4 -2.7620867801565954 16.048060480500226 -42.674197509029455 11 10
MonotoneConvex 5.7144657534246575 -4.969377737187308 -4.9703312344351325 9.53497247824231E-4 -3.319754520386129 20.675723777507926 -26.842417177874722 11 10
MonotoneConvex 5.814575342465754 -5.013666996716015 -5.014756552967903 0.001089556251887558 -3.6026591976487468 24.381201768619576 -12.964629370060266 11 10
MonotoneConvex 5.91468493150685 -5.0576866577212165 -5.058827541003508 0.0011408832822912274 -3.6578393864401493 27.31783701470647 -1.0519363158323358 11 11
MonotoneConvex 6.014794520547945 -5.1014326323572945 -5.102556223416377 0.0011235910590823295 -3.529202048866933 29.62175535969891 8.873457524316564 11 11
MonotoneConvex 6.114904109589042 -5.144906555408779 -5.145959094213781 0.0010525388050020013 -3.2577788728099795 31.413228551713246 16.889267762110194 11 11
MonotoneConvex 6.215013698630138 -5.188115527771098 -5.189056976765416 9.414489943182502E-4 -2.8819578297229986 32.79823599378062 22.948309919001986 11 11
MonotoneConvex 6.315123287671234 -5.231071843962987 -5.2318748831436945 8.030391807078985E-4 -2.4376927493236047 33.870209192876644 27.01172618913006 11 11
MonotoneConvex 6.415232876712329 -5.273792706241842 -5.2744418738703835 6.491676285413917E-4 -1.9586932147196456 34.71194400805899 29.112823263233167 11 11
MonotoneConvex 6.515342465753425 -5.3162999273626 -5.316790919320802 4.909919582019029E-4 -1.4765969892076893 35.39766870730432 29.312663407665696 11 11
MonotoneConvex 6.615452054794521 -5.358619623949679 -5.358958763909127 3.391399594487865E-4 -1.021126793256968 35.99525781883273 27.59736883461983 11 11
MonotoneConvex 6.715561643835617 -5.40078190208515 -5.400985794125068 2.0389203991832971E-4 -0.6202330027375216 36.56858380551853 23.85591724163305 11 11
MonotoneConvex 6.8156712328767135 -5.4428205364631665 -5.442915911388901 9.537492573485906E-5 -0.30022385194389706 37.180002632197784 18.160473125305998 11 11
MonotoneConvex 6.915780821917809 -5.484772644205327 -5.484796410640813 2.3766435486294313E-5 -0.0858842750961571 37.892970072839205 10.524914273446484 11 11
MonotoneConvex 7.015890410958904 -5.5266783540919295 -5.526677865484997 -4.886069326914821E-7 -5.845820634118488E-4 38.77478969016579 0.9298117831235686 11 11
MonotoneConvex 7.1160000000000005 -5.568595236037366 -5.568596018535876 7.824985104321058E-7 2.340267758484731E-9 39.62918651012615 0.013877787807814457 12 11
MonotoneConvex 7.216109589041096 -5.610560222596428 -5.610546829096785 -1.3393499642688766E-5 3.0770680819793015E-9 40.113929533625026 0.011102230246251565 11 11
MonotoneConvex 7.316219178082193 -5.652570917297206 -5.652528329858075 -4.258743913077012E-5 7.58740954584264E-9 40.236402631954604 -0.027755575615628914 11 11
MonotoneConvex 7.4163287671232885 -5.694623143354116 -5.694537410296796 -8.573305732006986E-5 2.9939962466248643E-9 40.011237345538575 -0.02220446049250313 10 11
MonotoneConvex 7.516438356164383 -5.736711212969148 -5.73656974546588 -1.4146750326737845E-4 -2.9541199488841417E-9 39.45721804843316 0.027755575615628914 10 11
MonotoneConvex 7.61654794520548 -5.778827997143798 -5.778619816714237 -2.0818042956172178E-4 -2.9152918949956267E-9 38.59662982552692 0.011102230246251565 12 11
MonotoneConvex 7.7166575342465755 -5.820964990391753 -5.820680930938016 -2.8405945373677355E-4 -2.8774712877900296E-9 37.45465526616698 0.016653345369377348 12 11
MonotoneConvex 7.816767123287672 -5.8631123708174915 -5.8627452385195955 -3.671322978959779E-4 4.26092913009108E-9 36.05881591095539 -0.016653345369377348 10 11
MonotoneConvex 7.916876712328768 -5.905259055869472 -5.9048037501141515 -4.5530575532026774E-4 4.207049313637404E-9 34.43845599804263 -0.016653345369377348 11 11
MonotoneConvex 8.016986301369862 -5.947392754240832 -5.946846352419266 -5.464018215661781E-4 -1.3848383705426225E-9 32.62426457872891 0.02220446049250313 10 11
MonotoneConvex 8.117095890410958 -5.989500014179638 -5.988861823086333 -6.38191093305096E-4 2.7355178246365337E-9 30.64783384854053 -0.016653345369377348 10 11
MonotoneConvex 8.217205479452055 -6.0315662685161975 -6.0308378448803435 -7.284236358540142E-4 2.7021912191471427E-9 28.54125176199318 -0.033306690738754696 12 11
MonotoneConvex 8.317315068493151 -6.073575876760495 -6.07276101925347 -8.148575070254793E-4 1.334833435408496E-9 26.3367256891911 0.02220446049250313 10 11
MonotoneConvex 8.417424657534246 -6.115512164476256 -6.11461687944681 -8.952850294452475E-4 -2.637916155581912E-9 24.066236226083504 0.04440892098500626 11 11
MonotoneConvex 8.517534246575343 -6.157357460211399 -6.156389903230197 -9.67556981201767E-4 2.606911795092683E-9 21.76121893793237 -0.016653345369377348 10 11
MonotoneConvex 8.617643835616438 -6.199093130165867 -6.198063525422182 -0.0010296047436852973 2.576627778550423E-9 19.45227310340414 -0.02220446049250313 11 11
MonotoneConvex 8.717753424657534 -6.2406996109098944 -6.239620150301217 -0.0010794606086772518 0.0 17.16889508340813 -0.011102230246251565 10 11
MonotoneConvex 8.81786301369863 -6.282156440234887 -6.281041164019063 -0.0011152762158239682 3.777183960219437E-9 17.75126898806434 -0.02220446049250313 11 12
MonotoneConvex 8.917972602739725 -6.3234422863811535 -6.322306947126322 -0.0011353392548318908 1.2449276019126596E-9 20.541630285642043 -0.011102230246251565 10 12
MonotoneConvex 9.018082191780822 -6.364534975820124 -6.363396887326678 -0.001138088493446432 2.4622153602392887E-9 23.58230581922527 -0.03885780586188048 11 12
MonotoneConvex 9.118191780821917 -6.405411519708748 -6.404289392553109 -0.0011221271556394186 1.217591219083879E-9 26.876555270227698 0.033306690738754696 11 12
MonotoneConvex 9.218301369863013 -6.446048139215899 -6.444961904492619 -0.0010862347232798442 1.2043683321688306E-9 30.426244523873436 -0.016653345369377348 10 12
MonotoneConvex 9.31841095890411 -6.486420289797401 -6.4853909126283416 -0.0010293771690594866 2.3828591151891506E-9 34.23180541251014 0.005551115123125783 10 12
MonotoneConvex 9.418520547945205 -6.526502684608415 -6.525551968920018 -9.507156883969969E-4 1.178765835858763E-9 38.29220207585138 -0.033306690738754696 10 12
MonotoneConvex 9.518630136986301 -6.56626931712645 -6.565419703218334 -8.496139081159981E-4 1.166368488582397E-9 42.60490353846791 0.011102230246251565 10 12
MonotoneConvex 9.618739726027398 -6.605693483144881 -6.604967839495268 -7.25643649612806E-4 1.154229198676619E-9 47.16586272657253 0.011102230246251565 11 12
MonotoneConvex 9.718849315068493 -6.6447478021725015 -6.644169212982609 -5.785891898923978E-4 -2.2846799834705172E-9 51.969502301574266 0.04440892098500626 11 12
MonotoneConvex 9.81895890410959 -6.683404238446711 -6.6829957883185465 -4.0845012816426163E-4 -2.2613864371313096E-9 57.008706422223554 0.016653345369377348 10 12
MonotoneConvex 9.919068493150684 -6.721634121520381 -6.721418678775626 -2.154427447553786E-4 -3.3578446163320313E-9 62.27481965659365 0.005551115123125783 10 12

==> hyman_curve_maxdelta.txt <==
Scheme t SequentialDelta ParallelDelta DeltaDifference  d2dmax d2fmax fmaxIndex deltamaxIndex
HarmonicSpline 0.00821917808219178 0.9999999999998899 0.9999999999998899 0.0  8.881784197001252E-10 -385.2163429549777 0 0
HarmonicSpline 0.10832876712328766 1.5919077775836676 1.0000000342929027 0.5919077432907649  -2111.6760481767474 6035.200967669311 0 1
HarmonicSpline 0.20843835616438355 1.5353511196929404 1.0000000522507602 0.5353510674421802  -1693.283255723266 -11400.491529110768 0 1
HarmonicSpline 0.3085479452054795 1.1949972801819086 1.0000000283718613 0.19499725181004735  -428.60589646398495 -10901.39485106223 0 2
HarmonicSpline 0.40865753424657536 0.9643427032830498 0.9999999909338086 -0.03565728765075882  103.51134256758598 -2219.979619404178 2 2
HarmonicSpline 0.5087671232876712 1.0098017239716928 0.9999999843319785 0.009801739639714313  -120.13165726898478 1662.6169564368245 2 3
HarmonicSpline 0.6088767123287672 1.0243281159141304 0.999999999288903 0.02432811662522738  -65.67236705556923 -3514.7901620430357 3 3
HarmonicSpline 0.7089863013698631 0.955613662706023 0.9999999976326723 -0.04438633492664934  154.14035832517214 1125.4285871287184 4 3
HarmonicSpline 0.8090958904109589 1.022334523453683 0.9999999962788664 0.022334527174816543  -105.35285549551077 1300.66043352306 3 4
HarmonicSpline 0.9092054794520548 0.9694412123213425 1.0000000053660418 -0.03055879304469933  87.12243367714478 -1385.2691008175989 4 4
HarmonicSpline 1.0093150684931507 0.9946825203062115 1.0000000153407296 -0.0053174950345180605  69.04149103448276 1102.7240544303486 4 5
HarmonicSpline 1.1094246575342468 1.0120078239901353 1.0000000020404798 0.01200782194965555  -34.382727068127394 -1755.8279379048527 5 5
HarmonicSpline 1.2095342465753427 0.97917758393673 1.0000000028251854 -0.020822418888455374  77.66680744669685 620.4450911373449 6 5
HarmonicSpline 1.3096438356164384 1.0130633021971924 0.9999999911025625 0.013063311094629881  -59.21223653793106 675.6943338181998 5 6
HarmonicSpline 1.4097534246575345 0.983579836183468 1.0000000129768427 -0.016420176793374708  45.90083464961481 -898.5423377572133 6 6
HarmonicSpline 1.5098630136986302 0.991107788258061 0.9999999271226301 -0.008892138864569077  46.084197422580075 563.406557518853 6 6
HarmonicSpline 1.609972602739726 1.007618199084792 0.9999998835064083 0.007618315578383772  -24.620604443192917 -545.728157108627 7 7
HarmonicSpline 1.7100821917808222 0.9824760705048341 0.9999996888909735 -0.01752361838613936  47.13504427567017 -358.96344230401667 7 7
HarmonicSpline 1.810191780821918 0.9836445631576929 0.9999981289072757 -0.0163535657495828  48.0205880437623 244.4134339363302 7 7
HarmonicSpline 1.9103013698630138 0.9969488385153102 0.9999974567398429 -0.0030486182245326177  14.95364959591683 334.73498972647064 7 8
HarmonicSpline 2.0104109589041093 1.001066061127709 0.9999995276284146 0.0010665334992943087  -2.8220429824088455 -226.57896392441756 8 8
HarmonicSpline 2.1105205479452054 0.9919979456620709 1.000005662707526 -0.00800771704545511  19.39654816141001 -177.8021757603554 8 8
HarmonicSpline 2.2106301369863015 0.986877584086665 1.0000142191664008 -0.013136635079735726  32.36429010655684 -91.58195035663397 8 8
HarmonicSpline 2.310739726027397 0.9851383416814574 1.0000219356083306 -0.014883593926873218  37.50514761335921 -22.202517602210037 8 8
HarmonicSpline 2.4108493150684933 0.9859571338912687 1.0000264475134024 -0.014069313622133706  36.591120559315016 30.33712170363856 8 8
HarmonicSpline 2.510958904109589 0.9885149963737572 1.0000264987140017 -0.011511502340244562  31.391059710728086 66.03970148510996 8 8
HarmonicSpline 2.6110684931506847 0.9920096118389843 1.000022047680016 -0.008012435841031618  23.639317911161584 84.90072533895443 8 9
HarmonicSpline 2.711178082191781 0.9956622495586043 1.000014285464923 -0.004352035906318719  15.01747915533258 86.92369046769954 8 9
HarmonicSpline 2.811287671232877 0.9987192632734399 1.0000055692258591 -0.0012863059524192977  7.148825273084469 72.10676500335467 8 9
HarmonicSpline 2.9113972602739726 1.0004483099657069 0.9999992751124065 4.490348533003896E-4  -4.048381608612317 40.45067059088581 8 9
HarmonicSpline 3.0115068493150683 1.000129433580632 0.9999995737828282 1.2985979780388845E-4  -0.36318026008785864 -49.28232821832523 9 9
HarmonicSpline 3.1116164383561644 0.9985142799215918 1.0000028893339952 -0.0014886094124033633  4.003361729232324 -41.28969388617065 9 9
HarmonicSpline 3.21172602739726 0.9972733567853442 1.000001160001096 -0.002727803215751834  7.389686232706083 -31.54929095749992 9 9
HarmonicSpline 3.3118356164383562 0.9963797914178674 0.999995933498532 -0.0036161420806646305  9.87938629570806 -22.704310653764992 9 9
HarmonicSpline 3.4119452054794523 0.9957976095331666 0.9999885328242364 -0.004190923291069737  11.563582358320446 -14.75289335139962 9 9
HarmonicSpline 3.5120547945205476 0.9954911174971937 0.9999800467326292 -0.004488929235435535  12.53197486850155 -7.696898673970054 9 9
HarmonicSpline 3.6121643835616437 0.995424830698699 0.999971367030561 -0.004546536331861972  12.87313093722986 3.740729948020771 10 9
HarmonicSpline 3.71227397260274 0.9955634119800383 0.9999632189579 -0.004399806977861687  12.674727513761752 5.179523476783743 10 9
HarmonicSpline 3.8123835616438355 0.9958716200035855 0.9999561848517136 -0.004084564848128025  12.023752002932042 8.101908033353311 9 9
HarmonicSpline 3.9124931506849316 0.9963142674918046 0.9999507212485881 -0.003636453756783453  11.006660974643978 11.577960812303445 9 9
HarmonicSpline 4.012602739726027 0.996856189292572 0.9999471695565365 -0.0030909802639644823  9.709497510002052 14.161005701396334 9 9
HarmonicSpline 4.112712328767124 0.9974622202348904 0.9999457604059625 -0.0024835401710721072  8.21796762018323 15.848211631919185 9 9
HarmonicSpline 4.21282191780822 0.9980971827774354 0.9999466117798228 -0.0018494290023873816  6.61747605157359 16.639578603871996 9 10
HarmonicSpline 4.312931506849315 0.9987258844277314 0.9999497210211317 -0.001223836593400307  4.993121838658965 16.536327862581857 9 10
HarmonicSpline 4.413041095890412 0.9993131249326215 0.9999549508179495 -6.418258853280179E-4  3.429653908426644 15.53862594150246 9 10
HarmonicSpline 4.5131506849315075 0.9998237132271548 0.9999620092902006 -1.3829606304582853E-4  -2.4183945797062734 13.646861418692424 9 10
HarmonicSpline 4.613260273972603 1.0002224941183524 0.9999704243168761 2.5206980147629565E-4  -2.457928362176176 10.858591803497575 9 10
HarmonicSpline 4.713369863013699 1.0004743846414588 0.9999795122719313 4.948723695274992E-4  -2.2718833312396214 7.177147764991787 9 10
HarmonicSpline 4.813479452054795 1.0005444200553715 0.9999883413902566 5.560786651148675E-4  -1.8239623678084627 -5.067002373237983 10 10
HarmonicSpline 4.913589041095891 1.0003978093255927 0.9999956900088591 4.021193167336179E-4  -1.078380406305257 -8.368916670775661 10 10
HarmonicSpline 5.013698630136987 0.9999999999998899 0.9999999999998899 0.0  0.0 -12.065459742416351 10 10
HarmonicSpline 5.1138082191780825 0.9995661092288 1.0000335300579533 -4.6742082915329775E-4  1.12046335587479 -9.75730607422065 10 10
HarmonicSpline 5.213917808219178 0.9993184494772045 1.0001209670245093 -8.025175473047597E-4  1.9783849998233904 -7.637168675245221 10 10
HarmonicSpline 5.314027397260275 0.9992301042298646 1.0002476292985119 -0.0010175250686472737  2.592047123606278 -5.705047545490061 10 10
HarmonicSpline 5.41413698630137 0.9992711731483528 1.0003977747170545 -0.0011266015687017017  2.9845554951890563 -3.9608871738039397 10 10
HarmonicSpline 5.514246575342466 0.9994105133876996 1.0005556426251339 -0.0011451292374342614  3.1823331703151325 3.4676150839629827 11 10
HarmonicSpline 5.614356164383563 0.9996172670569958 1.0007063617332168 -0.0010890946762209808  3.2137646774899054 3.7767011740186263 11 10
HarmonicSpline 5.7144657534246575 0.9998621600100233 1.000836717672371 -9.745576623476637E-4  3.1080125530991154 3.9304670629292104 11 10
HarmonicSpline 5.814575342465754 1.000118566035324 1.0009357789015905 -8.172128662664591E-4  2.8940190839321644 3.926747815796716 11 10
HarmonicSpline 5.91468493150685 1.0003633380482047 1.0009953836309649 -6.32045582760199E-4  2.599698296634756 3.766764677948231 11 10
HarmonicSpline 6.014794520547945 1.0005774140640078 1.0010104936857278 -4.330796217200117E-4  2.251316629120481 3.4501290713251365 11 10
HarmonicSpline 6.114904109589042 1.000746210427339 1.000979423737336 -2.332133099969269E-4  -2.19884213059629 2.9786173527668325 10 11
HarmonicSpline 6.215013698630138 1.0008598181472372 1.0009039561105215 -4.413796328428532E-5  -2.280107383789698 3.217093258456316 10 11
HarmonicSpline 6.315123287671234 1.0009130202561778 1.0007893524828226 1.2366777335515167E-4  -2.292642180989901 3.2676084060767607 10 11
HarmonicSpline 6.415232876712329 1.0009051489823229 1.0006442742764854 2.608747058374661E-4  -2.2306409688255258 3.1317171078626416 10 11
HarmonicSpline 6.515342465753425 1.000839801367226 1.0004806234873431 3.5917787988282157E-4  -2.0893852141767866 2.9017899194627716 9 11
HarmonicSpline 6.615452054794521 1.0007244308167795 1.0003133151406107 4.1111567616880507E-4  -1.8648967525791704 2.6106894424060556 9 11
HarmonicSpline 6.715561643835617 1.000569830187592 1.000159991618066 4.0983856952614417E-4  -1.5535394677357317 -3.1472602302073938 11 11
HarmonicSpline 6.8156712328767135 1.0003895193586576 1.0000406877765933 3.4883158206433507E-4  -1.1515728530753222 -4.714006962558415 11 11
HarmonicSpline 6.915780821917809 1.0001990469672428 0.9999774541600281 2.2159280721467667E-4  -0.6546585185063236 -6.440403765850533 11 11
HarmonicSpline 7.015890410958904 1.0000152122413564 0.9999939437383976 2.1268502958804447E-5  -0.05731780916562457 -8.322120770287711 11 11
HarmonicSpline 7.1160000000000005 0.9998270048920954 1.0000376622321117 -2.1065734001624037E-4  0.5631960524610236 -7.451705918981588 11 11
HarmonicSpline 7.216109589041096 0.9996042029749574 1.0000143620760849 -4.101591011274053E-4  1.0957458327354175 -6.3722360721385485 11 11
HarmonicSpline 7.316219178082193 0.9993506276220199 0.9999293579832091 -5.787303611892725E-4  1.5449028794023434 -5.35460564776713 11 11
HarmonicSpline 7.4163287671232885 0.9990705373204012 0.9997888310369074 -7.182937165062242E-4  1.9159588724448895 -4.403366560268296 11 11
HarmonicSpline 7.516438356164383 0.998768386841764 0.9995991327493847 -8.307459076206669E-4  2.2141234277128774 -3.5147440513583206 11 11
HarmonicSpline 7.61654794520548 0.9984488264456193 0.9993667761121205 -9.179496665012721E-4  2.444502682941163 -2.6896262994569042 11 11
HarmonicSpline 7.7166575342465755 0.9981166984689427 0.9990984266980973 -9.817282291546547E-4  2.612085071795889 -1.9300117060083721 11 11
HarmonicSpline 7.816767123287672 0.9977770314937295 0.9988008939014748 -0.001023862407745213  2.721733967092632 -1.234123914173324 11 11
HarmonicSpline 7.916876712328768 0.9974350322663472 0.9984811223691104 -0.0010460901027631309  2.778186898311219 -0.6019629239517599 11 11
HarmonicSpline 8.016986301369862 0.997096075540771 0.9981461836918726 -0.0010501081511016253  2.7860610440910705 0.4292122213200855 12 11
HarmonicSpline 8.117095890410958 0.9967656919953605 0.9978032684143656 -0.0010375764190051484  2.749864746576236 0.631050767196939 12 11
HarmonicSpline 8.217205479452055 0.9964495543781648 0.9974596784101397 -0.0010101240319748683  2.6740147687220883 0.907718344933528 11 11
HarmonicSpline 8.317315068493151 0.9961534620059886 0.997122819677454 -9.693576714653318E-4  2.562859085841751 1.284083950281456 11 11
HarmonicSpline 8.417424657534246 0.9958833237408982 0.9968001955960037 -9.168718551055832E-4  2.420704995564904 1.59627866480605 11 11
HarmonicSpline 8.517534246575343 0.9956451395300991 0.9964994006796957 -8.542611495965247E-4  2.251852415646738 1.8416379532482097 11 11
HarmonicSpline 8.617643835616438 0.99544498059978 0.9962281148689911 -7.83134269211061E-4  2.060632208866764 2.0246027077064355 11 11
HarmonicSpline 8.717753424657534 0.9952889683522148 0.9959940983819138 -7.051300296989638E-4  1.8514494923849156 2.1442847497610273 11 11
HarmonicSpline 8.81786301369863 0.9951832520092019 0.995805187160137 -6.219351509351156E-4  1.6288318720469874 2.19824158875781 11 11
HarmonicSpline 8.917972602739725 0.9951339850022833 0.9956692889201424 -5.353039178590535E-4  1.3974826593710077 2.1895818491657337 11 11
HarmonicSpline 9.018082191780822 0.9951473001110767 0.9955943798363176 -4.4707972524093975E-4  1.1623391085180401 2.1171953079601735 11 11
HarmonicSpline 9.118191780821917 0.995229283300425 0.9955885018642086 -3.5921856378351436E-4  0.9286358455540267 1.9801937867214292 11 11
HarmonicSpline 9.218301369863013 0.9953859461913073 0.9956597607139184 -2.738145226111044E-4  0.7019736729674264 1.8567369863831118 12 11
HarmonicSpline 9.31841095890411 0.9956231970673635 0.9958163244769835 -1.9312740962007524E-4  0.4883940443178858 1.878941446875615 12 12
HarmonicSpline 9.418520547945205 0.9959468102913593 0.9960664229160532 -1.1961262469384337E-4  0.35187302671602083 1.8842705173938157 12 12
HarmonicSpline 9.518630136986301 0.9963623939679422 0.9964183474062693 -5.595343832709432E-5  0.290644198486234 1.8758328224066645 12 12
HarmonicSpline 9.618739726027398 0.9968753556510723 0.9968804515290142 -5.095877941840854E-6  0.2286282096974901 1.851852005074761 12 12
HarmonicSpline 9.718849315068493 0.9974908658707538 0.9974611523095867 2.9713561167099556E-5  -0.18633922316269036 1.815436689867056 12 12
HarmonicSpline 9.81895890410959 0.9982138191872991 0.9981689320837095 4.488710358963033E-5  -0.1526601600687627 1.7619239400801234 12 12
HarmonicSpline 9.919068493150684 0.9990487924669278 0.9990123409797658 3.645148716202584E-5  -0.1028123151058935 1.694644424787839 12 12
Hyman89 0.00821917808219178 0.9999999999998899 0.9999999999998899 0.0  8.881784197001252E-10 386.2312642426667 1 0
Hyman89 0.10832876712328766 0.10723185823002801 0.9999999927898795 -0.8927681345598515  2648.5087139436205 -7557.2086154045155 1 0
Hyman89 0.20843835616438355 0.2844084711985939 0.9999999707699381 -0.7155914995713442  2122.3863488852858 14266.373447825374 1 0
Hyman89 0.3085479452054795 0.8190051392780173 0.9999999602514631 -0.18099482097344577  536.583848072425 13642.587586536192 1 2
Hyman89 0.40865753424657536 1.0000297912822198 1.0000000161114464 2.977517077340508E-5  -0.08975810139588702 4.000428460715355 3 2
Hyman89 0.5087671232876712 1.0000959982245927 0.9999999492231737 9.604900141901851E-5  -0.24990754621256883 5.41923970975855 3 3
Hyman89 0.6088767123287672 1.0000040764994722 0.9999999714078722 4.105091599981847E-6  -0.03706344120502081 -2.8456317163749745 2 3
Hyman89 0.7089863013698631 1.0000717872673537 0.9999999872463139 7.180002103979177E-5  -0.2265891190234015 5.450877596513415 4 3
Hyman89 0.8090958904109589 1.0000502115001808 0.9999998757621587 5.033573802215585E-5  -0.17744740521408175 -4.991371899132346 3 4
Hyman89 0.9092054794520548 1.0000192710633016 1.000000076702534 1.9194360767471608E-5  -0.10165954567042945 3.975455381555193 5 4
Hyman89 1.0093150684931507 1.0000872484186019 0.9999998903036378 8.735811496407564E-5  -0.25079930043858667 -5.543458053702821 4 5
Hyman89 1.1094246575342468 1.0000036802788603 0.9999999140664073 3.7662124530157826E-6  -0.03892742839184393 -2.939086474196273 4 5
Hyman89 1.2095342465753427 1.0000721380776234 1.0000000786256624 7.205945196098185E-5  -0.2248132959792315 5.394538982184116 6 5
Hyman89 1.3096438356164384 1.000055308883141 0.999999797334894 5.551154824701143E-5  -0.18559745562640728 -5.0405790652519045 5 6
Hyman89 1.4097534246575345 1.0000131136560508 1.0000001980190465 1.2915637004340397E-5  -0.08281973151724742 3.3870128923751963 7 6
Hyman89 1.5098630136986302 1.000097445935877 1.0000001423651206 9.730357075632412E-5  -0.2538249672667803 -5.287936755138389 6 6
Hyman89 1.609972602739726 1.0000266896510457 0.9999998966654378 2.6792985607926312E-5  -0.08454735667129398 -3.7359837445904986 6 7
Hyman89 1.7100821917808222 1.000001121366667 0.9999994744731566 1.646893510454106E-6  0.11361846397051067 2.42619813128897 8 7
Hyman89 1.810191780821918 1.0000743936164902 0.9999971862466595 7.720736983074517E-5  -0.24801782316785648 -3.6544101078561653 7 7
Hyman89 1.9103013698630138 1.0000860604617579 0.9999961515581024 8.990890365545567E-5  -0.22678973898848653 -3.927205782794374 7 8
Hyman89 2.0104109589041093 1.0000090782364968 0.9999992668092705 9.811427226225078E-6  -0.023279802086051404 -2.2768037455378476 7 8
Hyman89 2.1105205479452054 0.9999498124870776 1.0000087816488534 -5.896916177583478E-5  0.16034987559976344 -1.312727704316785 7 8
Hyman89 2.2106301369863015 0.9999392317538991 1.0000229111102321 -8.367935633302181E-5  0.29237078980060005 0.985059256386478 9 8
Hyman89 2.310739726027397 0.9999717109567818 1.0000377665075888 -6.60555508069649E-5  0.35392365216324606 1.2254641745812478 9 8
Hyman89 2.4108493150684933 1.0000276737429648 1.0000501233411452 -2.2449598180429575E-5  0.3497677489860962 -1.4519774271803954 8 8
Hyman89 2.510958904109589 1.0000837637014204 1.0000575808575274 2.6182843892996743E-5  0.2978771478368003 -1.8057499939772015 8 8
Hyman89 2.6110684931506847 1.000120394684778 1.0000586510681142 6.174361666388961E-5  -0.2583923324195325 -1.970479335255959 8 8
Hyman89 2.711178082191781 1.0001265125501035 1.000052792574646 7.371997545746467E-5  -0.24623195837847334 -1.9479140522804528 8 9
Hyman89 2.811287671232877 1.0001016347396252 1.0000403914862677 6.124325335754577E-5  -0.1900091772810697 -1.7385815009873795 8 9
Hyman89 2.9113972602739726 1.000055248684406 1.0000226917434851 3.255694092096917E-5  -0.09505107456675432 -1.340566546659261 8 9
Hyman89 3.0115068493150683 1.0000036488728714 1.0000016770062015 1.9718666699475307E-6  -0.005264125135795439 -0.754091233901022 8 9
Hyman89 3.1116164383561644 1.0039538305868234 0.9999794625410452 0.0039743680457782204  -8.009062364422448 178.6833736527882 10 9
Hyman89 3.21172602739726 1.016312694082977 0.999958308416149 0.01635438566682801  -32.82515482982973 341.9042826635632 10 9
Hyman89 3.3118356164383562 1.035604561714587 0.9999403521860906 0.03566420952849647  -71.48970892334461 473.8490155808961 10 9
Hyman89 3.4119452054794523 1.0603457750546497 0.9999268842943998 0.060418890760249866  -121.03205793767557 574.5210140961632 10 9
Hyman89 3.5120547945205476 1.0890648605927922 0.9999185652826981 0.0891462953100941  -178.5078566758358 643.9187516527056 10 9
Hyman89 3.6121643835616437 1.1202955123776892 0.9999156056708092 0.12037990670688004  -240.98458914068033 682.0428666287626 10 9
Hyman89 3.71227397260274 1.1525713533928617 0.9999179066131347 0.15265344677972692  -305.53071363659257 688.8921655345825 10 9
Hyman89 3.8123835616438355 1.184422454632239 0.9999251625012473 0.18449729213099175  -369.2083991948536 664.4672034816779 10 9
Hyman89 3.9124931506849316 1.2143736031493546 0.9999369262816415 0.21443667686771306  -429.06983301538304 608.7693127376781 10 9
Hyman89 4.012602739726027 1.2409443181240487 0.9999526379473878 0.24099168017666095  -482.15709511101323 521.7961063230803 10 9
Hyman89 4.112712328767124 1.2626506173776253 0.9999716165070005 0.2626790008706248  -525.5056037336559 403.54913855011887 10 9
Hyman89 4.21282191780822 1.2780085356818294 0.9999930156896486 0.27801551999218077  -556.1511334928326 254.02774328497912 10 9
Hyman89 4.312931506849315 1.2855393907289514 1.00001574373354 0.28552364699541144  -571.1403972599172 73.23280870608073 10 9
Hyman89 4.413041095890412 1.2837767827234003 1.0000383478105945 0.2837384349128058  -567.5451631281803 -138.83560967542508 10 9
Hyman89 4.5131506849315075 1.271275299318697 1.000058863972919 0.271216435345778  -542.4798489253036 -382.17867759371416 10 10
Hyman89 4.613260273972603 1.2466208790786748 1.0000746339509092 0.24654624512776557  -493.12249921396045 -656.7970611826013 10 10
Hyman89 4.713369863013699 1.2084427640624007 1.0000820906996832 0.20836067336271746  -416.7390037839169 -962.6887620406421 10 10
Hyman89 4.813479452054795 1.1554269456808264 1.0000765152538005 0.1553504304270259  -310.71036279328723 -1299.8547238574076 10 10
Hyman89 4.913589041095891 1.0863309780286823 1.0000517682093868 0.08627920981929549  -172.5627427102694 -1668.2936143652682 10 10
Hyman89 5.013698630136987 0.9999999999998899 0.9999999999998899 0.0  0.0 -2068.0033796516286 10 10
Hyman89 5.1138082191780825 0.9143994999394334 0.9999732211840584 -0.08557372124462503  171.15244142917874 -1671.7162099055827 10 10
Hyman89 5.213917808219178 0.8471881599807496 1.0000181085887405 -0.15282994860799093  305.66705349244216 -1306.164731929016 10 10
Hyman89 5.314027397260275 0.7967835329456552 1.0001173778932948 -0.20333384494763962  406.6712259129801 -971.3541082589927 10 10
Hyman89 5.41413698630137 0.761562700107854 1.0002541885021365 -0.23869148839428256  477.37613948051205 -667.2790098249948 10 10
Hyman89 5.514246575342466 0.7398819060706607 1.000412591260158 -0.2605306851894973  521.0378963074191 -393.9424342291886 10 10
Hyman89 5.614356164383563 0.7300939711645249 1.0005779087554068 -0.27048393759088185  540.9230061950154 -151.34443698272548 10 10
Hyman89 5.7144657534246575 0.7305634219745283 1.0007370487143952 -0.2701736267398669  540.2783541645917 60.51648071547788 10 10
Hyman89 5.814575342465754 0.7396793244736077 1.0008787522390872 -0.26119942776547944  522.3056868102205 241.63915313124562 10 10
Hyman89 5.91468493150685 0.7558658417381459 1.0009937796540136 -0.24512793791586773  490.1405803012793 392.0240798649388 10 10
Hyman89 6.014794520547945 0.7775905691820295 1.0010750375339939 -0.22348446835196434  446.83579099924486 511.6705947827427 10 10
Hyman89 6.114904109589042 0.8033707247350197 1.0011176510666964 -0.19774692633167668  395.3488405423755 600.5795860630769 10 10
Hyman89 6.215013698630138 0.8317772896995201 1.0011189863079473 -0.16934169660842713  338.53365049107964 658.7496104160095 10 11
Hyman89 6.315123287671234 0.8614372083299848 1.0010786270850947 -0.13964141875510983  279.13601669737886 686.1832213544972 10 11
Hyman89 6.415232876712329 0.8910337609728813 1.0009983113539178 -0.10996455038103647  219.7926996672095 682.878309454793 10 11
Hyman89 6.515342465753425 0.9193052271969648 1.0008818317079893 -0.08157660451102444  163.03390355965064 648.8352077838044 10 11
Hyman89 6.615452054794521 0.9450419522887277 1.0007349045000336 -0.05569295221130588  111.28892220302333 584.0546934976487 10 11
Hyman89 6.715561643835617 0.967081923057389 1.000565011694876 -0.03348308863748706  66.89474484478097 488.53643352941845 10 11
Hyman89 6.8156712328767135 0.9843049476088161 1.0003812191108352 -0.01607627150201907  32.10743645976066 362.2787625445767 10 11
Hyman89 6.915780821917809 0.9956255188983132 1.0001939741814958 -0.004568455283182615  9.116136629572225 205.28501121219733 10 11
Hyman89 7.015890410958904 0.9999844237487121 1.0000148857676194 -3.0462018907329025E-5  0.05955675952407091 17.550960684786787 10 11
Hyman89 7.1160000000000005 0.9998396781809582 0.9998447708559066 -5.09267494841481E-6  0.025061377861845813 -0.3312905505481467 10 11
Hyman89 7.216109589041096 0.9996642000706935 0.9996734102704075 -9.21019971400483E-6  0.05171097328116048 0.3503863865716994 12 11
Hyman89 7.316219178082193 0.9994906563761674 0.9995023926916424 -1.173631547501941E-5  0.07724085548943549 0.3785860513971784 12 11
Hyman89 7.4163287671232885 0.9993207096086199 0.9993333492557266 -1.2639647106738039E-5  0.10140572470618281 0.40967229608668276 12 11
Hyman89 7.516438356164383 0.9991559426851815 0.9991678620309141 -1.1919345732636089E-5  -0.1262400308732481 0.439648317751562 12 11
Hyman89 7.61654794520548 0.9989978617213069 0.9990074658361436 -9.604114836747613E-6  -0.1535148932418906 0.468070027181966 12 11
Hyman89 7.7166575342465755 0.9988478987046356 0.9988536500005196 -5.751295883982266E-6  -0.18072008600711342 0.4980460488468452 12 11
Hyman89 7.816767123287672 0.9987074140509478 0.9987078600639521 -4.460130043071331E-7  -0.20757193919251904 0.5275779813018744 12 11
Hyman89 7.916876712328768 0.9985776990426576 0.9985714994253936 6.1996172640022E-6  -0.23377595859130906 0.5557776461273534 12 11
Hyman89 8.016986301369862 0.9984599781553971 0.998445930934011 1.4047221386093156E-5  -0.2590269465585493 0.5837552663479073 12 11
Hyman89 8.117095890410958 0.9983554112789061 0.9983324784306191 2.293284828702724E-5  -0.28300908283540593 0.6141753772226366 12 11
Hyman89 8.217205479452055 0.9982650958375583 0.9982324282398203 3.266759773801198E-5  -0.30539600537338174 0.6434852650727407 12 11
Hyman89 8.317315068493151 0.9981900688058598 0.9981470306132945 4.30381925653478E-5  -0.32585084497327443 0.6730171975277699 12 11
Hyman89 8.417424657534246 0.9981313086255827 0.9980775011253495 5.380750023320502E-5  -0.34402625104235085 0.7027711745877241 12 11
Hyman89 8.517534246575343 0.9980897370420738 0.9980250220273934 6.471501468041652E-5  -0.35956439603523904 0.7318590178329032 12 11
Hyman89 8.617643835616438 0.9980662208279867 0.9979907435544444 7.547727354229039E-5  -0.37209695058493253 0.7611689056830073 12 11
Hyman89 8.717753424657534 0.9980615734423992 0.9979757851950044 8.57882473948024E-5  -0.38124504531111825 0.7898126597183364 12 11
Hyman89 8.81786301369863 0.9980765565851257 0.9979812369147467 9.531967037901268E-5  -0.38661921131222243 0.8193445921733655 12 11
Hyman89 8.917972602739725 0.998111881685082 0.9980081603484514 1.0372133663061334E-4  -0.38781929667663917 0.8495426584431698 12 11
Hyman89 9.018082191780822 0.9981682112951695 0.998057589947976 1.1062134719352912E-4  -0.3844343714476395 0.8770761894538737 12 11
Hyman89 9.118191780821917 0.9982461604174375 0.9981305340984736 1.1562631896389064E-4  -0.3760426015020357 0.9086065233532281 12 12
Hyman89 9.218301369863013 0.9983462977485313 0.9982279761964197 1.183215521116665E-4  -0.36221111532341865 0.9372502773885572 12 12
Hyman89 9.31841095890411 0.9984691468563067 0.9983508756972181 1.1827115908857877E-4  -0.3424958450182203 -0.9652278976091111 11 12
Hyman89 9.418520547945205 0.9986151872773963 0.9985001691277251 1.1501814967118662E-4  -0.31644134868002993 -1.0189626920009687 11 12
Hyman89 9.518630136986301 0.9987848555534917 0.9986767710681299 1.0808448536181459E-4  -0.28358061587852035 -1.0718093079731261 11 12
Hyman89 9.618739726027398 0.9989785461945733 0.9988815751047486 9.697108982464897E-5  -0.24343485893751904 -1.1264322807846838 11 12
Hyman89 9.718849315068493 0.9991966125757479 0.999115454751065 8.115782468287591E-5  -0.19768505854500518 -1.1788348075469912 11 12
Hyman89 9.81895890410959 0.9994393677748015 0.9993792643434585 6.0103431342994895E-5  -0.14719000507312785 -1.2323475573339238 11 12
Hyman89 9.919068493150684 0.9997070853404733 0.9996738399078442 3.324543262905877E-5  -0.0818110867939481 -1.2865264409356314 11 12
Spline 0.00821917808219178 0.9999999999998899 0.9999999999998899 0.0  8.881784197001252E-10 366.63592572075066 1 0
Spline 0.10832876712328766 0.7807307999039264 1.0000000182328606 -0.2192692183289342  441.42643628397593 -79.56102053216507 0 1
Spline 0.20843835616438355 0.8119996198046042 1.0000000393308728 -0.18800041952626856  385.01787776468177 -89.87439265029096 1 1
Spline 0.3085479452054795 0.9714498888728773 1.0000000261145559 -0.02855013724167854  63.24317582784289 -128.89949524419464 1 1
Spline 0.40865753424657536 0.9981323585659396 0.9999999896053158 -0.0018676310393761497  5.830401610396052 -48.827035730586445 1 1
Spline 0.5087671232876712 0.9955637620837621 0.999999982189026 -0.004436220105263899  12.241699073101131 17.697105933467405 1 1
Spline 0.6088767123287672 0.9999331814305457 1.0000000004750653 -6.681904451966147E-5  0.5160010649873925 25.74177329628391 1 3
Spline 0.7089863013698631 0.9996539452052922 0.9999999699417117 -3.460247364195368E-4  1.6576884602770292 5.422665788623604 4 1
Spline 0.8090958904109589 0.9999331450392113 0.9999999569303419 -6.681189113066921E-5  0.6471052618195472 -7.869094265089416 1 4
Spline 0.9092054794520548 0.9999980570993827 1.0000000487129235 -1.9916135407527236E-6  0.1973146099842893 4.538373149509667 5 4
Spline 1.0093150684931507 1.0000342589315814 1.000000170950699 3.40879808824468E-5  0.273137328754558 -5.296759558737207 4 5
Spline 1.1094246575342468 1.0000021920479885 1.0000000625605132 2.1294874752442183E-6  -0.05509299505490617 -3.8767010435147853 4 5
Spline 1.2095342465753427 1.0000485971091155 0.9999995486420499 4.9048467065659906E-5  -0.23587494446530854 5.312993101025398 6 5
Spline 1.3096438356164384 1.0000429465721883 0.9999994023388581 4.354423333019497E-5  -0.2071050104746064 -5.250279377921885 5 6
Spline 1.4097534246575345 1.0000052633678536 1.000000599429729 4.663938124593869E-6  0.10018593066263293 3.6280839443847412 7 6
Spline 1.5098630136986302 1.0000757879828903 1.0000022567444589 7.353123843145681E-5  -0.25367448586166574 -4.961961397320636 6 6
Spline 1.609972602739726 1.0000312181561721 1.00000127336064 2.994479553208862E-5  -0.11438587055323524 -4.684752585859542 6 7
Spline 1.7100821917808222 0.9999669332836358 0.9999955522397297 -2.861895609385101E-5  0.22515240782894352 2.3272356264314453 8 7
Spline 1.810191780821918 1.000014094288293 0.9999888969640658 2.5197324227121953E-5  0.32272226402341175 -3.2301383789956617 7 7
Spline 1.9103013698630138 1.0000594583334799 0.9999878305373411 7.162779613878456E-5  -0.25036746365003637 -4.279882004354363 7 8
Spline 2.0104109589041093 1.0000105950835891 0.9999979162296224 1.2678853966718862E-5  -0.0413013729883005 -3.906486245597307 7 8
Spline 2.1105205479452054 0.9999148815864611 1.0000222138697445 -1.0733228328341227E-4  0.35693490474386635 -2.7237240241007044 7 8
Spline 2.2106301369863015 0.9998500973529278 1.0000556907148184 -2.0559336189052146E-4  0.7319232295799338 -1.6793927359870509 7 8
Spline 2.310739726027397 0.9998449341976912 1.000091220278776 -2.4628608108479E-4  0.9773072591201526 1.1446954495397677 9 8
Spline 2.4108493150684933 0.9998952118883686 1.000122559563943 -2.2734767557430757E-4  1.0604867943797558 1.287969730867644 9 8
Spline 2.510958904109589 0.9999781594844936 1.0001444967282502 -1.6633724375658687E-4  0.9966145047002328 -1.6426027205085347 8 8
Spline 2.6110684931506847 1.0000639448886073 1.0001529215055704 -8.897661696316561E-5  0.8270785309960615 -2.0089763186348364 8 8
Spline 2.711178082191781 1.0001244610293725 1.0001448241430122 -2.0363113639731978E-5  0.602488828604919 -2.2228885399044884 8 9
Spline 2.811287671232877 1.0001394131520236 1.0001182258809749 2.1187271048717093E-5  0.3701288990853868 -2.283118138990403 8 9
Spline 2.9113972602739726 1.00009978265847 1.0000720438585464 2.7738799923682222E-5  -0.1669384204205926 -2.191941073093062 8 9
Spline 3.0115068493150683 1.0000087567494376 1.0000058929138245 2.863835613098331E-6  -0.01385926751140687 -1.9469703627095214 8 9
Spline 3.1116164383561644 0.999880212367632 0.9999206412196759 -4.042885204391666E-5  0.1789126580220568 -1.6230905508507476 8 9
Spline 3.21172602739726 0.9997322575006073 0.9998211352255648 -8.887772495747015E-5  0.380305402281067 -1.3195833314938454 8 9
Spline 3.3118356164383562 0.9995793348775983 0.9997127716343535 -1.3343675675514532E-4  0.5691950688557768 -1.0379475057220588 8 9
Spline 3.4119452054794523 0.9994318449138007 0.9996002938152948 -1.6844890149414482E-4  0.7311529008902085 -0.7773226506913034 8 9
Spline 3.5120547945205476 0.999296992009846 0.9994879665971013 -1.9097458725525485E-4  0.8572969072417891 0.693806123663876 10 9
Spline 3.6121643835616437 0.9991795222190625 0.999379716630111 -2.0019441104857094E-4  0.9432678700349584 0.738159533497651 10 9
Spline 3.71227397260274 0.9990823612944233 0.9992792389819094 -1.968776874861078E-4  0.988313173522215 0.7701062010312398 10 9
Spline 3.8123835616438355 0.9990071597354433 0.999190070739786 -1.829110043427562E-4  0.9944666592431872 0.7907008381380365 10 9
Spline 3.9124931506849316 0.9989547496247475 0.9991156321285111 -1.6088250376355973E-4  0.9658156603364887 0.7995826223350377 10 9
Spline 4.012602739726027 0.9989255161462207 0.999059235461619 -1.3371931539829518E-4  0.9078490368352732 -0.8697487174913476 9 9
Spline 4.112712328767124 0.9989196855184623 0.9990240621737811 -1.0437665531881635E-4  0.8268822178081336 -0.9364731212713195 9 9
Spline 4.21282191780822 0.9989375299719327 0.9990131081814013 -7.557820946857419E-5  0.7295571489152053 -0.9853229343548264 9 10
Spline 4.312931506849315 0.9989794897500293 0.9990290979255967 -4.960817556742825E-5  0.6224165165491513 -1.0151879337172431 9 10
Spline 4.413041095890412 0.9990462117923649 0.99907436763913 -2.8155846765187675E-5  0.5115528161070415 -1.0244582959728632 9 10
Spline 4.5131506849315075 0.999138504702124 0.9991507186666304 -1.2213964506457842E-5  0.402333600213467 -1.0156320229270932 9 10
Spline 4.613260273972603 0.9992572099557506 0.9992592420293711 -2.032073620483743E-6  0.29920474631239813 -0.9865441796819141 9 10
Spline 4.713369863013699 0.9994029898985346 0.9994001158808441 2.8740176905017734E-6  0.20557362212514363 -0.9401923684038138 9 10
Spline 4.813479452054795 0.9995760340848481 0.9995723780236165 3.656061231538388E-6  -0.12510359326256548 -0.8742451207410795 9 10
Spline 4.913589041095891 0.999775686783666 0.9997736762610288 2.0105226372635343E-6  -0.0636855403968184 -0.788868970147405 9 10
Spline 5.013698630136987 0.9999999999998899 0.9999999999998899 0.0  0.0 -0.6847300504375653 9 10
Spline 5.1138082191780825 1.0002447080195154 1.0002450838650923 -3.7584557688319364E-7  0.06085760961838105 0.5977440764581843 11 10
Spline 5.213917808219178 1.0005017656098403 1.0004999211250531 1.8444847871279535E-6  0.11570923597048477 0.6768474669627267 11 10
Spline 5.314027397260275 1.0007618784515504 1.0007549900066248 6.888444925579051E-6  0.1626191874493088 0.7456812944894864 11 10
Spline 5.41413698630137 1.0010155564823542 1.001001023738901 1.4532743453088415E-5  -0.20110219267621687 0.8059664047266324 11 10
Spline 5.514246575342466 1.0012535073182782 1.001229279096405 2.4228221873201505E-5  -0.2454954399766507 0.8553158181712206 11 10
Spline 5.614356164383563 1.0014669835631818 1.0014317707365272 3.5212826654529295E-5  -0.2833862300377632 0.8962830477798889 11 10
Spline 5.7144657534246575 1.001648082846529 1.0016014711911048 4.6611655424300125E-5  -0.3132797008476018 0.9270362255620057 11 10
Spline 5.814575342465754 1.0017900004626323 1.0017324769946434 5.7523467988929156E-5  -0.3340784555661003 0.9490186414495838 11 10
Spline 5.91468493150685 1.001887235388077 1.001820141933507 6.709345456989979E-5  -0.34510124269360176 0.9598988270909103 11 10
Spline 6.014794520547945 1.0019357511656946 1.0018611788435994 7.457232209517883E-5  -0.34608792631729557 0.9632294961647858 11 10
Spline 6.114904109589042 1.0019330938391136 1.0018537317315612 7.936210755232764E-5  -0.33719195613457487 0.9555689572948722 11 11
Spline 6.215013698630138 1.0018784694767469 1.0017974202518598 8.104922488705313E-5  -0.31896156826860533 0.9386935673205699 11 11
Spline 6.315123287671234 1.0017727842988045 1.0016933587762011 7.942552260331581E-5  -0.29231097986581744 0.9136025269640413 11 11
Spline 6.415232876712329 1.0016186505767966 1.0015441523925084 7.449818428817423E-5  -0.25848284579410574 0.8765210779415611 11 11
Spline 6.515342465753425 1.0014203615720252 1.0013538722382087 6.648933381647737E-5  -0.21900314184364333 0.830002733209767 11 11
Spline 6.615452054794521 1.0011838388381822 1.0011280125499233 5.582628825884228E-5  -0.17960138176675855 -0.7878142582740111 10 11
Spline 6.715561643835617 1.000916555154996 1.0008734317692447 4.3123385751187016E-5  -0.14224537903118062 -0.7598366380534571 10 11
Spline 6.8156712328767135 1.0006274360798706 1.0005982799194957 2.91561603749102E-5  -0.09935040345965263 -0.7241984789629896 10 11
Spline 6.915780821917809 1.0003267430289675 1.0003119143373596 1.4828691607959854E-5  -0.05268656799728433 -0.6765699112065704 10 11
Spline 7.015890410958904 1.0000259404274736 1.0000248056598604 1.1347676132089646E-6  -0.004254800067826636 -0.6219469383950127 10 11
Spline 7.1160000000000005 0.9997363443496887 0.9997472962817167 -1.0951932027936095E-5  0.043906879909627605 -0.5601075159233915 10 11
Spline 7.216109589041096 0.9994634706387284 0.9994843106548856 -2.0840016157208652E-5  0.09041037163370902 -0.5018208071305708 10 11
Spline 7.316219178082193 0.9992103246134754 0.9992385160182415 -2.8191404766175765E-5  0.1342782560698197 -0.4445332990599127 10 11
Spline 7.4163287671232885 0.9989793214937315 0.9990121311211908 -3.280962745932925E-5  0.1747415598885027 0.439870362356487 12 11
Spline 7.516438356164383 0.9987723387661074 0.9988069600059823 -3.462123987496568E-5  0.21121558546610686 0.4800604358479177 12 11
Spline 7.61654794520548 0.998590763124696 0.9986244220878682 -3.365896317220063E-5  0.2432780386030231 0.5166977956605479 12 11
Spline 7.7166575342465755 0.998435533444253 0.9984655797357078 -3.0046291454866036E-5  0.2706491120108012 0.552891066263328 12 11
Spline 7.816767123287672 0.9983071801134002 0.9983311635495262 -2.3983436125973867E-5  0.29317335936696054 0.588418203051333 12 11
Spline 7.916876712328768 0.9982058610529254 0.9982215955370854 -1.5734484160034867E-5  0.3108031680909562 0.6230571614196379 12 11
Spline 8.016986301369862 0.9981313947404757 0.9981370103502307 -5.6156097549830974E-6  0.32358368695639683 0.6536993168992922 12 11
Spline 8.117095890410958 0.998083290410845 0.9980772747448796 6.015665965364292E-6  0.3316390877472486 0.6850076061937216 12 11
Spline 8.217205479452055 0.998060775801779 0.998042005407207 1.877039457198748E-5  0.3351600081913375 0.7125411372044255 12 11
Spline 8.317315068493151 0.9980628225163546 0.998030585276366 3.2237239988575084E-5  -0.34032404983008746 0.7400746682151293 12 11
Spline 8.417424657534246 0.9980881693014698 0.9980421784840932 4.599081737666211E-5  -0.3574331950417786 0.7664979762012081 12 11
Spline 8.517534246575343 0.9981353433408113 0.9980757440213317 5.959931947963071E-5  -0.37113186923676267 0.7907008381380365 12 11
Spline 8.617643835616438 0.9982026797574761 0.9981300482313493 7.263152612679846E-5  -0.38107411004517644 0.8117950756059145 12 11
Spline 8.717753424657534 0.9982883394210607 0.9982036762221647 8.46631988959956E-5  -0.38693880988205365 0.8333334022836425 12 11
Spline 8.81786301369863 0.9983903252428483 0.9982950422813275 9.528296152083726E-5  -0.3884313359847624 0.8530953721219703 12 11
Spline 8.917972602739725 0.9985064970194912 0.9984023993727664 1.0409764672481003E-4  -0.38528504209267567 0.8706368959110478 12 11
Spline 9.018082191780822 0.9986345849111178 0.9985238477807634 1.1073713035436583E-4  -0.3772626850917504 0.886402062860725 12 12
Spline 9.118191780821917 0.9987722016930878 0.9986573429752177 1.1485871787009216E-4  -0.36415773330134016 0.9023892744153272 12 12
Spline 9.218301369863013 0.9989168538415694 0.9988007027508239 1.1615109074547547E-4  -0.34579559482494915 -0.9277023593767808 11 12
Spline 9.31841095890411 0.9990659514700351 0.9989516136963417 1.1433777369340703E-4  -0.32203471445058085 -0.950350909079134 11 12
Spline 9.418520547945205 0.9992168172614502 0.9991076370527985 1.0918020865169353E-4  -0.29276758262142266 -0.9734435479913373 11 12
Spline 9.518630136986301 0.9993666943821644 0.9992662139959307 1.0048038623367006E-4  -0.2579216218379088 -0.993205517829665 11 12
Spline 9.618739726027398 0.999512753460996 0.9994246703999288 8.808306106722341E-5  -0.2174599469384475 -1.0054179711005418 11 12
Spline 9.718849315068493 0.9996520986819135 0.9995802211155702 7.187756634330356E-5  -0.1713820170223812 -1.0180745135812685 11 12
Spline 9.81895890410959 0.9997817729867631 0.9997299738044862 5.1799182276823785E-5  -0.12236038848811859 -1.0265122085684197 11 12
Spline 9.919068493150684 0.9998987624733058 0.9998709323670862 2.783010621953963E-5  -0.06551994591319499 -1.0313971898767704 11 12
Linear 0.00821917808219178 0.9999999999998899 0.9999999999998899 0.0  8.881784197001252E-10 365.0164524614461 1 0
Linear 0.10832876712328766 1.0000977893025453 1.0000002159455956 9.757335694970948E-5  -0.19538843787358928 2.7326704267471857 2 1
Linear 0.20843835616438355 1.000124676232117 1.0000002753562942 1.2440087582277215E-4  -0.2491099566626076 2.732291823348554 2 2
Linear 0.3085479452054795 1.0000769773950147 1.0000001700329886 7.680736202608784E-5  -0.1538050273808267 2.7327632344531505 2 2
Linear 0.40865753424657536 1.0000545767172575 1.0000001032237638 5.4473493493745195E-5  -0.10906988379133509 4.078049530009675 3 2
Linear 0.5087671232876712 1.0001250870805833 1.0000002366277183 1.2485045286503293E-4  -0.2499826070589961 4.078641938076721 3 3
Linear 0.6088767123287672 1.0000300643397964 1.0000000568834988 3.000745629755386E-5  -0.060082625097379605 4.079014903624056 3 3
Linear 0.7089863013698631 1.000113463436758 1.0000004439716381 1.1301946511999006E-4  -0.22643137764788435 4.095487837751932 4 3
Linear 0.8090958904109589 1.0000949634139111 1.0000003716823525 9.459173155867973E-5  -0.1895119536854395 4.094627414907848 4 4
Linear 0.9092054794520548 1.0000644235903522 1.0000005299448667 6.389364548553544E-5  -0.12812476413159857 3.9866304701874355 5 4
Linear 1.0093150684931507 1.000125960394005 1.0000010365323053 1.2492386169959957E-4  -0.25050760932288085 3.9858984168805733 5 5
Linear 1.1094246575342468 1.000030874104052 1.00000025415925 3.061994480191288E-5  -0.061401649098513644 3.9865680201423004 5 5
Linear 1.2095342465753427 1.0001141174103 1.0000015626012715 1.1255480902860882E-4  -0.22589693315921977 4.103974104996411 6 5
Linear 1.3096438356164384 1.0000992753806948 1.000001360042635 9.791533805980634E-5  -0.1965156561922754 4.103571649149984 6 6
Linear 1.4097534246575345 1.0000586535205969 1.000001381472826 5.727204777095096E-5  -0.1150828863316633 3.888854516187479 7 6
Linear 1.5098630136986302 1.0001298285198246 1.000003059721255 1.2676879856954315E-4  -0.2547302955235864 3.8885630826435147 7 7
Linear 1.609972602739726 1.0000536049596942 1.000001264096273 5.234086342120747E-5  -0.10517421955569262 3.8894790166388304 7 7
Linear 1.7100821917808222 1.0000804305692057 1.0000045294709103 7.590109829536118E-5  -0.15295272781656877 2.757349903959039 8 7
Linear 1.810191780821918 1.0001335872957817 1.000007527865554 1.260594302276985E-4  -0.2540298353892467 2.756725403507687 8 7
Linear 1.9103013698630138 1.0001118910170081 1.0000063093167366 1.0558170027152869E-4  -0.21276405348658045 2.7562396809344136 8 8
Linear 2.0104109589041093 1.000015792902209 1.0000008911064118 1.4901795797328532E-5  -0.030029522868346703 2.7568364258101496 8 8
Linear 2.1105205479452054 1.0000791665589759 1.0000365391946708 4.262736430504788E-5  -0.08782048954714128 1.1173284519827575 9 8
Linear 2.2106301369863015 1.0001496567548784 1.000069111001478 8.054575340032955E-5  -0.16593972063105866 1.1176198855267216 9 8
Linear 2.310739726027397 1.0002001790294646 1.0000924917745735 1.0768725489107567E-4  -0.22185659798168444 1.1185774528854608 9 8
Linear 2.4108493150684933 1.000230884165454 1.0001067363529792 1.241478124747175E-4  -0.2557687315274393 1.1176060077389138 9 8
Linear 2.510958904109589 1.000241922123113 1.000111899329248 1.3002279386498117E-4  -0.26787254636673197 1.118188874826842 9 8
Linear 2.6110684931506847 1.0002334420491366 1.0001080350507952 1.2540699834140412E-4  -0.25836329875517094 1.1172451852559107 9 9
Linear 2.711178082191781 1.0002055922764264 1.0000951976207872 1.1039465563911222E-4  -0.2274350698883154 1.1170508962266013 9 9
Linear 2.811287671232877 1.0001585203303076 1.0000734408983636 8.507943194402401E-5  -0.17528078100070843 1.1176892744657607 9 9
Linear 2.9113972602739726 1.00009237293186 1.000042818501079 4.955443078102917E-5  -0.1020921960304122 1.1186052084610765 9 9
Linear 3.0115068493150683 1.0000072960016926 1.000003383805348 3.912196344657559E-6  -0.008059926059900135 1.1171341629534481 9 9
Linear 3.1116164383561644 1.000044482019291 1.0000204626139375 2.4019405353570278E-5  -0.0495023186886101 0.5943301406574619 10 9
Linear 3.21172602739726 1.0000876659304048 1.000040339084407 4.7326845997730516E-5  -0.09753736751605402 0.5938582958719962 10 9
Linear 3.3118356164383562 1.0001256807918857 1.0000578472439958 6.783354788986173E-5  -0.13980032242955076 0.5936640068426868 10 9
Linear 3.4119452054794523 1.0001585463565998 1.0000729942429842 8.555211361560566E-5  -0.1763171511015571 0.5946632075648495 10 9
Linear 3.5120547945205476 1.0001862823232344 1.0000857872147773 1.004951084571104E-4  -0.20711374215665046 0.5928868507254492 10 9
Linear 3.6121643835616437 1.0002089083351873 1.0000962332765706 1.126750586166736E-4  -0.23221590339517206 0.593802784720765 10 9
Linear 3.71227397260274 1.000226443983676 1.0001043395297948 1.2210445388127766E-4  -0.2516493688986543 0.593802784720765 10 9
Linear 3.8123835616438355 1.000238908803297 1.0001101130592271 1.2879574406987615E-4  -0.2654397919243934 0.5941913627793838 10 9
Linear 3.9124931506849316 1.0002463222773539 1.0001135609341016 1.327613432522412E-4  -0.27361274845816297 0.5936917624183025 10 9
Linear 4.012602739726027 1.0002487038331953 1.000114690206777 1.340136264182945E-4  -0.27619373632603583 0.5944134073843088 10 10
Linear 4.112712328767124 1.0002460728468776 1.000113507914513 1.3256493236468714E-4  -0.27320817785891904 0.5934697178133774 10 10
Linear 4.21282191780822 1.0002384486382798 1.0001100210774716 1.284275608082197E-4  -0.2646814163398403 0.5940803404769213 10 10
Linear 4.312931506849315 1.0002258504764328 1.0001042367007162 1.2161377571651144E-4  -0.2506387195566617 0.5939693181744587 10 10
Linear 4.413041095890412 1.0002082975757443 1.0000961617728787 1.121358028655095E-4  -0.23110527624936594 0.5936362512670712 10 10
Linear 4.5131506849315075 1.0001858090975535 1.0000858032666038 1.0000583094971205E-4  -0.20610620232730525 0.5938582958719962 10 10
Linear 4.613260273972603 1.000158404150575 1.000073168139215 8.52360113601236E-5  -0.17566653376377417 0.5944134073843088 10 10
Linear 4.713369863013699 1.000126101790677 1.0000582633316046 6.783845907243347E-5  -0.13981123192507994 0.5936917624183025 10 10
Linear 4.813479452054795 1.0000889210208808 1.0000410957688999 4.7825251980881944E-5  -0.09856518268236414 0.5933031843596837 10 10
Linear 4.913589041095891 1.000046880791361 1.0000216723604627 2.5208430898260303E-5  -0.051953194635245836 0.5933586955109149 10 10
Linear 5.013698630136987 0.9999999999998899 0.9999999999998899 0.0  0.0 0.8016365349305943 11 10
Linear 5.1138082191780825 1.0006208781594417 1.0005910665498163 2.9811609625340907E-5  -0.06955358333726736 0.8019140906867506 11 10
Linear 5.213917808219178 1.001170510289917 1.0011144433832442 5.606690667292469E-5  -0.13081021510430446 0.801358979174438 11 10
Linear 5.314027397260275 1.001649974855523 1.001571132511092 7.88423444308961E-5  -0.18394821221789925 0.801581023779363 11 10
Linear 5.41413698630137 1.002060337799815 1.0019621245680455 9.821323176950614E-5  -0.22914322617140215 0.8014700014769005 11 10
Linear 5.514246575342466 1.0024026526762597 1.0022883989273534 1.1425374890627893E-4  -0.2665682732327923 0.8024136910478319 11 10
Linear 5.614356164383563 1.0026779607750225 1.0025509238160701 1.2703695895233125E-4  -0.296393769083636 0.8009148899645879 11 10
Linear 5.7144657534246575 1.0028872912519748 1.002750656426299 1.3663482567594087E-4  -0.3187875607935098 0.8020251129892131 11 10
Linear 5.814575342465754 1.0030316612543722 1.0028885430302115 1.4311822416068765E-4  -0.3339149596826019 0.8029132914089132 11 10
Linear 5.91468493150685 1.0031120760460865 1.002965519089738 1.465569563485758E-4  -0.3419387777370275 0.8008038676621254 11 10
Linear 6.014794520547945 1.0031295291295095 1.002982509365813 1.4701976369657643E-4  -0.34301934803693257 0.8014700014769005 11 11
Linear 6.114904109589042 1.0030850023703408 1.0029404280285092 1.4457434183157147E-4  -0.33731456916541447 0.8019140906867506 11 11
Linear 6.215013698630138 1.002979466117715 1.0028401787649521 1.392873527628069E-4  -0.3249799283011612 0.8032463583163008 11 11
Linear 6.315123287671234 1.0028138793263253 1.0026826548870105 1.312244393147921E-4  -0.3061685376337664 0.801803068384288 11 11
Linear 6.415232876712329 1.0025891896703332 1.0024687394345477 1.204502357854409E-4  -0.2810311556800116 0.8014700014769005 11 11
Linear 6.515342465753425 1.0023063336668248 1.0021993052828915 1.0702838393328307E-4  -0.24971622458735965 0.8010259122670504 11 11
Linear 6.615452054794521 1.0019662367888316 1.0018752152460841 9.102154274742702E-5  -0.2123699012201996 0.801358979174438 11 11
Linear 6.715561643835617 1.0015698135832363 1.0014973221799117 7.249140332454829E-5  -0.16913607936430708 0.8008038676621254 11 11
Linear 6.8156712328767135 1.001117967782239 1.001066469082268 5.149869997111978E-5  -0.12015642436580265 0.8025802245015257 11 11
Linear 6.915780821917809 1.000611592419931 1.000583489197071 2.8103222859954258E-5  -0.06557040155286131 0.8010259122670504 11 11
Linear 7.015890410958904 1.0000515699410961 1.0000492061110755 2.3638300206130225E-6  -0.005515296663816116 0.8024692021990631 11 11
Linear 7.1160000000000005 1.000391477314233 1.0003696658602568 2.18114539762837E-5  -0.05087919152657605 0.7331912854624534 12 11
Linear 7.216109589041096 1.0007894245191995 1.0007455116525232 4.3912866676265594E-5  -0.10243494408257448 0.7327471962526033 12 11
Linear 7.316219178082193 1.0011551650643824 1.00109101047674 6.415458764230664E-5  -0.14965279504508544 0.7329692408575283 12 11
Linear 7.4163287671232885 1.0014890282097344 1.001406464646859 8.25635628753929E-5  -0.19259557504369695 0.7336353746723034 12 11
Linear 7.516438356164383 1.00179134063616 1.0016921741700102 9.916646614982483E-5  -0.23132548498949745 0.7340794638821535 12 11
Linear 7.61654794520548 1.0020624264657219 1.0019484367622677 1.139897034541093E-4  -0.2659041005159679 0.7325251516476783 12 11
Linear 7.7166575342465755 1.0023026072760732 1.0021755478626382 1.270594134350489E-4  -0.29639237286716025 0.7336353746723034 12 11
Linear 7.816767123287672 1.0025122021204425 1.002373800649714 1.3840147072841091E-4  -0.32285063777948153 0.7325251516476783 12 11
Linear 7.916876712328768 1.0026915275453963 1.002543486057661 1.4804148773528425E-4  -0.3453386216989429 0.7331912854624534 12 11
Linear 8.016986301369862 1.002840897606383 1.0026848927899845 1.5600481639843622E-4  -0.3639154408929812 0.7318590178329032 12 11
Linear 8.117095890410958 1.0029606238879385 1.0027983073364055 1.6231655153298163E-4  -0.37863961566131366 0.7343015084870785 12 11
Linear 8.217205479452055 1.0030510155203398 1.0028840139866269 1.6700153371296267E-4  -0.3895690703359378 0.7329692408575283 12 11
Linear 8.317315068493151 1.0031123791935936 1.0029422948465427 1.700843470509028E-4  -0.3967611332811316 0.7320810624378282 12 11
Linear 8.417424657534246 1.003145019179863 1.0029734298528936 1.7158932696936802E-4  -0.40027255465702183 0.7318590178329032 12 12
Linear 8.517534246575343 1.0031492373459017 1.0029776967863668 1.7154055953483294E-4  -0.4001594984259782 0.7340794638821535 12 12
Linear 8.617643835616438 1.0031253331734824 1.0029553712902484 1.6996188323403771E-4  -0.3964775574516466 0.7338574192772285 12 12
Linear 8.717753424657534 1.0030736037736077 1.002906726880859 1.6687689274874629E-4  -0.38928175172259216 0.7314149286230531 12 12
Linear 8.81786301369863 1.002994343903163 1.0028320349646513 1.6230893851165717E-4  -0.3786265327931915 0.7329692408575283 12 12
Linear 8.917972602739725 1.002887845984235 1.0027315648519775 1.562811322575186E-4  -0.3645657979944872 0.7331912854624534 12 12
Linear 9.018082191780822 1.0027544001176558 1.002605583771743 1.488163459129055E-4  -0.34715288421693913 0.7336353746723034 12 12
Linear 9.118191780821917 1.002594294100767 1.002454356884952 1.399372158150669E-4  -0.3264405767922085 0.7323031070427533 12 12
Linear 9.218301369863013 1.0024078134422965 1.0022781473000286 1.296661422678369E-4  -0.30248111393404997 0.7329692408575283 12 12
Linear 9.31841095890411 1.0021952413812318 1.002077216085695 1.1802529553683883E-4  -0.2753261973964527 0.7340794638821535 12 12
Linear 9.418520547945205 1.0019568588992556 1.0018518222860706 1.0503661318495006E-4  -0.24502698448003457 0.7338574192772285 12 12
Linear 9.518630136986301 1.0016929447400624 1.001602222934439 9.072180562341714E-5  -0.21163410668378901 0.7336353746723034 12 12
Linear 9.618739726027398 1.0014037754229044 1.0013286730661264 7.51023567779896E-5  -0.1751976617114792 0.7327471962526033 12 12
Linear 9.718849315068493 1.0010896252581336 1.0010314257329345 5.8199525199142954E-5  -0.1357672267943144 0.7343015084870785 12 12
Linear 9.81895890410959 1.0007507663658544 1.0007107320177955 4.003434805888162E-5  -0.09339186224366358 0.7316369732279782 12 12
Linear 9.919068493150684 1.000387468686137 1.0003668410456523 2.062764048460508E-5  -0.04812010878652018 0.7323031070427533 12 12
MonotoneConvex 0.00821917808219178 0.9999999999998899 0.9999999999998899 0.0  8.881784197001252E-10 -17245.949879491403 0 0
MonotoneConvex 0.10832876712328766 1.290087709014065 0.9999999913643531 0.29008771764971186  -1088.341454515529 5889.783683227061 2 1
MonotoneConvex 0.20843835616438355 1.308760441004475 0.9999999670842197 0.3087604739202554  -810.7316734671244 -5830.923190466852 1 2
MonotoneConvex 0.3085479452054795 1.0901877753350941 0.9999999568448548 0.09018781849023938  -239.42024904499704 -5101.409939443913 1 2
MonotoneConvex 0.40865753424657536 1.0299452390150066 1.0000000161112244 0.02994522290378221  -64.51534161922012 4188.97171030469 2 2
MonotoneConvex 0.5087671232876712 1.1881007726268766 0.9999999492229517 0.18810082340392498  -508.0480931658471 2002.7243197162647 3 3
MonotoneConvex 0.6088767123287672 1.013437869840761 0.9999999714076502 0.013437898433110718  -129.54987635449555 -10985.684974554322 3 3
MonotoneConvex 0.7089863013698631 1.2287240341570804 0.9999999872463139 0.22872404691076653  -517.8864270458661 4642.456400208439 3 3
MonotoneConvex 0.8090958904109589 1.164759619420197 0.9999998757619366 0.1647597436582604  -450.593735928706 -6401.666460820188 4 4
MonotoneConvex 0.9092054794520548 1.155612688789276 1.000000076702534 0.15561261208674182  -304.5183785728156 7672.6795646131495 5 4
MonotoneConvex 1.0093150684931507 1.3323971823731018 0.9999998903036378 0.332397292069464  -541.9063242095846 -3191.8836393418637 5 5
MonotoneConvex 1.1094246575342468 1.0411912738745865 0.9999999140661853 0.04119135980840127  -79.45242735374336 -8266.981148252751 4 5
MonotoneConvex 1.2095342465753427 1.2970365375899462 1.0000000786256624 0.29703645896428377  -514.4692934333506 5536.9140036787285 5 5
MonotoneConvex 1.3096438356164384 1.2512153724291153 0.999999797335116 0.2512155750939993  -462.3605569200606 -5268.944378022944 6 6
MonotoneConvex 1.4097534246575345 1.095847866291022 1.0000001121350799 0.09584775415594216  -420.96181422479617 9496.600242298036 6 6
MonotoneConvex 1.5098630136986302 1.2950100646293983 0.9999994420912817 0.2950106225381166  -688.5594414027807 -2720.78682500565 6 7
MonotoneConvex 1.609972602739726 1.0728115776634795 0.9999996339526973 0.07281194371078215  -149.9270521501117 -6841.032726412344 6 7
MonotoneConvex 1.7100821917808222 1.0463483115579209 0.9999995415610474 0.04634876999687343  -94.86937266878215 2653.954181419671 7 7
MonotoneConvex 1.810191780821918 1.2007280424604083 0.9999972625025499 0.20073077995785837  -409.92382611104716 3163.4984770656515 6 7
MonotoneConvex 1.9103013698630138 1.2331535060952081 0.9999961834763482 0.2331573226188599  -562.2383010512877 -2632.883078224069 8 8
MonotoneConvex 2.0104109589041093 1.0064943019119088 0.9999992672402591 0.006495034671649691  -106.00395890136838 -9275.639145656101 6 8
MonotoneConvex 2.1105205479452054 1.005420769485843 1.0000175972566527 0.0054031722291902895  -11.940133968657562 240.6057020287733 8 8
MonotoneConvex 2.2106301369863015 1.0172266088750437 1.0000550729851732 0.017171535889870526  -37.820435222712945 241.01450002422808 8 8
MonotoneConvex 2.310739726027397 1.0228992910470414 1.00009511565613 0.022804175390911396  -49.85934148304949 -44.52666013676776 8 8
MonotoneConvex 2.4108493150684933 1.0099553174613973 1.0001222747471061 0.009833042714291196  -20.39034670353601 -606.2079171975654 8 8
MonotoneConvex 2.510958904109589 0.9902401221388857 1.000126651976574 -0.00988652983768823  21.915596995825126 -255.44225068507842 8 9
MonotoneConvex 2.6110684931506847 0.9838970736177899 1.000114553236564 -0.016217479618774178  35.36121319225316 -41.53080657154362 8 9
MonotoneConvex 2.711178082191781 0.9852899221380884 1.0000908198921632 -0.014800897754074782  32.14080985181056 92.05430862024855 8 9
MonotoneConvex 2.811287671232877 0.9908055348515354 1.0000604173945327 -0.009254882542997223  20.057174038967673 145.3117071115173 8 9
MonotoneConvex 2.9113972602739726 0.9968779609283995 1.0000287735567603 -0.0031508126283608107  6.816701970890904 118.23875212257917 8 9
MonotoneConvex 3.0115068493150683 0.9999841314369817 1.0000017112483661 -1.7579811384393906E-5  0.03716029706168911 10.839940056683872 8 9
MonotoneConvex 3.1116164383561644 0.9996004352439414 0.9999839258816312 -3.834906376898317E-4  1.0042997331538572 -21.06398389045694 9 9
MonotoneConvex 3.21172602739726 0.9985110172507916 0.9999757473757587 -0.001464730124967062  3.860855194659507 -38.21462590813951 9 9
MonotoneConvex 3.3118356164383562 0.9969662715241245 0.9999766920754105 -0.003010420551285975  7.9563752475309 -48.84606608079878 9 9
MonotoneConvex 3.4119452054794523 0.9951953348732445 0.9999859771385733 -0.004790642265328771  12.685270004197946 -52.961468544054924 9 9
MonotoneConvex 3.5120547945205476 0.9934243501890094 1.0000025599488094 -0.006578209759799947  17.449062417185246 -50.559889608337016 9 9
MonotoneConvex 3.6121643835616437 0.9918776813737651 1.0000251761699275 -0.008147494796162391  21.653317783254522 -41.639247605473884 9 9
MonotoneConvex 3.71227397260274 0.9907788765515235 1.0000523730324673 -0.009273496480943777  24.705213357734124 -26.203039737993095 9 9
MonotoneConvex 3.8123835616438355 0.990351384913879 1.0000825380664935 -0.009731153152614525  26.011734735931213 -4.247935336820774 9 9
MonotoneConvex 3.9124931506849316 0.9908190308722808 1.0001139234634415 -0.009294892591160675  24.978489999938347 24.225121908472147 9 9
MonotoneConvex 4.012602739726027 0.9924062478616769 1.0001446662104563 -0.007738418348779419  21.009135888760966 59.21357848492903 9 10
MonotoneConvex 4.112712328767124 0.995338073148444 1.000172804114463 -0.004834730966019052  13.505412804093453 100.72204181810207 9 10
MonotoneConvex 4.21282191780822 0.9999182394966333 1.0001962878118942 -2.780483152609037E-4  1.7111166998873273 175.7751721953582 9 10
MonotoneConvex 4.312931506849315 1.0093322772208868 1.0002087798084425 0.009123497412444337  -23.32754591094499 224.66267735055112 9 10
MonotoneConvex 4.413041095890412 1.014254852621077 1.0002043686982987 0.014050483922778412  -37.38853175061507 83.96044970382377 9 10
MonotoneConvex 4.5131506849315075 1.015044755854344 1.0001866873263765 0.01485806852796756  -40.01349567595014 -20.592805238806022 9 10
MonotoneConvex 4.613260273972603 1.012935264763648 1.0001591728034942 0.012776091960153835  -34.59661558569138 -88.99880832302642 9 10
MonotoneConvex 4.713369863013699 1.0091560646048325 1.0001248089204218 0.009031255684410766  -24.523681696919652 -121.25200843371431 9 10
MonotoneConvex 4.813479452054795 1.004932107971257 1.000085968011044 0.004846139960212881  -13.169811422741873 -117.35695748527064 9 10
MonotoneConvex 4.913589041095891 1.0014797205954995 1.0000442041364632 0.001435516459036279  -3.8896247867015177 -77.31193463200725 9 10
MonotoneConvex 5.013698630136987 0.9999999999998899 0.9999999999998899 0.0  0.0 1.1881051698026113 10 10
MonotoneConvex 5.1138082191780825 1.0011392215218962 1.0005057762481062 6.334452737899454E-4  -1.1049454098355227 19.521328997740284 11 10
MonotoneConvex 5.213917808219178 1.0032430619189014 1.0016341574214938 0.0016089044974076927  -2.714556424976422 11.412870648541684 11 10
MonotoneConvex 5.314027397260275 1.0040784143512393 1.002680236016129 0.001398178335110245  -2.3171424459178525 -24.329538383938143 11 10
MonotoneConvex 5.41413698630137 1.0030908715301656 1.0030673838412607 2.348768890492181E-5  -0.10282179019327486 -1.6860957074982252 9 10
MonotoneConvex 5.514246575342466 1.0031292489725008 1.0031984175715714 -6.916859907057926E-5  0.1892300245387446 -1.271593941254423 9 10
MonotoneConvex 5.614356164383563 1.0031117719269123 1.0032467989360416 -1.350270091293737E-4  0.2828217899875085 -1.1159961843532074 10 10
MonotoneConvex 5.7144657534246575 1.003042504102325 1.0032204698238179 -1.779657214928676E-4  0.34408488414072735 -0.978772618509538 10 10
MonotoneConvex 5.814575342465754 1.0029259898589604 1.003127586301611 -2.0159644265049792E-4  0.37736876734584257 -0.854538662053983 10 10
MonotoneConvex 5.91468493150685 1.0027672265415788 1.0029765017405268 -2.0927519894797797E-4  0.38688806203168724 1.1084466677857563 11 10
MonotoneConvex 6.014794520547945 1.002571634327154 1.002775750561291 -2.0411623413707503E-4  0.3767229674878081 1.3961054534661343 11 11
MonotoneConvex 6.114904109589042 1.0023450239222687 1.002534032686242 -1.8900876397331956E-4  0.3508208061830942 1.6140422332000526 11 11
MonotoneConvex 6.215013698630138 1.0020935624206473 1.0022601987682567 -1.666363476093835E-4  0.3129986403394014 1.7589263379136355 11 11
MonotoneConvex 6.315123287671234 1.0018237375759576 1.0019632362627817 -1.3949868682416877E-4  0.26694690280493205 1.8285373215576328 11 11
MonotoneConvex 6.415232876712329 1.0015423207465624 1.0016522564015862 -1.0993565502381841E-4  0.219146730984221 1.8276491431379327 11 11
MonotoneConvex 6.515342465753425 1.0012563287176146 1.0013364821186421 -8.015340102751622E-5  0.18173528992804222 1.75559566883976 11 11
MonotoneConvex 6.615452054794521 1.0009729845470439 1.0010252369627715 -5.225241572759387E-5  0.1419816220149528 1.6117107648483397 11 11
MonotoneConvex 6.715561643835617 1.0006996775961952 1.0007279350436882 -2.8257447493018617E-5  0.10200633848711504 1.3925527397873338 11 11
MonotoneConvex 6.8156712328767135 1.0004439228057382 1.0004540720236488 -1.01492179105378E-5  0.06392836482405073 1.1020073742429304 11 11
MonotoneConvex 6.915780821917809 1.0002133192963392 1.0002132171902378 1.0210610135175102E-7  0.029887089247893073 0.7399636459126668 11 11
MonotoneConvex 7.015890410958904 1.0000155082909856 1.0000150066142854 5.016767001819744E-7  -0.002416681965655698 -0.34872105203476167 10 11
MonotoneConvex 7.1160000000000005 0.9998481099835477 0.9998527792431933 -4.669259645595503E-6  0.024669994047599175 0.3339550858072471 12 11
MonotoneConvex 7.216109589041096 0.999700303591089 0.9997077058239157 -7.402232826692057E-6  0.0499812555787571 0.3752553823233029 12 11
MonotoneConvex 7.316219178082193 0.999572114837477 0.9995798042130577 -7.689375580710589E-6  -0.07651708688882763 0.41611158962950867 12 11
MonotoneConvex 7.4163287671232885 0.9994634442902495 0.9994690836516718 -5.639361422282718E-6  -0.1057256344694224 0.45496939549138915 12 11
MonotoneConvex 7.516438356164383 0.9993740007405716 0.9993754138089006 -1.4130683290147772E-6  -0.13567171919248722 0.49338311214341957 12 11
MonotoneConvex 7.61654794520548 0.9993033164668041 0.9992985319740022 4.784492801945817E-6  -0.16588646012394292 0.5282441151166495 12 11
MonotoneConvex 7.7166575342465755 0.9992507613953983 0.9992380497494402 1.27116459580634E-5  -0.19590385758050388 0.5637712519046545 12 11
MonotoneConvex 7.816767123287672 0.999215556256372 0.9991934592823437 2.209697402832944E-5  -0.22526391152410952 0.595745675013859 12 11
MonotoneConvex 7.916876712328768 0.9991967847791106 0.9991641390627581 3.264571635241964E-5  -0.2535155045890747 0.6290523657526137 12 11
MonotoneConvex 8.016986301369862 0.999193405028187 0.9991493593273226 4.4045700864359105E-5  -0.28021911191444815 0.659250432022418 12 11
MonotoneConvex 8.117095890410958 0.9992042599120676 0.9991482870892465 5.597282282110427E-5  -0.30494929514901514 0.6870060076380469 12 11
MonotoneConvex 8.217205479452055 0.9992280869326464 0.9991599908232285 6.809610941793665E-5  -0.3272970268142217 0.7136513602290506 12 11
MonotoneConvex 8.317315068493151 0.9992635272300099 0.9991834448352943 8.008239471557488E-5  -0.34687185390680497 0.7398526236102043 12 11
MonotoneConvex 8.417424657534246 0.9993091339619564 0.9992175333344289 9.160062752755493E-5  -0.36330389274752406 0.766053886991358 12 11
MonotoneConvex 8.517534246575343 0.9993633800657875 0.9992610542319813 1.0232583380620497E-4  -0.3762456843858786 0.7860379014346108 12 11
MonotoneConvex 8.617643835616438 0.999424665432791 0.9993127226863852 1.1194274640580204E-4  -0.38537388213910617 0.8066880496926387 12 11
MonotoneConvex 8.717753424657534 0.9994913235440439 0.999371174417174 1.2014912686986179E-4  -0.3903908245561638 0.8282263763703668 12 11
MonotoneConvex 8.81786301369863 0.9995616275917385 0.9994349688016158 1.2665879012274672E-4  -0.3910259636086266 0.8457679001594443 12 11
MonotoneConvex 8.917972602739725 0.9996337961091228 0.9995025917732825 1.312043358403514E-4  -0.3870371427794339 0.8628653347386717 12 12
MonotoneConvex 9.018082191780822 0.9997059981492473 0.9995724585383226 1.3353961092477107E-4  -0.37821177212293833 0.8786305016883489 12 12
MonotoneConvex 9.118191780821917 0.9997763580300578 0.9996429161256426 1.334419044152213E-4  -0.36436785944005123 0.893285445613401 12 12
MonotoneConvex 9.218301369863013 0.9998429596620451 0.9997122457823249 1.307138797201901E-4  -0.3453549064502681 0.9057199434892027 12 12
MonotoneConvex 9.31841095890411 0.9999038504933111 0.999778665232709 1.251852606021231E-4  -0.3210547019349974 0.9166001291305292 12 12
MonotoneConvex 9.418520547945205 0.9999570450716089 0.9998403308071335 1.1671426447534827E-4  -0.29138196033784425 0.9257039579324555 12 12
MonotoneConvex 9.518630136986301 1.0000005282579938 0.9998953394612098 1.0518879678400594E-4  -0.25628484845441335 0.9350298313393068 12 12
MonotoneConvex 9.618739726027398 1.0000322580980825 0.9999417306898462 9.052740823634053E-5  -0.21574538422441947 0.9408029910673577 12 12
MonotoneConvex 9.718849315068493 1.0000501683604668 0.999977488348458 7.26800120087745E-5  -0.16977968719800174 0.9474643292151086 12 12
MonotoneConvex 9.81895890410959 1.0000521707729249 1.0000005423982383 5.162837468652981E-5  -0.11843813307876871 0.950572953684059 12 12
MonotoneConvex 9.919068493150684 1.000036156942441 1.0000087705746008 2.738636784016535E-5  -0.06180533151933787 0.950572953684059 12 12


==> hyman_curve_steffen_maxd2r.txt <==
Scheme t SequentialDelta ParallelDelta DeltaDifference  d2rmax d2dmax d2fmax fmaxIndex deltamaxIndex
Steffen 0.00821917808219178 -0.008219034978163009 -0.008219034978163009 0.0 -4.052973596203417E-7 6.756817327868703E-5 0.005840800326034623 0 0
Steffen 0.10832876712328766 -0.10829201797513122 -0.1082953588427138 3.3408675825796763E-6 -1.6109588091652096E-6 0.047506243383566016 0.00673831650199741 2 1
Steffen 0.20843835616438355 -0.20828708522713235 -0.2082902434885625 3.1582614301584044E-6 -7.026251413335938E-7 0.05543809855623749 0.010061396160665481 0 2
Steffen 0.3085479452054795 -0.30818083925243656 -0.30818314703973115 2.307787294597574E-6 -1.3493320590975694E-7 0.1335187294060347 0.015439038936193583 3 2
Steffen 0.40865753424657536 -0.40797190986818777 -0.40796998091785497 -1.9289503327968305E-6 4.8498348989392485E-8 0.12427285867033788 -0.018041124150158794 4 2
Steffen 0.5087671232876712 -0.5076482142507555 -0.5076444891827236 -3.725068031812384E-6 1.7048305566277186E-8 0.14725227703848986 -0.012663481374630692 2 3
Steffen 0.6088767123287672 -0.6071652187022991 -0.6071658628648002 6.441625011177621E-7 2.1510368155701428E-8 0.3817773874814634 -0.00958434720477186 4 3
Steffen 0.7089863013698631 -0.7064983705740158 -0.7064893582664489 -9.012307566891309E-6 -2.3855967115435746E-8 0.22947861388900037 0.015135462327897642 5 3
Steffen 0.8090958904109589 -0.8055918367544379 -0.8055885572977317 -3.2794567061955604E-6 -1.4579383947495717E-8 0.5598855379318479 0.006852157730108388 5 4
Steffen 0.9092054794520548 -0.9044089743326378 -0.9044030254579116 -5.9488747261582375E-6 -1.7362393857219805E-8 0.6856669232391255 -0.013010426069826053 3 4
Steffen 1.0093150684931507 -1.0029131802669067 -1.002897149512405 -1.6030754501628053E-5 -1.4437193749578964E-8 0.4868793590517839 0.007632783294297951 5 5
Steffen 1.1094246575342468 -1.1010212543649534 -1.1010221140372867 8.596723333198497E-7 1.5479881662572705E-8 1.235902558072155 -0.02220446049250313 4 5
Steffen 1.2095342465753427 -1.1987466840879257 -1.1987224776255356 -2.4206462390097272E-5 -7.457880668215954E-9 0.7526513190470041 0.02168404344971009 4 5
Steffen 1.3096438356164384 -1.2959760657915709 -1.295962404816997 -1.366097457378146E-5 9.272035649388607E-9 1.3374982010816439 -0.02480654570646834 5 6
Steffen 1.4097534246575345 -1.3927132660840336 -1.3927040895167497 -9.17656728383065E-6 3.6915465760933676E-9 1.7551468722842856 0.01925543058334256 8 6
Steffen 1.5098630136986302 -1.488915292677806 -1.4888715210781278 -4.377159967816624E-5 1.1719062785450288E-8 0.7482951813742034 -0.023418766925686896 8 7
Steffen 1.609972602739726 -1.5845367007394362 -1.58452727615499 -9.424584446193762E-6 5.1719343984605645E-9 2.343998639631195 0.018735013540549517 7 7
Steffen 1.7100821917808222 -1.679795586857491 -1.6797842845239774 -1.130233351354093E-5 1.1361385449378683E-8 2.5694341765358786 -0.023592239273284576 7 7
Steffen 1.810191780821918 -1.7746823529540823 -1.7746247996641706 -5.755328991163822E-5 5.366531639569853E-9 1.377829317306123 -0.016653345369377348 9 7
Steffen 1.9103013698630138 -1.868984517232608 -1.868927269487175 -5.724774543303113E-5 3.995591174624605E-9 2.1145168060954234 -0.013877787807814457 7 8
Steffen 2.0104109589041093 -1.9625510267073931 -1.962545511827729 -5.514879664048067E-6 7.24810871810424E-9 3.8340614905152393 -0.013183898417423734 9 8
Steffen 2.1105205479452054 -2.0551871390228627 -2.055215191939519 2.8052916656307048E-5 1.0520845444561678E-8 4.834313815926805 -0.014918621893400541 7 8
Steffen 2.2106301369863015 -2.1467222421100995 -2.1467500269245487 2.778481444920544E-5 3.766651211966297E-9 5.041498085667229 -0.01214306433183765 10 8
Steffen 2.310739726027397 -2.237224556844719 -2.237224301715468 -2.5512925105886097E-7 6.005777133400058E-10 4.55975863733471 -0.007632783294297951 10 8
Steffen 2.4108493150684933 -2.3267821661632215 -2.326741588072334 -4.0578090887422036E-5 -2.8781947758149667E-9 3.6297972627608033 0.006938893903907228 10 8
Steffen 2.510958904109589 -2.4155080352583624 -2.415431967495163 -7.606776319946107E-5 -3.3161326021946167E-9 2.531529830207546 -0.013877787807814457 10 8
Steffen 2.6110684931506847 -2.503545100628335 -2.503451416783209 -9.368384512598027E-5 -2.657492104136383E-9 3.0487452340466348 0.016653345369377348 8 9
Steffen 2.711178082191781 -2.5910692111064115 -2.5909812788349473 -8.793227146419724E-5 -4.606856742119939E-9 4.4816549138460005 0.024980018054066022 9 9
Steffen 2.811287671232877 -2.678290010299511 -2.678227851071746 -6.215922776497962E-5 1.4809357238487533E-9 6.011403175243402 -0.005551115123125783 7 9
Steffen 2.9113972602739726 -2.765449859429836 -2.765422122922301 -2.7736507535180976E-5 -5.720052566034981E-9 7.447481653599652 -0.015959455978986625 8 9
Steffen 3.0115068493150683 -2.8528208966038804 -2.8528196931798533 -1.2034240270963892E-6 -1.382476132601604E-9 8.568360021499188 0.024980018054066022 10 9
Steffen 3.1116164383561644 -2.9368057157919125 -2.9368162084852933 1.0492693380825813E-5 4.45999308807674E-9 9.319110239047745 -0.018041124150158794 8 9
Steffen 3.21172602739726 -3.013208936994971 -3.0132228710133546 1.3934018383565672E-5 3.4567799842032807E-9 9.8346992549736 0.011102230246251565 9 9
Steffen 3.3118356164383562 -3.0834349630726177 -3.0834432008441937 8.237771575991815E-6 3.3522890421086853E-9 10.109905979049927 -0.011796119636642288 9 9
Steffen 3.4119452054794523 -3.1488820148117824 -3.148875249643357 -6.765168425459933E-6 4.474153501668196E-9 10.148896989470302 -0.016653345369377348 8 9
Steffen 3.5120547945205476 -3.2109202673269444 -3.2108896841687162 -3.058315822812574E-5 -1.5805889850541468E-9 9.964487568403513 0.013877787807814457 9 9
Steffen 3.6121643835616437 -3.2708967951600165 -3.270834632878028 -6.216228198852036E-5 3.073567276388627E-9 9.576563386737291 -0.004163336342344337 9 9
Steffen 3.71227397260274 -3.3301393955931236 -3.330039420951225 -9.997464189837046E-5 3.738352263393022E-9 9.010624713035043 -0.008326672684688674 8 9
Steffen 3.8123835616438355 -3.3899593178321474 -3.389817220295077 -1.4209753707028483E-4 -3.6401866662730516E-9 8.296437337129703 0.008326672684688674 10 9
Steffen 3.9124931506849316 -3.4516529195638412 -3.4514666350626833 -1.86284501157985E-4 4.256453552247617E-9 7.466778395581741 0.008326672684688674 10 9
Steffen 4.012602739726027 -3.516502267797428 -3.5162722389858736 -2.3002881155420596E-4 1.3834200600443197E-9 6.55626912759999 -0.013877787807814457 8 9
Steffen 4.112712328767124 -3.58577469846022 -3.585504078353896 -2.7062010632405986E-4 1.3497455400168608E-9 5.6002878778826926 0.011102230246251565 9 9
Steffen 4.21282191780822 -3.6607213480643885 -3.6604161536224478 -3.051944419407704E-4 3.294178600132847E-9 4.633961303568412 0.015265566588595902 8 9
Steffen 4.312931506849315 -3.742574671649068 -3.7422438935386104 -3.307781104577856E-4 2.5741726314503826E-9 4.68804415287849 -0.0027755575615628914 8 10
Steffen 4.413041095890412 -3.832544963566775 -3.832200638176353 -3.4432539042228427E-4 2.5157776700947506E-9 6.0715583005688245 -0.02220446049250313 8 10
Steffen 4.5131506849315075 -3.931815901736524 -3.9314731513884205 -3.4275034810349325E-4 -4.304953299212764E-9 7.7698383282864825 0.011102230246251565 8 10
Steffen 4.613260273972603 -4.041539141703687 -4.0412161889058495 -3.229527978376723E-4 -2.406590911180291E-9 9.836894476755731 0.015265566588595902 8 10
Steffen 4.713369863013699 -4.16282799391654 -4.162546155517255 -2.8183839928530574E-4 5.888690347309637E-10 12.333088927896085 -0.00971445146547012 9 10
Steffen 4.813479452054795 -4.296750226505663 -4.296533893485277 -2.1633302038637225E-4 2.883109390212574E-9 15.325436786284286 -0.0027755575615628914 9 10
Steffen 4.913589041095891 -4.444320045744465 -4.444196654380672 -1.23391363793246E-4 3.954116383857564E-9 18.887854058569076 -0.011102230246251565 9 10
Steffen 5.013698630136987 -4.60648931782659 -4.60648931782659 0.0 -1.6607844425745166E-9 23.101339863274006 0.011102230246251565 12 10
Steffen 5.1138082191780825 -4.764462529555091 -4.764580528368034 1.1799881294294323E-4 3.256544761871019E-9 27.092386578608796 -0.00971445146547012 12 10
Steffen 5.213917808219178 -4.8998681271217315 -4.900053017004025 1.8488988229314884E-4 -2.6616813533074154E-9 29.80128079865807 -0.006938893903907228 9 10
Steffen 5.314027397260275 -5.014334825267364 -5.014531386576815 1.965613094512264E-4 -1.5669231756278886E-9 31.15148374810417 -0.015265566588595902 10 10
Steffen 5.41413698630137 -5.109593612936392 -5.109750662036783 1.5704910039104902E-4 -2.563250217518964E-9 31.19306060117566 0.013877787807814457 10 10
Steffen 5.514246575342466 -5.187451864954173 -5.187527918599777 7.605364560347994E-5 -2.0133721070610725E-9 30.06894810919647 0.018041124150158794 12 10
Steffen 5.614356164383563 -5.249769759568812 -5.249736470455124 -3.328911368782883E-5 -2.471839584359214E-9 27.98423488492574 0.013877787807814457 11 10
Steffen 5.7144657534246575 -5.298439201174565 -5.298282854387937 -1.5634678662834745E-4 1.9428290806709345E-9 25.178988671825664 -0.016653345369377348 12 10
Steffen 5.814575342465754 -5.335365380467749 -5.335086760809293 -2.786196584558809E-4 2.8640690658443267E-9 21.904966218677657 0.011102230246251565 9 10
Steffen 5.91468493150685 -5.362451044970129 -5.362063992315758 -3.8705265437144476E-4 3.754123972728033E-9 18.406366986134515 -0.008326672684688674 11 10
Steffen 6.014794520547945 -5.38158350160356 -5.381112468008098 -4.7103359546163404E-4 2.7687305547156475E-9 14.904644296542813 0.016653345369377348 11 10
Steffen 6.114904109589042 -5.39462433040816 -5.394101240663307 -5.230897448527116E-4 4.539004229372005E-9 11.646866604486661 -0.01942890293094024 11 11
Steffen 6.215013698630138 -5.40340175440579 -5.402862453555146 -5.39300850643798E-4 1.786356520613724E-9 14.831144112825712 0.01942890293094024 11 11
Steffen 6.315123287671234 -5.40970558514875 -5.409186134102129 -5.194510466211E-4 2.63705783890063E-9 18.275779511967016 -0.030531133177191805 10 11
Steffen 6.415232876712329 -5.415284646125285 -5.4148177020130195 -4.669441122651108E-4 -2.595906600652015E-9 21.87328973501934 0.024980018054066022 11 11
Steffen 6.515342465753425 -5.421846566796562 -5.421458059833295 -3.8850696326697687E-4 -3.4080266093787653E-9 25.496391842239063 0.02220446049250313 11 11
Steffen 6.615452054794521 -5.431059837881502 -5.430766132885623 -2.9370499587955123E-4 7.552021493667045E-9 29.00241997672026 -0.024980018054066022 11 11
Steffen 6.715561643835617 -5.444558023384172 -5.444363733094759 -1.9429028941253534E-4 -3.30641898178169E-9 32.23847957478654 0.024980018054066022 10 11
Steffen 6.8156712328767135 -5.463946036153855 -5.463842636312943 -1.0339984091167764E-4 3.257853809819289E-9 35.04725079039872 0.03885780586188048 10 11
Steffen 6.915780821917809 -5.490808400835379 -5.490773784931902 -3.461590347697552E-5 7.2240629647770805E-9 37.273390152137154 -0.04163336342344337 10 11
Steffen 7.015890410958904 -5.526719451267592 -5.5267185565088806 -8.947587115670785E-7 5.538542306930011E-9 38.77051595324588 -0.01942890293094024 12 11
Steffen 7.1160000000000005 -5.5684789792787015 -5.5684823826873675 3.4034086660028606E-6 3.9004462641412185E-9 39.68095061424037 -0.005551115123125783 12 11
Steffen 7.216109589041096 -5.610063496048756 -5.610061210723494 -2.285325262363358E-6 -1.5385340409896507E-9 40.334311712797444 0.02220446049250313 11 11
Steffen 7.316219178082193 -5.6514521398221 -5.651434232735175 -1.79070869243958E-5 4.552445727505584E-9 40.72921977460453 -0.02220446049250313 10 11
Steffen 7.4163287671232885 -5.692665490962812 -5.692622128320446 -4.3362642365707416E-5 2.9939962466248643E-9 40.86444977957626 0.033306690738754696 10 11
Steffen 7.516438356164383 -5.733723590316542 -5.733645220347139 -7.836996940291385E-5 -2.9541199488841417E-9 40.74121897623684 0.027755575615628914 10 11
Steffen 7.61654794520548 -5.774645959666369 -5.774523489745498 -1.2246992087128206E-4 -1.4576459474978134E-9 40.36310730093362 0.02220446049250313 11 11
Steffen 7.7166575342465755 -5.8154516214892205 -5.815276589946627 -1.7503154259301823E-4 -2.8774712877900296E-9 39.73598323714356 0.03885780586188048 11 11
Steffen 7.816767123287672 -5.856159117952897 -5.855923860975665 -2.352569772323676E-4 2.84061942006072E-9 38.86793427110291 0.011102230246251565 10 11
Steffen 7.916876712328768 -5.896786529258069 -5.896484343212993 -3.0218604507581404E-4 -4.207049313637404E-9 37.76920243225845 -0.02220446049250313 12 11
Steffen 8.016986301369862 -5.937351491291931 -5.936976790834603 -3.7470045732845847E-4 4.154515111627867E-9 36.45212443004198 -0.02220446049250313 10 11
Steffen 8.117095890410958 -5.977871212640151 -5.977419684944918 -4.5152769523326697E-4 5.4710356492730675E-9 34.93107643137705 -0.04440892098500626 12 11
Steffen 8.217205479452055 -6.018362490990414 -6.017831246423189 -5.312445672256416E-4 4.053286828720714E-9 33.22242303482881 0.005551115123125783 10 11
Steffen 8.317315068493151 -6.058841728940889 -6.058229448484553 -6.122804563357676E-4 5.339333741633984E-9 31.34447057462353 -0.005551115123125783 10 11
Steffen 8.417424657534246 -6.099324949201401 -6.098632028957995 -6.929202434058368E-4 -2.637916155581912E-9 29.31742457690234 0.016653345369377348 10 11
Steffen 8.517534246575343 -6.139827809299447 -6.139056502327822 -7.713069716253074E-4 2.606911795092683E-9 27.163351035142114 0.02220446049250313 11 11
Steffen 8.617643835616438 -6.180365615664485 -6.179520171502029 -8.454441624561326E-4 2.576627778550423E-9 24.90614179340156 -0.005551115123125783 11 11
Steffen 8.717753424657534 -6.220953337279234 -6.220040139365279 -9.131979139542779E-4 2.5470392899275426E-9 22.571483349054233 -0.016653345369377348 12 11
Steffen 8.81786301369863 -6.261605618771426 -6.260633320085418 -9.722986860083438E-4 -3.777183960219437E-9 20.186829763346736 0.03885780586188048 12 11
Steffen 8.917972602739725 -6.302336793053698 -6.301316450213479 -0.0010203428402189019 1.2449276019126596E-9 17.78137854735462 -0.016653345369377348 12 11
Steffen 9.018082191780822 -6.343160893473865 -6.3421060995705325 -0.0010547939033322962 1.2311076801196443E-9 20.03107963943762 -0.016653345369377348 10 12
Steffen 9.118191780821917 -6.384091665536662 -6.383018681943575 -0.0010729835930867182 1.217591219083879E-9 23.1053647992141 0.03885780586188048 10 12
Steffen 9.218301369863013 -6.4251425781669536 -6.424070465578247 -0.001072112588706986 -1.2043683321688306E-9 26.500859906519736 0.016653345369377348 11 12
Steffen 9.31841095890411 -6.466326834572156 -6.4652775835094545 -0.001049251062701373 -1.1914295575945753E-9 30.23762120690776 -0.011102230246251565 11 12
Steffen 9.418520547945205 -6.507657382666121 -6.506656043708814 -0.0010013389573071407 -2.357531671717526E-9 34.336277754398736 -0.016653345369377348 10 12
Steffen 9.518630136986301 -6.549146925129978 -6.548221739068882 -9.251860610959284E-4 2.332736977164794E-9 38.8180393606774 -0.016653345369377348 11 12
Steffen 9.618739726027398 -6.590807929068854 -6.589990457245287 -8.174718235665068E-4 2.308458397353238E-9 43.70470598757947 -0.027755575615628914 10 12
Steffen 9.718849315068493 -6.632652635292224 -6.631977890343421 -6.747449488031521E-4 -2.2846799834705172E-9 49.01867747264532 0.033306690738754696 11 12
Steffen 9.81895890410959 -6.674693067265647 -6.674199644469692 -4.934227959552118E-4 -1.1306932185656548E-9 54.782964409305634 -0.016653345369377348 12 12
Steffen 9.919068493150684 -6.716941039671687 -6.716671249155093 -2.6979051659381525E-4 -1.1192815387773436E-9 61.02119993744992 0.027755575615628914 12 12


==> hyman_curve_tension_maxd2r.txt <==
Scheme t SequentialDelta ParallelDelta DeltaDifference  d2rmax d2dmax d2fmax fmaxIndex deltamaxIndex
Scaled 0.00821917808219178 -0.008219034978163009 -0.008219034978163009 0.0 -4.052973596203417E-7 6.756817327868703E-5 0.011102569037746424 5 0
Scaled 0.10832876712328766 -0.10829138754497869 -0.10829490285302334 3.51530804465483E-6 -1.7368650083407708E-6 0.049228043863536186 0.017753810574450135 3 1
Scaled 0.20843835616438355 -0.20828520010174323 -0.20828921484472573 4.0147429825054815E-6 -7.885547188789814E-7 0.05363458566165491 0.02226951262285226 6 2
Scaled 0.3085479452054795 -0.30818042258795586 -0.3081831387441447 2.716156188853347E-6 -1.6740150858179222E-7 0.13073746529812524 -0.02224782857940255 11 2
Scaled 0.40865753424657536 -0.4079706361870272 -0.40796892833872 -1.707848307219706E-6 5.497187040810788E-8 0.12545535721386614 0.01446325698095663 5 2
Scaled 0.5087671232876712 -0.5076410122617503 -0.5076385460689448 -2.466192805528067E-6 -3.4778543355205457E-8 0.1603532195915136 0.02229119666630197 7 3
Scaled 0.6088767123287672 -0.6071631427528867 -0.6071638989291195 7.56176232741268E-7 -1.9658482155541704E-8 0.3829993877602078 -0.015135462327897642 3 3
Scaled 0.7089863013698631 -0.7064983014837267 -0.7064908430098882 -7.458473838539703E-6 -1.565930149115782E-8 0.23538462290417783 -0.011102230246251565 8 3
Scaled 0.8090958904109589 -0.8055883152902066 -0.8055862453038021 -2.0699864045070626E-6 1.3936175832165024E-8 0.568228863961906 -0.011449174941446927 1 4
Scaled 0.9092054794520548 -0.9044076885600383 -0.9044025307769488 -5.157783089515533E-6 -2.747455731252365E-8 0.6895627846503771 0.02229119666630197 9 4
Scaled 1.0093150684931507 -1.0029013800094688 -1.002889222045944 -1.215796352482812E-5 -1.3234094270447386E-8 0.5215522902446423 0.011102230246251565 12 5
Scaled 1.1094246575342468 -1.101019387398372 -1.1010204079453523 1.0205469802571088E-6 -1.0007196226309627E-8 1.2359869350220265 0.015699247457590104 7 5
Scaled 1.2095342465753427 -1.1987464502172251 -1.198726145449358 -2.0304767867074247E-5 8.031563796540258E-9 0.7803704571429648 0.01231653667943533 3 5
Scaled 1.3096438356164384 -1.2959844957449729 -1.295972764696618 -1.1731048354945983E-5 1.298084990914405E-8 1.3403461007754913 0.010928757898653885 10 6
Scaled 1.4097534246575345 -1.3926963338617426 -1.3926890505666645 -7.2832950781531736E-6 -6.890886942040953E-9 1.7805481311583549 0.02168404344971009 6 6
Scaled 1.5098630136986302 -1.4888720110950437 -1.4888337315466238 -3.8279548419950515E-5 -8.272279613259025E-9 0.7513646149703845 0.025500435096859064 5 7
Scaled 1.609972602739726 -1.584524000696197 -1.5845126711477864 -1.1329548410543566E-5 1.1205857863331221E-8 2.291612033467061 -0.013530843112619095 4 7
Scaled 1.7100821917808222 -1.6798255107364213 -1.6798240729376523 -1.4377987689329075E-6 5.274928958640102E-9 2.7286656489877714 -0.011449174941446927 1 7
Scaled 1.810191780821918 -1.7747686530278362 -1.7747267744094852 -4.1878618350921215E-5 6.5165027051919646E-9 1.6580807615795834 -0.0242861286636753 8 7
Scaled 1.9103013698630138 -1.8691119037539394 -1.8690577536384367 -5.415011550269355E-5 -7.99118234924921E-9 1.9781496884974104 0.022551405187698492 11 8
Scaled 2.0104109589041093 -1.9625811490053824 -1.9625736560013873 -7.493003995051595E-6 -7.93840478649512E-9 3.7915919737230297 0.011796119636642288 1 8
Scaled 2.1105205479452054 -2.0549141020920203 -2.0549663758528958 5.2273760875465314E-5 6.575528402851049E-9 5.191504537371827 -0.02463307335887066 5 8
Scaled 2.2106301369863015 -2.1461304929559777 -2.1462128770532996 8.238409732186369E-5 7.219414822935403E-9 5.750322018549525 -0.025326962749261384 7 8
Scaled 2.310739726027397 -2.2363503180122812 -2.23642641658528 7.609857299861744E-5 3.0028885667000285E-9 5.517680645716894 -0.023592239273284576 2 8
Scaled 2.4108493150684933 -2.3256930565274114 -2.3257365476092584 4.349108184698025E-5 -3.4538337309779605E-9 4.705538625415784 -0.012490009027033011 0 8
Scaled 2.510958904109589 -2.4142905411628224 -2.414291302400562 7.612377395105341E-7 7.184953971421669E-9 3.5799000430714045 -0.023592239273284576 2 8
Scaled 2.6110684931506847 -2.5022970784049914 -2.502260698236114 -3.6380168877414576E-5 -3.1889905249636594E-9 2.834585921540622 -0.018735013540549517 7 9
Scaled 2.711178082191781 -2.5898981201200044 -2.58984151124797 -5.660887203440268E-5 5.118729713466598E-9 4.1747690859850195 -0.013183898417423734 7 9
Scaled 2.811287671232877 -2.67731852147457 -2.6772634806571105 -5.504081745932865E-5 -5.430097654112096E-9 5.66827897952038 0.012490009027033011 6 9
Scaled 2.9113972602739726 -2.7648311466654807 -2.7647971862276854 -3.396043779524405E-5 6.673394660374143E-9 7.18165189539377 0.016653345369377348 10 9
Scaled 3.0115068493150683 -2.852766396483908 -2.852763938713254 -2.4577706536632604E-6 -2.30412688766934E-9 8.542392238020113 0.023592239273284576 12 9
Scaled 3.1116164383561644 -2.9414546227490845 -2.941481004691271 2.6381942186404217E-5 -4.0139937792690656E-9 9.5727604509932 0.01734723475976807 7 9
Scaled 3.21172602739726 -3.0309306918585577 -3.0309757340740706 4.504221551293597E-5 6.04936497235574E-9 10.213901302513761 -0.02220446049250313 12 9
Scaled 3.3118356164383562 -3.1211152525700836 -3.1211665359032192 5.128333313564326E-5 6.7045780842173706E-9 10.472455080901 -0.031225022567582528 10 9
Scaled 3.4119452054794523 -3.2119136609232157 -3.2119592712265277 4.5610303311960365E-5 6.101118411365721E-9 10.378567361080115 -0.033306690738754696 5 9
Scaled 3.5120547945205476 -3.303216410347476 -3.3032467045224223 3.0294174946376984E-5 4.7417669551624405E-9 9.977981862974161 -0.01734723475976807 12 9
Scaled 3.6121643835616437 -3.394899159645526 -3.3949077637573932 8.604111867427378E-6 -3.841959095485784E-9 9.325854644082199 -0.015265566588595902 12 9
Scaled 3.71227397260274 -3.4868224448147966 -3.4868066507121043 -1.579410269236803E-5 2.990681810714417E-9 8.481907576296521 0.020816681711721685 9 9
Scaled 3.8123835616438355 -3.5788311118656324 -3.5787918055296686 -3.930633596382904E-5 5.096261332782272E-9 7.506637800247518 -0.024980018054066022 5 9
Scaled 3.9124931506849316 -3.670753499515067 -3.6706947290532366 -5.877046183044854E-5 -4.256453552247617E-9 6.458362222794278 -0.011102230246251565 1 9
Scaled 4.012602739726027 -3.76240039407727 -3.762328666729875 -7.172734739491204E-5 -3.458550150110799E-9 6.884338255019884 -0.02220446049250313 2 10
Scaled 4.112712328767124 -3.8535637742220796 -3.853487158641533 -7.661558054650186E-5 -3.3743638500421518E-9 8.681968299839582 0.023592239273284576 0 10
Scaled 4.21282191780822 -3.9440153608083506 -3.943942461809291 -7.289899905948971E-5 -3.953014320159416E-9 10.628929314471236 0.033306690738754696 10 10
Scaled 4.312931506849315 -4.033504984759517 -4.033443853159735 -6.113159978227145E-5 -2.5741726314503826E-9 12.672360538701355 0.015265566588595902 8 10
Scaled 4.413041095890412 -4.1217587863473515 -4.121715824731975 -4.296161537631349E-5 -3.773666505142126E-9 14.747319099228662 -0.015265566588595902 12 10
Scaled 4.5131506849315075 -4.208477260039256 -4.208456186890475 -2.107314878152522E-5 3.0749666422948316E-9 16.77786327647368 -0.02220446049250313 6 10
Scaled 4.613260273972603 -4.293333161633495 -4.2933341006035075 9.389700128537015E-7 2.406590911180291E-9 18.67868504312753 -0.013877787807814457 12 10
Scaled 4.713369863013699 -4.375969298575644 -4.375988066479541 1.8767903897654037E-5 -4.122083243116746E-9 20.357392815917308 0.02220446049250313 5 10
Scaled 4.813479452054795 -4.4559962298651445 -4.456023906428408 2.767656326341239E-5 -1.7298656341275443E-9 21.717565834578068 0.012490009027033011 3 10
Scaled 4.913589041095891 -4.532989909553642 -4.533012783567436 2.287401379419407E-5 5.083863922102582E-9 22.662719834087852 -0.024980018054066022 7 10
Scaled 5.013698630136987 -4.60648931782659 -4.60648931782659 0.0 -1.6607844425745166E-9 23.101339863274006 0.012490009027033011 1 10
Scaled 5.1138082191780825 -4.676116303503619 -4.676073104888934 -4.319861468538022E-5 -4.884817142806529E-9 22.975423186188948 0.024980018054066022 11 10
Scaled 5.213917808219178 -4.741955378990692 -4.741852091724175 -1.032872665174267E-4 -3.194017623968899E-9 22.33185865119225 0.018041124150158794 7 10
Scaled 5.314027397260275 -4.804212835383126 -4.804038006890332 -1.748284927938215E-4 -2.089230900837185E-9 21.251763149265912 0.01942890293094024 7 10
Scaled 5.41413698630137 -4.863097721190535 -4.8628456900490225 -2.5203114151217676E-4 -2.0506001740151716E-9 19.822104424527254 -0.011102230246251565 0 10
Scaled 5.514246575342466 -4.918821370030191 -4.9184921779321655 -3.2919209802528826E-4 -3.020058160591609E-9 18.130868562060698 0.040245584642661925 9 10
Scaled 5.614356164383563 -4.971597115895898 -4.9711960841880565 -4.010317078417813E-4 2.471839584359214E-9 16.263357127677125 -0.023592239273284576 0 10
Scaled 5.7144657534246575 -5.021640185285392 -5.021177244558528 -4.629407268641472E-4 4.8570727016773354E-9 14.29942564357134 -0.01942890293094024 11 10
Scaled 5.814575342465754 -5.069167757053572 -5.068656602479349 -5.111545742231272E-4 4.7734484430738776E-9 12.311497665784543 -0.027755575615628914 4 10
Scaled 5.91468493150685 -5.114399182174489 -5.113856313994081 -5.428681804087176E-4 5.631185959092051E-9 10.363209645980476 0.02220446049250313 10 10
Scaled 6.014794520547945 -5.157556357576754 -5.1570000547351835 -5.563028415700444E-4 -1.8458203698104314E-9 11.00783346696943 0.030531133177191805 11 11
Scaled 6.114904109589042 -5.198864249865709 -5.198313515679676 -5.507341860333526E-4 -1.8156016917488018E-9 13.629602357845272 0.024980018054066022 8 11
Scaled 6.215013698630138 -5.238551566996152 -5.238025078294628 -5.264887015243858E-4 -2.679534780920586E-9 16.46121290388436 0.03885780586188048 2 11
Scaled 6.315123287671234 -5.276851578173147 -5.276366663727883 -4.849144452645504E-4 1.7580385592670866E-9 19.451002764014902 -0.027755575615628914 0 11
Scaled 6.415232876712329 -5.314003084633256 -5.313574754757244 -4.283298760121568E-4 2.595906600652015E-9 22.53782194205911 -0.02220446049250313 8 11
Scaled 6.515342465753425 -5.350251546700768 -5.349891593433576 -3.5995326719273635E-4 5.9640465664128396E-9 25.651846602414707 -0.01942890293094024 11 11
Scaled 6.615452054794521 -5.385850375604351 -5.3855665618240955 -2.838137802552154E-4 3.3564539971853533E-9 28.715524025280104 -0.01942890293094024 9 11
Scaled 6.715561643835617 -5.421062401715915 -5.420857758000608 -2.0464371530692915E-4 4.133023727227112E-9 31.644670128727626 0.013877787807814457 0 11
Scaled 6.8156712328767135 -5.456161534573845 -5.4560337846332185 -1.2774994062603184E-4 7.3301710720933995E-9 34.349754018947465 -0.04718447854656915 9 11
Scaled 6.915780821917809 -5.4914346343537535 -5.491375773389873 -5.886096388074691E-5 4.816041976518054E-9 36.737420283650124 -0.02220446049250313 5 11
Scaled 7.015890410958904 -5.527183619409293 -5.5271796749079005 -3.944501392183497E-6 3.956101647807151E-9 38.71231606389358 -0.033306690738754696 2 11
Scaled 7.1160000000000005 -5.563677680137102 -5.563709359470703 3.1679333600820314E-5 -7.800892528282436E-10 40.19212864747601 -0.024980018054066022 9 11
Scaled 7.216109589041096 -5.600939050606213 -5.600985611161624 4.656055541119031E-5 -3.0770680819793015E-9 41.165915209973036 0.03885780586188048 3 11
Scaled 7.316219178082193 -5.6389091037356565 -5.638950274350352 4.117061469521843E-5 7.58740954584264E-9 41.653265414609564 -0.027755575615628914 0 11
Scaled 7.4163287671232885 -5.677531090053645 -5.6775477614667835 1.6671413138880098E-5 -4.490994369937296E-9 41.681350171351994 0.033306690738754696 2 11
Scaled 7.516438356164383 -5.716750134341364 -5.716724886910551 -2.5247430812669336E-5 5.9082398977682835E-9 41.28299513350697 -0.04440892098500626 11 11
Scaled 7.61654794520548 -5.756513175421141 -5.756430672585466 -8.250283567434735E-5 2.9152918949956267E-9 40.4950986299113 -0.016653345369377348 3 11
Scaled 7.7166575342465755 -5.796768896387805 -5.796616166628965 -1.5272975883995343E-4 4.316206931685044E-9 39.357326708788776 0.02220446049250313 1 11
Scaled 7.816767123287672 -5.837467646914174 -5.837234273708969 -2.3337320520511184E-4 -4.26092913009108E-9 37.911040506877214 -0.049960036108132044 12 11
Scaled 7.916876712328768 -5.878561359754508 -5.878239595527024 -3.2176422748442235E-4 5.6093990848498726E-9 36.198417108224135 -0.033306690738754696 0 11
Scaled 8.016986301369862 -5.9200034624984355 -5.919588280238752 -4.151822596831778E-4 4.154515111627867E-9 34.26173236231733 0.027755575615628914 12 11
Scaled 8.117095890410958 -5.961748786168508 -5.961237879703596 -5.10906464912253E-4 -4.1032767369548E-9 32.142778172428166 0.027755575615628914 4 11
Scaled 8.217205479452055 -6.003753470844586 -6.003147213493598 -6.062573509879599E-4 -2.7021912191471427E-9 29.882392427182936 -0.02220446049250313 9 11
Scaled 8.317315068493151 -6.045974869447468 -6.0452762387797065 -6.986306677614351E-4 2.669666870816992E-9 27.52008256834415 -0.05551115123125783 12 11
Scaled 8.417424657534246 -6.088371450045926 -6.087585925251826 -7.855247941002119E-4 5.275832311163824E-9 25.093726385705395 -0.033306690738754696 11 11
Scaled 8.517534246575343 -6.130902696910301 -6.130038134297688 -8.645626126124739E-4 -1.3034558975463415E-9 22.639337537988524 0.016653345369377348 3 11
Scaled 8.617643835616438 -6.173529010724543 -6.172595501777733 -9.335089468098801E-4 6.441569446376059E-9 20.190883676107774 -0.049960036108132044 8 11
Scaled 8.717753424657534 -6.216211607875666 -6.2152213237109954 -9.902841646702853E-4 5.094078579855085E-9 17.780148953150388 -0.06106226635438361 7 11
Scaled 8.81786301369863 -6.258912419216944 -6.257879444336867 -0.0010329748800774752 -1.2590613200731458E-9 18.259911960250008 -0.016653345369377348 0 12
Scaled 8.917972602739725 -6.301593988032872 -6.3005341459743125 -0.0010598420585594681 2.489855203825319E-9 21.078198075841215 -0.03885780586188048 10 12
Scaled 9.018082191780822 -6.344219367234727 -6.343150040192258 -0.0010693270424688706 -2.4622153602392887E-9 24.136320786460885 0.02220446049250313 0 12
Scaled 9.118191780821917 -6.386752015857811 -6.385691959814865 -0.0010600560429452344 -3.6527736572516376E-9 27.436109872880365 0.06106226635438361 8 12
Scaled 9.218301369863013 -6.429155694596123 -6.428124851323158 -0.0010308432729644323 -3.6131049965064922E-9 30.978278964255423 0.05551115123125783 4 12
Scaled 9.31841095890411 -6.471394360222371 -6.470413667241104 -9.806929812672394E-4 2.3828591151891506E-9 34.76242562694409 0.04440892098500626 1 12
Scaled 9.418520547945205 -6.513432058853352 -6.512523258112024 -9.088007413282639E-4 -1.178765835858763E-9 38.787030498532715 -0.03885780586188048 0 12
Scaled 9.518630136986301 -6.555232817836432 -6.55441826370895 -8.145541274817703E-4 3.499105465747191E-9 43.049455422661254 0.03885780586188048 11 12
Scaled 9.618739726027398 -6.596760535908519 -6.5960630031047796 -6.975328037395201E-4 -1.154229198676619E-9 47.54594002953638 -0.03885780586188048 3 12
Scaled 9.718849315068493 -6.637978871685268 -6.6374213633002555 -5.575083850128948E-4 2.2846799834705172E-9 52.27159669551895 0.02220446049250313 3 12
Scaled 9.81895890410959 -6.678851129982011 -6.6784566860755845 -3.9444390642628946E-4 3.392079655696964E-9 57.22040348210555 -0.033306690738754696 12 12
Scaled 9.919068493150684 -6.71934014594866 -6.71913165275817 -2.0849319048998893E-4 2.2385630775546873E-9 62.38519523193986 -0.02220446049250313 4 12
Uniform 0.00821917808219178 -0.008219034978163009 -0.008219034978163009 0.0 -4.052973596203417E-7 6.756817327868703E-5 0.011118493278838848 1 0
Uniform 0.10832876712328766 -0.10829114083010793 -0.10829435017178923 3.2093416812983833E-6 -1.5477054563202533E-6 0.045432724249394596 -0.012354483755472323 3 1
Uniform 0.20843835616438355 -0.208284003402337 -0.2082875152698005 3.511867463501517E-6 -7.98645722537459E-7 0.05211102660496181 -0.013379054808471125 2 2
Uniform 0.3085479452054795 -0.30817935891103154 -0.3081818493877453 2.490476713745693E-6 -1.678231748502602E-7 0.12833332174722045 -0.023223610534639505 5 2
Uniform 0.40865753424657536 -0.40797110056112196 -0.4079694245162635 -1.6760448584562937E-6 2.7167565298215478E-8 0.12636729440629324 0.013465790982269965 1 2
Uniform 0.5087671232876712 -0.5076420065175391 -0.5076395302416881 -2.4762758510377125E-6 -3.887013669111198E-8 0.15903656169768965 0.022768245622195593 6 3
Uniform 0.6088767123287672 -0.6071632390736159 -0.6071639838589604 7.447853445086139E-7 -2.8917912156340335E-8 0.3827257399890982 -0.011188966420050406 11 3
Uniform 0.7089863013698631 -0.706498613801676 -0.7064912942245094 -7.319577166597924E-6 -1.2723182461565729E-8 0.2367847695694536 -0.01947227101783966 6 3
Uniform 0.8090958904109589 -0.8055886984792426 -0.8055867623379953 -1.9361412473273276E-6 -2.27266867416845E-8 0.5700047323031754 -0.022638141361497333 1 4
Uniform 0.9092054794520548 -0.9044076352793251 -0.9044025070614747 -5.128217850369765E-6 -2.1178304595070312E-8 0.6896968551828309 -0.02229119666630197 0 4
Uniform 1.0093150684931507 -1.002901297937342 -1.0028893571512043 -1.1940786137643045E-5 -1.271848020796242E-8 0.5237967171112246 -0.01222980050563649 2 5
Uniform 1.1094246575342468 -1.1010192231719618 -1.1010202630323818 1.039860419993488E-6 -1.0945370872526154E-8 1.2362353141170956 0.013617579286417936 7 5
Uniform 1.2095342465753427 -1.1987480820407903 -1.198728102844715 -1.9979196075325945E-5 -1.1760504130648235E-8 0.7818191427588772 -0.014224732503009818 5 5
Uniform 1.3096438356164384 -1.295985893292606 -1.2959748008067873 -1.109248581876443E-5 -1.2715934604875803E-8 1.3509352525531426 0.02237793284010081 0 6
Uniform 1.4097534246575345 -1.3926957471110946 -1.392688124600694 -7.622510400651095E-6 9.351917992769866E-9 1.7717798339589308 -0.011275702593849246 0 6
Uniform 1.5098630136986302 -1.4888688575420694 -1.488831534912638 -3.73226294314577E-5 -7.582922978820773E-9 0.7871549190241467 0.02411265631607762 5 7
Uniform 1.609972602739726 -1.584521063002775 -1.5845115574142365 -9.505588538516463E-6 9.91287426371608E-9 2.3293680095903824 -0.011449174941446927 1 7
Uniform 1.7100821917808222 -1.6798369473591812 -1.679828658720517 -8.288638664311065E-6 1.2578676747526399E-8 2.5866299768750878 -0.03434752482434078 11 7
Uniform 1.810191780821918 -1.7747950585911276 -1.774746030415164 -4.902817596352804E-5 7.666473770814076E-9 1.4267588221983374 -0.022551405187698492 5 7
Uniform 1.9103013698630138 -1.8691465384357286 -1.8690969017165493 -4.9636719179346755E-5 5.448533419942644E-9 2.19452884753224 0.017694179454963432 6 8
Uniform 2.0104109589041093 -1.962590817834453 -1.9625859965710646 -4.821263388521402E-6 1.346077333362216E-8 3.8467705687494913 -0.020469737016526324 8 8
Uniform 2.1105205479452054 -2.0547926162106656 -2.054806231350792 1.3615140126432834E-5 -7.890634083421258E-9 4.509512763206658 0.014918621893400541 5 8
Uniform 2.2106301369863015 -2.145904398451748 -2.145895263665487 -9.134786260744931E-6 7.847190024929786E-9 4.208534876148917 -0.012490009027033011 9 8
Uniform 2.310739726027397 -2.2361446254259842 -2.236097638697032 -4.6986728952091994E-5 -6.606354846740063E-9 3.4594514586316905 0.023592239273284576 3 8
Uniform 2.4108493150684933 -2.3256346289290963 -2.3255536969868373 -8.093194225899936E-5 5.1807505964669405E-9 2.58710617373481 0.01942890293094024 7 8
Uniform 2.510958904109589 -2.4144537416082024 -2.4143528296272088 -1.0091198099360099E-4 8.843020272518977E-9 2.1655372384188354 -0.022898349882893854 7 9
Uniform 2.6110684931506847 -2.502671778550347 -2.50256894065215 -1.0283789819709455E-4 6.909479470754596E-9 3.3242814723166703 -0.026367796834847468 8 9
Uniform 2.711178082191781 -2.590378637448154 -2.590291986128701 -8.665131945306825E-5 -4.606856742119939E-9 4.685358256928396 0.022898349882893854 3 9
Uniform 2.811287671232877 -2.677725748048143 -2.6776695602015455 -5.618784659766618E-5 -4.44280717154626E-9 6.161180698960322 0.011796119636642288 1 9
Uniform 2.9113972602739726 -2.7649993919287574 -2.764978407816532 -2.0984112225619356E-5 -4.290039424526235E-9 7.576049965152265 -0.023592239273284576 4 9
Uniform 3.0115068493150683 -2.852761407151627 -2.8527612489726017 -1.5817902543346918E-7 3.2257776427370755E-9 8.589004529824251 0.011796119636642288 3 9
Uniform 3.1116164383561644 -2.9417495787398273 -2.941732370931316 -1.7207808511443545E-5 4.0139937792690656E-9 8.777093585266016 -0.023592239273284576 1 9
Uniform 3.21172602739726 -3.031582442585279 -3.0315221125731817 -6.033001209715394E-5 -6.48146247038115E-9 8.37070737169654 0.03608224830031759 5 9
Uniform 3.3118356164383562 -3.1217558783969146 -3.121643541611485 -1.1233678542943437E-4 5.028433563163028E-9 7.683582947670686 -0.012490009027033011 2 9
Uniform 3.4119452054794523 -3.2120017102166276 -3.2118379719836554 -1.6373823297222145E-4 2.4404473645462885E-9 6.885913217402617 -0.012490009027033011 4 9
Uniform 3.5120547945205476 -3.302177854710431 -3.301968140763112 -2.0971394731894577E-4 -3.951472462635367E-9 6.065159596779779 0.016653345369377348 9 9
Uniform 3.6121643835616437 -3.3922091808591404 -3.391961255569953 -2.4792528918737844E-4 -3.073567276388627E-9 5.265030145196192 0.011102230246251565 12 9
Uniform 3.71227397260274 -3.482055904294734 -3.4817786269536466 -2.772773410875118E-4 -4.486022716071626E-9 4.506990980424064 0.016653345369377348 11 9
Uniform 3.8123835616438355 -3.5716966610710443 -3.5713993812613865 -2.972798096578799E-4 3.6401866662730516E-9 3.836888473607303 -0.012490009027033011 0 10
Uniform 3.9124931506849316 -3.661119261572088 -3.660811528624075 -3.077329480127844E-4 -4.256453552247617E-9 4.983343693254483 0.012490009027033011 1 10
Uniform 4.012602739726027 -3.7503152478668422 -3.7500066672557786 -3.0858061106364687E-4 2.7668401200886395E-9 6.278560338301986 -0.023592239273284576 1 10
Uniform 4.112712328767124 -3.8392759221428374 -3.838976072483291 -2.9984965954632514E-4 4.049236620050582E-9 7.720841432856673 0.015265566588595902 10 10
Uniform 4.21282191780822 -3.927988074746702 -3.9277064338549827 -2.8164089171944795E-4 2.6353428801062775E-9 9.307638015876307 -0.013877787807814457 7 10
Uniform 4.312931506849315 -4.016427413068291 -4.0161732482779655 -2.541647903253619E-4 -5.791888420763361E-9 11.034491187444928 0.03469446951953614 0 10
Uniform 4.413041095890412 -4.104546533140185 -4.104328692373649 -2.1784076653652562E-4 -3.144722087618438E-9 12.892899792227297 0.013877787807814457 10 10
Uniform 4.5131506849315075 -4.192251603748476 -4.1920780910609245 -1.7351268755128046E-4 3.0749666422948316E-9 14.865999697910581 0.013877787807814457 2 10
Uniform 4.613260273972603 -4.279356452286942 -4.279233559649764 -1.2289263717768506E-4 -2.406590911180291E-9 16.919829537442865 -0.018041124150158794 10 10
Uniform 4.713369863013699 -4.365491824147583 -4.365422373083794 -6.945106378886123E-5 2.355476138923855E-9 18.985846628183367 -0.01942890293094024 8 10
Uniform 4.813479452054795 -4.449926069997057 -4.449905924647224 -2.0145349832745296E-5 4.612975024340119E-9 20.926608312876738 -0.027755575615628914 10 10
Uniform 4.913589041095891 -4.5312114671036685 -4.53122288905039 1.1421946721767995E-5 -3.954116383857564E-9 22.47095740592897 0.020816681711721685 11 10
Uniform 5.013698630136987 -4.60648931782659 -4.60648931782659 0.0 -1.6607844425745166E-9 23.101339863274006 0.012490009027033011 2 10
Uniform 5.1138082191780825 -4.672542852152128 -4.672465326871489 -7.752528063953434E-5 -2.7137873015591825E-9 22.29271325315807 0.015265566588595902 12 10
Uniform 5.213917808219178 -4.731985487010926 -4.731795852181975 -1.896348289509575E-4 -3.194017623968899E-9 20.597882510742238 0.016653345369377348 9 10
Uniform 5.314027397260275 -4.787421007708126 -4.7871132924093285 -3.077152987973619E-4 -1.5669231756278886E-9 18.543946200821892 0.018041124150158794 11 10
Uniform 5.41413698630137 -4.840218284904996 -4.839800918313708 -4.1736659128766007E-4 -2.563250217518964E-9 16.402207925203527 0.024980018054066022 1 10
Uniform 5.514246575342466 -4.891098901894653 -4.890587080053077 -5.118218415756104E-4 -3.020058160591609E-9 14.30673350899525 0.015265566588595902 12 10
Uniform 5.614356164383563 -4.940446181848079 -4.939858048383927 -5.881334641522074E-4 -2.9662075012310568E-9 12.32160469211152 0.024980018054066022 11 10
Uniform 5.7144657534246575 -4.988467015216713 -4.987821822026728 -6.451931899853491E-4 2.9142436210064018E-9 10.476134626458133 0.016653345369377348 9 10
Uniform 5.814575342465754 -5.035276447338255 -5.034593690099731 -6.827572385237346E-4 1.9093793772295513E-9 8.782629223880178 -0.013877787807814457 1 10
Uniform 5.91468493150685 -5.0809419354092 -5.080240953013737 -7.009823954629013E-4 -3.754123972728033E-9 8.771784409944416 0.03608224830031759 3 11
Uniform 6.014794520547945 -5.125506695989879 -5.124806482296185 -7.002136936939962E-4 -1.8458203698104314E-9 10.943499217930253 -0.013877787807814457 1 11
Uniform 6.114904109589042 -5.169002433663694 -5.168321535979903 -6.80897683791315E-4 -3.6312033834976036E-9 13.333886106359216 0.016653345369377348 7 11
Uniform 6.215013698630138 -5.211457091957028 -5.210813524998414 -6.435669586135617E-4 2.679534780920586E-9 15.934639274739482 0.02220446049250313 11 11
Uniform 6.315123287671234 -5.252901098120599 -5.252312215215937 -5.888829046618582E-4 -1.7580385592670866E-9 18.735237006239913 -0.013877787807814457 10 11
Uniform 6.415232876712329 -5.29337495296045 -5.29285719504724 -5.177579132098487E-4 -2.595906600652015E-9 21.720364240529477 0.016653345369377348 9 11
Uniform 6.515342465753425 -5.332941693187987 -5.33251007251434 -4.316206736465489E-4 -2.5560199570340743E-9 24.864752812270297 0.027755575615628914 0 11
Uniform 6.615452054794521 -5.371710068410307 -5.371377105868325 -3.329625419823401E-4 5.873794495074368E-9 28.122834749844117 -0.04163336342344337 11 11
Uniform 6.715561643835617 -5.409879321639499 -5.409652883763272 -2.264378762273367E-4 1.653209490890845E-9 31.408117706632765 -0.013877787807814457 1 11
Uniform 6.8156712328767135 -5.44782661869081 -5.44770558712937 -1.2103156143972171E-4 4.886780714728933E-9 34.55261512463892 -0.027755575615628914 0 11
Uniform 6.915780821917809 -5.486278209053674 -5.486244040208144 -3.416884553075761E-5 4.013368313765045E-9 37.22905901337725 -0.01942890293094024 0 11
Uniform 7.015890410958904 -5.52664475673037 -5.526645837625743 1.0808953732066584E-6 5.538542306930011E-9 38.80929684285661 -0.027755575615628914 0 11
Uniform 7.1160000000000005 -5.570711701116116 -5.570657273670232 -5.442744588357584E-5 3.1203570113129746E-9 38.530597867847405 0.01942890293094024 8 11
Uniform 7.216109589041096 -5.617215603680448 -5.617046090782285 -1.6951289816269366E-4 4.615602122968952E-9 36.97271191427376 0.027755575615628914 12 11
Uniform 7.316219178082193 -5.664665048734641 -5.664357430555933 -3.0761817870761377E-4 -3.034963818337056E-9 34.819994576551494 0.016653345369377348 3 11
Uniform 7.4163287671232885 -5.712289989742159 -5.71184026819771 -4.497215444487779E-4 4.490994369937296E-9 32.42893542587666 -0.033306690738754696 2 11
Uniform 7.516438356164383 -5.759694382018177 -5.759108033569493 -5.86348448683438E-4 7.3852998722103546E-9 29.979974991434233 -0.027755575615628914 5 11
Uniform 7.61654794520548 -5.806675819317597 -5.805962890721439 -7.129285961582355E-4 4.37293784249344E-9 27.562809767900376 -0.03885780586188048 4 11
Uniform 7.7166575342465755 -5.853132126125704 -5.852304786433393 -8.273396923108578E-4 4.316206931685044E-9 25.221279598142132 -0.033306690738754696 11 11
Uniform 7.816767123287672 -5.899012991178454 -5.898084329636344 -9.286615421100208E-4 -4.26092913009108E-9 22.97629755343422 0.033306690738754696 6 11
Uniform 7.916876712328768 -5.944294927472393 -5.943278369534566 -0.0010165579378274003 2.8046995424249363E-9 20.83738628311238 0.016653345369377348 5 11
Uniform 8.016986301369862 -5.988968310606246 -5.987877336892655 -0.0010909737135911257 -2.769676741085245E-9 18.80843496504525 -0.02220446049250313 0 11
Uniform 8.117095890410958 -6.033030670632433 -6.0318786829482995 -0.001151987684133715 2.7355178246365337E-9 16.89055753040236 -0.02220446049250313 1 11
Uniform 8.217205479452055 -6.07648322077825 -6.075283479199944 -0.001199741578306046 -1.3510956095735713E-9 15.083507642899008 -0.033306690738754696 2 11
Uniform 8.317315068493151 -6.119329061600176 -6.118094655607198 -0.0012344059929780826 5.339333741633984E-9 13.386377384350112 -0.027755575615628914 12 11
Uniform 8.417424657534246 -6.161572251968117 -6.160316087930884 -0.001256164037233276 2.637916155581912E-9 14.934029657354131 -0.033306690738754696 12 12
Uniform 8.517534246575343 -6.20321732878959 -6.201952125081123 -0.0012652037084670553 2.606911795092683E-9 17.207407765340577 -0.02220446049250313 7 12
Uniform 8.617643835616438 -6.244269058622853 -6.243007344435281 -0.0012617141875725935 -3.8649416678256345E-9 19.628848013653055 0.03885780586188048 1 12
Uniform 8.717753424657534 -6.284732309450591 -6.2834864252492295 -0.0012458842013618465 6.3675982248188574E-9 22.195907067867893 -0.033306690738754696 11 12
Uniform 8.81786301369863 -6.324611984356299 -6.323394083200817 -0.0012179011554813712 3.777183960219437E-9 24.906173479166682 0.033306690738754696 0 12
Uniform 8.917972602739725 -6.363912987540354 -6.36273503664464 -0.0011779508957143747 3.7347828057379785E-9 27.75726439807613 -0.049960036108132044 7 12
Uniform 9.018082191780822 -6.402640206698562 -6.401513989225949 -0.0011262174726134333 -2.4622153602392887E-9 30.746824020155827 -0.033306690738754696 6 12
Uniform 9.118191780821917 -6.440798504155909 -6.439735621006637 -0.0010628831492720536 4.870364876335516E-9 33.87252220932169 -0.04440892098500626 11 12
Uniform 9.218301369863013 -6.478392712268022 -6.477404583958846 -9.881283091761617E-4 3.6131049965064922E-9 37.132053920529984 -0.033306690738754696 4 12
Uniform 9.31841095890411 -6.5154276312784365 -6.514525499755619 -9.021315228174842E-4 -1.1914295575945753E-9 40.523138644665835 -0.02220446049250313 1 12
Uniform 9.418520547945205 -6.551908028264997 -6.551102958716193 -8.050695488037718E-4 -2.357531671717526E-9 44.04351994224953 0.04440892098500626 4 12
Uniform 9.518630136986301 -6.587838636689103 -6.587141519374118 -6.971173149850074E-4 -3.499105465747191E-9 47.690965221391934 0.027755575615628914 6 12
Uniform 9.618739726027398 -6.623224156312446 -6.622645708345143 -5.784479673032195E-4 2.308458397353238E-9 51.46326558236325 -0.049960036108132044 6 12
Uniform 9.718849315068493 -6.658069253195897 -6.657620020361632 -4.492328342653451E-4 -3.4270199752057757E-9 55.35823546232166 0.03885780586188048 2 12
Uniform 9.81895890410959 -6.692378559945977 -6.6920689184069015 -3.0964153907575565E-4 -2.2613864371313096E-9 59.3737123688598 -0.03885780586188048 12 12
Uniform 9.919068493150684 -6.726156675745942 -6.725996833851777 -1.5984189416506922E-4 2.2385630775546873E-9 63.50755690220922 0.02220446049250313 2 12


==> hyman_curve_tensionconstant.txt <==
Date	Rate
5/1/2010	0.205
5/2/2010	0.205
5/3/2010	0.205
5/4/2010	0.205
5/5/2010	0.208
5/6/2010	0.212
5/7/2010	0.216
5/8/2010	0.219
5/9/2010	0.223
5/10/2010	0.226
5/11/2010	0.23
5/12/2010	0.233
5/13/2010	0.236
5/14/2010	0.24
5/15/2010	0.243
5/16/2010	0.246
5/17/2010	0.249
5/18/2010	0.252
5/19/2010	0.255
5/20/2010	0.258
5/21/2010	0.261
5/22/2010	0.264
5/23/2010	0.267
5/24/2010	0.27
5/25/2010	0.272
5/26/2010	0.275
5/27/2010	0.278
5/28/2010	0.28
5/29/2010	0.283
5/30/2010	0.286
5/31/2010	0.288
6/1/2010	0.291
6/2/2010	0.293
6/3/2010	0.295
6/4/2010	0.298
6/5/2010	0.3
6/6/2010	0.302
6/7/2010	0.305
6/8/2010	0.307
6/9/2010	0.309
6/10/2010	0.311
6/11/2010	0.313
6/12/2010	0.315
6/13/2010	0.317
6/14/2010	0.319
6/15/2010	0.321
6/16/2010	0.323
6/17/2010	0.325
6/18/2010	0.327
6/19/2010	0.329
6/20/2010	0.331
6/21/2010	0.333
6/22/2010	0.335
6/23/2010	0.337
6/24/2010	0.339
6/25/2010	0.34
6/26/2010	0.342
6/27/2010	0.344
6/28/2010	0.346
6/29/2010	0.347
6/30/2010	0.349
7/1/2010	0.351
7/2/2010	0.352
7/3/2010	0.354
7/4/2010	0.356
7/5/2010	0.357
7/6/2010	0.359
7/7/2010	0.36
7/8/2010	0.362
7/9/2010	0.363
7/10/2010	0.365
7/11/2010	0.366
7/12/2010	0.368
7/13/2010	0.37
7/14/2010	0.371
7/15/2010	0.372
7/16/2010	0.374
7/17/2010	0.375
7/18/2010	0.377
7/19/2010	0.378
7/20/2010	0.38
7/21/2010	0.381
7/22/2010	0.383
7/23/2010	0.384
7/24/2010	0.385
7/25/2010	0.387
7/26/2010	0.388
7/27/2010	0.39
7/28/2010	0.391
7/29/2010	0.392
7/30/2010	0.394
7/31/2010	0.395
8/1/2010	0.397
8/2/2010	0.398
8/3/2010	0.399
8/4/2010	0.401
8/5/2010	0.402
8/6/2010	0.404
8/7/2010	0.405
8/8/2010	0.406
8/9/2010	0.408
8/10/2010	0.409
8/11/2010	0.411
8/12/2010	0.412
8/13/2010	0.413
8/14/2010	0.415
8/15/2010	0.416
8/16/2010	0.418
8/17/2010	0.419
8/18/2010	0.42
8/19/2010	0.422
8/20/2010	0.423
8/21/2010	0.425
8/22/2010	0.426
8/23/2010	0.428
8/24/2010	0.429
8/25/2010	0.431
8/26/2010	0.432
8/27/2010	0.434
8/28/2010	0.435
8/29/2010	0.437
8/30/2010	0.438
8/31/2010	0.44
9/1/2010	0.441
9/2/2010	0.443
9/3/2010	0.445
9/4/2010	0.446
9/5/2010	0.448
9/6/2010	0.449
9/7/2010	0.451
9/8/2010	0.453
9/9/2010	0.454
9/10/2010	0.456
9/11/2010	0.458
9/12/2010	0.46
9/13/2010	0.461
9/14/2010	0.463
9/15/2010	0.465
9/16/2010	0.467
9/17/2010	0.469
9/18/2010	0.47
9/19/2010	0.472
9/20/2010	0.474
9/21/2010	0.476
9/22/2010	0.477
9/23/2010	0.479
9/24/2010	0.481
9/25/2010	0.483
9/26/2010	0.484
9/27/2010	0.486
9/28/2010	0.488
9/29/2010	0.49
9/30/2010	0.491
10/1/2010	0.493
10/2/2010	0.495
10/3/2010	0.497
10/4/2010	0.498
10/5/2010	0.5
10/6/2010	0.502
10/7/2010	0.503
10/8/2010	0.505
10/9/2010	0.507
10/10/2010	0.509
10/11/2010	0.51
10/12/2010	0.512
10/13/2010	0.514
10/14/2010	0.516
10/15/2010	0.517
10/16/2010	0.519
10/17/2010	0.521
10/18/2010	0.523
10/19/2010	0.524
10/20/2010	0.526
10/21/2010	0.528
10/22/2010	0.53
10/23/2010	0.532
10/24/2010	0.533
10/25/2010	0.535
10/26/2010	0.537
10/27/2010	0.539
10/28/2010	0.541
10/29/2010	0.543
10/30/2010	0.545
10/31/2010	0.546
11/1/2010	0.548
11/2/2010	0.55
11/3/2010	0.552
11/4/2010	0.554
11/5/2010	0.556
11/6/2010	0.558
11/7/2010	0.56
11/8/2010	0.562
11/9/2010	0.564
11/10/2010	0.567
11/11/2010	0.569
11/12/2010	0.571
11/13/2010	0.573
11/14/2010	0.575
11/15/2010	0.577
11/16/2010	0.58
11/17/2010	0.582
11/18/2010	0.584
11/19/2010	0.587
11/20/2010	0.589
11/21/2010	0.591
11/22/2010	0.594
11/23/2010	0.596
11/24/2010	0.599
11/25/2010	0.601
11/26/2010	0.604
11/27/2010	0.606
11/28/2010	0.609
11/29/2010	0.612
11/30/2010	0.614
12/1/2010	0.617
12/2/2010	0.62
12/3/2010	0.623
12/4/2010	0.626
12/5/2010	0.628
12/6/2010	0.631
12/7/2010	0.634
12/8/2010	0.637
12/9/2010	0.64
12/10/2010	0.644
12/11/2010	0.647
12/12/2010	0.65
12/13/2010	0.653
12/14/2010	0.657
12/15/2010	0.66
12/16/2010	0.663
12/17/2010	0.667
12/18/2010	0.67
12/19/2010	0.673
12/20/2010	0.676
12/21/2010	0.68
12/22/2010	0.683
12/23/2010	0.686
12/24/2010	0.689
12/25/2010	0.692
12/26/2010	0.695
12/27/2010	0.698
12/28/2010	0.701
12/29/2010	0.704
12/30/2010	0.707
12/31/2010	0.71
1/1/2011	0.713
1/2/2011	0.716
1/3/2011	0.719
1/4/2011	0.722
1/5/2011	0.725
1/6/2011	0.728
1/7/2011	0.73
1/8/2011	0.733
1/9/2011	0.736
1/10/2011	0.739
1/11/2011	0.742
1/12/2011	0.745
1/13/2011	0.748
1/14/2011	0.75
1/15/2011	0.753
1/16/2011	0.756
1/17/2011	0.759
1/18/2011	0.762
1/19/2011	0.764
1/20/2011	0.767
1/21/2011	0.77
1/22/2011	0.773
1/23/2011	0.776
1/24/2011	0.779
1/25/2011	0.781
1/26/2011	0.784
1/27/2011	0.787
1/28/2011	0.79
1/29/2011	0.793
1/30/2011	0.796
1/31/2011	0.799
2/1/2011	0.802
2/2/2011	0.804
2/3/2011	0.807
2/4/2011	0.81
2/5/2011	0.813
2/6/2011	0.816
2/7/2011	0.819
2/8/2011	0.822
2/9/2011	0.825
2/10/2011	0.828
2/11/2011	0.832
2/12/2011	0.835
2/13/2011	0.838
2/14/2011	0.841
2/15/2011	0.844
2/16/2011	0.847
2/17/2011	0.851
2/18/2011	0.854
2/19/2011	0.857
2/20/2011	0.86
2/21/2011	0.864
2/22/2011	0.867
2/23/2011	0.871
2/24/2011	0.874
2/25/2011	0.878
2/26/2011	0.881
2/27/2011	0.885
2/28/2011	0.889
3/1/2011	0.892
3/2/2011	0.896
3/3/2011	0.9
3/4/2011	0.904
3/5/2011	0.907
3/6/2011	0.911
3/7/2011	0.915
3/8/2011	0.919
3/9/2011	0.923
3/10/2011	0.927
3/11/2011	0.932
3/12/2011	0.936
3/13/2011	0.94
3/14/2011	0.945
3/15/2011	0.949
3/16/2011	0.953
3/17/2011	0.958
3/18/2011	0.962
3/19/2011	0.966
3/20/2011	0.97
3/21/2011	0.974
3/22/2011	0.978
3/23/2011	0.982
3/24/2011	0.986
3/25/2011	0.99
3/26/2011	0.994
3/27/2011	0.998
3/28/2011	1.002
3/29/2011	1.006
3/30/2011	1.01
3/31/2011	1.013
4/1/2011	1.017
4/2/2011	1.021
4/3/2011	1.024
4/4/2011	1.028
4/5/2011	1.032
4/6/2011	1.035
4/7/2011	1.039
4/8/2011	1.042
4/9/2011	1.046
4/10/2011	1.049
4/11/2011	1.053
4/12/2011	1.056
4/13/2011	1.06
4/14/2011	1.063
4/15/2011	1.067
4/16/2011	1.07
4/17/2011	1.073
4/18/2011	1.077
4/19/2011	1.08
4/20/2011	1.083
4/21/2011	1.087
4/22/2011	1.09
4/23/2011	1.093
4/24/2011	1.097
4/25/2011	1.1
4/26/2011	1.103
4/27/2011	1.107
4/28/2011	1.11
4/29/2011	1.113
4/30/2011	1.117
5/1/2011	1.12
5/2/2011	1.123
5/3/2011	1.127
5/4/2011	1.13
5/5/2011	1.134
5/6/2011	1.137
5/7/2011	1.14
5/8/2011	1.144
5/9/2011	1.147
5/10/2011	1.15
5/11/2011	1.154
5/12/2011	1.157
5/13/2011	1.161
5/14/2011	1.164
5/15/2011	1.168
5/16/2011	1.171
5/17/2011	1.175
5/18/2011	1.178
5/19/2011	1.182
5/20/2011	1.186
5/21/2011	1.189
5/22/2011	1.193
5/23/2011	1.197
5/24/2011	1.2
5/25/2011	1.204
5/26/2011	1.208
5/27/2011	1.212
5/28/2011	1.216
5/29/2011	1.22
5/30/2011	1.224
5/31/2011	1.227
6/1/2011	1.232
6/2/2011	1.236
6/3/2011	1.24
6/4/2011	1.244
6/5/2011	1.248
6/6/2011	1.252
6/7/2011	1.257
6/8/2011	1.261
6/9/2011	1.265
6/10/2011	1.27
6/11/2011	1.274
6/12/2011	1.279
6/13/2011	1.283
6/14/2011	1.288
6/15/2011	1.293
6/16/2011	1.298
6/17/2011	1.302
6/18/2011	1.307
6/19/2011	1.312
6/20/2011	1.316
6/21/2011	1.321
6/22/2011	1.325
6/23/2011	1.33
6/24/2011	1.334
6/25/2011	1.339
6/26/2011	1.343
6/27/2011	1.347
6/28/2011	1.351
6/29/2011	1.356
6/30/2011	1.36
7/1/2011	1.364
7/2/2011	1.368
7/3/2011	1.372
7/4/2011	1.376
7/5/2011	1.38
7/6/2011	1.384
7/7/2011	1.388
7/8/2011	1.392
7/9/2011	1.396
7/10/2011	1.4
7/11/2011	1.404
7/12/2011	1.408
7/13/2011	1.412
7/14/2011	1.415
7/15/2011	1.419
7/16/2011	1.423
7/17/2011	1.427
7/18/2011	1.431
7/19/2011	1.435
7/20/2011	1.438
7/21/2011	1.442
7/22/2011	1.446
7/23/2011	1.45
7/24/2011	1.453
7/25/2011	1.457
7/26/2011	1.461
7/27/2011	1.465
7/28/2011	1.468
7/29/2011	1.472
7/30/2011	1.476
7/31/2011	1.48
8/1/2011	1.483
8/2/2011	1.487
8/3/2011	1.491
8/4/2011	1.495
8/5/2011	1.499
8/6/2011	1.502
8/7/2011	1.506
8/8/2011	1.51
8/9/2011	1.514
8/10/2011	1.518
8/11/2011	1.522
8/12/2011	1.526
8/13/2011	1.53
8/14/2011	1.534
8/15/2011	1.538
8/16/2011	1.542
8/17/2011	1.546
8/18/2011	1.55
8/19/2011	1.554
8/20/2011	1.558
8/21/2011	1.562
8/22/2011	1.566
8/23/2011	1.571
8/24/2011	1.575
8/25/2011	1.579
8/26/2011	1.584
8/27/2011	1.588
8/28/2011	1.593
8/29/2011	1.597
8/30/2011	1.602
8/31/2011	1.606
9/1/2011	1.611
9/2/2011	1.615
9/3/2011	1.62
9/4/2011	1.625
9/5/2011	1.63
9/6/2011	1.635
9/7/2011	1.64
9/8/2011	1.645
9/9/2011	1.65
9/10/2011	1.655
9/11/2011	1.66
9/12/2011	1.665
9/13/2011	1.671
9/14/2011	1.676
9/15/2011	1.682
9/16/2011	1.687
9/17/2011	1.692
9/18/2011	1.697
9/19/2011	1.703
9/20/2011	1.708
9/21/2011	1.712
9/22/2011	1.717
9/23/2011	1.722
9/24/2011	1.727
9/25/2011	1.731
9/26/2011	1.736
9/27/2011	1.74
9/28/2011	1.744
9/29/2011	1.748
9/30/2011	1.753
10/1/2011	1.757
10/2/2011	1.761
10/3/2011	1.764
10/4/2011	1.768
10/5/2011	1.772
10/6/2011	1.776
10/7/2011	1.779
10/8/2011	1.783
10/9/2011	1.786
10/10/2011	1.789
10/11/2011	1.793
10/12/2011	1.796
10/13/2011	1.799
10/14/2011	1.802
10/15/2011	1.805
10/16/2011	1.808
10/17/2011	1.811
10/18/2011	1.814
10/19/2011	1.817
10/20/2011	1.82
10/21/2011	1.822
10/22/2011	1.825
10/23/2011	1.828
10/24/2011	1.83
10/25/2011	1.833
10/26/2011	1.835
10/27/2011	1.837
10/28/2011	1.84
10/29/2011	1.842
10/30/2011	1.844
10/31/2011	1.846
11/1/2011	1.848
11/2/2011	1.851
11/3/2011	1.853
11/4/2011	1.855
11/5/2011	1.856
11/6/2011	1.858
11/7/2011	1.86
11/8/2011	1.862
11/9/2011	1.864
11/10/2011	1.865
11/11/2011	1.867
11/12/2011	1.869
11/13/2011	1.87
11/14/2011	1.872
11/15/2011	1.873
11/16/2011	1.875
11/17/2011	1.876
11/18/2011	1.878
11/19/2011	1.879
11/20/2011	1.88
11/21/2011	1.882
11/22/2011	1.883
11/23/2011	1.884
11/24/2011	1.885
11/25/2011	1.886
11/26/2011	1.887
11/27/2011	1.888
11/28/2011	1.889
11/29/2011	1.89
11/30/2011	1.891
12/1/2011	1.892
12/2/2011	1.893
12/3/2011	1.894
12/4/2011	1.895
12/5/2011	1.896
12/6/2011	1.896
12/7/2011	1.897
12/8/2011	1.898
12/9/2011	1.898
12/10/2011	1.899
12/11/2011	1.9
12/12/2011	1.9
12/13/2011	1.901
12/14/2011	1.901
12/15/2011	1.902
12/16/2011	1.902
12/17/2011	1.903
12/18/2011	1.903
12/19/2011	1.903
12/20/2011	1.904
12/21/2011	1.904
12/22/2011	1.904
12/23/2011	1.905
12/24/2011	1.905
12/25/2011	1.906
12/26/2011	1.906
12/27/2011	1.906
12/28/2011	1.907
12/29/2011	1.908
12/30/2011	1.908
12/31/2011	1.909
1/1/2012	1.909
1/2/2012	1.91
1/3/2012	1.911
1/4/2012	1.912
1/5/2012	1.912
1/6/2012	1.913
1/7/2012	1.914
1/8/2012	1.915
1/9/2012	1.916
1/10/2012	1.917
1/11/2012	1.918
1/12/2012	1.919
1/13/2012	1.92
1/14/2012	1.921
1/15/2012	1.922
1/16/2012	1.923
1/17/2012	1.925
1/18/2012	1.926
1/19/2012	1.927
1/20/2012	1.929
1/21/2012	1.93
1/22/2012	1.931
1/23/2012	1.933
1/24/2012	1.934
1/25/2012	1.936
1/26/2012	1.938
1/27/2012	1.939
1/28/2012	1.941
1/29/2012	1.943
1/30/2012	1.944
1/31/2012	1.946
2/1/2012	1.948
2/2/2012	1.95
2/3/2012	1.952
2/4/2012	1.954
2/5/2012	1.956
2/6/2012	1.958
2/7/2012	1.96
2/8/2012	1.963
2/9/2012	1.965
2/10/2012	1.967
2/11/2012	1.969
2/12/2012	1.972
2/13/2012	1.974
2/14/2012	1.977
2/15/2012	1.979
2/16/2012	1.982
2/17/2012	1.985
2/18/2012	1.988
2/19/2012	1.99
2/20/2012	1.993
2/21/2012	1.996
2/22/2012	1.999
2/23/2012	2.002
2/24/2012	2.005
2/25/2012	2.009
2/26/2012	2.012
2/27/2012	2.015
2/28/2012	2.019
2/29/2012	2.022
3/1/2012	2.026
3/2/2012	2.029
3/3/2012	2.033
3/4/2012	2.037
3/5/2012	2.04
3/6/2012	2.044
3/7/2012	2.048
3/8/2012	2.052
3/9/2012	2.057
3/10/2012	2.061
3/11/2012	2.065
3/12/2012	2.07
3/13/2012	2.074
3/14/2012	2.079
3/15/2012	2.083
3/16/2012	2.088
3/17/2012	2.093
3/18/2012	2.098
3/19/2012	2.103
3/20/2012	2.108
3/21/2012	2.113
3/22/2012	2.119
3/23/2012	2.124
3/24/2012	2.13
3/25/2012	2.135
3/26/2012	2.141
3/27/2012	2.147
3/28/2012	2.153
3/29/2012	2.159
3/30/2012	2.165
3/31/2012	2.172
4/1/2012	2.178
4/2/2012	2.185
4/3/2012	2.191
4/4/2012	2.198
4/5/2012	2.205
4/6/2012	2.212
4/7/2012	2.22
4/8/2012	2.227
4/9/2012	2.234
4/10/2012	2.242
4/11/2012	2.25
4/12/2012	2.258
4/13/2012	2.266
4/14/2012	2.274
4/15/2012	2.283
4/16/2012	2.291
4/17/2012	2.3
4/18/2012	2.309
4/19/2012	2.318
4/20/2012	2.327
4/21/2012	2.337
4/22/2012	2.346
4/23/2012	2.356
4/24/2012	2.366
4/25/2012	2.376
4/26/2012	2.386
4/27/2012	2.397
4/28/2012	2.407
4/29/2012	2.418
4/30/2012	2.429
5/1/2012	2.441
5/2/2012	2.452
5/3/2012	2.464
5/4/2012	2.476
5/5/2012	2.488
5/6/2012	2.501
5/7/2012	2.513
5/8/2012	2.526
5/9/2012	2.539
5/10/2012	2.551
5/11/2012	2.563
5/12/2012	2.575
5/13/2012	2.587
5/14/2012	2.599
5/15/2012	2.61
5/16/2012	2.621
5/17/2012	2.632
5/18/2012	2.643
5/19/2012	2.653
5/20/2012	2.663
5/21/2012	2.674
5/22/2012	2.684
5/23/2012	2.693
5/24/2012	2.703
5/25/2012	2.712
5/26/2012	2.722
5/27/2012	2.731
5/28/2012	2.74
5/29/2012	2.748
5/30/2012	2.757
5/31/2012	2.766
6/1/2012	2.774
6/2/2012	2.782
6/3/2012	2.79
6/4/2012	2.798
6/5/2012	2.806
6/6/2012	2.813
6/7/2012	2.82
6/8/2012	2.828
6/9/2012	2.835
6/10/2012	2.842
6/11/2012	2.849
6/12/2012	2.856
6/13/2012	2.862
6/14/2012	2.869
6/15/2012	2.875
6/16/2012	2.882
6/17/2012	2.888
6/18/2012	2.894
6/19/2012	2.9
6/20/2012	2.906
6/21/2012	2.911
6/22/2012	2.917
6/23/2012	2.922
6/24/2012	2.928
6/25/2012	2.933
6/26/2012	2.938
6/27/2012	2.944
6/28/2012	2.949
6/29/2012	2.954
6/30/2012	2.958
7/1/2012	2.963
7/2/2012	2.968
7/3/2012	2.972
7/4/2012	2.977
7/5/2012	2.981
7/6/2012	2.986
7/7/2012	2.99
7/8/2012	2.994
7/9/2012	2.998
7/10/2012	3.002
7/11/2012	3.006
7/12/2012	3.01
7/13/2012	3.014
7/14/2012	3.017
7/15/2012	3.021
7/16/2012	3.025
7/17/2012	3.028
7/18/2012	3.032
7/19/2012	3.035
7/20/2012	3.038
7/21/2012	3.042
7/22/2012	3.045
7/23/2012	3.048
7/24/2012	3.051
7/25/2012	3.054
7/26/2012	3.057
7/27/2012	3.06
7/28/2012	3.063
7/29/2012	3.066
7/30/2012	3.068
7/31/2012	3.071
8/1/2012	3.074
8/2/2012	3.076
8/3/2012	3.079
8/4/2012	3.081
8/5/2012	3.084
8/6/2012	3.086
8/7/2012	3.088
8/8/2012	3.091
8/9/2012	3.093
8/10/2012	3.095
8/11/2012	3.097
8/12/2012	3.099
8/13/2012	3.101
8/14/2012	3.103
8/15/2012	3.105
8/16/2012	3.107
8/17/2012	3.109
8/18/2012	3.111
8/19/2012	3.113
8/20/2012	3.115
8/21/2012	3.116
8/22/2012	3.118
8/23/2012	3.12
8/24/2012	3.121
8/25/2012	3.123
8/26/2012	3.124
8/27/2012	3.126
8/28/2012	3.127
8/29/2012	3.129
8/30/2012	3.13
8/31/2012	3.132
9/1/2012	3.133
9/2/2012	3.134
9/3/2012	3.136
9/4/2012	3.137
9/5/2012	3.138
9/6/2012	3.139
9/7/2012	3.141
9/8/2012	3.142
9/9/2012	3.143
9/10/2012	3.144
9/11/2012	3.145
9/12/2012	3.146
9/13/2012	3.147
9/14/2012	3.148
9/15/2012	3.149
9/16/2012	3.15
9/17/2012	3.151
9/18/2012	3.152
9/19/2012	3.152
9/20/2012	3.153
9/21/2012	3.154
9/22/2012	3.155
9/23/2012	3.155
9/24/2012	3.156
9/25/2012	3.157
9/26/2012	3.158
9/27/2012	3.158
9/28/2012	3.159
9/29/2012	3.159
9/30/2012	3.16
10/1/2012	3.16
10/2/2012	3.161
10/3/2012	3.162
10/4/2012	3.162
10/5/2012	3.162
10/6/2012	3.163
10/7/2012	3.163
10/8/2012	3.164
10/9/2012	3.164
10/10/2012	3.164
10/11/2012	3.165
10/12/2012	3.165
10/13/2012	3.165
10/14/2012	3.166
10/15/2012	3.166
10/16/2012	3.166
10/17/2012	3.166
10/18/2012	3.166
10/19/2012	3.167
10/20/2012	3.167
10/21/2012	3.167
10/22/2012	3.167
10/23/2012	3.167
10/24/2012	3.167
10/25/2012	3.167
10/26/2012	3.167
10/27/2012	3.167
10/28/2012	3.167
10/29/2012	3.167
10/30/2012	3.167
10/31/2012	3.167
11/1/2012	3.167
11/2/2012	3.167
11/3/2012	3.167
11/4/2012	3.166
11/5/2012	3.166
11/6/2012	3.166
11/7/2012	3.166
11/8/2012	3.165
11/9/2012	3.165
11/10/2012	3.165
11/11/2012	3.165
11/12/2012	3.164
11/13/2012	3.164
11/14/2012	3.163
11/15/2012	3.163
11/16/2012	3.163
11/17/2012	3.162
11/18/2012	3.162
11/19/2012	3.161
11/20/2012	3.161
11/21/2012	3.16
11/22/2012	3.16
11/23/2012	3.159
11/24/2012	3.158
11/25/2012	3.158
11/26/2012	3.157
11/27/2012	3.156
11/28/2012	3.156
11/29/2012	3.155
11/30/2012	3.154
12/1/2012	3.153
12/2/2012	3.153
12/3/2012	3.152
12/4/2012	3.151
12/5/2012	3.15
12/6/2012	3.149
12/7/2012	3.148
12/8/2012	3.147
12/9/2012	3.146
12/10/2012	3.145
12/11/2012	3.144
12/12/2012	3.143
12/13/2012	3.142
12/14/2012	3.141
12/15/2012	3.14
12/16/2012	3.139
12/17/2012	3.137
12/18/2012	3.136
12/19/2012	3.135
12/20/2012	3.134
12/21/2012	3.132
12/22/2012	3.131
12/23/2012	3.129
12/24/2012	3.128
12/25/2012	3.127
12/26/2012	3.125
12/27/2012	3.124
12/28/2012	3.122
12/29/2012	3.12
12/30/2012	3.119
12/31/2012	3.117
1/1/2013	3.115
1/2/2013	3.114
1/3/2013	3.112
1/4/2013	3.11
1/5/2013	3.108
1/6/2013	3.106
1/7/2013	3.104
1/8/2013	3.102
1/9/2013	3.1
1/10/2013	3.098
1/11/2013	3.096
1/12/2013	3.094
1/13/2013	3.092
1/14/2013	3.089
1/15/2013	3.087
1/16/2013	3.085
1/17/2013	3.082
1/18/2013	3.08
1/19/2013	3.077
1/20/2013	3.075
1/21/2013	3.072
1/22/2013	3.069
1/23/2013	3.067
1/24/2013	3.064
1/25/2013	3.061
1/26/2013	3.058
1/27/2013	3.055
1/28/2013	3.052
1/29/2013	3.049
1/30/2013	3.046
1/31/2013	3.043
2/1/2013	3.04
2/2/2013	3.036
2/3/2013	3.033
2/4/2013	3.03
2/5/2013	3.026
2/6/2013	3.023
2/7/2013	3.019
2/8/2013	3.015
2/9/2013	3.012
2/10/2013	3.008
2/11/2013	3.004
2/12/2013	3
2/13/2013	2.996
2/14/2013	2.992
2/15/2013	2.987
2/16/2013	2.983
2/17/2013	2.979
2/18/2013	2.974
2/19/2013	2.97
2/20/2013	2.965
2/21/2013	2.96
2/22/2013	2.956
2/23/2013	2.951
2/24/2013	2.946
2/25/2013	2.941
2/26/2013	2.935
2/27/2013	2.93
2/28/2013	2.925
3/1/2013	2.919
3/2/2013	2.914
3/3/2013	2.908
3/4/2013	2.902
3/5/2013	2.896
3/6/2013	2.89
3/7/2013	2.884
3/8/2013	2.878
3/9/2013	2.872
3/10/2013	2.865
3/11/2013	2.858
3/12/2013	2.852
3/13/2013	2.845
3/14/2013	2.838
3/15/2013	2.831
3/16/2013	2.824
3/17/2013	2.816
3/18/2013	2.809
3/19/2013	2.801
3/20/2013	2.793
3/21/2013	2.785
3/22/2013	2.777
3/23/2013	2.769
3/24/2013	2.761
3/25/2013	2.752
3/26/2013	2.743
3/27/2013	2.735
3/28/2013	2.726
3/29/2013	2.716
3/30/2013	2.707
3/31/2013	2.698
4/1/2013	2.688
4/2/2013	2.678
4/3/2013	2.668
4/4/2013	2.658
4/5/2013	2.647
4/6/2013	2.637
4/7/2013	2.626
4/8/2013	2.615
4/9/2013	2.603
4/10/2013	2.592
4/11/2013	2.58
4/12/2013	2.568
4/13/2013	2.556
4/14/2013	2.544
4/15/2013	2.531
4/16/2013	2.519
4/17/2013	2.506
4/18/2013	2.492
4/19/2013	2.479
4/20/2013	2.465
4/21/2013	2.451
4/22/2013	2.437
4/23/2013	2.422
4/24/2013	2.408
4/25/2013	2.393
4/26/2013	2.377
4/27/2013	2.362
4/28/2013	2.346
4/29/2013	2.33
4/30/2013	2.313
5/1/2013	2.296
5/2/2013	2.279
5/3/2013	2.262
5/4/2013	2.244
5/5/2013	2.226
5/6/2013	2.208
5/7/2013	2.189
5/8/2013	2.171
5/9/2013	2.152
5/10/2013	2.135
5/11/2013	2.117
5/12/2013	2.1
5/13/2013	2.083
5/14/2013	2.067
5/15/2013	2.051
5/16/2013	2.035
5/17/2013	2.019
5/18/2013	2.004
5/19/2013	1.989
5/20/2013	1.974
5/21/2013	1.96
5/22/2013	1.945
5/23/2013	1.931
5/24/2013	1.918
5/25/2013	1.904
5/26/2013	1.891
5/27/2013	1.878
5/28/2013	1.865
5/29/2013	1.853
5/30/2013	1.84
5/31/2013	1.828
6/1/2013	1.816
6/2/2013	1.805
6/3/2013	1.793
6/4/2013	1.782
6/5/2013	1.771
6/6/2013	1.76
6/7/2013	1.75
6/8/2013	1.739
6/9/2013	1.729
6/10/2013	1.719
6/11/2013	1.709
6/12/2013	1.699
6/13/2013	1.69
6/14/2013	1.68
6/15/2013	1.671
6/16/2013	1.662
6/17/2013	1.653
6/18/2013	1.645
6/19/2013	1.636
6/20/2013	1.628
6/21/2013	1.619
6/22/2013	1.611
6/23/2013	1.603
6/24/2013	1.596
6/25/2013	1.588
6/26/2013	1.58
6/27/2013	1.573
6/28/2013	1.566
6/29/2013	1.559
6/30/2013	1.552
7/1/2013	1.545
7/2/2013	1.538
7/3/2013	1.531
7/4/2013	1.525
7/5/2013	1.519
7/6/2013	1.512
7/7/2013	1.506
7/8/2013	1.5
7/9/2013	1.494
7/10/2013	1.488
7/11/2013	1.483
7/12/2013	1.477
7/13/2013	1.471
7/14/2013	1.466
7/15/2013	1.461
7/16/2013	1.456
7/17/2013	1.45
7/18/2013	1.445
7/19/2013	1.44
7/20/2013	1.436
7/21/2013	1.431
7/22/2013	1.426
7/23/2013	1.422
7/24/2013	1.417
7/25/2013	1.413
7/26/2013	1.408
7/27/2013	1.404
7/28/2013	1.4
7/29/2013	1.396
7/30/2013	1.392
7/31/2013	1.388
8/1/2013	1.384
8/2/2013	1.38
8/3/2013	1.376
8/4/2013	1.372
8/5/2013	1.369
8/6/2013	1.365
8/7/2013	1.362
8/8/2013	1.358
8/9/2013	1.355
8/10/2013	1.352
8/11/2013	1.348
8/12/2013	1.345
8/13/2013	1.342
8/14/2013	1.339
8/15/2013	1.336
8/16/2013	1.333
8/17/2013	1.33
8/18/2013	1.327
8/19/2013	1.324
8/20/2013	1.322
8/21/2013	1.319
8/22/2013	1.316
8/23/2013	1.314
8/24/2013	1.311
8/25/2013	1.309
8/26/2013	1.306
8/27/2013	1.304
8/28/2013	1.301
8/29/2013	1.299
8/30/2013	1.297
8/31/2013	1.294
9/1/2013	1.292
9/2/2013	1.29
9/3/2013	1.288
9/4/2013	1.286
9/5/2013	1.284
9/6/2013	1.282
9/7/2013	1.28
9/8/2013	1.278
9/9/2013	1.276
9/10/2013	1.274
9/11/2013	1.272
9/12/2013	1.27
9/13/2013	1.269
9/14/2013	1.267
9/15/2013	1.265
9/16/2013	1.263
9/17/2013	1.262
9/18/2013	1.26
9/19/2013	1.259
9/20/2013	1.257
9/21/2013	1.256
9/22/2013	1.254
9/23/2013	1.253
9/24/2013	1.251
9/25/2013	1.25
9/26/2013	1.248
9/27/2013	1.247
9/28/2013	1.246
9/29/2013	1.244
9/30/2013	1.243
10/1/2013	1.242
10/2/2013	1.24
10/3/2013	1.239
10/4/2013	1.238
10/5/2013	1.237
10/6/2013	1.236
10/7/2013	1.234
10/8/2013	1.233
10/9/2013	1.232
10/10/2013	1.231
10/11/2013	1.23
10/12/2013	1.229
10/13/2013	1.228
10/14/2013	1.227
10/15/2013	1.226
10/16/2013	1.225
10/17/2013	1.224
10/18/2013	1.223
10/19/2013	1.222
10/20/2013	1.221
10/21/2013	1.22
10/22/2013	1.219
10/23/2013	1.219
10/24/2013	1.218
10/25/2013	1.217
10/26/2013	1.216
10/27/2013	1.215
10/28/2013	1.215
10/29/2013	1.214
10/30/2013	1.213
10/31/2013	1.212
11/1/2013	1.212
11/2/2013	1.211
11/3/2013	1.21
11/4/2013	1.21
11/5/2013	1.209
11/6/2013	1.208
11/7/2013	1.208
11/8/2013	1.207
11/9/2013	1.206
11/10/2013	1.206
11/11/2013	1.205
11/12/2013	1.204
11/13/2013	1.204
11/14/2013	1.203
11/15/2013	1.203
11/16/2013	1.202
11/17/2013	1.202
11/18/2013	1.201
11/19/2013	1.201
11/20/2013	1.2
11/21/2013	1.2
11/22/2013	1.199
11/23/2013	1.199
11/24/2013	1.198
11/25/2013	1.198
11/26/2013	1.197
11/27/2013	1.197
11/28/2013	1.196
11/29/2013	1.196
11/30/2013	1.195
12/1/2013	1.195
12/2/2013	1.195
12/3/2013	1.194
12/4/2013	1.194
12/5/2013	1.193
12/6/2013	1.193
12/7/2013	1.193
12/8/2013	1.192
12/9/2013	1.192
12/10/2013	1.192
12/11/2013	1.191
12/12/2013	1.191
12/13/2013	1.191
12/14/2013	1.19
12/15/2013	1.19
12/16/2013	1.19
12/17/2013	1.189
12/18/2013	1.189
12/19/2013	1.189
12/20/2013	1.188
12/21/2013	1.188
12/22/2013	1.188
12/23/2013	1.188
12/24/2013	1.187
12/25/2013	1.187
12/26/2013	1.187
12/27/2013	1.187
12/28/2013	1.186
12/29/2013	1.186
12/30/2013	1.186
12/31/2013	1.186
1/1/2014	1.185
1/2/2014	1.185
1/3/2014	1.185
1/4/2014	1.185
1/5/2014	1.184
1/6/2014	1.184
1/7/2014	1.184
1/8/2014	1.184
1/9/2014	1.184
1/10/2014	1.183
1/11/2014	1.183
1/12/2014	1.183
1/13/2014	1.183
1/14/2014	1.183
1/15/2014	1.183
1/16/2014	1.182
1/17/2014	1.182
1/18/2014	1.182
1/19/2014	1.182
1/20/2014	1.182
1/21/2014	1.182
1/22/2014	1.181
1/23/2014	1.181
1/24/2014	1.181
1/25/2014	1.181
1/26/2014	1.181
1/27/2014	1.181
1/28/2014	1.181
1/29/2014	1.18
1/30/2014	1.18
1/31/2014	1.18
2/1/2014	1.18
2/2/2014	1.18
2/3/2014	1.18
2/4/2014	1.18
2/5/2014	1.18
2/6/2014	1.18
2/7/2014	1.179
2/8/2014	1.179
2/9/2014	1.179
2/10/2014	1.179
2/11/2014	1.179
2/12/2014	1.179
2/13/2014	1.179
2/14/2014	1.179
2/15/2014	1.179
2/16/2014	1.179
2/17/2014	1.178
2/18/2014	1.178
2/19/2014	1.178
2/20/2014	1.178
2/21/2014	1.178
2/22/2014	1.178
2/23/2014	1.178
2/24/2014	1.178
2/25/2014	1.178
2/26/2014	1.178
2/27/2014	1.178
2/28/2014	1.178
3/1/2014	1.178
3/2/2014	1.178
3/3/2014	1.178
3/4/2014	1.177
3/5/2014	1.177
3/6/2014	1.177
3/7/2014	1.177
3/8/2014	1.177
3/9/2014	1.177
3/10/2014	1.177
3/11/2014	1.177
3/12/2014	1.177
3/13/2014	1.177
3/14/2014	1.177
3/15/2014	1.177
3/16/2014	1.177
3/17/2014	1.177
3/18/2014	1.177
3/19/2014	1.177
3/20/2014	1.177
3/21/2014	1.177
3/22/2014	1.177
3/23/2014	1.177
3/24/2014	1.177
3/25/2014	1.177
3/26/2014	1.177
3/27/2014	1.177
3/28/2014	1.177
3/29/2014	1.177
3/30/2014	1.177
3/31/2014	1.177
4/1/2014	1.177
4/2/2014	1.177
4/3/2014	1.177
4/4/2014	1.177
4/5/2014	1.177
4/6/2014	1.177
4/7/2014	1.177
4/8/2014	1.177
4/9/2014	1.177
4/10/2014	1.177
4/11/2014	1.177
4/12/2014	1.177
4/13/2014	1.177
4/14/2014	1.177
4/15/2014	1.177
4/16/2014	1.177
4/17/2014	1.177
4/18/2014	1.177
4/19/2014	1.177
4/20/2014	1.177
4/21/2014	1.177
4/22/2014	1.177
4/23/2014	1.177
4/24/2014	1.177
4/25/2014	1.177
4/26/2014	1.177
4/27/2014	1.177
4/28/2014	1.177
4/29/2014	1.177
4/30/2014	1.177
5/1/2014	1.177
5/2/2014	1.177
5/3/2014	1.178
5/4/2014	1.178
5/5/2014	1.178
5/6/2014	1.178
5/7/2014	1.178
5/8/2014	1.178
5/9/2014	1.178
5/10/2014	1.178
5/11/2014	1.178
5/12/2014	1.178
5/13/2014	1.178
5/14/2014	1.178
5/15/2014	1.178
5/16/2014	1.178
5/17/2014	1.178
5/18/2014	1.179
5/19/2014	1.179
5/20/2014	1.179
5/21/2014	1.179
5/22/2014	1.179
5/23/2014	1.179
5/24/2014	1.179
5/25/2014	1.179
5/26/2014	1.179
5/27/2014	1.179
5/28/2014	1.179
5/29/2014	1.18
5/30/2014	1.18
5/31/2014	1.18
6/1/2014	1.18
6/2/2014	1.18
6/3/2014	1.18
6/4/2014	1.18
6/5/2014	1.18
6/6/2014	1.181
6/7/2014	1.181
6/8/2014	1.181
6/9/2014	1.181
6/10/2014	1.181
6/11/2014	1.181
6/12/2014	1.181
6/13/2014	1.182
6/14/2014	1.182
6/15/2014	1.182
6/16/2014	1.182
6/17/2014	1.182
6/18/2014	1.182
6/19/2014	1.183
6/20/2014	1.183
6/21/2014	1.183
6/22/2014	1.183
6/23/2014	1.183
6/24/2014	1.183
6/25/2014	1.184
6/26/2014	1.184
6/27/2014	1.184
6/28/2014	1.184
6/29/2014	1.184
6/30/2014	1.185
7/1/2014	1.185
7/2/2014	1.185
7/3/2014	1.185
7/4/2014	1.186
7/5/2014	1.186
7/6/2014	1.186
7/7/2014	1.186
7/8/2014	1.187
7/9/2014	1.187
7/10/2014	1.187
7/11/2014	1.187
7/12/2014	1.188
7/13/2014	1.188
7/14/2014	1.188
7/15/2014	1.188
7/16/2014	1.189
7/17/2014	1.189
7/18/2014	1.189
7/19/2014	1.19
7/20/2014	1.19
7/21/2014	1.19
7/22/2014	1.191
7/23/2014	1.191
7/24/2014	1.191
7/25/2014	1.192
7/26/2014	1.192
7/27/2014	1.192
7/28/2014	1.193
7/29/2014	1.193
7/30/2014	1.193
7/31/2014	1.194
8/1/2014	1.194
8/2/2014	1.195
8/3/2014	1.195
8/4/2014	1.195
8/5/2014	1.196
8/6/2014	1.196
8/7/2014	1.197
8/8/2014	1.197
8/9/2014	1.198
8/10/2014	1.198
8/11/2014	1.199
8/12/2014	1.199
8/13/2014	1.2
8/14/2014	1.2
8/15/2014	1.201
8/16/2014	1.201
8/17/2014	1.202
8/18/2014	1.202
8/19/2014	1.203
8/20/2014	1.203
8/21/2014	1.204
8/22/2014	1.204
8/23/2014	1.205
8/24/2014	1.206
8/25/2014	1.206
8/26/2014	1.207
8/27/2014	1.207
8/28/2014	1.208
8/29/2014	1.209
8/30/2014	1.209
8/31/2014	1.21
9/1/2014	1.211
9/2/2014	1.212
9/3/2014	1.212
9/4/2014	1.213
9/5/2014	1.214
9/6/2014	1.215
9/7/2014	1.215
9/8/2014	1.216
9/9/2014	1.217
9/10/2014	1.218
9/11/2014	1.219
9/12/2014	1.219
9/13/2014	1.22
9/14/2014	1.221
9/15/2014	1.222
9/16/2014	1.223
9/17/2014	1.224
9/18/2014	1.225
9/19/2014	1.226
9/20/2014	1.227
9/21/2014	1.228
9/22/2014	1.229
9/23/2014	1.23
9/24/2014	1.231
9/25/2014	1.232
9/26/2014	1.233
9/27/2014	1.234
9/28/2014	1.235
9/29/2014	1.237
9/30/2014	1.238
10/1/2014	1.239
10/2/2014	1.24
10/3/2014	1.241
10/4/2014	1.243
10/5/2014	1.244
10/6/2014	1.245
10/7/2014	1.247
10/8/2014	1.248
10/9/2014	1.249
10/10/2014	1.251
10/11/2014	1.252
10/12/2014	1.254
10/13/2014	1.255
10/14/2014	1.257
10/15/2014	1.258
10/16/2014	1.26
10/17/2014	1.262
10/18/2014	1.263
10/19/2014	1.265
10/20/2014	1.267
10/21/2014	1.268
10/22/2014	1.27
10/23/2014	1.272
10/24/2014	1.274
10/25/2014	1.276
10/26/2014	1.278
10/27/2014	1.28
10/28/2014	1.282
10/29/2014	1.284
10/30/2014	1.286
10/31/2014	1.288
11/1/2014	1.29
11/2/2014	1.292
11/3/2014	1.294
11/4/2014	1.297
11/5/2014	1.299
11/6/2014	1.301
11/7/2014	1.304
11/8/2014	1.306
11/9/2014	1.308
11/10/2014	1.311
11/11/2014	1.313
11/12/2014	1.316
11/13/2014	1.319
11/14/2014	1.321
11/15/2014	1.324
11/16/2014	1.327
11/17/2014	1.33
11/18/2014	1.333
11/19/2014	1.336
11/20/2014	1.339
11/21/2014	1.342
11/22/2014	1.345
11/23/2014	1.348
11/24/2014	1.351
11/25/2014	1.355
11/26/2014	1.358
11/27/2014	1.361
11/28/2014	1.365
11/29/2014	1.368
11/30/2014	1.372
12/1/2014	1.376
12/2/2014	1.379
12/3/2014	1.383
12/4/2014	1.387
12/5/2014	1.391
12/6/2014	1.395
12/7/2014	1.399
12/8/2014	1.403
12/9/2014	1.408
12/10/2014	1.412
12/11/2014	1.417
12/12/2014	1.421
12/13/2014	1.426
12/14/2014	1.43
12/15/2014	1.435
12/16/2014	1.44
12/17/2014	1.445
12/18/2014	1.45
12/19/2014	1.455
12/20/2014	1.46
12/21/2014	1.465
12/22/2014	1.471
12/23/2014	1.476
12/24/2014	1.482
12/25/2014	1.488
12/26/2014	1.493
12/27/2014	1.499
12/28/2014	1.505
12/29/2014	1.512
12/30/2014	1.518
12/31/2014	1.524
1/1/2015	1.531
1/2/2015	1.537
1/3/2015	1.544
1/4/2015	1.551
1/5/2015	1.558
1/6/2015	1.565
1/7/2015	1.572
1/8/2015	1.58
1/9/2015	1.587
1/10/2015	1.595
1/11/2015	1.602
1/12/2015	1.61
1/13/2015	1.618
1/14/2015	1.627
1/15/2015	1.635
1/16/2015	1.644
1/17/2015	1.652
1/18/2015	1.661
1/19/2015	1.67
1/20/2015	1.679
1/21/2015	1.689
1/22/2015	1.698
1/23/2015	1.708
1/24/2015	1.718
1/25/2015	1.728
1/26/2015	1.738
1/27/2015	1.748
1/28/2015	1.759
1/29/2015	1.77
1/30/2015	1.781
1/31/2015	1.792
2/1/2015	1.803
2/2/2015	1.815
2/3/2015	1.827
2/4/2015	1.839
2/5/2015	1.851
2/6/2015	1.864
2/7/2015	1.877
2/8/2015	1.889
2/9/2015	1.903
2/10/2015	1.916
2/11/2015	1.93
2/12/2015	1.944
2/13/2015	1.958
2/14/2015	1.973
2/15/2015	1.987
2/16/2015	2.002
2/17/2015	2.018
2/18/2015	2.033
2/19/2015	2.049
2/20/2015	2.065
2/21/2015	2.082
2/22/2015	2.098
2/23/2015	2.115
2/24/2015	2.133
2/25/2015	2.151
2/26/2015	2.169
2/27/2015	2.187
2/28/2015	2.206
3/1/2015	2.225
3/2/2015	2.244
3/3/2015	2.264
3/4/2015	2.284
3/5/2015	2.304
3/6/2015	2.325
3/7/2015	2.347
3/8/2015	2.368
3/9/2015	2.39
3/10/2015	2.413
3/11/2015	2.436
3/12/2015	2.459
3/13/2015	2.483
3/14/2015	2.507
3/15/2015	2.531
3/16/2015	2.556
3/17/2015	2.582
3/18/2015	2.608
3/19/2015	2.634
3/20/2015	2.661
3/21/2015	2.689
3/22/2015	2.717
3/23/2015	2.745
3/24/2015	2.774
3/25/2015	2.804
3/26/2015	2.834
3/27/2015	2.864
3/28/2015	2.896
3/29/2015	2.927
3/30/2015	2.96
3/31/2015	2.993
4/1/2015	3.026
4/2/2015	3.061
4/3/2015	3.095
4/4/2015	3.131
4/5/2015	3.167
4/6/2015	3.204
4/7/2015	3.241
4/8/2015	3.279
4/9/2015	3.318
4/10/2015	3.358
4/11/2015	3.398
4/12/2015	3.439
4/13/2015	3.481
4/14/2015	3.524
4/15/2015	3.567
4/16/2015	3.611
4/17/2015	3.656
4/18/2015	3.702
4/19/2015	3.749
4/20/2015	3.796
4/21/2015	3.845
4/22/2015	3.894
4/23/2015	3.945
4/24/2015	3.996
4/25/2015	4.048
4/26/2015	4.101
4/27/2015	4.155
4/28/2015	4.21
4/29/2015	4.266
4/30/2015	4.323
5/1/2015	4.382
5/2/2015	4.441
5/3/2015	4.501
5/4/2015	4.563
5/5/2015	4.625
5/6/2015	4.687
5/7/2015	4.747
5/8/2015	4.806
5/9/2015	4.865
5/10/2015	4.922
5/11/2015	4.978
5/12/2015	5.033
5/13/2015	5.088
5/14/2015	5.141
5/15/2015	5.193
5/16/2015	5.244
5/17/2015	5.295
5/18/2015	5.344
5/19/2015	5.393
5/20/2015	5.441
5/21/2015	5.488
5/22/2015	5.534
5/23/2015	5.579
5/24/2015	5.623
5/25/2015	5.667
5/26/2015	5.71
5/27/2015	5.752
5/28/2015	5.793
5/29/2015	5.834
5/30/2015	5.874
5/31/2015	5.913
6/1/2015	5.951
6/2/2015	5.989
6/3/2015	6.026
6/4/2015	6.062
6/5/2015	6.098
6/6/2015	6.133
6/7/2015	6.168
6/8/2015	6.201
6/9/2015	6.235
6/10/2015	6.267
6/11/2015	6.299
6/12/2015	6.331
6/13/2015	6.362
6/14/2015	6.392
6/15/2015	6.422
6/16/2015	6.451
6/17/2015	6.48
6/18/2015	6.508
6/19/2015	6.536
6/20/2015	6.563
6/21/2015	6.59
6/22/2015	6.616
6/23/2015	6.642
6/24/2015	6.667
6/25/2015	6.692
6/26/2015	6.716
6/27/2015	6.74
6/28/2015	6.764
6/29/2015	6.787
6/30/2015	6.81
7/1/2015	6.832
7/2/2015	6.854
7/3/2015	6.875
7/4/2015	6.896
7/5/2015	6.917
7/6/2015	6.938
7/7/2015	6.958
7/8/2015	6.977
7/9/2015	6.996
7/10/2015	7.015
7/11/2015	7.034
7/12/2015	7.052
7/13/2015	7.07
7/14/2015	7.088
7/15/2015	7.105
7/16/2015	7.122
7/17/2015	7.139
7/18/2015	7.155
7/19/2015	7.171
7/20/2015	7.187
7/21/2015	7.202
7/22/2015	7.217
7/23/2015	7.232
7/24/2015	7.247
7/25/2015	7.261
7/26/2015	7.276
7/27/2015	7.29
7/28/2015	7.303
7/29/2015	7.317
7/30/2015	7.33
7/31/2015	7.343
8/1/2015	7.355
8/2/2015	7.368
8/3/2015	7.38
8/4/2015	7.392
8/5/2015	7.404
8/6/2015	7.415
8/7/2015	7.427
8/8/2015	7.438
8/9/2015	7.449
8/10/2015	7.46
8/11/2015	7.47
8/12/2015	7.481
8/13/2015	7.491
8/14/2015	7.501
8/15/2015	7.511
8/16/2015	7.52
8/17/2015	7.53
8/18/2015	7.539
8/19/2015	7.548
8/20/2015	7.557
8/21/2015	7.566
8/22/2015	7.575
8/23/2015	7.583
8/24/2015	7.591
8/25/2015	7.6
8/26/2015	7.608
8/27/2015	7.616
8/28/2015	7.623
8/29/2015	7.631
8/30/2015	7.638
8/31/2015	7.646
9/1/2015	7.653
9/2/2015	7.66
9/3/2015	7.667
9/4/2015	7.674
9/5/2015	7.681
9/6/2015	7.687
9/7/2015	7.694
9/8/2015	7.7
9/9/2015	7.706
9/10/2015	7.712
9/11/2015	7.718
9/12/2015	7.724
9/13/2015	7.73
9/14/2015	7.736
9/15/2015	7.741
9/16/2015	7.747
9/17/2015	7.752
9/18/2015	7.757
9/19/2015	7.763
9/20/2015	7.768
9/21/2015	7.773
9/22/2015	7.778
9/23/2015	7.783
9/24/2015	7.787
9/25/2015	7.792
9/26/2015	7.796
9/27/2015	7.801
9/28/2015	7.805
9/29/2015	7.81
9/30/2015	7.814
10/1/2015	7.818
10/2/2015	7.822
10/3/2015	7.826
10/4/2015	7.83
10/5/2015	7.834
10/6/2015	7.838
10/7/2015	7.842
10/8/2015	7.845
10/9/2015	7.849
10/10/2015	7.852
10/11/2015	7.856
10/12/2015	7.859
10/13/2015	7.863
10/14/2015	7.866
10/15/2015	7.869
10/16/2015	7.872
10/17/2015	7.876
10/18/2015	7.879
10/19/2015	7.882
10/20/2015	7.885
10/21/2015	7.887
10/22/2015	7.89
10/23/2015	7.893
10/24/2015	7.896
10/25/2015	7.899
10/26/2015	7.901
10/27/2015	7.904
10/28/2015	7.906
10/29/2015	7.909
10/30/2015	7.911
10/31/2015	7.914
11/1/2015	7.916
11/2/2015	7.918
11/3/2015	7.921
11/4/2015	7.923
11/5/2015	7.925
11/6/2015	7.927
11/7/2015	7.929
11/8/2015	7.932
11/9/2015	7.934
11/10/2015	7.936
11/11/2015	7.938
11/12/2015	7.94
11/13/2015	7.941
11/14/2015	7.943
11/15/2015	7.945
11/16/2015	7.947
11/17/2015	7.949
11/18/2015	7.95
11/19/2015	7.952
11/20/2015	7.954
11/21/2015	7.955
11/22/2015	7.957
11/23/2015	7.959
11/24/2015	7.96
11/25/2015	7.962
11/26/2015	7.963
11/27/2015	7.965
11/28/2015	7.966
11/29/2015	7.968
11/30/2015	7.969
12/1/2015	7.97
12/2/2015	7.972
12/3/2015	7.973
12/4/2015	7.974
12/5/2015	7.976
12/6/2015	7.977
12/7/2015	7.978
12/8/2015	7.979
12/9/2015	7.981
12/10/2015	7.982
12/11/2015	7.983
12/12/2015	7.984
12/13/2015	7.985
12/14/2015	7.986
12/15/2015	7.987
12/16/2015	7.988
12/17/2015	7.989
12/18/2015	7.99
12/19/2015	7.991
12/20/2015	7.992
12/21/2015	7.993
12/22/2015	7.994
12/23/2015	7.995
12/24/2015	7.996
12/25/2015	7.997
12/26/2015	7.998
12/27/2015	7.999
12/28/2015	7.999
12/29/2015	8
12/30/2015	8.001
12/31/2015	8.002
1/1/2016	8.003
1/2/2016	8.003
1/3/2016	8.004
1/4/2016	8.005
1/5/2016	8.006
1/6/2016	8.006
1/7/2016	8.007
1/8/2016	8.008
1/9/2016	8.008
1/10/2016	8.009
1/11/2016	8.01
1/12/2016	8.01
1/13/2016	8.011
1/14/2016	8.011
1/15/2016	8.012
1/16/2016	8.013
1/17/2016	8.013
1/18/2016	8.014
1/19/2016	8.014
1/20/2016	8.015
1/21/2016	8.015
1/22/2016	8.016
1/23/2016	8.016
1/24/2016	8.017
1/25/2016	8.017
1/26/2016	8.018
1/27/2016	8.018
1/28/2016	8.019
1/29/2016	8.019
1/30/2016	8.02
1/31/2016	8.02
2/1/2016	8.021
2/2/2016	8.021
2/3/2016	8.022
2/4/2016	8.022
2/5/2016	8.022
2/6/2016	8.023
2/7/2016	8.023
2/8/2016	8.024
2/9/2016	8.024
2/10/2016	8.024
2/11/2016	8.025
2/12/2016	8.025
2/13/2016	8.025
2/14/2016	8.026
2/15/2016	8.026
2/16/2016	8.026
2/17/2016	8.027
2/18/2016	8.027
2/19/2016	8.027
2/20/2016	8.028
2/21/2016	8.028
2/22/2016	8.028
2/23/2016	8.029
2/24/2016	8.029
2/25/2016	8.029
2/26/2016	8.029
2/27/2016	8.03
2/28/2016	8.03
2/29/2016	8.03
3/1/2016	8.03
3/2/2016	8.031
3/3/2016	8.031
3/4/2016	8.031
3/5/2016	8.031
3/6/2016	8.032
3/7/2016	8.032
3/8/2016	8.032
3/9/2016	8.032
3/10/2016	8.032
3/11/2016	8.033
3/12/2016	8.033
3/13/2016	8.033
3/14/2016	8.033
3/15/2016	8.033
3/16/2016	8.034
3/17/2016	8.034
3/18/2016	8.034
3/19/2016	8.034
3/20/2016	8.034
3/21/2016	8.034
3/22/2016	8.035
3/23/2016	8.035
3/24/2016	8.035
3/25/2016	8.035
3/26/2016	8.035
3/27/2016	8.035
3/28/2016	8.036
3/29/2016	8.036
3/30/2016	8.036
3/31/2016	8.036
4/1/2016	8.036
4/2/2016	8.036
4/3/2016	8.036
4/4/2016	8.036
4/5/2016	8.037
4/6/2016	8.037
4/7/2016	8.037
4/8/2016	8.037
4/9/2016	8.037
4/10/2016	8.037
4/11/2016	8.037
4/12/2016	8.037
4/13/2016	8.037
4/14/2016	8.038
4/15/2016	8.038
4/16/2016	8.038
4/17/2016	8.038
4/18/2016	8.038
4/19/2016	8.038
4/20/2016	8.038
4/21/2016	8.038
4/22/2016	8.038
4/23/2016	8.038
4/24/2016	8.038
4/25/2016	8.038
4/26/2016	8.038
4/27/2016	8.039
4/28/2016	8.039
4/29/2016	8.039
4/30/2016	8.039
5/1/2016	8.039
5/2/2016	8.039
5/3/2016	8.039
5/4/2016	8.039
5/5/2016	8.039
5/6/2016	8.039
5/7/2016	8.039
5/8/2016	8.039
5/9/2016	8.039
5/10/2016	8.039
5/11/2016	8.039
5/12/2016	8.039
5/13/2016	8.039
5/14/2016	8.039
5/15/2016	8.039
5/16/2016	8.039
5/17/2016	8.039
5/18/2016	8.039
5/19/2016	8.039
5/20/2016	8.039
5/21/2016	8.039
5/22/2016	8.039
5/23/2016	8.039
5/24/2016	8.039
5/25/2016	8.039
5/26/2016	8.039
5/27/2016	8.039
5/28/2016	8.039
5/29/2016	8.039
5/30/2016	8.039
5/31/2016	8.039
6/1/2016	8.039
6/2/2016	8.039
6/3/2016	8.039
6/4/2016	8.039
6/5/2016	8.039
6/6/2016	8.039
6/7/2016	8.039
6/8/2016	8.039
6/9/2016	8.039
6/10/2016	8.039
6/11/2016	8.039
6/12/2016	8.039
6/13/2016	8.039
6/14/2016	8.039
6/15/2016	8.039
6/16/2016	8.039
6/17/2016	8.039
6/18/2016	8.039
6/19/2016	8.039
6/20/2016	8.039
6/21/2016	8.039
6/22/2016	8.039
6/23/2016	8.039
6/24/2016	8.039
6/25/2016	8.039
6/26/2016	8.039
6/27/2016	8.039
6/28/2016	8.039
6/29/2016	8.038
6/30/2016	8.038
7/1/2016	8.038
7/2/2016	8.038
7/3/2016	8.038
7/4/2016	8.038
7/5/2016	8.038
7/6/2016	8.038
7/7/2016	8.038
7/8/2016	8.038
7/9/2016	8.038
7/10/2016	8.038
7/11/2016	8.038
7/12/2016	8.037
7/13/2016	8.037
7/14/2016	8.037
7/15/2016	8.037
7/16/2016	8.037
7/17/2016	8.037
7/18/2016	8.037
7/19/2016	8.037
7/20/2016	8.037
7/21/2016	8.036
7/22/2016	8.036
7/23/2016	8.036
7/24/2016	8.036
7/25/2016	8.036
7/26/2016	8.036
7/27/2016	8.036
7/28/2016	8.036
7/29/2016	8.035
7/30/2016	8.035
7/31/2016	8.035
8/1/2016	8.035
8/2/2016	8.035
8/3/2016	8.035
8/4/2016	8.034
8/5/2016	8.034
8/6/2016	8.034
8/7/2016	8.034
8/8/2016	8.034
8/9/2016	8.034
8/10/2016	8.033
8/11/2016	8.033
8/12/2016	8.033
8/13/2016	8.033
8/14/2016	8.033
8/15/2016	8.032
8/16/2016	8.032
8/17/2016	8.032
8/18/2016	8.032
8/19/2016	8.032
8/20/2016	8.031
8/21/2016	8.031
8/22/2016	8.031
8/23/2016	8.031
8/24/2016	8.03
8/25/2016	8.03
8/26/2016	8.03
8/27/2016	8.03
8/28/2016	8.029
8/29/2016	8.029
8/30/2016	8.029
8/31/2016	8.029
9/1/2016	8.028
9/2/2016	8.028
9/3/2016	8.028
9/4/2016	8.027
9/5/2016	8.027
9/6/2016	8.027
9/7/2016	8.026
9/8/2016	8.026
9/9/2016	8.026
9/10/2016	8.025
9/11/2016	8.025
9/12/2016	8.025
9/13/2016	8.024
9/14/2016	8.024
9/15/2016	8.024
9/16/2016	8.023
9/17/2016	8.023
9/18/2016	8.022
9/19/2016	8.022
9/20/2016	8.022
9/21/2016	8.021
9/22/2016	8.021
9/23/2016	8.02
9/24/2016	8.02
9/25/2016	8.019
9/26/2016	8.019
9/27/2016	8.018
9/28/2016	8.018
9/29/2016	8.017
9/30/2016	8.017
10/1/2016	8.016
10/2/2016	8.016
10/3/2016	8.015
10/4/2016	8.015
10/5/2016	8.014
10/6/2016	8.014
10/7/2016	8.013
10/8/2016	8.013
10/9/2016	8.012
10/10/2016	8.011
10/11/2016	8.011
10/12/2016	8.01
10/13/2016	8.01
10/14/2016	8.009
10/15/2016	8.008
10/16/2016	8.008
10/17/2016	8.007
10/18/2016	8.006
10/19/2016	8.006
10/20/2016	8.005
10/21/2016	8.004
10/22/2016	8.003
10/23/2016	8.003
10/24/2016	8.002
10/25/2016	8.001
10/26/2016	8
10/27/2016	7.999
10/28/2016	7.999
10/29/2016	7.998
10/30/2016	7.997
10/31/2016	7.996
11/1/2016	7.995
11/2/2016	7.994
11/3/2016	7.993
11/4/2016	7.992
11/5/2016	7.991
11/6/2016	7.99
11/7/2016	7.989
11/8/2016	7.988
11/9/2016	7.987
11/10/2016	7.986
11/11/2016	7.985
11/12/2016	7.984
11/13/2016	7.983
11/14/2016	7.982
11/15/2016	7.981
11/16/2016	7.979
11/17/2016	7.978
11/18/2016	7.977
11/19/2016	7.976
11/20/2016	7.974
11/21/2016	7.973
11/22/2016	7.972
11/23/2016	7.97
11/24/2016	7.969
11/25/2016	7.968
11/26/2016	7.966
11/27/2016	7.965
11/28/2016	7.963
11/29/2016	7.962
11/30/2016	7.96
12/1/2016	7.959
12/2/2016	7.957
12/3/2016	7.955
12/4/2016	7.954
12/5/2016	7.952
12/6/2016	7.95
12/7/2016	7.949
12/8/2016	7.947
12/9/2016	7.945
12/10/2016	7.943
12/11/2016	7.941
12/12/2016	7.94
12/13/2016	7.938
12/14/2016	7.936
12/15/2016	7.934
12/16/2016	7.932
12/17/2016	7.929
12/18/2016	7.927
12/19/2016	7.925
12/20/2016	7.923
12/21/2016	7.921
12/22/2016	7.918
12/23/2016	7.916
12/24/2016	7.914
12/25/2016	7.911
12/26/2016	7.909
12/27/2016	7.906
12/28/2016	7.904
12/29/2016	7.901
12/30/2016	7.899
12/31/2016	7.896
1/1/2017	7.893
1/2/2017	7.89
1/3/2017	7.887
1/4/2017	7.885
1/5/2017	7.882
1/6/2017	7.879
1/7/2017	7.876
1/8/2017	7.872
1/9/2017	7.869
1/10/2017	7.866
1/11/2017	7.863
1/12/2017	7.859
1/13/2017	7.856
1/14/2017	7.852
1/15/2017	7.849
1/16/2017	7.845
1/17/2017	7.842
1/18/2017	7.838
1/19/2017	7.834
1/20/2017	7.83
1/21/2017	7.826
1/22/2017	7.822
1/23/2017	7.818
1/24/2017	7.814
1/25/2017	7.81
1/26/2017	7.805
1/27/2017	7.801
1/28/2017	7.796
1/29/2017	7.792
1/30/2017	7.787
1/31/2017	7.782
2/1/2017	7.778
2/2/2017	7.773
2/3/2017	7.768
2/4/2017	7.763
2/5/2017	7.757
2/6/2017	7.752
2/7/2017	7.747
2/8/2017	7.741
2/9/2017	7.736
2/10/2017	7.73
2/11/2017	7.724
2/12/2017	7.718
2/13/2017	7.712
2/14/2017	7.706
2/15/2017	7.7
2/16/2017	7.694
2/17/2017	7.687
2/18/2017	7.68
2/19/2017	7.674
2/20/2017	7.667
2/21/2017	7.66
2/22/2017	7.653
2/23/2017	7.646
2/24/2017	7.638
2/25/2017	7.631
2/26/2017	7.623
2/27/2017	7.615
2/28/2017	7.608
3/1/2017	7.6
3/2/2017	7.591
3/3/2017	7.583
3/4/2017	7.574
3/5/2017	7.566
3/6/2017	7.557
3/7/2017	7.548
3/8/2017	7.539
3/9/2017	7.53
3/10/2017	7.52
3/11/2017	7.51
3/12/2017	7.501
3/13/2017	7.491
3/14/2017	7.48
3/15/2017	7.47
3/16/2017	7.459
3/17/2017	7.449
3/18/2017	7.438
3/19/2017	7.427
3/20/2017	7.415
3/21/2017	7.404
3/22/2017	7.392
3/23/2017	7.38
3/24/2017	7.368
3/25/2017	7.355
3/26/2017	7.342
3/27/2017	7.33
3/28/2017	7.316
3/29/2017	7.303
3/30/2017	7.289
3/31/2017	7.275
4/1/2017	7.261
4/2/2017	7.247
4/3/2017	7.232
4/4/2017	7.217
4/5/2017	7.202
4/6/2017	7.187
4/7/2017	7.171
4/8/2017	7.155
4/9/2017	7.138
4/10/2017	7.122
4/11/2017	7.105
4/12/2017	7.087
4/13/2017	7.07
4/14/2017	7.052
4/15/2017	7.034
4/16/2017	7.015
4/17/2017	6.996
4/18/2017	6.977
4/19/2017	6.957
4/20/2017	6.937
4/21/2017	6.917
4/22/2017	6.896
4/23/2017	6.875
4/24/2017	6.854
4/25/2017	6.832
4/26/2017	6.809
4/27/2017	6.787
4/28/2017	6.764
4/29/2017	6.74
4/30/2017	6.716
5/1/2017	6.692
5/2/2017	6.667
5/3/2017	6.641
5/4/2017	6.616
5/5/2017	6.589
5/6/2017	6.563
5/7/2017	6.535
5/8/2017	6.508
5/9/2017	6.481
5/10/2017	6.454
5/11/2017	6.428
5/12/2017	6.402
5/13/2017	6.377
5/14/2017	6.352
5/15/2017	6.327
5/16/2017	6.303
5/17/2017	6.28
5/18/2017	6.257
5/19/2017	6.234
5/20/2017	6.212
5/21/2017	6.19
5/22/2017	6.169
5/23/2017	6.148
5/24/2017	6.127
5/25/2017	6.107
5/26/2017	6.087
5/27/2017	6.067
5/28/2017	6.048
5/29/2017	6.029
5/30/2017	6.01
5/31/2017	5.992
6/1/2017	5.974
6/2/2017	5.957
6/3/2017	5.94
6/4/2017	5.923
6/5/2017	5.906
6/6/2017	5.89
6/7/2017	5.874
6/8/2017	5.858
6/9/2017	5.842
6/10/2017	5.827
6/11/2017	5.812
6/12/2017	5.798
6/13/2017	5.783
6/14/2017	5.769
6/15/2017	5.756
6/16/2017	5.742
6/17/2017	5.729
6/18/2017	5.715
6/19/2017	5.703
6/20/2017	5.69
6/21/2017	5.678
6/22/2017	5.665
6/23/2017	5.653
6/24/2017	5.642
6/25/2017	5.63
6/26/2017	5.619
6/27/2017	5.608
6/28/2017	5.597
6/29/2017	5.586
6/30/2017	5.576
7/1/2017	5.565
7/2/2017	5.555
7/3/2017	5.545
7/4/2017	5.535
7/5/2017	5.526
7/6/2017	5.516
7/7/2017	5.507
7/8/2017	5.498
7/9/2017	5.489
7/10/2017	5.48
7/11/2017	5.472
7/12/2017	5.463
7/13/2017	5.455
7/14/2017	5.447
7/15/2017	5.439
7/16/2017	5.431
7/17/2017	5.423
7/18/2017	5.416
7/19/2017	5.408
7/20/2017	5.401
7/21/2017	5.394
7/22/2017	5.387
7/23/2017	5.38
7/24/2017	5.373
7/25/2017	5.366
7/26/2017	5.36
7/27/2017	5.353
7/28/2017	5.347
7/29/2017	5.341
7/30/2017	5.335
7/31/2017	5.329
8/1/2017	5.323
8/2/2017	5.317
8/3/2017	5.311
8/4/2017	5.306
8/5/2017	5.3
8/6/2017	5.295
8/7/2017	5.29
8/8/2017	5.285
8/9/2017	5.279
8/10/2017	5.275
8/11/2017	5.27
8/12/2017	5.265
8/13/2017	5.26
8/14/2017	5.255
8/15/2017	5.251
8/16/2017	5.246
8/17/2017	5.242
8/18/2017	5.238
8/19/2017	5.234
8/20/2017	5.229
8/21/2017	5.225
8/22/2017	5.221
8/23/2017	5.217
8/24/2017	5.214
8/25/2017	5.21
8/26/2017	5.206
8/27/2017	5.202
8/28/2017	5.199
8/29/2017	5.195
8/30/2017	5.192
8/31/2017	5.188
9/1/2017	5.185
9/2/2017	5.182
9/3/2017	5.179
9/4/2017	5.175
9/5/2017	5.172
9/6/2017	5.169
9/7/2017	5.166
9/8/2017	5.163
9/9/2017	5.16
9/10/2017	5.158
9/11/2017	5.155
9/12/2017	5.152
9/13/2017	5.149
9/14/2017	5.147
9/15/2017	5.144
9/16/2017	5.142
9/17/2017	5.139
9/18/2017	5.137
9/19/2017	5.134
9/20/2017	5.132
9/21/2017	5.13
9/22/2017	5.127
9/23/2017	5.125
9/24/2017	5.123
9/25/2017	5.121
9/26/2017	5.119
9/27/2017	5.117
9/28/2017	5.115
9/29/2017	5.113
9/30/2017	5.111
10/1/2017	5.109
10/2/2017	5.107
10/3/2017	5.105
10/4/2017	5.103
10/5/2017	5.101
10/6/2017	5.1
10/7/2017	5.098
10/8/2017	5.096
10/9/2017	5.095
10/10/2017	5.093
10/11/2017	5.091
10/12/2017	5.09
10/13/2017	5.088
10/14/2017	5.087
10/15/2017	5.085
10/16/2017	5.084
10/17/2017	5.082
10/18/2017	5.081
10/19/2017	5.079
10/20/2017	5.078
10/21/2017	5.077
10/22/2017	5.075
10/23/2017	5.074
10/24/2017	5.073
10/25/2017	5.072
10/26/2017	5.07
10/27/2017	5.069
10/28/2017	5.068
10/29/2017	5.067
10/30/2017	5.066
10/31/2017	5.065
11/1/2017	5.063
11/2/2017	5.062
11/3/2017	5.061
11/4/2017	5.06
11/5/2017	5.059
11/6/2017	5.058
11/7/2017	5.057
11/8/2017	5.056
11/9/2017	5.055
11/10/2017	5.054
11/11/2017	5.054
11/12/2017	5.053
11/13/2017	5.052
11/14/2017	5.051
11/15/2017	5.05
11/16/2017	5.049
11/17/2017	5.048
11/18/2017	5.048
11/19/2017	5.047
11/20/2017	5.046
11/21/2017	5.045
11/22/2017	5.045
11/23/2017	5.044
11/24/2017	5.043
11/25/2017	5.042
11/26/2017	5.042
11/27/2017	5.041
11/28/2017	5.04
11/29/2017	5.04
11/30/2017	5.039
12/1/2017	5.038
12/2/2017	5.038
12/3/2017	5.037
12/4/2017	5.037
12/5/2017	5.036
12/6/2017	5.035
12/7/2017	5.035
12/8/2017	5.034
12/9/2017	5.034
12/10/2017	5.033
12/11/2017	5.033
12/12/2017	5.032
12/13/2017	5.032
12/14/2017	5.031
12/15/2017	5.031
12/16/2017	5.03
12/17/2017	5.03
12/18/2017	5.029
12/19/2017	5.029
12/20/2017	5.028
12/21/2017	5.028
12/22/2017	5.027
12/23/2017	5.027
12/24/2017	5.027
12/25/2017	5.026
12/26/2017	5.026
12/27/2017	5.025
12/28/2017	5.025
12/29/2017	5.025
12/30/2017	5.024
12/31/2017	5.024
1/1/2018	5.023
1/2/2018	5.023
1/3/2018	5.023
1/4/2018	5.022
1/5/2018	5.022
1/6/2018	5.022
1/7/2018	5.021
1/8/2018	5.021
1/9/2018	5.021
1/10/2018	5.021
1/11/2018	5.02
1/12/2018	5.02
1/13/2018	5.02
1/14/2018	5.019
1/15/2018	5.019
1/16/2018	5.019
1/17/2018	5.019
1/18/2018	5.018
1/19/2018	5.018
1/20/2018	5.018
1/21/2018	5.018
1/22/2018	5.017
1/23/2018	5.017
1/24/2018	5.017
1/25/2018	5.017
1/26/2018	5.016
1/27/2018	5.016
1/28/2018	5.016
1/29/2018	5.016
1/30/2018	5.015
1/31/2018	5.015
2/1/2018	5.015
2/2/2018	5.015
2/3/2018	5.015
2/4/2018	5.014
2/5/2018	5.014
2/6/2018	5.014
2/7/2018	5.014
2/8/2018	5.014
2/9/2018	5.014
2/10/2018	5.013
2/11/2018	5.013
2/12/2018	5.013
2/13/2018	5.013
2/14/2018	5.013
2/15/2018	5.013
2/16/2018	5.012
2/17/2018	5.012
2/18/2018	5.012
2/19/2018	5.012
2/20/2018	5.012
2/21/2018	5.012
2/22/2018	5.011
2/23/2018	5.011
2/24/2018	5.011
2/25/2018	5.011
2/26/2018	5.011
2/27/2018	5.011
2/28/2018	5.011
3/1/2018	5.011
3/2/2018	5.01
3/3/2018	5.01
3/4/2018	5.01
3/5/2018	5.01
3/6/2018	5.01
3/7/2018	5.01
3/8/2018	5.01
3/9/2018	5.01
3/10/2018	5.01
3/11/2018	5.009
3/12/2018	5.009
3/13/2018	5.009
3/14/2018	5.009
3/15/2018	5.009
3/16/2018	5.009
3/17/2018	5.009
3/18/2018	5.009
3/19/2018	5.009
3/20/2018	5.009
3/21/2018	5.009
3/22/2018	5.008
3/23/2018	5.008
3/24/2018	5.008
3/25/2018	5.008
3/26/2018	5.008
3/27/2018	5.008
3/28/2018	5.008
3/29/2018	5.008
3/30/2018	5.008
3/31/2018	5.008
4/1/2018	5.008
4/2/2018	5.008
4/3/2018	5.008
4/4/2018	5.007
4/5/2018	5.007
4/6/2018	5.007
4/7/2018	5.007
4/8/2018	5.007
4/9/2018	5.007
4/10/2018	5.007
4/11/2018	5.007
4/12/2018	5.007
4/13/2018	5.007
4/14/2018	5.007
4/15/2018	5.007
4/16/2018	5.007
4/17/2018	5.007
4/18/2018	5.007
4/19/2018	5.007
4/20/2018	5.007
4/21/2018	5.007
4/22/2018	5.006
4/23/2018	5.006
4/24/2018	5.006
4/25/2018	5.006
4/26/2018	5.006
4/27/2018	5.006
4/28/2018	5.006
4/29/2018	5.006
4/30/2018	5.006
5/1/2018	5.006
5/2/2018	5.006
5/3/2018	5.006
5/4/2018	5.006
5/5/2018	5.006
5/6/2018	5.006
5/7/2018	5.006
5/8/2018	5.006
5/9/2018	5.006
5/10/2018	5.006
5/11/2018	5.006
5/12/2018	5.006
5/13/2018	5.006
5/14/2018	5.006
5/15/2018	5.006
5/16/2018	5.006
5/17/2018	5.006
5/18/2018	5.006
5/19/2018	5.005
5/20/2018	5.005
5/21/2018	5.005
5/22/2018	5.005
5/23/2018	5.005
5/24/2018	5.005
5/25/2018	5.005
5/26/2018	5.005
5/27/2018	5.005
5/28/2018	5.005
5/29/2018	5.005
5/30/2018	5.005
5/31/2018	5.005
6/1/2018	5.005
6/2/2018	5.005
6/3/2018	5.005
6/4/2018	5.005
6/5/2018	5.005
6/6/2018	5.005
6/7/2018	5.005
6/8/2018	5.005
6/9/2018	5.005
6/10/2018	5.005
6/11/2018	5.005
6/12/2018	5.005
6/13/2018	5.005
6/14/2018	5.005
6/15/2018	5.005
6/16/2018	5.005
6/17/2018	5.005
6/18/2018	5.005
6/19/2018	5.005
6/20/2018	5.005
6/21/2018	5.005
6/22/2018	5.005
6/23/2018	5.005
6/24/2018	5.005
6/25/2018	5.005
6/26/2018	5.005
6/27/2018	5.005
6/28/2018	5.005
6/29/2018	5.005
6/30/2018	5.005
7/1/2018	5.005
7/2/2018	5.005
7/3/2018	5.005
7/4/2018	5.005
7/5/2018	5.005
7/6/2018	5.005
7/7/2018	5.005
7/8/2018	5.005
7/9/2018	5.005
7/10/2018	5.005
7/11/2018	5.005
7/12/2018	5.004
7/13/2018	5.004
7/14/2018	5.004
7/15/2018	5.004
7/16/2018	5.004
7/17/2018	5.004
7/18/2018	5.004
7/19/2018	5.004
7/20/2018	5.004
7/21/2018	5.004
7/22/2018	5.004
7/23/2018	5.004
7/24/2018	5.004
7/25/2018	5.004
7/26/2018	5.004
7/27/2018	5.004
7/28/2018	5.004
7/29/2018	5.004
7/30/2018	5.004
7/31/2018	5.004
8/1/2018	5.004
8/2/2018	5.004
8/3/2018	5.004
8/4/2018	5.004
8/5/2018	5.004
8/6/2018	5.004
8/7/2018	5.004
8/8/2018	5.004
8/9/2018	5.004
8/10/2018	5.004
8/11/2018	5.004
8/12/2018	5.004
8/13/2018	5.004
8/14/2018	5.004
8/15/2018	5.004
8/16/2018	5.004
8/17/2018	5.004
8/18/2018	5.004
8/19/2018	5.004
8/20/2018	5.004
8/21/2018	5.004
8/22/2018	5.004
8/23/2018	5.004
8/24/2018	5.004
8/25/2018	5.004
8/26/2018	5.004
8/27/2018	5.004
8/28/2018	5.004
8/29/2018	5.004
8/30/2018	5.004
8/31/2018	5.004
9/1/2018	5.004
9/2/2018	5.004
9/3/2018	5.004
9/4/2018	5.004
9/5/2018	5.004
9/6/2018	5.004
9/7/2018	5.004
9/8/2018	5.004
9/9/2018	5.004
9/10/2018	5.004
9/11/2018	5.004
9/12/2018	5.004
9/13/2018	5.004
9/14/2018	5.004
9/15/2018	5.004
9/16/2018	5.004
9/17/2018	5.004
9/18/2018	5.004
9/19/2018	5.004
9/20/2018	5.004
9/21/2018	5.004
9/22/2018	5.004
9/23/2018	5.004
9/24/2018	5.004
9/25/2018	5.004
9/26/2018	5.004
9/27/2018	5.004
9/28/2018	5.004
9/29/2018	5.004
9/30/2018	5.004
10/1/2018	5.004
10/2/2018	5.004
10/3/2018	5.004
10/4/2018	5.004
10/5/2018	5.004
10/6/2018	5.004
10/7/2018	5.004
10/8/2018	5.004
10/9/2018	5.004
10/10/2018	5.004
10/11/2018	5.004
10/12/2018	5.004
10/13/2018	5.004
10/14/2018	5.004
10/15/2018	5.004
10/16/2018	5.004
10/17/2018	5.004
10/18/2018	5.004
10/19/2018	5.004
10/20/2018	5.004
10/21/2018	5.004
10/22/2018	5.004
10/23/2018	5.004
10/24/2018	5.004
10/25/2018	5.004
10/26/2018	5.004
10/27/2018	5.004
10/28/2018	5.004
10/29/2018	5.004
10/30/2018	5.004
10/31/2018	5.004
11/1/2018	5.004
11/2/2018	5.004
11/3/2018	5.004
11/4/2018	5.004
11/5/2018	5.004
11/6/2018	5.004
11/7/2018	5.004
11/8/2018	5.004
11/9/2018	5.004
11/10/2018	5.004
11/11/2018	5.004
11/12/2018	5.004
11/13/2018	5.004
11/14/2018	5.004
11/15/2018	5.004
11/16/2018	5.004
11/17/2018	5.004
11/18/2018	5.004
11/19/2018	5.004
11/20/2018	5.004
11/21/2018	5.004
11/22/2018	5.004
11/23/2018	5.004
11/24/2018	5.004
11/25/2018	5.004
11/26/2018	5.004
11/27/2018	5.004
11/28/2018	5.004
11/29/2018	5.004
11/30/2018	5.004
12/1/2018	5.004
12/2/2018	5.004
12/3/2018	5.004
12/4/2018	5.004
12/5/2018	5.004
12/6/2018	5.004
12/7/2018	5.004
12/8/2018	5.004
12/9/2018	5.004
12/10/2018	5.004
12/11/2018	5.004
12/12/2018	5.004
12/13/2018	5.004
12/14/2018	5.004
12/15/2018	5.004
12/16/2018	5.004
12/17/2018	5.004
12/18/2018	5.004
12/19/2018	5.004
12/20/2018	5.004
12/21/2018	5.004
12/22/2018	5.004
12/23/2018	5.004
12/24/2018	5.004
12/25/2018	5.004
12/26/2018	5.004
12/27/2018	5.004
12/28/2018	5.004
12/29/2018	5.004
12/30/2018	5.004
12/31/2018	5.004
1/1/2019	5.004
1/2/2019	5.004
1/3/2019	5.004
1/4/2019	5.004
1/5/2019	5.004
1/6/2019	5.004
1/7/2019	5.004
1/8/2019	5.004
1/9/2019	5.004
1/10/2019	5.004
1/11/2019	5.004
1/12/2019	5.004
1/13/2019	5.004
1/14/2019	5.004
1/15/2019	5.004
1/16/2019	5.004
1/17/2019	5.004
1/18/2019	5.004
1/19/2019	5.004
1/20/2019	5.004
1/21/2019	5.004
1/22/2019	5.004
1/23/2019	5.004
1/24/2019	5.004
1/25/2019	5.004
1/26/2019	5.004
1/27/2019	5.004
1/28/2019	5.004
1/29/2019	5.004
1/30/2019	5.004
1/31/2019	5.004
2/1/2019	5.004
2/2/2019	5.004
2/3/2019	5.004
2/4/2019	5.004
2/5/2019	5.004
2/6/2019	5.004
2/7/2019	5.004
2/8/2019	5.004
2/9/2019	5.004
2/10/2019	5.004
2/11/2019	5.004
2/12/2019	5.004
2/13/2019	5.004
2/14/2019	5.004
2/15/2019	5.004
2/16/2019	5.004
2/17/2019	5.004
2/18/2019	5.004
2/19/2019	5.004
2/20/2019	5.004
2/21/2019	5.004
2/22/2019	5.004
2/23/2019	5.004
2/24/2019	5.004
2/25/2019	5.004
2/26/2019	5.004
2/27/2019	5.004
2/28/2019	5.004
3/1/2019	5.004
3/2/2019	5.004
3/3/2019	5.004
3/4/2019	5.004
3/5/2019	5.004
3/6/2019	5.004
3/7/2019	5.004
3/8/2019	5.004
3/9/2019	5.004
3/10/2019	5.004
3/11/2019	5.004
3/12/2019	5.004
3/13/2019	5.004
3/14/2019	5.004
3/15/2019	5.004
3/16/2019	5.004
3/17/2019	5.004
3/18/2019	5.004
3/19/2019	5.004
3/20/2019	5.004
3/21/2019	5.004
3/22/2019	5.004
3/23/2019	5.004
3/24/2019	5.004
3/25/2019	5.004
3/26/2019	5.004
3/27/2019	5.004
3/28/2019	5.004
3/29/2019	5.004
3/30/2019	5.004
3/31/2019	5.004
4/1/2019	5.004
4/2/2019	5.004
4/3/2019	5.004
4/4/2019	5.004
4/5/2019	5.004
4/6/2019	5.004
4/7/2019	5.004
4/8/2019	5.004
4/9/2019	5.004
4/10/2019	5.004
4/11/2019	5.004
4/12/2019	5.004
4/13/2019	5.004
4/14/2019	5.004
4/15/2019	5.004
4/16/2019	5.004
4/17/2019	5.004
4/18/2019	5.004
4/19/2019	5.004
4/20/2019	5.004
4/21/2019	5.004
4/22/2019	5.004
4/23/2019	5.004
4/24/2019	5.004
4/25/2019	5.004
4/26/2019	5.004
4/27/2019	5.004
4/28/2019	5.004
4/29/2019	5.004
4/30/2019	5.004
5/1/2019	5.004
5/2/2019	5.004
5/3/2019	5.004
5/4/2019	5.004
5/5/2019	5.004
5/6/2019	5.004
5/7/2019	5.004
5/8/2019	5.004
5/9/2019	5.004
5/10/2019	5.004
5/11/2019	5.004
5/12/2019	5.004
5/13/2019	5.004
5/14/2019	5.004
5/15/2019	5.004
5/16/2019	5.004
5/17/2019	5.004
5/18/2019	5.004
5/19/2019	5.004
5/20/2019	5.004
5/21/2019	5.004
5/22/2019	5.004
5/23/2019	5.004
5/24/2019	5.004
5/25/2019	5.004
5/26/2019	5.004
5/27/2019	5.004
5/28/2019	5.004
5/29/2019	5.004
5/30/2019	5.004
5/31/2019	5.004
6/1/2019	5.004
6/2/2019	5.004
6/3/2019	5.004
6/4/2019	5.004
6/5/2019	5.004
6/6/2019	5.004
6/7/2019	5.004
6/8/2019	5.004
6/9/2019	5.004
6/10/2019	5.004
6/11/2019	5.004
6/12/2019	5.004
6/13/2019	5.004
6/14/2019	5.004
6/15/2019	5.004
6/16/2019	5.004
6/17/2019	5.004
6/18/2019	5.004
6/19/2019	5.004
6/20/2019	5.004
6/21/2019	5.004
6/22/2019	5.004
6/23/2019	5.004
6/24/2019	5.004
6/25/2019	5.004
6/26/2019	5.004
6/27/2019	5.004
6/28/2019	5.004
6/29/2019	5.004
6/30/2019	5.004
7/1/2019	5.004
7/2/2019	5.004
7/3/2019	5.004
7/4/2019	5.004
7/5/2019	5.004
7/6/2019	5.004
7/7/2019	5.004
7/8/2019	5.004
7/9/2019	5.004
7/10/2019	5.004
7/11/2019	5.004
7/12/2019	5.004
7/13/2019	5.004
7/14/2019	5.004
7/15/2019	5.004
7/16/2019	5.004
7/17/2019	5.004
7/18/2019	5.004
7/19/2019	5.004
7/20/2019	5.004
7/21/2019	5.004
7/22/2019	5.004
7/23/2019	5.004
7/24/2019	5.004
7/25/2019	5.004
7/26/2019	5.004
7/27/2019	5.004
7/28/2019	5.004
7/29/2019	5.004
7/30/2019	5.004
7/31/2019	5.004
8/1/2019	5.004
8/2/2019	5.004
8/3/2019	5.004
8/4/2019	5.004
8/5/2019	5.004
8/6/2019	5.004
8/7/2019	5.004
8/8/2019	5.004
8/9/2019	5.004
8/10/2019	5.004
8/11/2019	5.004
8/12/2019	5.004
8/13/2019	5.004
8/14/2019	5.004
8/15/2019	5.004
8/16/2019	5.004
8/17/2019	5.004
8/18/2019	5.004
8/19/2019	5.004
8/20/2019	5.004
8/21/2019	5.004
8/22/2019	5.004
8/23/2019	5.004
8/24/2019	5.004
8/25/2019	5.004
8/26/2019	5.004
8/27/2019	5.004
8/28/2019	5.004
8/29/2019	5.004
8/30/2019	5.004
8/31/2019	5.004
9/1/2019	5.004
9/2/2019	5.004
9/3/2019	5.004
9/4/2019	5.004
9/5/2019	5.004
9/6/2019	5.004
9/7/2019	5.004
9/8/2019	5.004
9/9/2019	5.004
9/10/2019	5.004
9/11/2019	5.004
9/12/2019	5.004
9/13/2019	5.004
9/14/2019	5.004
9/15/2019	5.004
9/16/2019	5.004
9/17/2019	5.004
9/18/2019	5.004
9/19/2019	5.004
9/20/2019	5.004
9/21/2019	5.004
9/22/2019	5.004
9/23/2019	5.004
9/24/2019	5.004
9/25/2019	5.004
9/26/2019	5.004
9/27/2019	5.004
9/28/2019	5.004
9/29/2019	5.004
9/30/2019	5.004
10/1/2019	5.004
10/2/2019	5.004
10/3/2019	5.004
10/4/2019	5.004
10/5/2019	5.004
10/6/2019	5.004
10/7/2019	5.004
10/8/2019	5.004
10/9/2019	5.004
10/10/2019	5.004
10/11/2019	5.004
10/12/2019	5.004
10/13/2019	5.004
10/14/2019	5.004
10/15/2019	5.004
10/16/2019	5.004
10/17/2019	5.004
10/18/2019	5.004
10/19/2019	5.004
10/20/2019	5.004
10/21/2019	5.004
10/22/2019	5.004
10/23/2019	5.004
10/24/2019	5.004
10/25/2019	5.004
10/26/2019	5.004
10/27/2019	5.004
10/28/2019	5.004
10/29/2019	5.004
10/30/2019	5.004
10/31/2019	5.004
11/1/2019	5.004
11/2/2019	5.004
11/3/2019	5.004
11/4/2019	5.004
11/5/2019	5.004
11/6/2019	5.004
11/7/2019	5.004
11/8/2019	5.004
11/9/2019	5.004
11/10/2019	5.004
11/11/2019	5.004
11/12/2019	5.004
11/13/2019	5.004
11/14/2019	5.004
11/15/2019	5.004
11/16/2019	5.004
11/17/2019	5.004
11/18/2019	5.004
11/19/2019	5.004
11/20/2019	5.004
11/21/2019	5.004
11/22/2019	5.004
11/23/2019	5.004
11/24/2019	5.004
11/25/2019	5.004
11/26/2019	5.004
11/27/2019	5.004
11/28/2019	5.004
11/29/2019	5.004
11/30/2019	5.004
12/1/2019	5.004
12/2/2019	5.004
12/3/2019	5.004
12/4/2019	5.004
12/5/2019	5.004
12/6/2019	5.004
12/7/2019	5.004
12/8/2019	5.004
12/9/2019	5.004
12/10/2019	5.004
12/11/2019	5.004
12/12/2019	5.004
12/13/2019	5.004
12/14/2019	5.004
12/15/2019	5.004
12/16/2019	5.004
12/17/2019	5.004
12/18/2019	5.004
12/19/2019	5.004
12/20/2019	5.004
12/21/2019	5.004
12/22/2019	5.004
12/23/2019	5.004
12/24/2019	5.004
12/25/2019	5.004
12/26/2019	5.004
12/27/2019	5.004
12/28/2019	5.004
12/29/2019	5.004
12/30/2019	5.004
12/31/2019	5.004
1/1/2020	5.004
1/2/2020	5.004
1/3/2020	5.004
1/4/2020	5.004
1/5/2020	5.004
1/6/2020	5.004
1/7/2020	5.004
1/8/2020	5.004
1/9/2020	5.004
1/10/2020	5.004
1/11/2020	5.004
1/12/2020	5.004
1/13/2020	5.004
1/14/2020	5.004
1/15/2020	5.004
1/16/2020	5.004
1/17/2020	5.004
1/18/2020	5.004
1/19/2020	5.004
1/20/2020	5.004
1/21/2020	5.004
1/22/2020	5.004
1/23/2020	5.004
1/24/2020	5.004
1/25/2020	5.004
1/26/2020	5.004
1/27/2020	5.004
1/28/2020	5.004
1/29/2020	5.004
1/30/2020	5.004
1/31/2020	5.004
2/1/2020	5.004
2/2/2020	5.004
2/3/2020	5.004
2/4/2020	5.004
2/5/2020	5.004
2/6/2020	5.004
2/7/2020	5.004
2/8/2020	5.004
2/9/2020	5.004
2/10/2020	5.004
2/11/2020	5.004
2/12/2020	5.004
2/13/2020	5.004
2/14/2020	5.004
2/15/2020	5.004
2/16/2020	5.004
2/17/2020	5.004
2/18/2020	5.004
2/19/2020	5.004
2/20/2020	5.004
2/21/2020	5.004
2/22/2020	5.004
2/23/2020	5.004
2/24/2020	5.004
2/25/2020	5.004
2/26/2020	5.004
2/27/2020	5.004
2/28/2020	5.004
2/29/2020	5.004
3/1/2020	5.004
3/2/2020	5.004
3/3/2020	5.004
3/4/2020	5.004
3/5/2020	5.004
3/6/2020	5.004
3/7/2020	5.004
3/8/2020	5.004
3/9/2020	5.004
3/10/2020	5.004
3/11/2020	5.004
3/12/2020	5.004
3/13/2020	5.004
3/14/2020	5.004
3/15/2020	5.004
3/16/2020	5.004
3/17/2020	5.004
3/18/2020	5.004
3/19/2020	5.004
3/20/2020	5.004
3/21/2020	5.004
3/22/2020	5.004
3/23/2020	5.004
3/24/2020	5.004
3/25/2020	5.004
3/26/2020	5.004
3/27/2020	5.004
3/28/2020	5.004
3/29/2020	5.004
3/30/2020	5.004
3/31/2020	5.004
4/1/2020	5.004
4/2/2020	5.004
4/3/2020	5.004
4/4/2020	5.004
4/5/2020	5.004
4/6/2020	5.004
4/7/2020	5.004
4/8/2020	5.004
4/9/2020	5.004
4/10/2020	5.004
4/11/2020	5.004
4/12/2020	5.004
4/13/2020	5.004
4/14/2020	5.004
4/15/2020	5.004
4/16/2020	5.004
4/17/2020	5.004
4/18/2020	5.004
4/19/2020	5.004
4/20/2020	5.004
4/21/2020	5.004
4/22/2020	5.004
4/23/2020	5.004
4/24/2020	5.004
4/25/2020	5.004
4/26/2020	5.004
4/27/2020	5.004
4/28/2020	5.004
4/29/2020	5.004
4/30/2020	5.004
5/1/2020	5.004
5/2/2020	5.004
5/3/2020	5.004
5/4/2020	5.004
5/5/2020	5.004
5/6/2020	5.004
5/7/2020	5.004
5/8/2020	5.004
5/9/2020	5.004
5/10/2020	5.004
5/11/2020	5.004
5/12/2020	5.004
5/13/2020	5.004
5/14/2020	5.004
5/15/2020	5.004
5/16/2020	5.004
5/17/2020	5.004
5/18/2020	5.004
5/19/2020	5.004
5/20/2020	5.004
5/21/2020	5.004
5/22/2020	5.004
5/23/2020	5.004
5/24/2020	5.004
5/25/2020	5.004
5/26/2020	5.004
5/27/2020	5.004
5/28/2020	5.004
5/29/2020	5.004
5/30/2020	5.004
5/31/2020	5.004
6/1/2020	5.004
6/2/2020	5.004
6/3/2020	5.004
6/4/2020	5.004
6/5/2020	5.004
6/6/2020	5.004
6/7/2020	5.004
6/8/2020	5.004
6/9/2020	5.004
6/10/2020	5.004
6/11/2020	5.004
6/12/2020	5.004
6/13/2020	5.004
6/14/2020	5.004
6/15/2020	5.004
6/16/2020	5.004


==> hyman_curve_tensionmc2multiple_maxd2r.txt <==
Scheme t SequentialDelta ParallelDelta DeltaDifference  d2rmax d2dmax d2fmax fmaxIndex deltamaxIndex
TensionSpline 0.00821917808219178 -0.008219034978163009 -0.008219034978163009 0.0 -4.052973596203417E-7 6.756817327868703E-5 69.81201098980871 3 0
TensionSpline 0.10832876712328766 -0.2083121258844578 -0.10829551308488838 -0.10001661279956942 7548.254885926923 -817.4315516917829 9790.271821323235 2 1
TensionSpline 0.20843835616438355 -0.35725658518948045 -0.20829100839558912 -0.14896557679389133 5812.843002042793 -1210.6863182870243 -2997.172171906315 3 2
TensionSpline 0.3085479452054795 -0.367266777420161 -0.30818420225786625 -0.05908257516229476 1554.3294192594692 -478.8777198783123 -9336.555378651468 2 2
TensionSpline 0.40865753424657536 -0.40666072016248833 -0.40796893556849234 0.0013082154060040097 114.98980661916187 -46.907126627360185 3372.491131845012 3 2
TensionSpline 0.5087671232876712 -0.5375149159514425 -0.5076394057546008 -0.02987551019684176 793.8095980445626 -402.8282206247624 489.13382025284056 2 3
TensionSpline 0.6088767123287672 -0.6086330721299937 -0.6071637985061162 -0.0014692736238774984 55.92565589464555 -33.575365177007654 -3618.9552656690216 3 3
TensionSpline 0.7089863013698631 -0.7566291339944353 -0.7064940691792199 -0.05013506481521546 655.6048575054886 -463.1962817747137 5484.864082014318 2 3
TensionSpline 0.8090958904109589 -0.8554640169022854 -0.8055877114454546 -0.04987630545683075 554.8247361656422 -446.97756842460024 -5955.588019274094 2 4
TensionSpline 0.9092054794520548 -0.8818924112841131 -0.904406280767267 0.022513869483153925 -238.78592284355793 215.9701038673134 -6394.577835994175 7 4
TensionSpline 1.0093150684931507 -0.9690954809182806 -1.0029043018133788 0.03380882089509818 -746.9562508877818 749.173052683183 -2286.897147346645 7 5
TensionSpline 1.1094246575342468 -1.0952346731873952 -1.1010240724240727 0.005789399236677539 -239.55722310345115 263.7740933675303 14084.770502686972 7 5
TensionSpline 1.2095342465753427 -1.2105368723458465 -1.1987129707957678 -0.01182390155007873 1172.146696159642 -1405.1229269229636 9762.891883813296 7 5
TensionSpline 1.3096438356164384 -1.2949602584777509 -1.295965072423133 0.0010048139453822102 737.4373476695781 -955.7521326586382 -18599.982318234786 7 6
TensionSpline 1.4097534246575345 -1.4818843266295456 -1.3926875338521327 -0.08919679277741288 513.6482122589788 -715.3620000588389 25697.373048916284 7 6
TensionSpline 1.5098630136986302 -1.642366863129352 -1.488828852392876 -0.15353801073647588 1068.088500495894 -1589.427475190419 -7190.615811114576 7 7
TensionSpline 1.609972602739726 -1.6101775499877125 -1.5845149894211374 -0.02566256056657501 242.97350486054364 -382.82420053992183 -13405.952389855534 7 7
TensionSpline 1.7100821917808222 -1.68943289664103 -1.6798009944696268 -0.009631902171403084 436.3638221918245 -733.056249746511 12820.05161751254 5 7
TensionSpline 1.810191780821918 -1.9167302906741845 -1.774659399466083 -0.14207089120810146 1017.1468265622642 -1805.1976940824943 12971.503732250867 7 7
TensionSpline 1.9103013698630138 -2.11758092467762 -1.8689864705634385 -0.24859445411418157 917.0280047326727 -1714.029521382443 -9402.758432974779 5 7
TensionSpline 2.0104109589041093 -1.9833242655864503 -1.962564310845627 -0.02075995474082326 92.95849317473598 -182.45475845724002 -17123.24552982647 5 8
TensionSpline 2.1105205479452054 -2.351057940521706 -2.055029943186515 -0.2960279973351909 1737.8494060875034 -3571.045257699801 63040.720907348026 7 8
TensionSpline 2.2106301369863015 -2.930000214558248 -2.146333854317062 -0.7836663602411864 4219.256258081874 -9055.033302263204 40250.34923416104 7 8
TensionSpline 2.310739726027397 -3.043061250982415 -2.2365933502632718 -0.8064679007191433 4642.8312477837935 -10381.814997151296 -17405.32440397402 5 8
TensionSpline 2.4108493150684933 -2.591991167565366 -2.325938660457938 -0.2660525071074282 2824.438533330038 -6564.487697846566 -61876.0341575264 7 8
TensionSpline 2.510958904109589 -1.769502329127537 -2.4145157649213544 0.6450134357938175 -2863.070747356901 6914.198306451347 -86828.54782393611 7 7
TensionSpline 2.6110684931506847 -0.9003158243481302 -2.502490756307596 1.6021749319594658 -3652.9656875753217 9154.014026346857 -80905.7466855112 7 7
TensionSpline 2.711178082191781 -0.3445660344614243 -2.5900556671765163 2.245489632715092 -5903.428424993095 15303.90982680263 -43289.74470557689 7 7
TensionSpline 2.811287671232877 -0.41630590734254014 -2.6774359923109614 2.2611300849684213 -6173.543178592205 16539.94584023266 23552.629291323512 5 7
TensionSpline 2.9113972602739726 -1.2752362316836852 -2.764900248911628 1.489664017227943 -4086.0419633226948 11302.13379527678 88052.19817165089 7 9
TensionSpline 3.0115068493150683 -2.7403900307065854 -2.852772054954267 0.1123820242476814 -303.4066503517465 865.696088836465 119651.61569871263 7 9
TensionSpline 3.1116164383561644 -4.179391185179515 -2.9413792253207838 -1.2380119598587314 3242.543678770768 -9537.121048164287 100038.01814706392 7 9
TensionSpline 3.21172602739726 -5.377173978940997 -3.030769564261737 -2.3464044146792595 5965.134743010435 -18074.965112857553 81356.97324163083 7 7
TensionSpline 3.3118356164383562 -6.352067639013859 -3.1208787002023897 -3.231188938811469 7978.135402059492 -24889.835115549096 63978.807668396694 7 7
TensionSpline 3.4119452054794523 -7.1216588975797634 -3.211623260286345 -3.9100356372934186 9382.228599939268 -30118.145544344443 47903.21750380855 7 7
TensionSpline 3.5120547945205476 -7.70286589351743 -3.3029006681606354 -4.3999652253567945 10266.605575557422 -33891.22321306726 33129.668453035774 7 7
TensionSpline 3.6121643835616437 -8.112096844303807 -3.394588914854557 -4.7175079294492495 10710.559210304198 -36336.545029058696 19657.862143640516 7 7
TensionSpline 3.71227397260274 -8.365388865095857 -3.486546356614717 -4.87884250848114 10784.819566912063 -37578.82125248191 7487.460651489641 7 7
TensionSpline 3.8123835616438355 -8.47852777150715 -3.5786115580738187 -4.899916213433331 10552.679008100939 -37740.93073591889 -3381.9252953648515 7 7
TensionSpline 3.9124931506849316 -8.467149445233746 -3.6706031993194443 -4.796546245914302 10070.944583455594 -36944.71260760057 -12950.436556469213 7 7
TensionSpline 4.012602739726027 -8.346823130349623 -3.762320065611169 -4.584503064738454 9390.747850742611 -35311.61719498854 -21218.421464297422 7 7
TensionSpline 4.112712328767124 -8.133116859644351 -3.8535411385620666 -4.279575721082285 8558.236423443605 -32963.21765746679 -28186.05487897585 7 7
TensionSpline 4.21282191780822 -7.841645086049676 -3.9440258075251755 -3.8976192785245 7615.166918410416 -30021.582809514057 -33853.52137508235 7 7
TensionSpline 4.312931506849315 -7.488098510934904 -4.033514219716761 -3.4545842912181435 6599.4153242034745 -26609.51095474484 -38220.95417937987 7 7
TensionSpline 4.413041095890412 -7.088256061023035 -4.12172778715858 -2.966528273864455 5545.417903245236 -22850.624225667638 -41288.442109710384 7 7
TensionSpline 4.5131506849315075 -6.657978967571365 -4.20836986784745 -2.449609099723915 4484.55341406502 -18869.322925829656 -43056.08508614611 7 10
TensionSpline 4.613260273972603 -6.213186945080995 -4.293126637558986 -1.920060307522009 3445.475567176795 -14790.59970637131 -43523.96498763511 7 10
TensionSpline 4.713369863013699 -5.769816553382601 -4.37566816743673 -1.3941483859458703 2454.403113803 -10739.714072860452 -42692.03324192006 7 10
TensionSpline 4.813479452054795 -5.343761953883197 -4.455649720837007 -0.8881122330461899 1535.3737353920478 -6841.728708018024 -40560.242664522404 7 10
TensionSpline 4.913589041095891 -4.950798438770887 -4.532713280894773 -0.41808515787611356 710.466896640737 -3220.910402901289 -37128.6404399207 7 10
TensionSpline 5.013698630136987 -4.60648931782659 -4.60648931782659 0.0 -1.6607844425745166E-9 23.101339863274006 -32397.05725910369 7 10
TensionSpline 5.1138082191780825 -4.322933552217689 -4.676676859383111 0.3537433071654217 -582.5924881266159 2725.454956697959 -27176.73031060741 7 10
TensionSpline 5.213917808219178 -4.0993174756920325 -4.74328878478758 0.6439713090955479 -1045.6748259810522 4961.768638622743 -22278.752453974703 7 10
TensionSpline 5.314027397260275 -3.9314819893798703 -4.806433891949569 0.8749519025696983 -1402.0731422358929 6741.761181516814 -17702.993238000174 7 10
TensionSpline 5.41413698630137 -3.815135260835101 -4.8662399163634795 1.0511046555283787 -1663.6627536543804 8099.424193330762 -13449.40825376284 7 10
TensionSpline 5.514246575342466 -3.7459011212592763 -4.922852190816229 1.176951069556953 -1841.4546186871332 9069.539310324615 -9517.861498942182 7 10
TensionSpline 5.614356164383563 -3.719363153593669 -4.976432310981327 1.257069157387658 -1945.6725416406464 9687.329662133592 -5908.2058689874375 7 10
TensionSpline 5.7144657534246575 -3.7311042899013103 -5.02715682468069 1.2960525347793794 -1985.8222617751603 9988.145787098723 -2620.401118313964 7 10
TensionSpline 5.814575342465754 -3.7767418200129743 -5.075215961213297 1.2984741412003231 -1970.7534052966755 10007.186890614861 345.6235297960575 7 10
TensionSpline 5.91468493150685 -3.8519577872297983 -5.120812415634335 1.2688546284045366 -1908.7151458961396 9779.257765885062 2990.011016557048 7 10
TensionSpline 6.014794520547945 -3.952524811450253 -5.164160201363011 1.2116353899127574 -1807.4063067396255 9338.561190697092 5312.716933048023 7 11
TensionSpline 6.114904109589042 -4.074327433716274 -5.205483583046178 1.1311561493299038 -1674.0205410986216 8718.525188466941 7313.877281589498 7 11
TensionSpline 6.215013698630138 -4.213379122516292 -5.245016100244859 1.0316369777285672 -1515.2871462992803 7951.664183147855 8993.51981775709 7 11
TensionSpline 6.315123287671234 -4.365835115980321 -5.2829996911774035 0.9171645751970825 -1337.5079957555754 7069.472798937326 10351.66952156885 7 11
TensionSpline 6.415232876712329 -4.528001301901119 -5.319683924593921 0.791682622692802 -1146.5910130118898 6102.350839487513 11388.426313097 7 11
TensionSpline 6.515342465753425 -4.696339354606227 -5.355325346776407 0.6589859921701802 -948.0805597369983 5079.557835352411 12103.78186566885 7 11
TensionSpline 6.615452054794521 -4.867468358046301 -5.390186949777442 0.5227185917311417 -747.185064627211 4029.1954622739822 12497.708423708786 7 11
TensionSpline 6.715561643835617 -5.038163146982022 -5.424537766202109 0.38637461922008676 -548.8021810910585 2978.2161042213315 12570.272600598286 7 11
TensionSpline 6.8156712328767135 -5.205349594363806 -5.458652595323743 0.25330300095993685 -357.5417277923708 1952.4558579453455 12321.410558513435 7 11
TensionSpline 6.915780821917809 -5.36609706239477 -5.492811864824532 0.12671480242976152 -177.74663675598518 976.6903486863043 11751.15560414497 7 11
TensionSpline 7.015890410958904 -5.517608219618442 -5.527301632295423 0.009693412676980984 -13.512108013962749 74.71183982588059 10859.557697528999 7 11
TensionSpline 7.1160000000000005 -5.6576264980434665 -5.5623747816846425 -0.09525171635882401 131.933892206548 -734.113191658281 9795.34786615943 7 11
TensionSpline 7.216109589041096 -5.786148697497495 -5.598085102437311 -0.18806359506018389 258.8138718726974 -1449.3310807051073 8766.071202259694 7 11
TensionSpline 7.316219178082193 -5.903855992837048 -5.6344197537328 -0.2694362391042482 368.38509450357003 -2076.284369523229 7772.976706732493 7 11
TensionSpline 7.4163287671232885 -6.011391558712331 -5.671364236012888 -0.34002732269944325 461.8373266271456 -2620.0406415988195 6816.097686268563 7 11
TensionSpline 7.516438356164383 -6.1093632244080265 -5.7089024307355185 -0.400460793672508 540.2968048332983 -3085.411962966411 5895.400834177167 7 11
TensionSpline 7.61654794520548 -6.198346282509926 -5.747016602399846 -0.4513296801100797 604.8304161508456 -3476.9758652464234 5010.91390603392 7 11
TensionSpline 7.7166575342465755 -6.278886092752067 -5.785687397565908 -0.4931986951861589 656.4495530631352 -3799.094828971228 4162.614697378331 7 11
TensionSpline 7.816767123287672 -6.351500495901385 -5.824893841213097 -0.5266066546882886 696.1136723170825 -4055.93437484697 3350.4365948289205 7 11
TensionSpline 7.916876712328768 -6.416682051417766 -5.864613330890389 -0.5520687205273767 724.7335836492001 -4251.479859540552 2574.46841622766 7 11
TensionSpline 8.016986301369862 -6.474900111401727 -5.904821629004742 -0.5700784823969851 743.174492202833 -4389.5520655201635 1834.5713836964705 7 11
TensionSpline 8.117095890410958 -6.526602741926402 -5.945492853625112 -0.58110988830129 752.2588157054041 -4473.821663708577 1130.9009284588 7 11
TensionSpline 8.217205479452055 -6.572218502320926 -5.986599468185139 -0.585619034135787 752.7687958182562 -4507.822623245339 463.34602821218596 7 11
TensionSpline 8.317315068493151 -6.612158091335862 -6.0281122703920165 -0.5840458209438459 745.448920828679 -4494.964632817399 -168.06001035263307 7 11
TensionSpline 8.417424657534246 -6.646815868738276 -6.070000380726803 -0.5768154880114729 731.0081754852215 -4438.544593732274 -763.406005077627 7 11
TensionSpline 8.517534246575343 -6.676571260075814 -6.112231230850362 -0.5643400292254519 710.1221321639205 -4341.757238357502 -1322.6364448115646 7 11
TensionSpline 8.617643835616438 -6.7017900511978645 -6.1547705522446705 -0.547019498953194 683.4348962912449 -4207.7049222655205 -1845.6847161729684 7 11
TensionSpline 8.717753424657534 -6.722825579178471 -6.197582365443655 -0.5252432137348162 651.5609177340731 -4039.4066344706657 -2332.711801500409 7 11
TensionSpline 8.81786301369863 -6.740019824719168 -6.240628970137774 -0.4993908545813941 615.0866787581217 -3839.8062638611564 -2783.6011273763006 7 11
TensionSpline 8.917972602739725 -6.753704411517347 -6.283870936512059 -0.46983347500528794 574.5722683274226 -3611.78015857444 -3198.430409412367 7 12
TensionSpline 9.018082191780822 -6.764201517118762 -6.3272670981207035 -0.4369344189980584 530.5528515683189 -3358.1440091356994 -3577.127483112008 7 12
TensionSpline 9.118191780821917 -6.771824699034479 -6.370774546607949 -0.40105015242652975 483.5400423660921 -3081.659084047672 -3919.7367573962083 7 12
TensionSpline 9.218301369863013 -6.776879640295608 -6.414348628603905 -0.36253101169170243 434.0231865952892 -2785.0378438332154 -4226.352601222061 7 12
TensionSpline 9.31841095890411 -6.779664817331277 -6.457942945101713 -0.3217218722295634 382.47056256372764 -2470.948955490826 -4496.869543402227 7 12
TensionSpline 9.418520547945205 -6.780472093603773 -6.501509353636914 -0.2789627399668593 329.3305049735412 -2142.0217290124556 -4731.24317501572 7 12
TensionSpline 9.518630136986301 -6.779587241442231 -6.544997973567668 -0.23458926787456313 275.03245790519014 -1800.8499933719336 -4929.617825055743 7 12
TensionSpline 9.618739726027398 -6.777290394504032 -6.5883571947544795 -0.18893319974955247 219.9879620473599 -1449.9954290148053 -5091.926880140818 7 12
TensionSpline 9.718849315068493 -6.773856433379688 -6.631533689979152 -0.14232274340053586 164.5915809287289 -1091.9903719264212 -5218.10927800459 7 12
TensionSpline 9.81895890410959 -6.769555306146424 -6.674472431352774 -0.09508287479365052 109.22177049931364 -729.3401026453594 -5308.25383648903 7 12
TensionSpline 9.919068493150684 -6.764652285844441 -6.717116711052462 -0.04753557479197923 54.241696016648206 -364.52463267888646 -5362.360555594137 7 12


==> hyman_curve_tensionmc2single.txt <==
Scheme t SequentialDelta ParallelDelta DeltaDifference  d2rmax d2dmax d2fmax fmaxIndex deltamaxIndex
TensionSpline 0.00821917808219178 -0.008219034978163009 -0.008219034978163009 0.0 -4.052973596203417E-7 6.756817327868703E-5 75.03014797455646 5 0
TensionSpline 0.10832876712328766 -0.38256286641669135 -0.10829396996037133 -0.27426889645632 23276.621542622273 -2520.643132131184 19169.531950300952 7 7
TensionSpline 0.20843835616438355 -0.5246241808565255 -0.2082865706654058 -0.3163376101911197 13654.426356263792 -2843.9159067694673 -9256.794788158051 7 7
TensionSpline 0.3085479452054795 -0.43845955438603923 -0.3081815887606698 -0.13027796562536942 3751.1777817949446 -1156.037732319426 -22358.006548581223 7 2
TensionSpline 0.40865753424657536 -0.43920630639404656 -0.40796885700356 -0.03123744939048656 799.8034023886454 -326.3009805021255 15767.21056235214 7 2
TensionSpline 0.5087671232876712 -0.6472051173267435 -0.5076371433188065 -0.13956797400793697 2778.193392552766 -1410.3326407610693 1426.6070096080607 7 3
TensionSpline 0.6088767123287672 -0.6184831889288755 -0.6071640887350682 -0.01131910019380733 237.63977771206493 -144.29067816124075 -17265.19066602705 7 3
TensionSpline 0.7089863013698631 -0.9217242192371966 -0.706484799587459 -0.21523941964973758 2504.5143870534557 -1769.4036676951796 13925.781534862568 7 3
TensionSpline 0.8090958904109589 -0.9889000470753029 -0.8055817076735305 -0.18331833940177233 1850.5966064354072 -1490.8353488829462 -22007.989094324774 7 4
TensionSpline 0.9092054794520548 -0.9977907776792527 -0.9044001564173509 -0.09339062126190179 1084.0557439042936 -980.4520509693049 34037.347853427265 7 4
TensionSpline 1.0093150684931507 -1.243644044069958 -1.002879874567597 -0.24076416950236101 2490.1233061078237 -2497.305599180599 -4705.82262393493 7 5
TensionSpline 1.1094246575342468 -1.1201388257853218 -1.101020172608047 -0.01911865317727468 190.39105990432986 -209.63517821659394 -25637.1933231303 7 5
TensionSpline 1.2095342465753427 -1.486567947892592 -1.1987121173206994 -0.28785583057189257 2388.37229597682 -2863.0671635720973 24332.10646857198 7 5
TensionSpline 1.3096438356164384 -1.5559280167853906 -1.2959591254368963 -0.2599688913484943 1974.9483540133629 -2559.577560701243 -33508.750114930044 7 6
TensionSpline 1.4097534246575345 -1.5048025687602884 -1.3926904640981785 -0.11211210466210986 674.598396787802 -939.535847432893 40836.79835259479 7 6
TensionSpline 1.5098630136986302 -1.789792205991736 -1.4888339209551127 -0.30095828503662325 1697.4626938833946 -2526.502121735774 -9535.789692594055 7 7
TensionSpline 1.609972602739726 -1.6557831807317847 -1.5845165305505837 -0.07126665018120093 407.21813900574426 -643.0828802583832 -22416.31637256436 7 7
TensionSpline 1.7100821917808222 -1.6260663396328034 -1.6797978694937932 0.053731529860989724 -606.5988469416043 1019.2069308523344 17625.629081252646 5 7
TensionSpline 1.810191780821918 -1.832117034281655 -1.774654652119123 -0.057462382162531966 1384.7181438273944 -2457.577823644641 14501.412917700129 7 7
TensionSpline 1.9103013698630138 -2.066815889931739 -1.8689854423414864 -0.1978304475902526 1292.0743752806736 -2415.0633098019016 -13092.250200630317 5 7
TensionSpline 2.0104109589041093 -1.9633922919015667 -1.962565386244286 -8.269056572807187E-4 125.77163868663473 -246.85951027780817 -23514.17741075501 5 8
TensionSpline 2.1105205479452054 -2.7994849605017524 -2.0550092618532023 -0.7444756986485501 3819.0048034954775 -7848.531241094747 124037.94380499989 7 8
TensionSpline 2.2106301369863015 -3.9393899037576396 -2.14629069365202 -1.7930992101056198 8648.301691112714 -18562.550682599267 83564.83179039476 7 8
TensionSpline 2.310739726027397 -4.430042459940831 -2.2365529357548652 -2.1934895241859653 10264.361354544102 -22957.11651905119 -14353.624538943066 5 8
TensionSpline 2.4108493150684933 -4.210023295592169 -2.325931212728838 -1.8840920828633312 8792.30363195053 -20448.980037079957 -54659.09530544266 7 8
TensionSpline 2.510958904109589 -3.505931831289111 -2.4145611648096477 -1.0913706664794631 5447.127127088196 -13147.75812368829 -90624.34414008891 7 8
TensionSpline 2.6110684931506847 -2.626014485435091 -2.502589029103053 -0.12342545633203805 -3091.431639105877 7737.920726169634 -95474.67677561982 7 7
TensionSpline 2.711178082191781 -1.9024018435320755 -2.59018404667688 0.6877822031448044 -3219.760913173978 8341.280683810126 -67290.37743680166 7 7
TensionSpline 2.811287671232877 -1.6554551003711282 -2.6775541736800967 1.0220990733089685 -2977.3358087708375 7980.861194600841 22632.021950963477 5 7
TensionSpline 2.9113972602739726 -2.072998665646475 -2.764966626133125 0.6919679604866502 -2054.207689094186 5683.208159323883 53677.776112870386 7 9
TensionSpline 3.0115068493150683 -2.8245580465346976 -2.8527754092388946 0.028217362704197058 -92.06292783194047 262.67477752917046 36905.0699722262 5 9
TensionSpline 3.1116164383561644 -2.7883954712193404 -2.941364210958808 0.15296873973946745 822.9868662148696 -2421.048914413859 -52848.91413381843 7 9
TensionSpline 3.21172602739726 -2.406150511502503 -3.0307520655359355 0.6246015540334326 -2347.258603309459 7116.707294629876 -41993.374055859786 7 9
TensionSpline 3.3118356164383562 -2.383834954577946 -3.1208270452665055 0.7369920906885596 -2740.1144602516415 8556.344404886395 28128.08527763444 5 9
TensionSpline 3.4119452054794523 -3.026986497131068 -3.2114764411883545 0.1844899440572867 3051.809157090625 -9801.965167222093 90854.1041011457 7 9
TensionSpline 3.5120547945205476 -4.40560259428846 -3.302585122955115 -1.1030174713333452 4209.487864374501 -13903.590389729992 164421.39039174464 7 7
TensionSpline 3.6121643835616437 -6.454213457994795 -3.3940336157445294 -3.0601798422502657 7965.7544604825225 -27002.37703823216 226816.2081764391 7 7
TensionSpline 3.71227397260274 -9.03086061536218 -3.4856959119300424 -5.545164703432137 14524.845877446134 -50565.32789844414 272456.56147867336 7 7
TensionSpline 3.8123835616438355 -11.95033141321078 -3.5774369776631065 -8.372894435547673 21681.314251001164 -77454.71636488865 298140.2139057288 7 7
TensionSpline 3.9124931506849316 -15.001596579200525 -3.6691099071461952 -11.33248667205433 28850.76512473685 -105690.54848166282 301805.9385739846 7 7
TensionSpline 4.012602739726027 -17.956128937145486 -3.760552669510586 -14.1955762676349 35462.473965516736 -133129.93001095564 281863.1300582908 7 7
TensionSpline 4.112712328767124 -20.571924263421693 -3.851584385147211 -16.72033987827448 40965.48318144866 -157496.7871184496 236951.95944251068 7 7
TensionSpline 4.21282191780822 -22.597199664694536 -3.9420010601542987 -18.65519860454024 44832.818039024525 -176408.04810377109 166102.36241998422 7 7
TensionSpline 4.312931506849315 -23.777724535011256 -4.031570699638554 -19.746153835372702 46573.44736790149 -187434.28022358622 69303.78215752597 7 7
TensionSpline 4.413041095890412 -23.872521247010333 -4.12002771353559 -19.75249353347474 45761.73634291779 -188240.4472552057 -51349.32479222698 7 7
TensionSpline 4.5131506849315075 -22.68438252855942 -4.207066523203018 -18.477316005356403 42096.47745734852 -176869.2951407802 -189730.00948108165 7 7
TensionSpline 4.613260273972603 -20.11457291282825 -4.29233427451492 -15.822238638313332 35506.43407860663 -152258.72297945918 -332526.37171576894 7 7
TensionSpline 4.713369863013699 -16.25567868785427 -4.375422565313647 -11.880256122540624 26327.472924286696 -115130.03257772603 -454251.22136011353 7 7
TensionSpline 4.813479452054795 -11.543517860750363 -4.455858104285282 -7.087659756465081 15589.198175448862 -69452.9423569179 -509369.6395230829 7 7
TensionSpline 4.913589041095891 -6.999178951330176 -4.5330922380326655 -2.4660867132975106 5468.789164763363 -24794.37040834309 -419993.45390397735 7 10
TensionSpline 5.013698630136987 -4.6064893178277 -4.60648931782659 -1.1102230246251565E-12 2.7679740709575278E-9 23.101339863274006 -56685.185712002094 7 10
TensionSpline 5.1138082191780825 -6.372891680386239 -4.675520465440286 -1.697371214945953 3055.9455814832463 -14282.943418253424 309664.65780490893 7 10
TensionSpline 5.213917808219178 -10.258630892806542 -4.740398315241645 -5.518232577564897 10182.8364684732 -48214.18300680058 406464.0193868207 7 7
TensionSpline 5.314027397260275 -14.302769128783366 -4.801501249670492 -9.501267879112874 17376.404446913828 -83251.64957978525 361642.87259277113 7 7
TensionSpline 5.41413698630137 -17.53389937188654 -4.859175904747826 -12.674723467138715 22789.501208819795 -110376.60939245964 252402.83751948312 7 7
TensionSpline 5.514246575342466 -19.57104771393103 -4.913740179869341 -14.657307534061689 25797.726612737544 -126204.99837334709 130433.61113407314 5 7
TensionSpline 5.614356164383563 -20.37030037228993 -4.965486478250014 -15.404813894039915 26435.155106899158 -130531.16844927715 101013.56417990813 5 7
TensionSpline 5.7144657534246575 -20.06741515563348 -5.014685075945824 -15.052730079687656 25059.91184935052 -124811.65988365017 -101833.41669911527 7 7
TensionSpline 5.814575342465754 -18.882645521577366 -5.061587556233205 -13.821057965344162 22161.50723042852 -111255.72307444375 -180381.48752452797 7 7
TensionSpline 5.91468493150685 -17.06527031631544 -5.106430276763385 -11.958840039552056 18254.664427427946 -92301.28293533645 -232560.9982367638 7 7
TensionSpline 6.014794520547945 -14.862973931231151 -5.149437861312611 -9.71353606991854 15536.173211416757 -79989.25675321011 -259069.11338413606 7 7
TensionSpline 6.114904109589042 -12.506278833978033 -5.190826727698994 -7.315452106279039 14697.031597376157 -76278.80424454503 -261712.79865483398 7 7
TensionSpline 6.215013698630138 -10.201479871984054 -5.230808680013466 -4.970671191970588 13542.507076511962 -70830.47821916376 -242809.38648590932 7 7
TensionSpline 6.315123287671234 -8.127515961453557 -5.269594607911765 -2.8579213535417924 12161.612441644158 -64082.40292616885 -204991.5792667889 7 7
TensionSpline 6.415232876712329 -6.433293182054323 -5.307398349452264 -1.125894832602059 10634.186278753574 -56438.72161504859 -151361.99515985991 7 7
TensionSpline 6.515342465753425 -5.232342871384077 -5.344440787760085 0.1120979163760083 9025.033390663886 -48235.293264786706 -97274.90757338586 5 7
TensionSpline 6.615452054794521 -4.591429954502457 -5.380954266815952 0.7895243123134943 7378.147101502924 -39704.918168981254 -102153.05545901998 5 7
TensionSpline 6.715561643835617 -4.508770519273675 -5.417187428760073 0.9084169094863981 5710.537734479597 -30939.510565319848 -107015.06070187605 5 7
TensionSpline 6.8156712328767135 -4.875686591970796 -5.453410595581687 0.577724003610891 4005.206826585493 -21846.50044712022 -114455.91141523437 5 7
TensionSpline 6.915780821917809 -5.412447278501098 -5.489921843262469 0.0774745647613706 2202.7962368217172 -12096.440163178457 -127898.83319097583 5 11
TensionSpline 7.015890410958904 -5.564057359749297 -5.527053948084504 -0.03700341166479326 191.40622301893293 -1058.2765697098039 -151798.329461883 5 11
TensionSpline 7.1160000000000005 -4.62962678785539 -5.5651120229405215 0.9354852350851317 -2148.835360808369 11963.679346038702 -178404.97135157563 5 11
TensionSpline 7.216109589041096 -2.9277637066926765 -5.6040733933304665 2.67630968663779 -4708.389092370528 26400.16338704143 -193090.87662122693 5 7
TensionSpline 7.316219178082193 -0.9712094594926945 -5.643813396282171 4.672603936789477 -7330.135980552962 41396.15265363883 -198093.51381461226 5 7
TensionSpline 7.4163287671232885 0.9174703542558209 -5.6842188941352845 6.601689248391105 -9894.629115102167 56284.74248409177 -195397.63695952672 5 7
TensionSpline 7.516438356164383 2.5487516236832892 -5.725187171480295 8.273938795163584 -12313.048042249058 70553.64131114405 -186670.21817186935 5 7
TensionSpline 7.61654794520548 3.824819168275484 -5.76662490141211 9.591444069687594 -14521.321844182841 83817.24861841189 -173306.9354692418 5 7
TensionSpline 7.7166575342465755 4.709831412639252 -5.808447224366908 10.51827863700616 -16475.27042250281 95793.54000992523 -156472.1074931441 5 7
TensionSpline 7.816767123287672 5.20859733123879 -5.850576924455453 11.059174255694243 -18146.59613711451 106284.91280766371 -137133.62112532934 5 7
TensionSpline 7.916876712328768 5.351369731191323 -5.892943690535279 11.244313421726602 -19519.585061180853 115162.30611687827 -116092.16366004205 5 7
TensionSpline 8.016986301369862 5.183089660782958 -5.935483451176005 11.118573111958963 -20588.399865232022 122352.03644381798 -94007.06879603148 5 7
TensionSpline 8.117095890410958 4.755868813589581 -5.978137774199643 10.734006587789224 -21354.86544266256 127824.89127616258 86470.56959354415 7 7
TensionSpline 8.217205479452055 4.1238234686335975 -6.020853322831199 10.144676791464796 -21826.66442355434 131587.10427187968 103440.71710299829 7 7
TensionSpline 8.317315068493151 3.3396110315930816 -6.063581361543946 9.403192393137028 -22015.873186429526 133672.90121222285 113766.98472176371 7 7
TensionSpline 8.417424657534246 2.452193759290287 -6.106277305626406 8.558471064916693 -21937.780280828563 134138.35899602767 118046.70574377952 7 7
TensionSpline 8.517534246575343 1.505481444180612 -6.148900309193017 7.654381753373629 -21609.938662858192 133056.36325928738 117016.84621279185 7 7
TensionSpline 8.617643835616438 0.5375982960775811 -6.191412887055492 6.729011183133073 -21051.411110740828 130512.48568076712 111484.91574353159 7 7
TensionSpline 8.717753424657534 -0.419411960529418 -6.233780566353708 5.81436860582429 -20282.17487122574 126601.63123383583 102285.02489439961 7 7
TensionSpline 8.81786301369863 -1.3395780955471892 -6.275971564309035 4.936393468761846 -19322.657193946394 121425.32977079679 90241.19229650295 7 7
TensionSpline 8.917972602739725 -2.2027884891406853 -6.317956488827159 4.115167999686474 -18193.378110993155 115089.56633738964 89360.23587757802 5 7
TensionSpline 9.018082191780822 -2.9944438692652806 -6.359708058980562 3.3652641897152815 -16914.680756554415 107703.06125984508 104399.94979627442 5 7
TensionSpline 9.118191780821917 -3.7050259626147906 -6.4012008426495015 2.696174880034711 -15506.532817196068 99375.9249250159 118050.96344907895 5 7
TensionSpline 9.218301369863013 -4.329617491452002 -6.442411008860116 2.1127935174081145 -13988.385458713767 90218.62376603628 130287.0922259558 5 7
TensionSpline 9.31841095890411 -4.867398054597684 -6.483316092441571 1.6159180378438869 -12379.078375441619 80341.20365292275 141092.18238189668 5 7
TensionSpline 9.418520547945205 -5.321132466545864 -6.523894768865057 1.2027623023191936 -10696.78152366753 69852.7249808789 150457.34103047437 5 7
TensionSpline 9.518630136986301 -5.696662328398272 -6.56412663714967 0.8674643087513978 -8958.965692828631 58860.87049993272 158378.78786229 5 7
TensionSpline 9.618739726027398 -6.002407404711585 -6.603992008875625 0.6015846041640405 -7182.395385987486 47471.69253969119 164855.9622147161 5 7
TensionSpline 9.718849315068493 -6.248880361078291 -6.6434717013375 0.3945913402592094 -5383.138567255843 35789.470919844745 169890.26851987888 5 7
TensionSpline 9.81895890410959 -6.44821627499792 -6.682546832984526 0.23433055798660618 -3576.5887228697925 23916.656632194667 173483.97163274852 5 7
TensionSpline 9.919068493150684 -6.613716838594907 -6.72119861920395 0.10748178060904223 -1777.4954043421053 11953.879445125714 175639.142119266 5 12


==> hyman_curve_tensionmc2single_maxd2r.txt <==
Scheme t SequentialDelta ParallelDelta DeltaDifference  d2rmax d2dmax d2fmax fmaxIndex deltamaxIndex
TensionSpline 0.00821917808219178 -0.008219034978163009 -0.008219034978163009 0.0 -4.052973596203417E-7 6.756817327868703E-5 75.03014797455646 5 0
TensionSpline 0.10832876712328766 -0.38256286641669135 -0.10829396996037133 -0.27426889645632 23276.621542622273 -2520.643132131184 19169.531950300952 7 7
TensionSpline 0.20843835616438355 -0.5246241808565255 -0.2082865706654058 -0.3163376101911197 13654.426356263792 -2843.9159067694673 -9256.794788158051 7 7
TensionSpline 0.3085479452054795 -0.43845955438603923 -0.3081815887606698 -0.13027796562536942 3751.1777817949446 -1156.037732319426 -22358.006548581223 7 2
TensionSpline 0.40865753424657536 -0.43920630639404656 -0.40796885700356 -0.03123744939048656 799.8034023886454 -326.3009805021255 15767.21056235214 7 2
TensionSpline 0.5087671232876712 -0.6472051173267435 -0.5076371433188065 -0.13956797400793697 2778.193392552766 -1410.3326407610693 1426.6070096080607 7 3
TensionSpline 0.6088767123287672 -0.6184831889288755 -0.6071640887350682 -0.01131910019380733 237.63977771206493 -144.29067816124075 -17265.19066602705 7 3
TensionSpline 0.7089863013698631 -0.9217242192371966 -0.706484799587459 -0.21523941964973758 2504.5143870534557 -1769.4036676951796 13925.781534862568 7 3
TensionSpline 0.8090958904109589 -0.9889000470753029 -0.8055817076735305 -0.18331833940177233 1850.5966064354072 -1490.8353488829462 -22007.989094324774 7 4
TensionSpline 0.9092054794520548 -0.9977907776792527 -0.9044001564173509 -0.09339062126190179 1084.0557439042936 -980.4520509693049 34037.347853427265 7 4
TensionSpline 1.0093150684931507 -1.243644044069958 -1.002879874567597 -0.24076416950236101 2490.1233061078237 -2497.305599180599 -4705.82262393493 7 5
TensionSpline 1.1094246575342468 -1.1201388257853218 -1.101020172608047 -0.01911865317727468 190.39105990432986 -209.63517821659394 -25637.1933231303 7 5
TensionSpline 1.2095342465753427 -1.486567947892592 -1.1987121173206994 -0.28785583057189257 2388.37229597682 -2863.0671635720973 24332.10646857198 7 5
TensionSpline 1.3096438356164384 -1.5559280167853906 -1.2959591254368963 -0.2599688913484943 1974.9483540133629 -2559.577560701243 -33508.750114930044 7 6
TensionSpline 1.4097534246575345 -1.5048025687602884 -1.3926904640981785 -0.11211210466210986 674.598396787802 -939.535847432893 40836.79835259479 7 6
TensionSpline 1.5098630136986302 -1.789792205991736 -1.4888339209551127 -0.30095828503662325 1697.4626938833946 -2526.502121735774 -9535.789692594055 7 7
TensionSpline 1.609972602739726 -1.6557831807317847 -1.5845165305505837 -0.07126665018120093 407.21813900574426 -643.0828802583832 -22416.31637256436 7 7
TensionSpline 1.7100821917808222 -1.6260663396328034 -1.6797978694937932 0.053731529860989724 -606.5988469416043 1019.2069308523344 17625.629081252646 5 7
TensionSpline 1.810191780821918 -1.832117034281655 -1.774654652119123 -0.057462382162531966 1384.7181438273944 -2457.577823644641 14501.412917700129 7 7
TensionSpline 1.9103013698630138 -2.066815889931739 -1.8689854423414864 -0.1978304475902526 1292.0743752806736 -2415.0633098019016 -13092.250200630317 5 7
TensionSpline 2.0104109589041093 -1.9633922919015667 -1.962565386244286 -8.269056572807187E-4 125.77163868663473 -246.85951027780817 -23514.17741075501 5 8
TensionSpline 2.1105205479452054 -2.7994849605017524 -2.0550092618532023 -0.7444756986485501 3819.0048034954775 -7848.531241094747 124037.94380499989 7 8
TensionSpline 2.2106301369863015 -3.9393899037576396 -2.14629069365202 -1.7930992101056198 8648.301691112714 -18562.550682599267 83564.83179039476 7 8
TensionSpline 2.310739726027397 -4.430042459940831 -2.2365529357548652 -2.1934895241859653 10264.361354544102 -22957.11651905119 -14353.624538943066 5 8
TensionSpline 2.4108493150684933 -4.210023295592169 -2.325931212728838 -1.8840920828633312 8792.30363195053 -20448.980037079957 -54659.09530544266 7 8
TensionSpline 2.510958904109589 -3.505931831289111 -2.4145611648096477 -1.0913706664794631 5447.127127088196 -13147.75812368829 -90624.34414008891 7 8
TensionSpline 2.6110684931506847 -2.626014485435091 -2.502589029103053 -0.12342545633203805 -3091.431639105877 7737.920726169634 -95474.67677561982 7 7
TensionSpline 2.711178082191781 -1.9024018435320755 -2.59018404667688 0.6877822031448044 -3219.760913173978 8341.280683810126 -67290.37743680166 7 7
TensionSpline 2.811287671232877 -1.6554551003711282 -2.6775541736800967 1.0220990733089685 -2977.3358087708375 7980.861194600841 22632.021950963477 5 7
TensionSpline 2.9113972602739726 -2.072998665646475 -2.764966626133125 0.6919679604866502 -2054.207689094186 5683.208159323883 53677.776112870386 7 9
TensionSpline 3.0115068493150683 -2.8245580465346976 -2.8527754092388946 0.028217362704197058 -92.06292783194047 262.67477752917046 36905.0699722262 5 9
TensionSpline 3.1116164383561644 -2.7883954712193404 -2.941364210958808 0.15296873973946745 822.9868662148696 -2421.048914413859 -52848.91413381843 7 9
TensionSpline 3.21172602739726 -2.406150511502503 -3.0307520655359355 0.6246015540334326 -2347.258603309459 7116.707294629876 -41993.374055859786 7 9
TensionSpline 3.3118356164383562 -2.383834954577946 -3.1208270452665055 0.7369920906885596 -2740.1144602516415 8556.344404886395 28128.08527763444 5 9
TensionSpline 3.4119452054794523 -3.026986497131068 -3.2114764411883545 0.1844899440572867 3051.809157090625 -9801.965167222093 90854.1041011457 7 9
TensionSpline 3.5120547945205476 -4.40560259428846 -3.302585122955115 -1.1030174713333452 4209.487864374501 -13903.590389729992 164421.39039174464 7 7
TensionSpline 3.6121643835616437 -6.454213457994795 -3.3940336157445294 -3.0601798422502657 7965.7544604825225 -27002.37703823216 226816.2081764391 7 7
TensionSpline 3.71227397260274 -9.03086061536218 -3.4856959119300424 -5.545164703432137 14524.845877446134 -50565.32789844414 272456.56147867336 7 7
TensionSpline 3.8123835616438355 -11.95033141321078 -3.5774369776631065 -8.372894435547673 21681.314251001164 -77454.71636488865 298140.2139057288 7 7
TensionSpline 3.9124931506849316 -15.001596579200525 -3.6691099071461952 -11.33248667205433 28850.76512473685 -105690.54848166282 301805.9385739846 7 7
TensionSpline 4.012602739726027 -17.956128937145486 -3.760552669510586 -14.1955762676349 35462.473965516736 -133129.93001095564 281863.1300582908 7 7
TensionSpline 4.112712328767124 -20.571924263421693 -3.851584385147211 -16.72033987827448 40965.48318144866 -157496.7871184496 236951.95944251068 7 7
TensionSpline 4.21282191780822 -22.597199664694536 -3.9420010601542987 -18.65519860454024 44832.818039024525 -176408.04810377109 166102.36241998422 7 7
TensionSpline 4.312931506849315 -23.777724535011256 -4.031570699638554 -19.746153835372702 46573.44736790149 -187434.28022358622 69303.78215752597 7 7
TensionSpline 4.413041095890412 -23.872521247010333 -4.12002771353559 -19.75249353347474 45761.73634291779 -188240.4472552057 -51349.32479222698 7 7
TensionSpline 4.5131506849315075 -22.68438252855942 -4.207066523203018 -18.477316005356403 42096.47745734852 -176869.2951407802 -189730.00948108165 7 7
TensionSpline 4.613260273972603 -20.11457291282825 -4.29233427451492 -15.822238638313332 35506.43407860663 -152258.72297945918 -332526.37171576894 7 7
TensionSpline 4.713369863013699 -16.25567868785427 -4.375422565313647 -11.880256122540624 26327.472924286696 -115130.03257772603 -454251.22136011353 7 7
TensionSpline 4.813479452054795 -11.543517860750363 -4.455858104285282 -7.087659756465081 15589.198175448862 -69452.9423569179 -509369.6395230829 7 7
TensionSpline 4.913589041095891 -6.999178951330176 -4.5330922380326655 -2.4660867132975106 5468.789164763363 -24794.37040834309 -419993.45390397735 7 10
TensionSpline 5.013698630136987 -4.6064893178277 -4.60648931782659 -1.1102230246251565E-12 2.7679740709575278E-9 23.101339863274006 -56685.185712002094 7 10
TensionSpline 5.1138082191780825 -6.372891680386239 -4.675520465440286 -1.697371214945953 3055.9455814832463 -14282.943418253424 309664.65780490893 7 10
TensionSpline 5.213917808219178 -10.258630892806542 -4.740398315241645 -5.518232577564897 10182.8364684732 -48214.18300680058 406464.0193868207 7 7
TensionSpline 5.314027397260275 -14.302769128783366 -4.801501249670492 -9.501267879112874 17376.404446913828 -83251.64957978525 361642.87259277113 7 7
TensionSpline 5.41413698630137 -17.53389937188654 -4.859175904747826 -12.674723467138715 22789.501208819795 -110376.60939245964 252402.83751948312 7 7
TensionSpline 5.514246575342466 -19.57104771393103 -4.913740179869341 -14.657307534061689 25797.726612737544 -126204.99837334709 130433.61113407314 5 7
TensionSpline 5.614356164383563 -20.37030037228993 -4.965486478250014 -15.404813894039915 26435.155106899158 -130531.16844927715 101013.56417990813 5 7
TensionSpline 5.7144657534246575 -20.06741515563348 -5.014685075945824 -15.052730079687656 25059.91184935052 -124811.65988365017 -101833.41669911527 7 7
TensionSpline 5.814575342465754 -18.882645521577366 -5.061587556233205 -13.821057965344162 22161.50723042852 -111255.72307444375 -180381.48752452797 7 7
TensionSpline 5.91468493150685 -17.06527031631544 -5.106430276763385 -11.958840039552056 18254.664427427946 -92301.28293533645 -232560.9982367638 7 7
TensionSpline 6.014794520547945 -14.862973931231151 -5.149437861312611 -9.71353606991854 15536.173211416757 -79989.25675321011 -259069.11338413606 7 7
TensionSpline 6.114904109589042 -12.506278833978033 -5.190826727698994 -7.315452106279039 14697.031597376157 -76278.80424454503 -261712.79865483398 7 7
TensionSpline 6.215013698630138 -10.201479871984054 -5.230808680013466 -4.970671191970588 13542.507076511962 -70830.47821916376 -242809.38648590932 7 7
TensionSpline 6.315123287671234 -8.127515961453557 -5.269594607911765 -2.8579213535417924 12161.612441644158 -64082.40292616885 -204991.5792667889 7 7
TensionSpline 6.415232876712329 -6.433293182054323 -5.307398349452264 -1.125894832602059 10634.186278753574 -56438.72161504859 -151361.99515985991 7 7
TensionSpline 6.515342465753425 -5.232342871384077 -5.344440787760085 0.1120979163760083 9025.033390663886 -48235.293264786706 -97274.90757338586 5 7
TensionSpline 6.615452054794521 -4.591429954502457 -5.380954266815952 0.7895243123134943 7378.147101502924 -39704.918168981254 -102153.05545901998 5 7
TensionSpline 6.715561643835617 -4.508770519273675 -5.417187428760073 0.9084169094863981 5710.537734479597 -30939.510565319848 -107015.06070187605 5 7
TensionSpline 6.8156712328767135 -4.875686591970796 -5.453410595581687 0.577724003610891 4005.206826585493 -21846.50044712022 -114455.91141523437 5 7
TensionSpline 6.915780821917809 -5.412447278501098 -5.489921843262469 0.0774745647613706 2202.7962368217172 -12096.440163178457 -127898.83319097583 5 11
TensionSpline 7.015890410958904 -5.564057359749297 -5.527053948084504 -0.03700341166479326 191.40622301893293 -1058.2765697098039 -151798.329461883 5 11
TensionSpline 7.1160000000000005 -4.62962678785539 -5.5651120229405215 0.9354852350851317 -2148.835360808369 11963.679346038702 -178404.97135157563 5 11
TensionSpline 7.216109589041096 -2.9277637066926765 -5.6040733933304665 2.67630968663779 -4708.389092370528 26400.16338704143 -193090.87662122693 5 7
TensionSpline 7.316219178082193 -0.9712094594926945 -5.643813396282171 4.672603936789477 -7330.135980552962 41396.15265363883 -198093.51381461226 5 7
TensionSpline 7.4163287671232885 0.9174703542558209 -5.6842188941352845 6.601689248391105 -9894.629115102167 56284.74248409177 -195397.63695952672 5 7
TensionSpline 7.516438356164383 2.5487516236832892 -5.725187171480295 8.273938795163584 -12313.048042249058 70553.64131114405 -186670.21817186935 5 7
TensionSpline 7.61654794520548 3.824819168275484 -5.76662490141211 9.591444069687594 -14521.321844182841 83817.24861841189 -173306.9354692418 5 7
TensionSpline 7.7166575342465755 4.709831412639252 -5.808447224366908 10.51827863700616 -16475.27042250281 95793.54000992523 -156472.1074931441 5 7
TensionSpline 7.816767123287672 5.20859733123879 -5.850576924455453 11.059174255694243 -18146.59613711451 106284.91280766371 -137133.62112532934 5 7
TensionSpline 7.916876712328768 5.351369731191323 -5.892943690535279 11.244313421726602 -19519.585061180853 115162.30611687827 -116092.16366004205 5 7
TensionSpline 8.016986301369862 5.183089660782958 -5.935483451176005 11.118573111958963 -20588.399865232022 122352.03644381798 -94007.06879603148 5 7
TensionSpline 8.117095890410958 4.755868813589581 -5.978137774199643 10.734006587789224 -21354.86544266256 127824.89127616258 86470.56959354415 7 7
TensionSpline 8.217205479452055 4.1238234686335975 -6.020853322831199 10.144676791464796 -21826.66442355434 131587.10427187968 103440.71710299829 7 7
TensionSpline 8.317315068493151 3.3396110315930816 -6.063581361543946 9.403192393137028 -22015.873186429526 133672.90121222285 113766.98472176371 7 7
TensionSpline 8.417424657534246 2.452193759290287 -6.106277305626406 8.558471064916693 -21937.780280828563 134138.35899602767 118046.70574377952 7 7
TensionSpline 8.517534246575343 1.505481444180612 -6.148900309193017 7.654381753373629 -21609.938662858192 133056.36325928738 117016.84621279185 7 7
TensionSpline 8.617643835616438 0.5375982960775811 -6.191412887055492 6.729011183133073 -21051.411110740828 130512.48568076712 111484.91574353159 7 7
TensionSpline 8.717753424657534 -0.419411960529418 -6.233780566353708 5.81436860582429 -20282.17487122574 126601.63123383583 102285.02489439961 7 7
TensionSpline 8.81786301369863 -1.3395780955471892 -6.275971564309035 4.936393468761846 -19322.657193946394 121425.32977079679 90241.19229650295 7 7
TensionSpline 8.917972602739725 -2.2027884891406853 -6.317956488827159 4.115167999686474 -18193.378110993155 115089.56633738964 89360.23587757802 5 7
TensionSpline 9.018082191780822 -2.9944438692652806 -6.359708058980562 3.3652641897152815 -16914.680756554415 107703.06125984508 104399.94979627442 5 7
TensionSpline 9.118191780821917 -3.7050259626147906 -6.4012008426495015 2.696174880034711 -15506.532817196068 99375.9249250159 118050.96344907895 5 7
TensionSpline 9.218301369863013 -4.329617491452002 -6.442411008860116 2.1127935174081145 -13988.385458713767 90218.62376603628 130287.0922259558 5 7
TensionSpline 9.31841095890411 -4.867398054597684 -6.483316092441571 1.6159180378438869 -12379.078375441619 80341.20365292275 141092.18238189668 5 7
TensionSpline 9.418520547945205 -5.321132466545864 -6.523894768865057 1.2027623023191936 -10696.78152366753 69852.7249808789 150457.34103047437 5 7
TensionSpline 9.518630136986301 -5.696662328398272 -6.56412663714967 0.8674643087513978 -8958.965692828631 58860.87049993272 158378.78786229 5 7
TensionSpline 9.618739726027398 -6.002407404711585 -6.603992008875625 0.6015846041640405 -7182.395385987486 47471.69253969119 164855.9622147161 5 7
TensionSpline 9.718849315068493 -6.248880361078291 -6.6434717013375 0.3945913402592094 -5383.138567255843 35789.470919844745 169890.26851987888 5 7
TensionSpline 9.81895890410959 -6.44821627499792 -6.682546832984526 0.23433055798660618 -3576.5887228697925 23916.656632194667 173483.97163274852 5 7
TensionSpline 9.919068493150684 -6.613716838594907 -6.72119861920395 0.10748178060904223 -1777.4954043421053 11953.879445125714 175639.142119266 5 12


==> hyman_curve_tensionrel.txt <==
Date	Rate
5/1/2010	0.205
5/2/2010	0.205
5/3/2010	0.205
5/4/2010	0.205
5/5/2010	0.208
5/6/2010	0.211
5/7/2010	0.214
5/8/2010	0.217
5/9/2010	0.221
5/10/2010	0.224
5/11/2010	0.227
5/12/2010	0.23
5/13/2010	0.233
5/14/2010	0.236
5/15/2010	0.239
5/16/2010	0.242
5/17/2010	0.245
5/18/2010	0.247
5/19/2010	0.25
5/20/2010	0.253
5/21/2010	0.256
5/22/2010	0.258
5/23/2010	0.261
5/24/2010	0.264
5/25/2010	0.267
5/26/2010	0.269
5/27/2010	0.272
5/28/2010	0.274
5/29/2010	0.277
5/30/2010	0.279
5/31/2010	0.282
6/1/2010	0.284
6/2/2010	0.287
6/3/2010	0.289
6/4/2010	0.291
6/5/2010	0.294
6/6/2010	0.296
6/7/2010	0.298
6/8/2010	0.301
6/9/2010	0.303
6/10/2010	0.305
6/11/2010	0.307
6/12/2010	0.31
6/13/2010	0.312
6/14/2010	0.314
6/15/2010	0.316
6/16/2010	0.318
6/17/2010	0.32
6/18/2010	0.322
6/19/2010	0.324
6/20/2010	0.326
6/21/2010	0.328
6/22/2010	0.33
6/23/2010	0.332
6/24/2010	0.334
6/25/2010	0.336
6/26/2010	0.338
6/27/2010	0.34
6/28/2010	0.342
6/29/2010	0.344
6/30/2010	0.346
7/1/2010	0.348
7/2/2010	0.35
7/3/2010	0.351
7/4/2010	0.353
7/5/2010	0.355
7/6/2010	0.357
7/7/2010	0.359
7/8/2010	0.36
7/9/2010	0.362
7/10/2010	0.364
7/11/2010	0.366
7/12/2010	0.367
7/13/2010	0.369
7/14/2010	0.371
7/15/2010	0.373
7/16/2010	0.374
7/17/2010	0.376
7/18/2010	0.378
7/19/2010	0.379
7/20/2010	0.381
7/21/2010	0.383
7/22/2010	0.384
7/23/2010	0.386
7/24/2010	0.387
7/25/2010	0.389
7/26/2010	0.391
7/27/2010	0.392
7/28/2010	0.394
7/29/2010	0.395
7/30/2010	0.397
7/31/2010	0.399
8/1/2010	0.4
8/2/2010	0.402
8/3/2010	0.403
8/4/2010	0.405
8/5/2010	0.406
8/6/2010	0.408
8/7/2010	0.41
8/8/2010	0.411
8/9/2010	0.413
8/10/2010	0.414
8/11/2010	0.416
8/12/2010	0.417
8/13/2010	0.419
8/14/2010	0.42
8/15/2010	0.422
8/16/2010	0.423
8/17/2010	0.425
8/18/2010	0.426
8/19/2010	0.428
8/20/2010	0.43
8/21/2010	0.431
8/22/2010	0.433
8/23/2010	0.434
8/24/2010	0.436
8/25/2010	0.437
8/26/2010	0.439
8/27/2010	0.44
8/28/2010	0.442
8/29/2010	0.443
8/30/2010	0.445
8/31/2010	0.446
9/1/2010	0.448
9/2/2010	0.45
9/3/2010	0.451
9/4/2010	0.453
9/5/2010	0.454
9/6/2010	0.456
9/7/2010	0.457
9/8/2010	0.459
9/9/2010	0.461
9/10/2010	0.462
9/11/2010	0.464
9/12/2010	0.466
9/13/2010	0.467
9/14/2010	0.469
9/15/2010	0.47
9/16/2010	0.472
9/17/2010	0.474
9/18/2010	0.475
9/19/2010	0.477
9/20/2010	0.479
9/21/2010	0.48
9/22/2010	0.482
9/23/2010	0.483
9/24/2010	0.485
9/25/2010	0.487
9/26/2010	0.488
9/27/2010	0.49
9/28/2010	0.491
9/29/2010	0.493
9/30/2010	0.494
10/1/2010	0.496
10/2/2010	0.498
10/3/2010	0.499
10/4/2010	0.501
10/5/2010	0.502
10/6/2010	0.504
10/7/2010	0.505
10/8/2010	0.507
10/9/2010	0.508
10/10/2010	0.51
10/11/2010	0.512
10/12/2010	0.513
10/13/2010	0.515
10/14/2010	0.516
10/15/2010	0.518
10/16/2010	0.52
10/17/2010	0.521
10/18/2010	0.523
10/19/2010	0.525
10/20/2010	0.526
10/21/2010	0.528
10/22/2010	0.53
10/23/2010	0.531
10/24/2010	0.533
10/25/2010	0.535
10/26/2010	0.536
10/27/2010	0.538
10/28/2010	0.54
10/29/2010	0.542
10/30/2010	0.543
10/31/2010	0.545
11/1/2010	0.547
11/2/2010	0.549
11/3/2010	0.551
11/4/2010	0.553
11/5/2010	0.555
11/6/2010	0.557
11/7/2010	0.559
11/8/2010	0.561
11/9/2010	0.563
11/10/2010	0.565
11/11/2010	0.567
11/12/2010	0.569
11/13/2010	0.571
11/14/2010	0.573
11/15/2010	0.575
11/16/2010	0.577
11/17/2010	0.58
11/18/2010	0.582
11/19/2010	0.584
11/20/2010	0.587
11/21/2010	0.589
11/22/2010	0.591
11/23/2010	0.594
11/24/2010	0.596
11/25/2010	0.599
11/26/2010	0.601
11/27/2010	0.604
11/28/2010	0.607
11/29/2010	0.609
11/30/2010	0.612
12/1/2010	0.615
12/2/2010	0.618
12/3/2010	0.621
12/4/2010	0.624
12/5/2010	0.626
12/6/2010	0.63
12/7/2010	0.633
12/8/2010	0.636
12/9/2010	0.639
12/10/2010	0.642
12/11/2010	0.645
12/12/2010	0.649
12/13/2010	0.652
12/14/2010	0.656
12/15/2010	0.659
12/16/2010	0.663
12/17/2010	0.666
12/18/2010	0.67
12/19/2010	0.673
12/20/2010	0.676
12/21/2010	0.68
12/22/2010	0.683
12/23/2010	0.686
12/24/2010	0.689
12/25/2010	0.693
12/26/2010	0.696
12/27/2010	0.699
12/28/2010	0.702
12/29/2010	0.705
12/30/2010	0.708
12/31/2010	0.711
1/1/2011	0.714
1/2/2011	0.717
1/3/2011	0.72
1/4/2011	0.723
1/5/2011	0.726
1/6/2011	0.729
1/7/2011	0.731
1/8/2011	0.734
1/9/2011	0.737
1/10/2011	0.74
1/11/2011	0.743
1/12/2011	0.746
1/13/2011	0.748
1/14/2011	0.751
1/15/2011	0.754
1/16/2011	0.757
1/17/2011	0.76
1/18/2011	0.762
1/19/2011	0.765
1/20/2011	0.768
1/21/2011	0.771
1/22/2011	0.774
1/23/2011	0.776
1/24/2011	0.779
1/25/2011	0.782
1/26/2011	0.785
1/27/2011	0.787
1/28/2011	0.79
1/29/2011	0.793
1/30/2011	0.796
1/31/2011	0.799
2/1/2011	0.802
2/2/2011	0.804
2/3/2011	0.807
2/4/2011	0.81
2/5/2011	0.813
2/6/2011	0.816
2/7/2011	0.819
2/8/2011	0.822
2/9/2011	0.825
2/10/2011	0.828
2/11/2011	0.831
2/12/2011	0.834
2/13/2011	0.837
2/14/2011	0.84
2/15/2011	0.843
2/16/2011	0.847
2/17/2011	0.85
2/18/2011	0.853
2/19/2011	0.856
2/20/2011	0.86
2/21/2011	0.863
2/22/2011	0.866
2/23/2011	0.87
2/24/2011	0.873
2/25/2011	0.877
2/26/2011	0.88
2/27/2011	0.884
2/28/2011	0.888
3/1/2011	0.891
3/2/2011	0.895
3/3/2011	0.899
3/4/2011	0.903
3/5/2011	0.906
3/6/2011	0.91
3/7/2011	0.914
3/8/2011	0.918
3/9/2011	0.923
3/10/2011	0.927
3/11/2011	0.931
3/12/2011	0.935
3/13/2011	0.94
3/14/2011	0.944
3/15/2011	0.949
3/16/2011	0.953
3/17/2011	0.957
3/18/2011	0.962
3/19/2011	0.966
3/20/2011	0.97
3/21/2011	0.974
3/22/2011	0.979
3/23/2011	0.983
3/24/2011	0.987
3/25/2011	0.991
3/26/2011	0.995
3/27/2011	0.999
3/28/2011	1.002
3/29/2011	1.006
3/30/2011	1.01
3/31/2011	1.014
4/1/2011	1.018
4/2/2011	1.021
4/3/2011	1.025
4/4/2011	1.029
4/5/2011	1.032
4/6/2011	1.036
4/7/2011	1.039
4/8/2011	1.043
4/9/2011	1.046
4/10/2011	1.05
4/11/2011	1.053
4/12/2011	1.057
4/13/2011	1.06
4/14/2011	1.063
4/15/2011	1.067
4/16/2011	1.07
4/17/2011	1.074
4/18/2011	1.077
4/19/2011	1.08
4/20/2011	1.084
4/21/2011	1.087
4/22/2011	1.09
4/23/2011	1.094
4/24/2011	1.097
4/25/2011	1.1
4/26/2011	1.103
4/27/2011	1.107
4/28/2011	1.11
4/29/2011	1.113
4/30/2011	1.117
5/1/2011	1.12
5/2/2011	1.123
5/3/2011	1.127
5/4/2011	1.13
5/5/2011	1.133
5/6/2011	1.137
5/7/2011	1.14
5/8/2011	1.143
5/9/2011	1.147
5/10/2011	1.15
5/11/2011	1.153
5/12/2011	1.157
5/13/2011	1.16
5/14/2011	1.164
5/15/2011	1.167
5/16/2011	1.171
5/17/2011	1.174
5/18/2011	1.178
5/19/2011	1.182
5/20/2011	1.185
5/21/2011	1.189
5/22/2011	1.192
5/23/2011	1.196
5/24/2011	1.2
5/25/2011	1.204
5/26/2011	1.207
5/27/2011	1.211
5/28/2011	1.215
5/29/2011	1.219
5/30/2011	1.223
5/31/2011	1.227
6/1/2011	1.231
6/2/2011	1.235
6/3/2011	1.239
6/4/2011	1.244
6/5/2011	1.248
6/6/2011	1.252
6/7/2011	1.257
6/8/2011	1.261
6/9/2011	1.265
6/10/2011	1.27
6/11/2011	1.275
6/12/2011	1.279
6/13/2011	1.284
6/14/2011	1.289
6/15/2011	1.294
6/16/2011	1.299
6/17/2011	1.303
6/18/2011	1.308
6/19/2011	1.313
6/20/2011	1.318
6/21/2011	1.322
6/22/2011	1.327
6/23/2011	1.331
6/24/2011	1.336
6/25/2011	1.34
6/26/2011	1.345
6/27/2011	1.349
6/28/2011	1.353
6/29/2011	1.357
6/30/2011	1.362
7/1/2011	1.366
7/2/2011	1.37
7/3/2011	1.374
7/4/2011	1.378
7/5/2011	1.382
7/6/2011	1.386
7/7/2011	1.39
7/8/2011	1.394
7/9/2011	1.398
7/10/2011	1.402
7/11/2011	1.406
7/12/2011	1.409
7/13/2011	1.413
7/14/2011	1.417
7/15/2011	1.421
7/16/2011	1.424
7/17/2011	1.428
7/18/2011	1.432
7/19/2011	1.436
7/20/2011	1.439
7/21/2011	1.443
7/22/2011	1.447
7/23/2011	1.45
7/24/2011	1.454
7/25/2011	1.458
7/26/2011	1.461
7/27/2011	1.465
7/28/2011	1.469
7/29/2011	1.472
7/30/2011	1.476
7/31/2011	1.48
8/1/2011	1.483
8/2/2011	1.487
8/3/2011	1.491
8/4/2011	1.495
8/5/2011	1.498
8/6/2011	1.502
8/7/2011	1.506
8/8/2011	1.51
8/9/2011	1.513
8/10/2011	1.517
8/11/2011	1.521
8/12/2011	1.525
8/13/2011	1.529
8/14/2011	1.533
8/15/2011	1.536
8/16/2011	1.54
8/17/2011	1.544
8/18/2011	1.548
8/19/2011	1.552
8/20/2011	1.557
8/21/2011	1.561
8/22/2011	1.565
8/23/2011	1.569
8/24/2011	1.573
8/25/2011	1.577
8/26/2011	1.582
8/27/2011	1.586
8/28/2011	1.591
8/29/2011	1.595
8/30/2011	1.6
8/31/2011	1.604
9/1/2011	1.609
9/2/2011	1.613
9/3/2011	1.618
9/4/2011	1.623
9/5/2011	1.628
9/6/2011	1.633
9/7/2011	1.638
9/8/2011	1.643
9/9/2011	1.648
9/10/2011	1.653
9/11/2011	1.658
9/12/2011	1.664
9/13/2011	1.669
9/14/2011	1.675
9/15/2011	1.68
9/16/2011	1.686
9/17/2011	1.691
9/18/2011	1.696
9/19/2011	1.702
9/20/2011	1.707
9/21/2011	1.712
9/22/2011	1.716
9/23/2011	1.721
9/24/2011	1.726
9/25/2011	1.731
9/26/2011	1.735
9/27/2011	1.739
9/28/2011	1.744
9/29/2011	1.748
9/30/2011	1.752
10/1/2011	1.756
10/2/2011	1.76
10/3/2011	1.764
10/4/2011	1.768
10/5/2011	1.772
10/6/2011	1.776
10/7/2011	1.779
10/8/2011	1.783
10/9/2011	1.786
10/10/2011	1.79
10/11/2011	1.793
10/12/2011	1.796
10/13/2011	1.799
10/14/2011	1.803
10/15/2011	1.806
10/16/2011	1.809
10/17/2011	1.812
10/18/2011	1.814
10/19/2011	1.817
10/20/2011	1.82
10/21/2011	1.823
10/22/2011	1.825
10/23/2011	1.828
10/24/2011	1.831
10/25/2011	1.833
10/26/2011	1.835
10/27/2011	1.838
10/28/2011	1.84
10/29/2011	1.842
10/30/2011	1.845
10/31/2011	1.847
11/1/2011	1.849
11/2/2011	1.851
11/3/2011	1.853
11/4/2011	1.855
11/5/2011	1.857
11/6/2011	1.859
11/7/2011	1.861
11/8/2011	1.862
11/9/2011	1.864
11/10/2011	1.866
11/11/2011	1.868
11/12/2011	1.869
11/13/2011	1.871
11/14/2011	1.872
11/15/2011	1.874
11/16/2011	1.875
11/17/2011	1.877
11/18/2011	1.878
11/19/2011	1.879
11/20/2011	1.881
11/21/2011	1.882
11/22/2011	1.883
11/23/2011	1.884
11/24/2011	1.885
11/25/2011	1.886
11/26/2011	1.888
11/27/2011	1.889
11/28/2011	1.89
11/29/2011	1.891
11/30/2011	1.891
12/1/2011	1.892
12/2/2011	1.893
12/3/2011	1.894
12/4/2011	1.895
12/5/2011	1.896
12/6/2011	1.896
12/7/2011	1.897
12/8/2011	1.898
12/9/2011	1.898
12/10/2011	1.899
12/11/2011	1.899
12/12/2011	1.9
12/13/2011	1.9
12/14/2011	1.901
12/15/2011	1.901
12/16/2011	1.902
12/17/2011	1.902
12/18/2011	1.902
12/19/2011	1.903
12/20/2011	1.903
12/21/2011	1.903
12/22/2011	1.904
12/23/2011	1.904
12/24/2011	1.904
12/25/2011	1.905
12/26/2011	1.905
12/27/2011	1.906
12/28/2011	1.906
12/29/2011	1.907
12/30/2011	1.907
12/31/2011	1.908
1/1/2012	1.909
1/2/2012	1.91
1/3/2012	1.91
1/4/2012	1.911
1/5/2012	1.912
1/6/2012	1.913
1/7/2012	1.914
1/8/2012	1.915
1/9/2012	1.916
1/10/2012	1.917
1/11/2012	1.918
1/12/2012	1.919
1/13/2012	1.92
1/14/2012	1.922
1/15/2012	1.923
1/16/2012	1.924
1/17/2012	1.926
1/18/2012	1.927
1/19/2012	1.929
1/20/2012	1.93
1/21/2012	1.932
1/22/2012	1.933
1/23/2012	1.935
1/24/2012	1.937
1/25/2012	1.938
1/26/2012	1.94
1/27/2012	1.942
1/28/2012	1.944
1/29/2012	1.946
1/30/2012	1.948
1/31/2012	1.95
2/1/2012	1.952
2/2/2012	1.954
2/3/2012	1.956
2/4/2012	1.959
2/5/2012	1.961
2/6/2012	1.963
2/7/2012	1.966
2/8/2012	1.968
2/9/2012	1.971
2/10/2012	1.973
2/11/2012	1.976
2/12/2012	1.978
2/13/2012	1.981
2/14/2012	1.984
2/15/2012	1.987
2/16/2012	1.989
2/17/2012	1.992
2/18/2012	1.995
2/19/2012	1.998
2/20/2012	2.001
2/21/2012	2.004
2/22/2012	2.008
2/23/2012	2.011
2/24/2012	2.014
2/25/2012	2.018
2/26/2012	2.021
2/27/2012	2.025
2/28/2012	2.028
2/29/2012	2.032
3/1/2012	2.035
3/2/2012	2.039
3/3/2012	2.043
3/4/2012	2.047
3/5/2012	2.051
3/6/2012	2.055
3/7/2012	2.059
3/8/2012	2.063
3/9/2012	2.067
3/10/2012	2.071
3/11/2012	2.076
3/12/2012	2.08
3/13/2012	2.085
3/14/2012	2.089
3/15/2012	2.094
3/16/2012	2.098
3/17/2012	2.103
3/18/2012	2.108
3/19/2012	2.113
3/20/2012	2.118
3/21/2012	2.123
3/22/2012	2.128
3/23/2012	2.133
3/24/2012	2.139
3/25/2012	2.144
3/26/2012	2.149
3/27/2012	2.155
3/28/2012	2.161
3/29/2012	2.166
3/30/2012	2.172
3/31/2012	2.178
4/1/2012	2.184
4/2/2012	2.19
4/3/2012	2.196
4/4/2012	2.202
4/5/2012	2.209
4/6/2012	2.215
4/7/2012	2.222
4/8/2012	2.228
4/9/2012	2.235
4/10/2012	2.242
4/11/2012	2.249
4/12/2012	2.256
4/13/2012	2.263
4/14/2012	2.27
4/15/2012	2.277
4/16/2012	2.284
4/17/2012	2.292
4/18/2012	2.3
4/19/2012	2.307
4/20/2012	2.315
4/21/2012	2.323
4/22/2012	2.331
4/23/2012	2.339
4/24/2012	2.347
4/25/2012	2.356
4/26/2012	2.364
4/27/2012	2.373
4/28/2012	2.382
4/29/2012	2.39
4/30/2012	2.399
5/1/2012	2.408
5/2/2012	2.418
5/3/2012	2.427
5/4/2012	2.437
5/5/2012	2.446
5/6/2012	2.456
5/7/2012	2.466
5/8/2012	2.476
5/9/2012	2.486
5/10/2012	2.495
5/11/2012	2.505
5/12/2012	2.515
5/13/2012	2.525
5/14/2012	2.534
5/15/2012	2.544
5/16/2012	2.553
5/17/2012	2.562
5/18/2012	2.572
5/19/2012	2.581
5/20/2012	2.59
5/21/2012	2.599
5/22/2012	2.608
5/23/2012	2.617
5/24/2012	2.626
5/25/2012	2.635
5/26/2012	2.644
5/27/2012	2.652
5/28/2012	2.661
5/29/2012	2.669
5/30/2012	2.678
5/31/2012	2.686
6/1/2012	2.695
6/2/2012	2.703
6/3/2012	2.711
6/4/2012	2.719
6/5/2012	2.727
6/6/2012	2.735
6/7/2012	2.743
6/8/2012	2.751
6/9/2012	2.759
6/10/2012	2.767
6/11/2012	2.774
6/12/2012	2.782
6/13/2012	2.79
6/14/2012	2.797
6/15/2012	2.805
6/16/2012	2.812
6/17/2012	2.819
6/18/2012	2.826
6/19/2012	2.834
6/20/2012	2.841
6/21/2012	2.848
6/22/2012	2.855
6/23/2012	2.862
6/24/2012	2.869
6/25/2012	2.875
6/26/2012	2.882
6/27/2012	2.889
6/28/2012	2.895
6/29/2012	2.902
6/30/2012	2.908
7/1/2012	2.915
7/2/2012	2.921
7/3/2012	2.928
7/4/2012	2.934
7/5/2012	2.94
7/6/2012	2.946
7/7/2012	2.952
7/8/2012	2.958
7/9/2012	2.964
7/10/2012	2.97
7/11/2012	2.976
7/12/2012	2.982
7/13/2012	2.987
7/14/2012	2.993
7/15/2012	2.999
7/16/2012	3.004
7/17/2012	3.009
7/18/2012	3.015
7/19/2012	3.02
7/20/2012	3.026
7/21/2012	3.031
7/22/2012	3.036
7/23/2012	3.041
7/24/2012	3.046
7/25/2012	3.051
7/26/2012	3.056
7/27/2012	3.061
7/28/2012	3.066
7/29/2012	3.071
7/30/2012	3.075
7/31/2012	3.08
8/1/2012	3.084
8/2/2012	3.089
8/3/2012	3.093
8/4/2012	3.098
8/5/2012	3.102
8/6/2012	3.107
8/7/2012	3.111
8/8/2012	3.115
8/9/2012	3.119
8/10/2012	3.123
8/11/2012	3.127
8/12/2012	3.131
8/13/2012	3.135
8/14/2012	3.139
8/15/2012	3.143
8/16/2012	3.147
8/17/2012	3.15
8/18/2012	3.154
8/19/2012	3.157
8/20/2012	3.161
8/21/2012	3.164
8/22/2012	3.168
8/23/2012	3.171
8/24/2012	3.175
8/25/2012	3.178
8/26/2012	3.181
8/27/2012	3.184
8/28/2012	3.187
8/29/2012	3.19
8/30/2012	3.193
8/31/2012	3.196
9/1/2012	3.199
9/2/2012	3.202
9/3/2012	3.205
9/4/2012	3.207
9/5/2012	3.21
9/6/2012	3.213
9/7/2012	3.215
9/8/2012	3.218
9/9/2012	3.22
9/10/2012	3.222
9/11/2012	3.225
9/12/2012	3.227
9/13/2012	3.229
9/14/2012	3.231
9/15/2012	3.233
9/16/2012	3.235
9/17/2012	3.238
9/18/2012	3.239
9/19/2012	3.241
9/20/2012	3.243
9/21/2012	3.245
9/22/2012	3.247
9/23/2012	3.248
9/24/2012	3.25
9/25/2012	3.252
9/26/2012	3.253
9/27/2012	3.255
9/28/2012	3.256
9/29/2012	3.257
9/30/2012	3.259
10/1/2012	3.26
10/2/2012	3.261
10/3/2012	3.262
10/4/2012	3.263
10/5/2012	3.264
10/6/2012	3.265
10/7/2012	3.266
10/8/2012	3.267
10/9/2012	3.268
10/10/2012	3.269
10/11/2012	3.27
10/12/2012	3.27
10/13/2012	3.271
10/14/2012	3.271
10/15/2012	3.272
10/16/2012	3.272
10/17/2012	3.273
10/18/2012	3.273
10/19/2012	3.273
10/20/2012	3.274
10/21/2012	3.274
10/22/2012	3.274
10/23/2012	3.274
10/24/2012	3.274
10/25/2012	3.274
10/26/2012	3.274
10/27/2012	3.274
10/28/2012	3.274
10/29/2012	3.274
10/30/2012	3.273
10/31/2012	3.273
11/1/2012	3.273
11/2/2012	3.272
11/3/2012	3.272
11/4/2012	3.271
11/5/2012	3.271
11/6/2012	3.27
11/7/2012	3.269
11/8/2012	3.269
11/9/2012	3.268
11/10/2012	3.267
11/11/2012	3.266
11/12/2012	3.265
11/13/2012	3.264
11/14/2012	3.263
11/15/2012	3.262
11/16/2012	3.261
11/17/2012	3.259
11/18/2012	3.258
11/19/2012	3.257
11/20/2012	3.255
11/21/2012	3.254
11/22/2012	3.253
11/23/2012	3.251
11/24/2012	3.249
11/25/2012	3.248
11/26/2012	3.246
11/27/2012	3.244
11/28/2012	3.242
11/29/2012	3.241
11/30/2012	3.239
12/1/2012	3.237
12/2/2012	3.235
12/3/2012	3.233
12/4/2012	3.23
12/5/2012	3.228
12/6/2012	3.226
12/7/2012	3.224
12/8/2012	3.221
12/9/2012	3.219
12/10/2012	3.217
12/11/2012	3.214
12/12/2012	3.212
12/13/2012	3.209
12/14/2012	3.206
12/15/2012	3.204
12/16/2012	3.201
12/17/2012	3.198
12/18/2012	3.195
12/19/2012	3.192
12/20/2012	3.189
12/21/2012	3.186
12/22/2012	3.183
12/23/2012	3.18
12/24/2012	3.177
12/25/2012	3.173
12/26/2012	3.17
12/27/2012	3.167
12/28/2012	3.163
12/29/2012	3.16
12/30/2012	3.156
12/31/2012	3.152
1/1/2013	3.149
1/2/2013	3.145
1/3/2013	3.141
1/4/2013	3.138
1/5/2013	3.134
1/6/2013	3.13
1/7/2013	3.126
1/8/2013	3.122
1/9/2013	3.118
1/10/2013	3.113
1/11/2013	3.109
1/12/2013	3.105
1/13/2013	3.101
1/14/2013	3.096
1/15/2013	3.092
1/16/2013	3.087
1/17/2013	3.083
1/18/2013	3.078
1/19/2013	3.073
1/20/2013	3.069
1/21/2013	3.064
1/22/2013	3.059
1/23/2013	3.054
1/24/2013	3.049
1/25/2013	3.044
1/26/2013	3.039
1/27/2013	3.034
1/28/2013	3.029
1/29/2013	3.023
1/30/2013	3.018
1/31/2013	3.013
2/1/2013	3.007
2/2/2013	3.002
2/3/2013	2.996
2/4/2013	2.991
2/5/2013	2.985
2/6/2013	2.979
2/7/2013	2.974
2/8/2013	2.968
2/9/2013	2.962
2/10/2013	2.956
2/11/2013	2.95
2/12/2013	2.944
2/13/2013	2.938
2/14/2013	2.931
2/15/2013	2.925
2/16/2013	2.919
2/17/2013	2.912
2/18/2013	2.906
2/19/2013	2.899
2/20/2013	2.893
2/21/2013	2.886
2/22/2013	2.879
2/23/2013	2.873
2/24/2013	2.866
2/25/2013	2.859
2/26/2013	2.852
2/27/2013	2.845
2/28/2013	2.838
3/1/2013	2.831
3/2/2013	2.824
3/3/2013	2.816
3/4/2013	2.809
3/5/2013	2.802
3/6/2013	2.794
3/7/2013	2.787
3/8/2013	2.779
3/9/2013	2.771
3/10/2013	2.764
3/11/2013	2.756
3/12/2013	2.748
3/13/2013	2.74
3/14/2013	2.732
3/15/2013	2.724
3/16/2013	2.716
3/17/2013	2.708
3/18/2013	2.7
3/19/2013	2.691
3/20/2013	2.683
3/21/2013	2.675
3/22/2013	2.666
3/23/2013	2.658
3/24/2013	2.649
3/25/2013	2.64
3/26/2013	2.631
3/27/2013	2.623
3/28/2013	2.614
3/29/2013	2.605
3/30/2013	2.596
3/31/2013	2.587
4/1/2013	2.577
4/2/2013	2.568
4/3/2013	2.559
4/4/2013	2.549
4/5/2013	2.54
4/6/2013	2.53
4/7/2013	2.521
4/8/2013	2.511
4/9/2013	2.501
4/10/2013	2.492
4/11/2013	2.482
4/12/2013	2.472
4/13/2013	2.462
4/14/2013	2.452
4/15/2013	2.441
4/16/2013	2.431
4/17/2013	2.421
4/18/2013	2.411
4/19/2013	2.4
4/20/2013	2.39
4/21/2013	2.379
4/22/2013	2.368
4/23/2013	2.357
4/24/2013	2.347
4/25/2013	2.336
4/26/2013	2.325
4/27/2013	2.314
4/28/2013	2.303
4/29/2013	2.291
4/30/2013	2.28
5/1/2013	2.269
5/2/2013	2.257
5/3/2013	2.246
5/4/2013	2.234
5/5/2013	2.222
5/6/2013	2.211
5/7/2013	2.199
5/8/2013	2.187
5/9/2013	2.175
5/10/2013	2.164
5/11/2013	2.152
5/12/2013	2.141
5/13/2013	2.129
5/14/2013	2.117
5/15/2013	2.106
5/16/2013	2.095
5/17/2013	2.083
5/18/2013	2.072
5/19/2013	2.061
5/20/2013	2.05
5/21/2013	2.038
5/22/2013	2.027
5/23/2013	2.016
5/24/2013	2.005
5/25/2013	1.994
5/26/2013	1.983
5/27/2013	1.972
5/28/2013	1.961
5/29/2013	1.951
5/30/2013	1.94
5/31/2013	1.929
6/1/2013	1.919
6/2/2013	1.908
6/3/2013	1.897
6/4/2013	1.887
6/5/2013	1.876
6/6/2013	1.866
6/7/2013	1.856
6/8/2013	1.845
6/9/2013	1.835
6/10/2013	1.825
6/11/2013	1.814
6/12/2013	1.804
6/13/2013	1.794
6/14/2013	1.784
6/15/2013	1.774
6/16/2013	1.764
6/17/2013	1.754
6/18/2013	1.744
6/19/2013	1.734
6/20/2013	1.725
6/21/2013	1.715
6/22/2013	1.705
6/23/2013	1.695
6/24/2013	1.686
6/25/2013	1.676
6/26/2013	1.667
6/27/2013	1.657
6/28/2013	1.648
6/29/2013	1.638
6/30/2013	1.629
7/1/2013	1.62
7/2/2013	1.61
7/3/2013	1.601
7/4/2013	1.592
7/5/2013	1.583
7/6/2013	1.574
7/7/2013	1.565
7/8/2013	1.556
7/9/2013	1.547
7/10/2013	1.538
7/11/2013	1.529
7/12/2013	1.52
7/13/2013	1.511
7/14/2013	1.503
7/15/2013	1.494
7/16/2013	1.485
7/17/2013	1.477
7/18/2013	1.468
7/19/2013	1.459
7/20/2013	1.451
7/21/2013	1.442
7/22/2013	1.434
7/23/2013	1.426
7/24/2013	1.417
7/25/2013	1.409
7/26/2013	1.401
7/27/2013	1.393
7/28/2013	1.384
7/29/2013	1.376
7/30/2013	1.368
7/31/2013	1.36
8/1/2013	1.352
8/2/2013	1.344
8/3/2013	1.336
8/4/2013	1.329
8/5/2013	1.321
8/6/2013	1.313
8/7/2013	1.305
8/8/2013	1.298
8/9/2013	1.29
8/10/2013	1.282
8/11/2013	1.275
8/12/2013	1.267
8/13/2013	1.26
8/14/2013	1.252
8/15/2013	1.245
8/16/2013	1.237
8/17/2013	1.23
8/18/2013	1.223
8/19/2013	1.216
8/20/2013	1.208
8/21/2013	1.201
8/22/2013	1.194
8/23/2013	1.187
8/24/2013	1.18
8/25/2013	1.173
8/26/2013	1.166
8/27/2013	1.159
8/28/2013	1.152
8/29/2013	1.145
8/30/2013	1.139
8/31/2013	1.132
9/1/2013	1.125
9/2/2013	1.119
9/3/2013	1.112
9/4/2013	1.105
9/5/2013	1.099
9/6/2013	1.092
9/7/2013	1.086
9/8/2013	1.079
9/9/2013	1.073
9/10/2013	1.067
9/11/2013	1.06
9/12/2013	1.054
9/13/2013	1.048
9/14/2013	1.042
9/15/2013	1.036
9/16/2013	1.029
9/17/2013	1.023
9/18/2013	1.017
9/19/2013	1.011
9/20/2013	1.005
9/21/2013	1
9/22/2013	0.994
9/23/2013	0.988
9/24/2013	0.982
9/25/2013	0.976
9/26/2013	0.971
9/27/2013	0.965
9/28/2013	0.959
9/29/2013	0.954
9/30/2013	0.948
10/1/2013	0.943
10/2/2013	0.937
10/3/2013	0.932
10/4/2013	0.926
10/5/2013	0.921
10/6/2013	0.916
10/7/2013	0.911
10/8/2013	0.905
10/9/2013	0.9
10/10/2013	0.895
10/11/2013	0.89
10/12/2013	0.885
10/13/2013	0.88
10/14/2013	0.875
10/15/2013	0.87
10/16/2013	0.865
10/17/2013	0.86
10/18/2013	0.855
10/19/2013	0.85
10/20/2013	0.846
10/21/2013	0.841
10/22/2013	0.836
10/23/2013	0.832
10/24/2013	0.827
10/25/2013	0.822
10/26/2013	0.818
10/27/2013	0.813
10/28/2013	0.809
10/29/2013	0.804
10/30/2013	0.8
10/31/2013	0.796
11/1/2013	0.791
11/2/2013	0.787
11/3/2013	0.783
11/4/2013	0.779
11/5/2013	0.775
11/6/2013	0.771
11/7/2013	0.766
11/8/2013	0.762
11/9/2013	0.758
11/10/2013	0.754
11/11/2013	0.751
11/12/2013	0.747
11/13/2013	0.743
11/14/2013	0.739
11/15/2013	0.735
11/16/2013	0.732
11/17/2013	0.728
11/18/2013	0.724
11/19/2013	0.721
11/20/2013	0.717
11/21/2013	0.714
11/22/2013	0.71
11/23/2013	0.707
11/24/2013	0.703
11/25/2013	0.7
11/26/2013	0.696
11/27/2013	0.693
11/28/2013	0.69
11/29/2013	0.687
11/30/2013	0.683
12/1/2013	0.68
12/2/2013	0.677
12/3/2013	0.674
12/4/2013	0.671
12/5/2013	0.668
12/6/2013	0.665
12/7/2013	0.662
12/8/2013	0.659
12/9/2013	0.656
12/10/2013	0.654
12/11/2013	0.651
12/12/2013	0.648
12/13/2013	0.645
12/14/2013	0.643
12/15/2013	0.64
12/16/2013	0.637
12/17/2013	0.635
12/18/2013	0.632
12/19/2013	0.63
12/20/2013	0.627
12/21/2013	0.625
12/22/2013	0.623
12/23/2013	0.62
12/24/2013	0.618
12/25/2013	0.616
12/26/2013	0.614
12/27/2013	0.611
12/28/2013	0.609
12/29/2013	0.607
12/30/2013	0.605
12/31/2013	0.603
1/1/2014	0.601
1/2/2014	0.599
1/3/2014	0.597
1/4/2014	0.595
1/5/2014	0.594
1/6/2014	0.592
1/7/2014	0.59
1/8/2014	0.588
1/9/2014	0.587
1/10/2014	0.585
1/11/2014	0.583
1/12/2014	0.582
1/13/2014	0.58
1/14/2014	0.579
1/15/2014	0.577
1/16/2014	0.576
1/17/2014	0.574
1/18/2014	0.573
1/19/2014	0.572
1/20/2014	0.57
1/21/2014	0.569
1/22/2014	0.568
1/23/2014	0.567
1/24/2014	0.566
1/25/2014	0.564
1/26/2014	0.563
1/27/2014	0.562
1/28/2014	0.561
1/29/2014	0.56
1/30/2014	0.56
1/31/2014	0.559
2/1/2014	0.558
2/2/2014	0.557
2/3/2014	0.556
2/4/2014	0.555
2/5/2014	0.555
2/6/2014	0.554
2/7/2014	0.554
2/8/2014	0.553
2/9/2014	0.552
2/10/2014	0.552
2/11/2014	0.551
2/12/2014	0.551
2/13/2014	0.551
2/14/2014	0.55
2/15/2014	0.55
2/16/2014	0.55
2/17/2014	0.549
2/18/2014	0.549
2/19/2014	0.549
2/20/2014	0.549
2/21/2014	0.549
2/22/2014	0.549
2/23/2014	0.549
2/24/2014	0.549
2/25/2014	0.549
2/26/2014	0.549
2/27/2014	0.549
2/28/2014	0.549
3/1/2014	0.549
3/2/2014	0.549
3/3/2014	0.55
3/4/2014	0.55
3/5/2014	0.55
3/6/2014	0.551
3/7/2014	0.551
3/8/2014	0.552
3/9/2014	0.552
3/10/2014	0.553
3/11/2014	0.553
3/12/2014	0.554
3/13/2014	0.554
3/14/2014	0.555
3/15/2014	0.556
3/16/2014	0.557
3/17/2014	0.557
3/18/2014	0.558
3/19/2014	0.559
3/20/2014	0.56
3/21/2014	0.561
3/22/2014	0.562
3/23/2014	0.563
3/24/2014	0.564
3/25/2014	0.565
3/26/2014	0.566
3/27/2014	0.567
3/28/2014	0.568
3/29/2014	0.57
3/30/2014	0.571
3/31/2014	0.572
4/1/2014	0.574
4/2/2014	0.575
4/3/2014	0.576
4/4/2014	0.578
4/5/2014	0.579
4/6/2014	0.581
4/7/2014	0.582
4/8/2014	0.584
4/9/2014	0.586
4/10/2014	0.587
4/11/2014	0.589
4/12/2014	0.591
4/13/2014	0.593
4/14/2014	0.594
4/15/2014	0.596
4/16/2014	0.598
4/17/2014	0.6
4/18/2014	0.602
4/19/2014	0.604
4/20/2014	0.606
4/21/2014	0.608
4/22/2014	0.61
4/23/2014	0.612
4/24/2014	0.615
4/25/2014	0.617
4/26/2014	0.619
4/27/2014	0.621
4/28/2014	0.624
4/29/2014	0.626
4/30/2014	0.629
5/1/2014	0.631
5/2/2014	0.634
5/3/2014	0.636
5/4/2014	0.639
5/5/2014	0.641
5/6/2014	0.644
5/7/2014	0.647
5/8/2014	0.649
5/9/2014	0.652
5/10/2014	0.655
5/11/2014	0.658
5/12/2014	0.661
5/13/2014	0.664
5/14/2014	0.666
5/15/2014	0.669
5/16/2014	0.672
5/17/2014	0.676
5/18/2014	0.679
5/19/2014	0.682
5/20/2014	0.685
5/21/2014	0.688
5/22/2014	0.691
5/23/2014	0.695
5/24/2014	0.698
5/25/2014	0.701
5/26/2014	0.705
5/27/2014	0.708
5/28/2014	0.712
5/29/2014	0.715
5/30/2014	0.719
5/31/2014	0.722
6/1/2014	0.726
6/2/2014	0.73
6/3/2014	0.733
6/4/2014	0.737
6/5/2014	0.741
6/6/2014	0.745
6/7/2014	0.749
6/8/2014	0.752
6/9/2014	0.756
6/10/2014	0.76
6/11/2014	0.764
6/12/2014	0.768
6/13/2014	0.772
6/14/2014	0.777
6/15/2014	0.781
6/16/2014	0.785
6/17/2014	0.789
6/18/2014	0.793
6/19/2014	0.798
6/20/2014	0.802
6/21/2014	0.807
6/22/2014	0.811
6/23/2014	0.815
6/24/2014	0.82
6/25/2014	0.825
6/26/2014	0.829
6/27/2014	0.834
6/28/2014	0.838
6/29/2014	0.843
6/30/2014	0.848
7/1/2014	0.853
7/2/2014	0.857
7/3/2014	0.862
7/4/2014	0.867
7/5/2014	0.872
7/6/2014	0.877
7/7/2014	0.882
7/8/2014	0.887
7/9/2014	0.892
7/10/2014	0.897
7/11/2014	0.903
7/12/2014	0.908
7/13/2014	0.913
7/14/2014	0.918
7/15/2014	0.924
7/16/2014	0.929
7/17/2014	0.934
7/18/2014	0.94
7/19/2014	0.945
7/20/2014	0.951
7/21/2014	0.956
7/22/2014	0.962
7/23/2014	0.968
7/24/2014	0.973
7/25/2014	0.979
7/26/2014	0.985
7/27/2014	0.991
7/28/2014	0.997
7/29/2014	1.002
7/30/2014	1.008
7/31/2014	1.014
8/1/2014	1.02
8/2/2014	1.026
8/3/2014	1.032
8/4/2014	1.039
8/5/2014	1.045
8/6/2014	1.051
8/7/2014	1.057
8/8/2014	1.063
8/9/2014	1.07
8/10/2014	1.076
8/11/2014	1.083
8/12/2014	1.089
8/13/2014	1.095
8/14/2014	1.102
8/15/2014	1.109
8/16/2014	1.115
8/17/2014	1.122
8/18/2014	1.128
8/19/2014	1.135
8/20/2014	1.142
8/21/2014	1.149
8/22/2014	1.156
8/23/2014	1.162
8/24/2014	1.169
8/25/2014	1.176
8/26/2014	1.183
8/27/2014	1.19
8/28/2014	1.198
8/29/2014	1.205
8/30/2014	1.212
8/31/2014	1.219
9/1/2014	1.226
9/2/2014	1.234
9/3/2014	1.241
9/4/2014	1.248
9/5/2014	1.256
9/6/2014	1.263
9/7/2014	1.271
9/8/2014	1.278
9/9/2014	1.286
9/10/2014	1.294
9/11/2014	1.301
9/12/2014	1.309
9/13/2014	1.317
9/14/2014	1.324
9/15/2014	1.332
9/16/2014	1.34
9/17/2014	1.348
9/18/2014	1.356
9/19/2014	1.364
9/20/2014	1.372
9/21/2014	1.38
9/22/2014	1.388
9/23/2014	1.397
9/24/2014	1.405
9/25/2014	1.413
9/26/2014	1.421
9/27/2014	1.43
9/28/2014	1.438
9/29/2014	1.447
9/30/2014	1.455
10/1/2014	1.463
10/2/2014	1.472
10/3/2014	1.481
10/4/2014	1.489
10/5/2014	1.498
10/6/2014	1.507
10/7/2014	1.516
10/8/2014	1.524
10/9/2014	1.533
10/10/2014	1.542
10/11/2014	1.551
10/12/2014	1.56
10/13/2014	1.569
10/14/2014	1.578
10/15/2014	1.587
10/16/2014	1.596
10/17/2014	1.606
10/18/2014	1.615
10/19/2014	1.624
10/20/2014	1.634
10/21/2014	1.643
10/22/2014	1.652
10/23/2014	1.662
10/24/2014	1.671
10/25/2014	1.681
10/26/2014	1.69
10/27/2014	1.7
10/28/2014	1.71
10/29/2014	1.72
10/30/2014	1.729
10/31/2014	1.739
11/1/2014	1.749
11/2/2014	1.759
11/3/2014	1.769
11/4/2014	1.779
11/5/2014	1.789
11/6/2014	1.799
11/7/2014	1.809
11/8/2014	1.819
11/9/2014	1.83
11/10/2014	1.84
11/11/2014	1.85
11/12/2014	1.861
11/13/2014	1.871
11/14/2014	1.881
11/15/2014	1.892
11/16/2014	1.902
11/17/2014	1.913
11/18/2014	1.924
11/19/2014	1.934
11/20/2014	1.945
11/21/2014	1.956
11/22/2014	1.967
11/23/2014	1.978
11/24/2014	1.988
11/25/2014	1.999
11/26/2014	2.01
11/27/2014	2.021
11/28/2014	2.033
11/29/2014	2.044
11/30/2014	2.055
12/1/2014	2.066
12/2/2014	2.077
12/3/2014	2.089
12/4/2014	2.1
12/5/2014	2.112
12/6/2014	2.123
12/7/2014	2.135
12/8/2014	2.146
12/9/2014	2.158
12/10/2014	2.169
12/11/2014	2.181
12/12/2014	2.193
12/13/2014	2.205
12/14/2014	2.216
12/15/2014	2.228
12/16/2014	2.24
12/17/2014	2.252
12/18/2014	2.264
12/19/2014	2.276
12/20/2014	2.289
12/21/2014	2.301
12/22/2014	2.313
12/23/2014	2.325
12/24/2014	2.338
12/25/2014	2.35
12/26/2014	2.362
12/27/2014	2.375
12/28/2014	2.387
12/29/2014	2.4
12/30/2014	2.413
12/31/2014	2.425
1/1/2015	2.438
1/2/2015	2.451
1/3/2015	2.463
1/4/2015	2.476
1/5/2015	2.489
1/6/2015	2.502
1/7/2015	2.515
1/8/2015	2.528
1/9/2015	2.541
1/10/2015	2.555
1/11/2015	2.568
1/12/2015	2.581
1/13/2015	2.594
1/14/2015	2.608
1/15/2015	2.621
1/16/2015	2.635
1/17/2015	2.648
1/18/2015	2.662
1/19/2015	2.675
1/20/2015	2.689
1/21/2015	2.703
1/22/2015	2.716
1/23/2015	2.73
1/24/2015	2.744
1/25/2015	2.758
1/26/2015	2.772
1/27/2015	2.786
1/28/2015	2.8
1/29/2015	2.814
1/30/2015	2.828
1/31/2015	2.843
2/1/2015	2.857
2/2/2015	2.871
2/3/2015	2.886
2/4/2015	2.9
2/5/2015	2.914
2/6/2015	2.929
2/7/2015	2.944
2/8/2015	2.958
2/9/2015	2.973
2/10/2015	2.988
2/11/2015	3.002
2/12/2015	3.017
2/13/2015	3.032
2/14/2015	3.047
2/15/2015	3.062
2/16/2015	3.077
2/17/2015	3.092
2/18/2015	3.107
2/19/2015	3.123
2/20/2015	3.138
2/21/2015	3.153
2/22/2015	3.169
2/23/2015	3.184
2/24/2015	3.2
2/25/2015	3.215
2/26/2015	3.231
2/27/2015	3.246
2/28/2015	3.262
3/1/2015	3.278
3/2/2015	3.294
3/3/2015	3.309
3/4/2015	3.325
3/5/2015	3.341
3/6/2015	3.357
3/7/2015	3.373
3/8/2015	3.39
3/9/2015	3.406
3/10/2015	3.422
3/11/2015	3.438
3/12/2015	3.455
3/13/2015	3.471
3/14/2015	3.488
3/15/2015	3.504
3/16/2015	3.521
3/17/2015	3.537
3/18/2015	3.554
3/19/2015	3.571
3/20/2015	3.588
3/21/2015	3.605
3/22/2015	3.621
3/23/2015	3.638
3/24/2015	3.655
3/25/2015	3.673
3/26/2015	3.69
3/27/2015	3.707
3/28/2015	3.724
3/29/2015	3.741
3/30/2015	3.759
3/31/2015	3.776
4/1/2015	3.794
4/2/2015	3.811
4/3/2015	3.829
4/4/2015	3.847
4/5/2015	3.864
4/6/2015	3.882
4/7/2015	3.9
4/8/2015	3.918
4/9/2015	3.936
4/10/2015	3.954
4/11/2015	3.972
4/12/2015	3.99
4/13/2015	4.008
4/14/2015	4.026
4/15/2015	4.045
4/16/2015	4.063
4/17/2015	4.082
4/18/2015	4.1
4/19/2015	4.119
4/20/2015	4.137
4/21/2015	4.156
4/22/2015	4.175
4/23/2015	4.193
4/24/2015	4.212
4/25/2015	4.231
4/26/2015	4.25
4/27/2015	4.269
4/28/2015	4.288
4/29/2015	4.307
4/30/2015	4.327
5/1/2015	4.346
5/2/2015	4.365
5/3/2015	4.385
5/4/2015	4.404
5/5/2015	4.424
5/6/2015	4.443
5/7/2015	4.463
5/8/2015	4.482
5/9/2015	4.501
5/10/2015	4.52
5/11/2015	4.54
5/12/2015	4.559
5/13/2015	4.578
5/14/2015	4.597
5/15/2015	4.616
5/16/2015	4.635
5/17/2015	4.654
5/18/2015	4.672
5/19/2015	4.691
5/20/2015	4.71
5/21/2015	4.728
5/22/2015	4.747
5/23/2015	4.766
5/24/2015	4.784
5/25/2015	4.802
5/26/2015	4.821
5/27/2015	4.839
5/28/2015	4.857
5/29/2015	4.876
5/30/2015	4.894
5/31/2015	4.912
6/1/2015	4.93
6/2/2015	4.948
6/3/2015	4.966
6/4/2015	4.984
6/5/2015	5.001
6/6/2015	5.019
6/7/2015	5.037
6/8/2015	5.055
6/9/2015	5.072
6/10/2015	5.09
6/11/2015	5.107
6/12/2015	5.125
6/13/2015	5.142
6/14/2015	5.159
6/15/2015	5.177
6/16/2015	5.194
6/17/2015	5.211
6/18/2015	5.228
6/19/2015	5.245
6/20/2015	5.262
6/21/2015	5.279
6/22/2015	5.296
6/23/2015	5.313
6/24/2015	5.33
6/25/2015	5.347
6/26/2015	5.363
6/27/2015	5.38
6/28/2015	5.397
6/29/2015	5.413
6/30/2015	5.43
7/1/2015	5.446
7/2/2015	5.463
7/3/2015	5.479
7/4/2015	5.495
7/5/2015	5.512
7/6/2015	5.528
7/7/2015	5.544
7/8/2015	5.56
7/9/2015	5.576
7/10/2015	5.592
7/11/2015	5.608
7/12/2015	5.624
7/13/2015	5.64
7/14/2015	5.656
7/15/2015	5.672
7/16/2015	5.687
7/17/2015	5.703
7/18/2015	5.719
7/19/2015	5.734
7/20/2015	5.75
7/21/2015	5.765
7/22/2015	5.781
7/23/2015	5.796
7/24/2015	5.811
7/25/2015	5.827
7/26/2015	5.842
7/27/2015	5.857
7/28/2015	5.872
7/29/2015	5.887
7/30/2015	5.902
7/31/2015	5.917
8/1/2015	5.932
8/2/2015	5.947
8/3/2015	5.962
8/4/2015	5.977
8/5/2015	5.991
8/6/2015	6.006
8/7/2015	6.021
8/8/2015	6.035
8/9/2015	6.05
8/10/2015	6.064
8/11/2015	6.079
8/12/2015	6.093
8/13/2015	6.108
8/14/2015	6.122
8/15/2015	6.136
8/16/2015	6.15
8/17/2015	6.165
8/18/2015	6.179
8/19/2015	6.193
8/20/2015	6.207
8/21/2015	6.221
8/22/2015	6.235
8/23/2015	6.249
8/24/2015	6.262
8/25/2015	6.276
8/26/2015	6.29
8/27/2015	6.304
8/28/2015	6.317
8/29/2015	6.331
8/30/2015	6.345
8/31/2015	6.358
9/1/2015	6.372
9/2/2015	6.385
9/3/2015	6.398
9/4/2015	6.412
9/5/2015	6.425
9/6/2015	6.438
9/7/2015	6.452
9/8/2015	6.465
9/9/2015	6.478
9/10/2015	6.491
9/11/2015	6.504
9/12/2015	6.517
9/13/2015	6.53
9/14/2015	6.543
9/15/2015	6.556
9/16/2015	6.568
9/17/2015	6.581
9/18/2015	6.594
9/19/2015	6.607
9/20/2015	6.619
9/21/2015	6.632
9/22/2015	6.644
9/23/2015	6.657
9/24/2015	6.669
9/25/2015	6.682
9/26/2015	6.694
9/27/2015	6.706
9/28/2015	6.719
9/29/2015	6.731
9/30/2015	6.743
10/1/2015	6.755
10/2/2015	6.767
10/3/2015	6.779
10/4/2015	6.791
10/5/2015	6.803
10/6/2015	6.815
10/7/2015	6.827
10/8/2015	6.839
10/9/2015	6.851
10/10/2015	6.863
10/11/2015	6.874
10/12/2015	6.886
10/13/2015	6.898
10/14/2015	6.909
10/15/2015	6.921
10/16/2015	6.932
10/17/2015	6.944
10/18/2015	6.955
10/19/2015	6.966
10/20/2015	6.978
10/21/2015	6.989
10/22/2015	7
10/23/2015	7.012
10/24/2015	7.023
10/25/2015	7.034
10/26/2015	7.045
10/27/2015	7.056
10/28/2015	7.067
10/29/2015	7.078
10/30/2015	7.089
10/31/2015	7.1
11/1/2015	7.111
11/2/2015	7.121
11/3/2015	7.132
11/4/2015	7.143
11/5/2015	7.153
11/6/2015	7.164
11/7/2015	7.175
11/8/2015	7.185
11/9/2015	7.196
11/10/2015	7.206
11/11/2015	7.217
11/12/2015	7.227
11/13/2015	7.237
11/14/2015	7.248
11/15/2015	7.258
11/16/2015	7.268
11/17/2015	7.278
11/18/2015	7.288
11/19/2015	7.298
11/20/2015	7.309
11/21/2015	7.319
11/22/2015	7.329
11/23/2015	7.338
11/24/2015	7.348
11/25/2015	7.358
11/26/2015	7.368
11/27/2015	7.378
11/28/2015	7.388
11/29/2015	7.397
11/30/2015	7.407
12/1/2015	7.416
12/2/2015	7.426
12/3/2015	7.436
12/4/2015	7.445
12/5/2015	7.455
12/6/2015	7.464
12/7/2015	7.473
12/8/2015	7.483
12/9/2015	7.492
12/10/2015	7.501
12/11/2015	7.51
12/12/2015	7.52
12/13/2015	7.529
12/14/2015	7.538
12/15/2015	7.547
12/16/2015	7.556
12/17/2015	7.565
12/18/2015	7.574
12/19/2015	7.583
12/20/2015	7.592
12/21/2015	7.6
12/22/2015	7.609
12/23/2015	7.618
12/24/2015	7.627
12/25/2015	7.635
12/26/2015	7.644
12/27/2015	7.653
12/28/2015	7.661
12/29/2015	7.67
12/30/2015	7.678
12/31/2015	7.687
1/1/2016	7.695
1/2/2016	7.703
1/3/2016	7.712
1/4/2016	7.72
1/5/2016	7.728
1/6/2016	7.737
1/7/2016	7.745
1/8/2016	7.753
1/9/2016	7.761
1/10/2016	7.769
1/11/2016	7.777
1/12/2016	7.785
1/13/2016	7.793
1/14/2016	7.801
1/15/2016	7.809
1/16/2016	7.817
1/17/2016	7.824
1/18/2016	7.832
1/19/2016	7.84
1/20/2016	7.848
1/21/2016	7.855
1/22/2016	7.863
1/23/2016	7.87
1/24/2016	7.878
1/25/2016	7.885
1/26/2016	7.893
1/27/2016	7.9
1/28/2016	7.908
1/29/2016	7.915
1/30/2016	7.922
1/31/2016	7.93
2/1/2016	7.937
2/2/2016	7.944
2/3/2016	7.951
2/4/2016	7.959
2/5/2016	7.966
2/6/2016	7.973
2/7/2016	7.98
2/8/2016	7.987
2/9/2016	7.994
2/10/2016	8.001
2/11/2016	8.007
2/12/2016	8.014
2/13/2016	8.021
2/14/2016	8.028
2/15/2016	8.035
2/16/2016	8.041
2/17/2016	8.048
2/18/2016	8.055
2/19/2016	8.061
2/20/2016	8.068
2/21/2016	8.074
2/22/2016	8.081
2/23/2016	8.087
2/24/2016	8.094
2/25/2016	8.1
2/26/2016	8.106
2/27/2016	8.113
2/28/2016	8.119
2/29/2016	8.125
3/1/2016	8.131
3/2/2016	8.137
3/3/2016	8.144
3/4/2016	8.15
3/5/2016	8.156
3/6/2016	8.162
3/7/2016	8.168
3/8/2016	8.174
3/9/2016	8.18
3/10/2016	8.186
3/11/2016	8.191
3/12/2016	8.197
3/13/2016	8.203
3/14/2016	8.209
3/15/2016	8.214
3/16/2016	8.22
3/17/2016	8.226
3/18/2016	8.231
3/19/2016	8.237
3/20/2016	8.242
3/21/2016	8.248
3/22/2016	8.253
3/23/2016	8.259
3/24/2016	8.264
3/25/2016	8.269
3/26/2016	8.275
3/27/2016	8.28
3/28/2016	8.285
3/29/2016	8.291
3/30/2016	8.296
3/31/2016	8.301
4/1/2016	8.306
4/2/2016	8.311
4/3/2016	8.316
4/4/2016	8.321
4/5/2016	8.326
4/6/2016	8.331
4/7/2016	8.336
4/8/2016	8.341
4/9/2016	8.346
4/10/2016	8.35
4/11/2016	8.355
4/12/2016	8.36
4/13/2016	8.365
4/14/2016	8.369
4/15/2016	8.374
4/16/2016	8.378
4/17/2016	8.383
4/18/2016	8.387
4/19/2016	8.392
4/20/2016	8.396
4/21/2016	8.401
4/22/2016	8.405
4/23/2016	8.41
4/24/2016	8.414
4/25/2016	8.418
4/26/2016	8.422
4/27/2016	8.427
4/28/2016	8.431
4/29/2016	8.435
4/30/2016	8.439
5/1/2016	8.443
5/2/2016	8.447
5/3/2016	8.451
5/4/2016	8.455
5/5/2016	8.459
5/6/2016	8.463
5/7/2016	8.467
5/8/2016	8.471
5/9/2016	8.475
5/10/2016	8.478
5/11/2016	8.482
5/12/2016	8.486
5/13/2016	8.49
5/14/2016	8.493
5/15/2016	8.497
5/16/2016	8.5
5/17/2016	8.504
5/18/2016	8.507
5/19/2016	8.511
5/20/2016	8.514
5/21/2016	8.518
5/22/2016	8.521
5/23/2016	8.524
5/24/2016	8.528
5/25/2016	8.531
5/26/2016	8.534
5/27/2016	8.537
5/28/2016	8.541
5/29/2016	8.544
5/30/2016	8.547
5/31/2016	8.55
6/1/2016	8.553
6/2/2016	8.556
6/3/2016	8.559
6/4/2016	8.562
6/5/2016	8.565
6/6/2016	8.568
6/7/2016	8.571
6/8/2016	8.573
6/9/2016	8.576
6/10/2016	8.579
6/11/2016	8.582
6/12/2016	8.584
6/13/2016	8.587
6/14/2016	8.59
6/15/2016	8.592
6/16/2016	8.595
6/17/2016	8.597
6/18/2016	8.6
6/19/2016	8.602
6/20/2016	8.604
6/21/2016	8.607
6/22/2016	8.609
6/23/2016	8.612
6/24/2016	8.614
6/25/2016	8.616
6/26/2016	8.618
6/27/2016	8.62
6/28/2016	8.623
6/29/2016	8.625
6/30/2016	8.627
7/1/2016	8.629
7/2/2016	8.631
7/3/2016	8.633
7/4/2016	8.635
7/5/2016	8.637
7/6/2016	8.639
7/7/2016	8.64
7/8/2016	8.642
7/9/2016	8.644
7/10/2016	8.646
7/11/2016	8.648
7/12/2016	8.649
7/13/2016	8.651
7/14/2016	8.653
7/15/2016	8.654
7/16/2016	8.656
7/17/2016	8.657
7/18/2016	8.659
7/19/2016	8.66
7/20/2016	8.662
7/21/2016	8.663
7/22/2016	8.664
7/23/2016	8.666
7/24/2016	8.667
7/25/2016	8.668
7/26/2016	8.669
7/27/2016	8.671
7/28/2016	8.672
7/29/2016	8.673
7/30/2016	8.674
7/31/2016	8.675
8/1/2016	8.676
8/2/2016	8.677
8/3/2016	8.678
8/4/2016	8.679
8/5/2016	8.68
8/6/2016	8.681
8/7/2016	8.682
8/8/2016	8.683
8/9/2016	8.683
8/10/2016	8.684
8/11/2016	8.685
8/12/2016	8.685
8/13/2016	8.686
8/14/2016	8.687
8/15/2016	8.687
8/16/2016	8.688
8/17/2016	8.688
8/18/2016	8.689
8/19/2016	8.689
8/20/2016	8.69
8/21/2016	8.69
8/22/2016	8.691
8/23/2016	8.691
8/24/2016	8.691
8/25/2016	8.691
8/26/2016	8.692
8/27/2016	8.692
8/28/2016	8.692
8/29/2016	8.692
8/30/2016	8.692
8/31/2016	8.692
9/1/2016	8.692
9/2/2016	8.692
9/3/2016	8.692
9/4/2016	8.692
9/5/2016	8.692
9/6/2016	8.692
9/7/2016	8.692
9/8/2016	8.692
9/9/2016	8.691
9/10/2016	8.691
9/11/2016	8.691
9/12/2016	8.691
9/13/2016	8.69
9/14/2016	8.69
9/15/2016	8.689
9/16/2016	8.689
9/17/2016	8.688
9/18/2016	8.688
9/19/2016	8.687
9/20/2016	8.687
9/21/2016	8.686
9/22/2016	8.685
9/23/2016	8.685
9/24/2016	8.684
9/25/2016	8.683
9/26/2016	8.683
9/27/2016	8.682
9/28/2016	8.681
9/29/2016	8.68
9/30/2016	8.679
10/1/2016	8.678
10/2/2016	8.677
10/3/2016	8.676
10/4/2016	8.675
10/5/2016	8.674
10/6/2016	8.673
10/7/2016	8.672
10/8/2016	8.671
10/9/2016	8.669
10/10/2016	8.668
10/11/2016	8.667
10/12/2016	8.666
10/13/2016	8.664
10/14/2016	8.663
10/15/2016	8.662
10/16/2016	8.66
10/17/2016	8.659
10/18/2016	8.657
10/19/2016	8.656
10/20/2016	8.654
10/21/2016	8.653
10/22/2016	8.651
10/23/2016	8.649
10/24/2016	8.648
10/25/2016	8.646
10/26/2016	8.644
10/27/2016	8.642
10/28/2016	8.64
10/29/2016	8.639
10/30/2016	8.637
10/31/2016	8.635
11/1/2016	8.633
11/2/2016	8.631
11/3/2016	8.629
11/4/2016	8.627
11/5/2016	8.625
11/6/2016	8.623
11/7/2016	8.62
11/8/2016	8.618
11/9/2016	8.616
11/10/2016	8.614
11/11/2016	8.612
11/12/2016	8.609
11/13/2016	8.607
11/14/2016	8.604
11/15/2016	8.602
11/16/2016	8.6
11/17/2016	8.597
11/18/2016	8.595
11/19/2016	8.592
11/20/2016	8.59
11/21/2016	8.587
11/22/2016	8.584
11/23/2016	8.582
11/24/2016	8.579
11/25/2016	8.576
11/26/2016	8.573
11/27/2016	8.571
11/28/2016	8.568
11/29/2016	8.565
11/30/2016	8.562
12/1/2016	8.559
12/2/2016	8.556
12/3/2016	8.553
12/4/2016	8.55
12/5/2016	8.547
12/6/2016	8.544
12/7/2016	8.541
12/8/2016	8.537
12/9/2016	8.534
12/10/2016	8.531
12/11/2016	8.528
12/12/2016	8.524
12/13/2016	8.521
12/14/2016	8.518
12/15/2016	8.514
12/16/2016	8.511
12/17/2016	8.507
12/18/2016	8.504
12/19/2016	8.5
12/20/2016	8.497
12/21/2016	8.493
12/22/2016	8.49
12/23/2016	8.486
12/24/2016	8.482
12/25/2016	8.478
12/26/2016	8.475
12/27/2016	8.471
12/28/2016	8.467
12/29/2016	8.463
12/30/2016	8.459
12/31/2016	8.455
1/1/2017	8.451
1/2/2017	8.447
1/3/2017	8.443
1/4/2017	8.439
1/5/2017	8.435
1/6/2017	8.431
1/7/2017	8.427
1/8/2017	8.422
1/9/2017	8.418
1/10/2017	8.414
1/11/2017	8.41
1/12/2017	8.405
1/13/2017	8.401
1/14/2017	8.396
1/15/2017	8.392
1/16/2017	8.387
1/17/2017	8.383
1/18/2017	8.378
1/19/2017	8.374
1/20/2017	8.369
1/21/2017	8.365
1/22/2017	8.36
1/23/2017	8.355
1/24/2017	8.35
1/25/2017	8.346
1/26/2017	8.341
1/27/2017	8.336
1/28/2017	8.331
1/29/2017	8.326
1/30/2017	8.321
1/31/2017	8.316
2/1/2017	8.311
2/2/2017	8.306
2/3/2017	8.301
2/4/2017	8.296
2/5/2017	8.291
2/6/2017	8.285
2/7/2017	8.28
2/8/2017	8.275
2/9/2017	8.269
2/10/2017	8.264
2/11/2017	8.259
2/12/2017	8.253
2/13/2017	8.248
2/14/2017	8.242
2/15/2017	8.237
2/16/2017	8.231
2/17/2017	8.226
2/18/2017	8.22
2/19/2017	8.214
2/20/2017	8.209
2/21/2017	8.203
2/22/2017	8.197
2/23/2017	8.191
2/24/2017	8.186
2/25/2017	8.18
2/26/2017	8.174
2/27/2017	8.168
2/28/2017	8.162
3/1/2017	8.156
3/2/2017	8.15
3/3/2017	8.144
3/4/2017	8.138
3/5/2017	8.131
3/6/2017	8.125
3/7/2017	8.119
3/8/2017	8.113
3/9/2017	8.106
3/10/2017	8.1
3/11/2017	8.094
3/12/2017	8.087
3/13/2017	8.081
3/14/2017	8.074
3/15/2017	8.068
3/16/2017	8.061
3/17/2017	8.055
3/18/2017	8.048
3/19/2017	8.041
3/20/2017	8.035
3/21/2017	8.028
3/22/2017	8.021
3/23/2017	8.014
3/24/2017	8.007
3/25/2017	8.001
3/26/2017	7.994
3/27/2017	7.987
3/28/2017	7.98
3/29/2017	7.973
3/30/2017	7.966
3/31/2017	7.959
4/1/2017	7.951
4/2/2017	7.944
4/3/2017	7.937
4/4/2017	7.93
4/5/2017	7.922
4/6/2017	7.915
4/7/2017	7.908
4/8/2017	7.9
4/9/2017	7.893
4/10/2017	7.886
4/11/2017	7.878
4/12/2017	7.87
4/13/2017	7.863
4/14/2017	7.855
4/15/2017	7.848
4/16/2017	7.84
4/17/2017	7.832
4/18/2017	7.824
4/19/2017	7.817
4/20/2017	7.809
4/21/2017	7.801
4/22/2017	7.793
4/23/2017	7.785
4/24/2017	7.777
4/25/2017	7.769
4/26/2017	7.761
4/27/2017	7.753
4/28/2017	7.745
4/29/2017	7.737
4/30/2017	7.728
5/1/2017	7.72
5/2/2017	7.712
5/3/2017	7.703
5/4/2017	7.695
5/5/2017	7.687
5/6/2017	7.678
5/7/2017	7.67
5/8/2017	7.661
5/9/2017	7.653
5/10/2017	7.644
5/11/2017	7.636
5/12/2017	7.627
5/13/2017	7.619
5/14/2017	7.61
5/15/2017	7.602
5/16/2017	7.594
5/17/2017	7.585
5/18/2017	7.577
5/19/2017	7.568
5/20/2017	7.56
5/21/2017	7.552
5/22/2017	7.543
5/23/2017	7.535
5/24/2017	7.527
5/25/2017	7.519
5/26/2017	7.51
5/27/2017	7.502
5/28/2017	7.494
5/29/2017	7.486
5/30/2017	7.477
5/31/2017	7.469
6/1/2017	7.461
6/2/2017	7.453
6/3/2017	7.445
6/4/2017	7.437
6/5/2017	7.429
6/6/2017	7.42
6/7/2017	7.412
6/8/2017	7.404
6/9/2017	7.396
6/10/2017	7.388
6/11/2017	7.38
6/12/2017	7.372
6/13/2017	7.364
6/14/2017	7.356
6/15/2017	7.348
6/16/2017	7.34
6/17/2017	7.332
6/18/2017	7.324
6/19/2017	7.317
6/20/2017	7.309
6/21/2017	7.301
6/22/2017	7.293
6/23/2017	7.285
6/24/2017	7.277
6/25/2017	7.269
6/26/2017	7.262
6/27/2017	7.254
6/28/2017	7.246
6/29/2017	7.238
6/30/2017	7.23
7/1/2017	7.223
7/2/2017	7.215
7/3/2017	7.207
7/4/2017	7.199
7/5/2017	7.192
7/6/2017	7.184
7/7/2017	7.176
7/8/2017	7.169
7/9/2017	7.161
7/10/2017	7.154
7/11/2017	7.146
7/12/2017	7.138
7/13/2017	7.131
7/14/2017	7.123
7/15/2017	7.116
7/16/2017	7.108
7/17/2017	7.101
7/18/2017	7.093
7/19/2017	7.085
7/20/2017	7.078
7/21/2017	7.071
7/22/2017	7.063
7/23/2017	7.056
7/24/2017	7.048
7/25/2017	7.041
7/26/2017	7.033
7/27/2017	7.026
7/28/2017	7.019
7/29/2017	7.011
7/30/2017	7.004
7/31/2017	6.996
8/1/2017	6.989
8/2/2017	6.982
8/3/2017	6.975
8/4/2017	6.967
8/5/2017	6.96
8/6/2017	6.953
8/7/2017	6.945
8/8/2017	6.938
8/9/2017	6.931
8/10/2017	6.924
8/11/2017	6.917
8/12/2017	6.909
8/13/2017	6.902
8/14/2017	6.895
8/15/2017	6.888
8/16/2017	6.881
8/17/2017	6.874
8/18/2017	6.866
8/19/2017	6.859
8/20/2017	6.852
8/21/2017	6.845
8/22/2017	6.838
8/23/2017	6.831
8/24/2017	6.824
8/25/2017	6.817
8/26/2017	6.81
8/27/2017	6.803
8/28/2017	6.796
8/29/2017	6.789
8/30/2017	6.782
8/31/2017	6.775
9/1/2017	6.768
9/2/2017	6.761
9/3/2017	6.754
9/4/2017	6.747
9/5/2017	6.741
9/6/2017	6.734
9/7/2017	6.727
9/8/2017	6.72
9/9/2017	6.713
9/10/2017	6.706
9/11/2017	6.699
9/12/2017	6.693
9/13/2017	6.686
9/14/2017	6.679
9/15/2017	6.672
9/16/2017	6.666
9/17/2017	6.659
9/18/2017	6.652
9/19/2017	6.645
9/20/2017	6.639
9/21/2017	6.632
9/22/2017	6.625
9/23/2017	6.619
9/24/2017	6.612
9/25/2017	6.605
9/26/2017	6.599
9/27/2017	6.592
9/28/2017	6.586
9/29/2017	6.579
9/30/2017	6.572
10/1/2017	6.566
10/2/2017	6.559
10/3/2017	6.553
10/4/2017	6.546
10/5/2017	6.54
10/6/2017	6.533
10/7/2017	6.527
10/8/2017	6.52
10/9/2017	6.514
10/10/2017	6.507
10/11/2017	6.501
10/12/2017	6.494
10/13/2017	6.488
10/14/2017	6.481
10/15/2017	6.475
10/16/2017	6.469
10/17/2017	6.462
10/18/2017	6.456
10/19/2017	6.449
10/20/2017	6.443
10/21/2017	6.437
10/22/2017	6.43
10/23/2017	6.424
10/24/2017	6.418
10/25/2017	6.412
10/26/2017	6.405
10/27/2017	6.399
10/28/2017	6.393
10/29/2017	6.387
10/30/2017	6.38
10/31/2017	6.374
11/1/2017	6.368
11/2/2017	6.362
11/3/2017	6.355
11/4/2017	6.349
11/5/2017	6.343
11/6/2017	6.337
11/7/2017	6.331
11/8/2017	6.325
11/9/2017	6.319
11/10/2017	6.312
11/11/2017	6.306
11/12/2017	6.3
11/13/2017	6.294
11/14/2017	6.288
11/15/2017	6.282
11/16/2017	6.276
11/17/2017	6.27
11/18/2017	6.264
11/19/2017	6.258
11/20/2017	6.252
11/21/2017	6.246
11/22/2017	6.24
11/23/2017	6.234
11/24/2017	6.228
11/25/2017	6.222
11/26/2017	6.216
11/27/2017	6.21
11/28/2017	6.204
11/29/2017	6.198
11/30/2017	6.193
12/1/2017	6.187
12/2/2017	6.181
12/3/2017	6.175
12/4/2017	6.169
12/5/2017	6.163
12/6/2017	6.157
12/7/2017	6.152
12/8/2017	6.146
12/9/2017	6.14
12/10/2017	6.134
12/11/2017	6.128
12/12/2017	6.123
12/13/2017	6.117
12/14/2017	6.111
12/15/2017	6.105
12/16/2017	6.1
12/17/2017	6.094
12/18/2017	6.088
12/19/2017	6.083
12/20/2017	6.077
12/21/2017	6.071
12/22/2017	6.066
12/23/2017	6.06
12/24/2017	6.054
12/25/2017	6.049
12/26/2017	6.043
12/27/2017	6.038
12/28/2017	6.032
12/29/2017	6.026
12/30/2017	6.021
12/31/2017	6.015
1/1/2018	6.01
1/2/2018	6.004
1/3/2018	5.999
1/4/2018	5.993
1/5/2018	5.988
1/6/2018	5.982
1/7/2018	5.977
1/8/2018	5.971
1/9/2018	5.966
1/10/2018	5.96
1/11/2018	5.955
1/12/2018	5.949
1/13/2018	5.944
1/14/2018	5.938
1/15/2018	5.933
1/16/2018	5.928
1/17/2018	5.922
1/18/2018	5.917
1/19/2018	5.912
1/20/2018	5.906
1/21/2018	5.901
1/22/2018	5.896
1/23/2018	5.89
1/24/2018	5.885
1/25/2018	5.88
1/26/2018	5.874
1/27/2018	5.869
1/28/2018	5.864
1/29/2018	5.858
1/30/2018	5.853
1/31/2018	5.848
2/1/2018	5.843
2/2/2018	5.837
2/3/2018	5.832
2/4/2018	5.827
2/5/2018	5.822
2/6/2018	5.817
2/7/2018	5.811
2/8/2018	5.806
2/9/2018	5.801
2/10/2018	5.796
2/11/2018	5.791
2/12/2018	5.786
2/13/2018	5.781
2/14/2018	5.775
2/15/2018	5.77
2/16/2018	5.765
2/17/2018	5.76
2/18/2018	5.755
2/19/2018	5.75
2/20/2018	5.745
2/21/2018	5.74
2/22/2018	5.735
2/23/2018	5.73
2/24/2018	5.725
2/25/2018	5.72
2/26/2018	5.715
2/27/2018	5.71
2/28/2018	5.705
3/1/2018	5.7
3/2/2018	5.695
3/3/2018	5.69
3/4/2018	5.685
3/5/2018	5.68
3/6/2018	5.675
3/7/2018	5.67
3/8/2018	5.666
3/9/2018	5.661
3/10/2018	5.656
3/11/2018	5.651
3/12/2018	5.646
3/13/2018	5.641
3/14/2018	5.636
3/15/2018	5.631
3/16/2018	5.627
3/17/2018	5.622
3/18/2018	5.617
3/19/2018	5.612
3/20/2018	5.607
3/21/2018	5.603
3/22/2018	5.598
3/23/2018	5.593
3/24/2018	5.588
3/25/2018	5.584
3/26/2018	5.579
3/27/2018	5.574
3/28/2018	5.569
3/29/2018	5.565
3/30/2018	5.56
3/31/2018	5.555
4/1/2018	5.551
4/2/2018	5.546
4/3/2018	5.541
4/4/2018	5.537
4/5/2018	5.532
4/6/2018	5.527
4/7/2018	5.523
4/8/2018	5.518
4/9/2018	5.514
4/10/2018	5.509
4/11/2018	5.504
4/12/2018	5.5
4/13/2018	5.495
4/14/2018	5.491
4/15/2018	5.486
4/16/2018	5.482
4/17/2018	5.477
4/18/2018	5.473
4/19/2018	5.468
4/20/2018	5.464
4/21/2018	5.459
4/22/2018	5.455
4/23/2018	5.45
4/24/2018	5.446
4/25/2018	5.441
4/26/2018	5.437
4/27/2018	5.432
4/28/2018	5.428
4/29/2018	5.423
4/30/2018	5.419
5/1/2018	5.415
5/2/2018	5.41
5/3/2018	5.406
5/4/2018	5.401
5/5/2018	5.397
5/6/2018	5.393
5/7/2018	5.388
5/8/2018	5.384
5/9/2018	5.38
5/10/2018	5.375
5/11/2018	5.371
5/12/2018	5.367
5/13/2018	5.362
5/14/2018	5.358
5/15/2018	5.354
5/16/2018	5.349
5/17/2018	5.345
5/18/2018	5.341
5/19/2018	5.337
5/20/2018	5.332
5/21/2018	5.328
5/22/2018	5.324
5/23/2018	5.32
5/24/2018	5.315
5/25/2018	5.311
5/26/2018	5.307
5/27/2018	5.303
5/28/2018	5.299
5/29/2018	5.294
5/30/2018	5.29
5/31/2018	5.286
6/1/2018	5.282
6/2/2018	5.278
6/3/2018	5.274
6/4/2018	5.27
6/5/2018	5.266
6/6/2018	5.261
6/7/2018	5.257
6/8/2018	5.253
6/9/2018	5.249
6/10/2018	5.245
6/11/2018	5.241
6/12/2018	5.237
6/13/2018	5.233
6/14/2018	5.229
6/15/2018	5.225
6/16/2018	5.221
6/17/2018	5.217
6/18/2018	5.213
6/19/2018	5.209
6/20/2018	5.205
6/21/2018	5.201
6/22/2018	5.197
6/23/2018	5.193
6/24/2018	5.189
6/25/2018	5.185
6/26/2018	5.181
6/27/2018	5.177
6/28/2018	5.173
6/29/2018	5.169
6/30/2018	5.165
7/1/2018	5.161
7/2/2018	5.158
7/3/2018	5.154
7/4/2018	5.15
7/5/2018	5.146
7/6/2018	5.142
7/7/2018	5.138
7/8/2018	5.134
7/9/2018	5.131
7/10/2018	5.127
7/11/2018	5.123
7/12/2018	5.119
7/13/2018	5.115
7/14/2018	5.111
7/15/2018	5.108
7/16/2018	5.104
7/17/2018	5.1
7/18/2018	5.096
7/19/2018	5.093
7/20/2018	5.089
7/21/2018	5.085
7/22/2018	5.081
7/23/2018	5.078
7/24/2018	5.074
7/25/2018	5.07
7/26/2018	5.066
7/27/2018	5.063
7/28/2018	5.059
7/29/2018	5.055
7/30/2018	5.052
7/31/2018	5.048
8/1/2018	5.044
8/2/2018	5.041
8/3/2018	5.037
8/4/2018	5.033
8/5/2018	5.03
8/6/2018	5.026
8/7/2018	5.023
8/8/2018	5.019
8/9/2018	5.015
8/10/2018	5.012
8/11/2018	5.008
8/12/2018	5.005
8/13/2018	5.001
8/14/2018	4.998
8/15/2018	4.994
8/16/2018	4.99
8/17/2018	4.987
8/18/2018	4.983
8/19/2018	4.98
8/20/2018	4.976
8/21/2018	4.973
8/22/2018	4.969
8/23/2018	4.966
8/24/2018	4.962
8/25/2018	4.959
8/26/2018	4.955
8/27/2018	4.952
8/28/2018	4.949
8/29/2018	4.945
8/30/2018	4.942
8/31/2018	4.938
9/1/2018	4.935
9/2/2018	4.931
9/3/2018	4.928
9/4/2018	4.925
9/5/2018	4.921
9/6/2018	4.918
9/7/2018	4.914
9/8/2018	4.911
9/9/2018	4.908
9/10/2018	4.904
9/11/2018	4.901
9/12/2018	4.898
9/13/2018	4.894
9/14/2018	4.891
9/15/2018	4.888
9/16/2018	4.884
9/17/2018	4.881
9/18/2018	4.878
9/19/2018	4.874
9/20/2018	4.871
9/21/2018	4.868
9/22/2018	4.865
9/23/2018	4.861
9/24/2018	4.858
9/25/2018	4.855
9/26/2018	4.852
9/27/2018	4.848
9/28/2018	4.845
9/29/2018	4.842
9/30/2018	4.839
10/1/2018	4.835
10/2/2018	4.832
10/3/2018	4.829
10/4/2018	4.826
10/5/2018	4.823
10/6/2018	4.819
10/7/2018	4.816
10/8/2018	4.813
10/9/2018	4.81
10/10/2018	4.807
10/11/2018	4.804
10/12/2018	4.801
10/13/2018	4.797
10/14/2018	4.794
10/15/2018	4.791
10/16/2018	4.788
10/17/2018	4.785
10/18/2018	4.782
10/19/2018	4.779
10/20/2018	4.776
10/21/2018	4.773
10/22/2018	4.77
10/23/2018	4.767
10/24/2018	4.764
10/25/2018	4.761
10/26/2018	4.758
10/27/2018	4.754
10/28/2018	4.751
10/29/2018	4.748
10/30/2018	4.745
10/31/2018	4.742
11/1/2018	4.739
11/2/2018	4.736
11/3/2018	4.734
11/4/2018	4.731
11/5/2018	4.728
11/6/2018	4.725
11/7/2018	4.722
11/8/2018	4.719
11/9/2018	4.716
11/10/2018	4.713
11/11/2018	4.71
11/12/2018	4.707
11/13/2018	4.704
11/14/2018	4.701
11/15/2018	4.698
11/16/2018	4.695
11/17/2018	4.693
11/18/2018	4.69
11/19/2018	4.687
11/20/2018	4.684
11/21/2018	4.681
11/22/2018	4.678
11/23/2018	4.675
11/24/2018	4.673
11/25/2018	4.67
11/26/2018	4.667
11/27/2018	4.664
11/28/2018	4.661
11/29/2018	4.658
11/30/2018	4.656
12/1/2018	4.653
12/2/2018	4.65
12/3/2018	4.647
12/4/2018	4.645
12/5/2018	4.642
12/6/2018	4.639
12/7/2018	4.636
12/8/2018	4.634
12/9/2018	4.631
12/10/2018	4.628
12/11/2018	4.625
12/12/2018	4.623
12/13/2018	4.62
12/14/2018	4.617
12/15/2018	4.615
12/16/2018	4.612
12/17/2018	4.609
12/18/2018	4.606
12/19/2018	4.604
12/20/2018	4.601
12/21/2018	4.598
12/22/2018	4.596
12/23/2018	4.593
12/24/2018	4.591
12/25/2018	4.588
12/26/2018	4.585
12/27/2018	4.583
12/28/2018	4.58
12/29/2018	4.577
12/30/2018	4.575
12/31/2018	4.572
1/1/2019	4.57
1/2/2019	4.567
1/3/2019	4.565
1/4/2019	4.562
1/5/2019	4.559
1/6/2019	4.557
1/7/2019	4.554
1/8/2019	4.552
1/9/2019	4.549
1/10/2019	4.547
1/11/2019	4.544
1/12/2019	4.542
1/13/2019	4.539
1/14/2019	4.537
1/15/2019	4.534
1/16/2019	4.532
1/17/2019	4.529
1/18/2019	4.527
1/19/2019	4.524
1/20/2019	4.522
1/21/2019	4.519
1/22/2019	4.517
1/23/2019	4.514
1/24/2019	4.512
1/25/2019	4.509
1/26/2019	4.507
1/27/2019	4.505
1/28/2019	4.502
1/29/2019	4.5
1/30/2019	4.497
1/31/2019	4.495
2/1/2019	4.493
2/2/2019	4.49
2/3/2019	4.488
2/4/2019	4.485
2/5/2019	4.483
2/6/2019	4.481
2/7/2019	4.478
2/8/2019	4.476
2/9/2019	4.474
2/10/2019	4.471
2/11/2019	4.469
2/12/2019	4.467
2/13/2019	4.464
2/14/2019	4.462
2/15/2019	4.46
2/16/2019	4.457
2/17/2019	4.455
2/18/2019	4.453
2/19/2019	4.451
2/20/2019	4.448
2/21/2019	4.446
2/22/2019	4.444
2/23/2019	4.442
2/24/2019	4.439
2/25/2019	4.437
2/26/2019	4.435
2/27/2019	4.433
2/28/2019	4.43
3/1/2019	4.428
3/2/2019	4.426
3/3/2019	4.424
3/4/2019	4.421
3/5/2019	4.419
3/6/2019	4.417
3/7/2019	4.415
3/8/2019	4.413
3/9/2019	4.411
3/10/2019	4.408
3/11/2019	4.406
3/12/2019	4.404
3/13/2019	4.402
3/14/2019	4.4
3/15/2019	4.398
3/16/2019	4.395
3/17/2019	4.393
3/18/2019	4.391
3/19/2019	4.389
3/20/2019	4.387
3/21/2019	4.385
3/22/2019	4.383
3/23/2019	4.381
3/24/2019	4.379
3/25/2019	4.377
3/26/2019	4.374
3/27/2019	4.372
3/28/2019	4.37
3/29/2019	4.368
3/30/2019	4.366
3/31/2019	4.364
4/1/2019	4.362
4/2/2019	4.36
4/3/2019	4.358
4/4/2019	4.356
4/5/2019	4.354
4/6/2019	4.352
4/7/2019	4.35
4/8/2019	4.348
4/9/2019	4.346
4/10/2019	4.344
4/11/2019	4.342
4/12/2019	4.34
4/13/2019	4.338
4/14/2019	4.336
4/15/2019	4.334
4/16/2019	4.332
4/17/2019	4.33
4/18/2019	4.328
4/19/2019	4.326
4/20/2019	4.324
4/21/2019	4.323
4/22/2019	4.321
4/23/2019	4.319
4/24/2019	4.317
4/25/2019	4.315
4/26/2019	4.313
4/27/2019	4.311
4/28/2019	4.309
4/29/2019	4.307
4/30/2019	4.306
5/1/2019	4.304
5/2/2019	4.302
5/3/2019	4.3
5/4/2019	4.298
5/5/2019	4.296
5/6/2019	4.294
5/7/2019	4.293
5/8/2019	4.291
5/9/2019	4.289
5/10/2019	4.287
5/11/2019	4.285
5/12/2019	4.283
5/13/2019	4.282
5/14/2019	4.28
5/15/2019	4.278
5/16/2019	4.276
5/17/2019	4.275
5/18/2019	4.273
5/19/2019	4.271
5/20/2019	4.269
5/21/2019	4.267
5/22/2019	4.266
5/23/2019	4.264
5/24/2019	4.262
5/25/2019	4.261
5/26/2019	4.259
5/27/2019	4.257
5/28/2019	4.255
5/29/2019	4.254
5/30/2019	4.252
5/31/2019	4.25
6/1/2019	4.249
6/2/2019	4.247
6/3/2019	4.245
6/4/2019	4.244
6/5/2019	4.242
6/6/2019	4.24
6/7/2019	4.239
6/8/2019	4.237
6/9/2019	4.235
6/10/2019	4.234
6/11/2019	4.232
6/12/2019	4.23
6/13/2019	4.229
6/14/2019	4.227
6/15/2019	4.225
6/16/2019	4.224
6/17/2019	4.222
6/18/2019	4.221
6/19/2019	4.219
6/20/2019	4.217
6/21/2019	4.216
6/22/2019	4.214
6/23/2019	4.213
6/24/2019	4.211
6/25/2019	4.21
6/26/2019	4.208
6/27/2019	4.206
6/28/2019	4.205
6/29/2019	4.203
6/30/2019	4.202
7/1/2019	4.2
7/2/2019	4.199
7/3/2019	4.197
7/4/2019	4.196
7/5/2019	4.194
7/6/2019	4.193
7/7/2019	4.191
7/8/2019	4.19
7/9/2019	4.188
7/10/2019	4.187
7/11/2019	4.185
7/12/2019	4.184
7/13/2019	4.182
7/14/2019	4.181
7/15/2019	4.179
7/16/2019	4.178
7/17/2019	4.177
7/18/2019	4.175
7/19/2019	4.174
7/20/2019	4.172
7/21/2019	4.171
7/22/2019	4.169
7/23/2019	4.168
7/24/2019	4.167
7/25/2019	4.165
7/26/2019	4.164
7/27/2019	4.162
7/28/2019	4.161
7/29/2019	4.16
7/30/2019	4.158
7/31/2019	4.157
8/1/2019	4.155
8/2/2019	4.154
8/3/2019	4.153
8/4/2019	4.151
8/5/2019	4.15
8/6/2019	4.149
8/7/2019	4.147
8/8/2019	4.146
8/9/2019	4.145
8/10/2019	4.143
8/11/2019	4.142
8/12/2019	4.141
8/13/2019	4.139
8/14/2019	4.138
8/15/2019	4.137
8/16/2019	4.136
8/17/2019	4.134
8/18/2019	4.133
8/19/2019	4.132
8/20/2019	4.131
8/21/2019	4.129
8/22/2019	4.128
8/23/2019	4.127
8/24/2019	4.125
8/25/2019	4.124
8/26/2019	4.123
8/27/2019	4.122
8/28/2019	4.121
8/29/2019	4.119
8/30/2019	4.118
8/31/2019	4.117
9/1/2019	4.116
9/2/2019	4.115
9/3/2019	4.113
9/4/2019	4.112
9/5/2019	4.111
9/6/2019	4.11
9/7/2019	4.109
9/8/2019	4.107
9/9/2019	4.106
9/10/2019	4.105
9/11/2019	4.104
9/12/2019	4.103
9/13/2019	4.102
9/14/2019	4.101
9/15/2019	4.099
9/16/2019	4.098
9/17/2019	4.097
9/18/2019	4.096
9/19/2019	4.095
9/20/2019	4.094
9/21/2019	4.093
9/22/2019	4.092
9/23/2019	4.091
9/24/2019	4.089
9/25/2019	4.088
9/26/2019	4.087
9/27/2019	4.086
9/28/2019	4.085
9/29/2019	4.084
9/30/2019	4.083
10/1/2019	4.082
10/2/2019	4.081
10/3/2019	4.08
10/4/2019	4.079
10/5/2019	4.078
10/6/2019	4.077
10/7/2019	4.076
10/8/2019	4.075
10/9/2019	4.074
10/10/2019	4.073
10/11/2019	4.072
10/12/2019	4.071
10/13/2019	4.07
10/14/2019	4.069
10/15/2019	4.068
10/16/2019	4.067
10/17/2019	4.066
10/18/2019	4.065
10/19/2019	4.064
10/20/2019	4.063
10/21/2019	4.062
10/22/2019	4.061
10/23/2019	4.06
10/24/2019	4.059
10/25/2019	4.058
10/26/2019	4.057
10/27/2019	4.056
10/28/2019	4.055
10/29/2019	4.055
10/30/2019	4.054
10/31/2019	4.053
11/1/2019	4.052
11/2/2019	4.051
11/3/2019	4.05
11/4/2019	4.049
11/5/2019	4.048
11/6/2019	4.047
11/7/2019	4.047
11/8/2019	4.046
11/9/2019	4.045
11/10/2019	4.044
11/11/2019	4.043
11/12/2019	4.042
11/13/2019	4.041
11/14/2019	4.041
11/15/2019	4.04
11/16/2019	4.039
11/17/2019	4.038
11/18/2019	4.037
11/19/2019	4.037
11/20/2019	4.036
11/21/2019	4.035
11/22/2019	4.034
11/23/2019	4.033
11/24/2019	4.033
11/25/2019	4.032
11/26/2019	4.031
11/27/2019	4.03
11/28/2019	4.029
11/29/2019	4.029
11/30/2019	4.028
12/1/2019	4.027
12/2/2019	4.026
12/3/2019	4.026
12/4/2019	4.025
12/5/2019	4.024
12/6/2019	4.024
12/7/2019	4.023
12/8/2019	4.022
12/9/2019	4.021
12/10/2019	4.021
12/11/2019	4.02
12/12/2019	4.019
12/13/2019	4.019
12/14/2019	4.018
12/15/2019	4.017
12/16/2019	4.017
12/17/2019	4.016
12/18/2019	4.015
12/19/2019	4.015
12/20/2019	4.014
12/21/2019	4.013
12/22/2019	4.013
12/23/2019	4.012
12/24/2019	4.011
12/25/2019	4.011
12/26/2019	4.01
12/27/2019	4.009
12/28/2019	4.009
12/29/2019	4.008
12/30/2019	4.008
12/31/2019	4.007
1/1/2020	4.006
1/2/2020	4.006
1/3/2020	4.005
1/4/2020	4.005
1/5/2020	4.004
1/6/2020	4.004
1/7/2020	4.003
1/8/2020	4.002
1/9/2020	4.002
1/10/2020	4.001
1/11/2020	4.001
1/12/2020	4
1/13/2020	4
1/14/2020	3.999
1/15/2020	3.999
1/16/2020	3.998
1/17/2020	3.998
1/18/2020	3.997
1/19/2020	3.997
1/20/2020	3.996
1/21/2020	3.996
1/22/2020	3.995
1/23/2020	3.995
1/24/2020	3.994
1/25/2020	3.994
1/26/2020	3.993
1/27/2020	3.993
1/28/2020	3.992
1/29/2020	3.992
1/30/2020	3.991
1/31/2020	3.991
2/1/2020	3.99
2/2/2020	3.99
2/3/2020	3.989
2/4/2020	3.989
2/5/2020	3.989
2/6/2020	3.988
2/7/2020	3.988
2/8/2020	3.987
2/9/2020	3.987
2/10/2020	3.987
2/11/2020	3.986
2/12/2020	3.986
2/13/2020	3.985
2/14/2020	3.985
2/15/2020	3.985
2/16/2020	3.984
2/17/2020	3.984
2/18/2020	3.983
2/19/2020	3.983
2/20/2020	3.983
2/21/2020	3.982
2/22/2020	3.982
2/23/2020	3.982
2/24/2020	3.981
2/25/2020	3.981
2/26/2020	3.981
2/27/2020	3.98
2/28/2020	3.98
2/29/2020	3.98
3/1/2020	3.979
3/2/2020	3.979
3/3/2020	3.979
3/4/2020	3.979
3/5/2020	3.978
3/6/2020	3.978
3/7/2020	3.978
3/8/2020	3.977
3/9/2020	3.977
3/10/2020	3.977
3/11/2020	3.977
3/12/2020	3.976
3/13/2020	3.976
3/14/2020	3.976
3/15/2020	3.976
3/16/2020	3.975
3/17/2020	3.975
3/18/2020	3.975
3/19/2020	3.975
3/20/2020	3.974
3/21/2020	3.974
3/22/2020	3.974
3/23/2020	3.974
3/24/2020	3.974
3/25/2020	3.973
3/26/2020	3.973
3/27/2020	3.973
3/28/2020	3.973
3/29/2020	3.973
3/30/2020	3.973
3/31/2020	3.972
4/1/2020	3.972
4/2/2020	3.972
4/3/2020	3.972
4/4/2020	3.972
4/5/2020	3.972
4/6/2020	3.971
4/7/2020	3.971
4/8/2020	3.971
4/9/2020	3.971
4/10/2020	3.971
4/11/2020	3.971
4/12/2020	3.971
4/13/2020	3.971
4/14/2020	3.971
4/15/2020	3.97
4/16/2020	3.97
4/17/2020	3.97
4/18/2020	3.97
4/19/2020	3.97
4/20/2020	3.97
4/21/2020	3.97
4/22/2020	3.97
4/23/2020	3.97
4/24/2020	3.97
4/25/2020	3.97
4/26/2020	3.97
4/27/2020	3.97
4/28/2020	3.97
4/29/2020	3.97
4/30/2020	3.97
5/1/2020	3.97
5/2/2020	3.97
5/3/2020	3.97
5/4/2020	3.97
5/5/2020	3.97
5/6/2020	3.97
5/7/2020	3.97
5/8/2020	3.97
5/9/2020	3.97
5/10/2020	3.97
5/11/2020	3.97
5/12/2020	3.97
5/13/2020	3.97
5/14/2020	3.97
5/15/2020	3.97
5/16/2020	3.97
5/17/2020	3.97
5/18/2020	3.97
5/19/2020	3.97
5/20/2020	3.97
5/21/2020	3.97
5/22/2020	3.97
5/23/2020	3.97
5/24/2020	3.97
5/25/2020	3.97
5/26/2020	3.97
5/27/2020	3.97
5/28/2020	3.97
5/29/2020	3.97
5/30/2020	3.97
5/31/2020	3.97
6/1/2020	3.97
6/2/2020	3.97
6/3/2020	3.97
6/4/2020	3.97
6/5/2020	3.97
6/6/2020	3.97
6/7/2020	3.97
6/8/2020	3.97
6/9/2020	3.97
6/10/2020	3.97
6/11/2020	3.97
6/12/2020	3.97
6/13/2020	3.97
6/14/2020	3.97
6/15/2020	3.97
6/16/2020	3.97


==> hyman_curve_tensionvarying.txt <==
Date	Rate
5/1/2010	0.205
5/2/2010	0.205
5/3/2010	0.205
5/4/2010	0.205
5/5/2010	0.207
5/6/2010	0.21
5/7/2010	0.213
5/8/2010	0.216
5/9/2010	0.218
5/10/2010	0.221
5/11/2010	0.224
5/12/2010	0.226
5/13/2010	0.229
5/14/2010	0.232
5/15/2010	0.234
5/16/2010	0.237
5/17/2010	0.24
5/18/2010	0.242
5/19/2010	0.245
5/20/2010	0.247
5/21/2010	0.25
5/22/2010	0.253
5/23/2010	0.255
5/24/2010	0.258
5/25/2010	0.26
5/26/2010	0.263
5/27/2010	0.265
5/28/2010	0.268
5/29/2010	0.27
5/30/2010	0.273
5/31/2010	0.275
6/1/2010	0.278
6/2/2010	0.28
6/3/2010	0.282
6/4/2010	0.285
6/5/2010	0.287
6/6/2010	0.29
6/7/2010	0.292
6/8/2010	0.294
6/9/2010	0.297
6/10/2010	0.299
6/11/2010	0.301
6/12/2010	0.304
6/13/2010	0.306
6/14/2010	0.308
6/15/2010	0.311
6/16/2010	0.313
6/17/2010	0.315
6/18/2010	0.317
6/19/2010	0.32
6/20/2010	0.322
6/21/2010	0.324
6/22/2010	0.326
6/23/2010	0.329
6/24/2010	0.331
6/25/2010	0.333
6/26/2010	0.335
6/27/2010	0.337
6/28/2010	0.339
6/29/2010	0.341
6/30/2010	0.344
7/1/2010	0.346
7/2/2010	0.348
7/3/2010	0.35
7/4/2010	0.352
7/5/2010	0.354
7/6/2010	0.356
7/7/2010	0.358
7/8/2010	0.36
7/9/2010	0.362
7/10/2010	0.364
7/11/2010	0.366
7/12/2010	0.368
7/13/2010	0.37
7/14/2010	0.372
7/15/2010	0.374
7/16/2010	0.376
7/17/2010	0.378
7/18/2010	0.38
7/19/2010	0.381
7/20/2010	0.383
7/21/2010	0.385
7/22/2010	0.387
7/23/2010	0.389
7/24/2010	0.391
7/25/2010	0.393
7/26/2010	0.394
7/27/2010	0.396
7/28/2010	0.398
7/29/2010	0.4
7/30/2010	0.401
7/31/2010	0.403
8/1/2010	0.405
8/2/2010	0.407
8/3/2010	0.408
8/4/2010	0.41
8/5/2010	0.412
8/6/2010	0.413
8/7/2010	0.415
8/8/2010	0.417
8/9/2010	0.418
8/10/2010	0.42
8/11/2010	0.422
8/12/2010	0.423
8/13/2010	0.425
8/14/2010	0.426
8/15/2010	0.428
8/16/2010	0.43
8/17/2010	0.431
8/18/2010	0.433
8/19/2010	0.434
8/20/2010	0.436
8/21/2010	0.437
8/22/2010	0.439
8/23/2010	0.44
8/24/2010	0.442
8/25/2010	0.443
8/26/2010	0.445
8/27/2010	0.446
8/28/2010	0.447
8/29/2010	0.449
8/30/2010	0.45
8/31/2010	0.452
9/1/2010	0.453
9/2/2010	0.454
9/3/2010	0.456
9/4/2010	0.457
9/5/2010	0.458
9/6/2010	0.46
9/7/2010	0.461
9/8/2010	0.462
9/9/2010	0.464
9/10/2010	0.465
9/11/2010	0.466
9/12/2010	0.467
9/13/2010	0.469
9/14/2010	0.47
9/15/2010	0.471
9/16/2010	0.472
9/17/2010	0.473
9/18/2010	0.475
9/19/2010	0.476
9/20/2010	0.477
9/21/2010	0.479
9/22/2010	0.48
9/23/2010	0.481
9/24/2010	0.483
9/25/2010	0.484
9/26/2010	0.485
9/27/2010	0.487
9/28/2010	0.488
9/29/2010	0.49
9/30/2010	0.491
10/1/2010	0.493
10/2/2010	0.494
10/3/2010	0.496
10/4/2010	0.497
10/5/2010	0.499
10/6/2010	0.5
10/7/2010	0.502
10/8/2010	0.503
10/9/2010	0.505
10/10/2010	0.507
10/11/2010	0.508
10/12/2010	0.51
10/13/2010	0.512
10/14/2010	0.513
10/15/2010	0.515
10/16/2010	0.517
10/17/2010	0.519
10/18/2010	0.521
10/19/2010	0.522
10/20/2010	0.524
10/21/2010	0.526
10/22/2010	0.528
10/23/2010	0.53
10/24/2010	0.532
10/25/2010	0.534
10/26/2010	0.536
10/27/2010	0.538
10/28/2010	0.54
10/29/2010	0.542
10/30/2010	0.544
10/31/2010	0.546
11/1/2010	0.548
11/2/2010	0.55
11/3/2010	0.552
11/4/2010	0.554
11/5/2010	0.556
11/6/2010	0.558
11/7/2010	0.56
11/8/2010	0.563
11/9/2010	0.565
11/10/2010	0.567
11/11/2010	0.569
11/12/2010	0.572
11/13/2010	0.574
11/14/2010	0.576
11/15/2010	0.578
11/16/2010	0.581
11/17/2010	0.583
11/18/2010	0.585
11/19/2010	0.588
11/20/2010	0.59
11/21/2010	0.593
11/22/2010	0.595
11/23/2010	0.598
11/24/2010	0.6
11/25/2010	0.603
11/26/2010	0.605
11/27/2010	0.608
11/28/2010	0.61
11/29/2010	0.613
11/30/2010	0.615
12/1/2010	0.618
12/2/2010	0.621
12/3/2010	0.623
12/4/2010	0.626
12/5/2010	0.629
12/6/2010	0.631
12/7/2010	0.634
12/8/2010	0.637
12/9/2010	0.64
12/10/2010	0.643
12/11/2010	0.645
12/12/2010	0.648
12/13/2010	0.651
12/14/2010	0.654
12/15/2010	0.657
12/16/2010	0.66
12/17/2010	0.663
12/18/2010	0.665
12/19/2010	0.668
12/20/2010	0.671
12/21/2010	0.674
12/22/2010	0.677
12/23/2010	0.68
12/24/2010	0.683
12/25/2010	0.686
12/26/2010	0.689
12/27/2010	0.692
12/28/2010	0.695
12/29/2010	0.698
12/30/2010	0.701
12/31/2010	0.704
1/1/2011	0.707
1/2/2011	0.71
1/3/2011	0.713
1/4/2011	0.716
1/5/2011	0.719
1/6/2011	0.722
1/7/2011	0.725
1/8/2011	0.728
1/9/2011	0.731
1/10/2011	0.734
1/11/2011	0.737
1/12/2011	0.74
1/13/2011	0.744
1/14/2011	0.747
1/15/2011	0.75
1/16/2011	0.753
1/17/2011	0.756
1/18/2011	0.759
1/19/2011	0.762
1/20/2011	0.765
1/21/2011	0.769
1/22/2011	0.772
1/23/2011	0.775
1/24/2011	0.778
1/25/2011	0.781
1/26/2011	0.784
1/27/2011	0.788
1/28/2011	0.791
1/29/2011	0.794
1/30/2011	0.797
1/31/2011	0.801
2/1/2011	0.804
2/2/2011	0.807
2/3/2011	0.81
2/4/2011	0.814
2/5/2011	0.817
2/6/2011	0.82
2/7/2011	0.823
2/8/2011	0.827
2/9/2011	0.83
2/10/2011	0.833
2/11/2011	0.837
2/12/2011	0.84
2/13/2011	0.843
2/14/2011	0.847
2/15/2011	0.85
2/16/2011	0.853
2/17/2011	0.857
2/18/2011	0.86
2/19/2011	0.863
2/20/2011	0.867
2/21/2011	0.87
2/22/2011	0.874
2/23/2011	0.877
2/24/2011	0.88
2/25/2011	0.884
2/26/2011	0.887
2/27/2011	0.891
2/28/2011	0.894
3/1/2011	0.898
3/2/2011	0.901
3/3/2011	0.904
3/4/2011	0.908
3/5/2011	0.911
3/6/2011	0.915
3/7/2011	0.918
3/8/2011	0.922
3/9/2011	0.925
3/10/2011	0.929
3/11/2011	0.932
3/12/2011	0.936
3/13/2011	0.939
3/14/2011	0.943
3/15/2011	0.947
3/16/2011	0.95
3/17/2011	0.954
3/18/2011	0.957
3/19/2011	0.961
3/20/2011	0.964
3/21/2011	0.968
3/22/2011	0.972
3/23/2011	0.975
3/24/2011	0.979
3/25/2011	0.982
3/26/2011	0.986
3/27/2011	0.99
3/28/2011	0.993
3/29/2011	0.997
3/30/2011	1.001
3/31/2011	1.004
4/1/2011	1.008
4/2/2011	1.012
4/3/2011	1.015
4/4/2011	1.019
4/5/2011	1.023
4/6/2011	1.026
4/7/2011	1.03
4/8/2011	1.034
4/9/2011	1.037
4/10/2011	1.041
4/11/2011	1.045
4/12/2011	1.048
4/13/2011	1.052
4/14/2011	1.056
4/15/2011	1.06
4/16/2011	1.063
4/17/2011	1.067
4/18/2011	1.071
4/19/2011	1.075
4/20/2011	1.078
4/21/2011	1.082
4/22/2011	1.086
4/23/2011	1.09
4/24/2011	1.093
4/25/2011	1.097
4/26/2011	1.101
4/27/2011	1.105
4/28/2011	1.108
4/29/2011	1.112
4/30/2011	1.116
5/1/2011	1.12
5/2/2011	1.124
5/3/2011	1.128
5/4/2011	1.131
5/5/2011	1.135
5/6/2011	1.139
5/7/2011	1.143
5/8/2011	1.147
5/9/2011	1.151
5/10/2011	1.155
5/11/2011	1.158
5/12/2011	1.162
5/13/2011	1.166
5/14/2011	1.17
5/15/2011	1.174
5/16/2011	1.178
5/17/2011	1.182
5/18/2011	1.186
5/19/2011	1.19
5/20/2011	1.193
5/21/2011	1.197
5/22/2011	1.201
5/23/2011	1.205
5/24/2011	1.209
5/25/2011	1.213
5/26/2011	1.217
5/27/2011	1.221
5/28/2011	1.225
5/29/2011	1.229
5/30/2011	1.233
5/31/2011	1.237
6/1/2011	1.241
6/2/2011	1.245
6/3/2011	1.249
6/4/2011	1.253
6/5/2011	1.257
6/6/2011	1.261
6/7/2011	1.265
6/8/2011	1.269
6/9/2011	1.273
6/10/2011	1.277
6/11/2011	1.281
6/12/2011	1.285
6/13/2011	1.289
6/14/2011	1.293
6/15/2011	1.298
6/16/2011	1.302
6/17/2011	1.306
6/18/2011	1.31
6/19/2011	1.314
6/20/2011	1.318
6/21/2011	1.322
6/22/2011	1.326
6/23/2011	1.33
6/24/2011	1.334
6/25/2011	1.338
6/26/2011	1.342
6/27/2011	1.345
6/28/2011	1.349
6/29/2011	1.353
6/30/2011	1.357
7/1/2011	1.361
7/2/2011	1.365
7/3/2011	1.369
7/4/2011	1.373
7/5/2011	1.377
7/6/2011	1.381
7/7/2011	1.384
7/8/2011	1.388
7/9/2011	1.392
7/10/2011	1.396
7/11/2011	1.4
7/12/2011	1.404
7/13/2011	1.408
7/14/2011	1.411
7/15/2011	1.415
7/16/2011	1.419
7/17/2011	1.423
7/18/2011	1.427
7/19/2011	1.431
7/20/2011	1.435
7/21/2011	1.438
7/22/2011	1.442
7/23/2011	1.446
7/24/2011	1.45
7/25/2011	1.454
7/26/2011	1.458
7/27/2011	1.462
7/28/2011	1.466
7/29/2011	1.47
7/30/2011	1.474
7/31/2011	1.478
8/1/2011	1.482
8/2/2011	1.486
8/3/2011	1.49
8/4/2011	1.494
8/5/2011	1.498
8/6/2011	1.502
8/7/2011	1.506
8/8/2011	1.51
8/9/2011	1.514
8/10/2011	1.518
8/11/2011	1.522
8/12/2011	1.526
8/13/2011	1.531
8/14/2011	1.535
8/15/2011	1.539
8/16/2011	1.543
8/17/2011	1.548
8/18/2011	1.552
8/19/2011	1.556
8/20/2011	1.561
8/21/2011	1.565
8/22/2011	1.569
8/23/2011	1.574
8/24/2011	1.578
8/25/2011	1.583
8/26/2011	1.587
8/27/2011	1.592
8/28/2011	1.596
8/29/2011	1.601
8/30/2011	1.606
8/31/2011	1.61
9/1/2011	1.615
9/2/2011	1.62
9/3/2011	1.624
9/4/2011	1.629
9/5/2011	1.634
9/6/2011	1.639
9/7/2011	1.644
9/8/2011	1.649
9/9/2011	1.654
9/10/2011	1.659
9/11/2011	1.664
9/12/2011	1.669
9/13/2011	1.674
9/14/2011	1.68
9/15/2011	1.685
9/16/2011	1.69
9/17/2011	1.695
9/18/2011	1.7
9/19/2011	1.705
9/20/2011	1.71
9/21/2011	1.714
9/22/2011	1.719
9/23/2011	1.724
9/24/2011	1.728
9/25/2011	1.733
9/26/2011	1.737
9/27/2011	1.741
9/28/2011	1.745
9/29/2011	1.749
9/30/2011	1.753
10/1/2011	1.757
10/2/2011	1.761
10/3/2011	1.765
10/4/2011	1.769
10/5/2011	1.772
10/6/2011	1.776
10/7/2011	1.779
10/8/2011	1.783
10/9/2011	1.786
10/10/2011	1.789
10/11/2011	1.793
10/12/2011	1.796
10/13/2011	1.799
10/14/2011	1.802
10/15/2011	1.805
10/16/2011	1.808
10/17/2011	1.811
10/18/2011	1.814
10/19/2011	1.817
10/20/2011	1.819
10/21/2011	1.822
10/22/2011	1.825
10/23/2011	1.827
10/24/2011	1.83
10/25/2011	1.832
10/26/2011	1.834
10/27/2011	1.837
10/28/2011	1.839
10/29/2011	1.841
10/30/2011	1.844
10/31/2011	1.846
11/1/2011	1.848
11/2/2011	1.85
11/3/2011	1.852
11/4/2011	1.854
11/5/2011	1.856
11/6/2011	1.858
11/7/2011	1.859
11/8/2011	1.861
11/9/2011	1.863
11/10/2011	1.865
11/11/2011	1.866
11/12/2011	1.868
11/13/2011	1.87
11/14/2011	1.871
11/15/2011	1.873
11/16/2011	1.874
11/17/2011	1.876
11/18/2011	1.877
11/19/2011	1.878
11/20/2011	1.88
11/21/2011	1.881
11/22/2011	1.882
11/23/2011	1.883
11/24/2011	1.885
11/25/2011	1.886
11/26/2011	1.887
11/27/2011	1.888
11/28/2011	1.889
11/29/2011	1.89
11/30/2011	1.891
12/1/2011	1.892
12/2/2011	1.893
12/3/2011	1.894
12/4/2011	1.894
12/5/2011	1.895
12/6/2011	1.896
12/7/2011	1.897
12/8/2011	1.897
12/9/2011	1.898
12/10/2011	1.899
12/11/2011	1.899
12/12/2011	1.9
12/13/2011	1.901
12/14/2011	1.901
12/15/2011	1.902
12/16/2011	1.902
12/17/2011	1.902
12/18/2011	1.903
12/19/2011	1.903
12/20/2011	1.904
12/21/2011	1.904
12/22/2011	1.904
12/23/2011	1.905
12/24/2011	1.905
12/25/2011	1.905
12/26/2011	1.906
12/27/2011	1.907
12/28/2011	1.907
12/29/2011	1.908
12/30/2011	1.908
12/31/2011	1.909
1/1/2012	1.91
1/2/2012	1.911
1/3/2012	1.911
1/4/2012	1.912
1/5/2012	1.913
1/6/2012	1.914
1/7/2012	1.915
1/8/2012	1.916
1/9/2012	1.917
1/10/2012	1.918
1/11/2012	1.919
1/12/2012	1.921
1/13/2012	1.922
1/14/2012	1.923
1/15/2012	1.925
1/16/2012	1.926
1/17/2012	1.927
1/18/2012	1.929
1/19/2012	1.93
1/20/2012	1.932
1/21/2012	1.933
1/22/2012	1.935
1/23/2012	1.937
1/24/2012	1.938
1/25/2012	1.94
1/26/2012	1.942
1/27/2012	1.944
1/28/2012	1.946
1/29/2012	1.948
1/30/2012	1.95
1/31/2012	1.952
2/1/2012	1.954
2/2/2012	1.956
2/3/2012	1.958
2/4/2012	1.96
2/5/2012	1.962
2/6/2012	1.965
2/7/2012	1.967
2/8/2012	1.969
2/9/2012	1.972
2/10/2012	1.974
2/11/2012	1.977
2/12/2012	1.98
2/13/2012	1.982
2/14/2012	1.985
2/15/2012	1.988
2/16/2012	1.991
2/17/2012	1.994
2/18/2012	1.996
2/19/2012	1.999
2/20/2012	2.003
2/21/2012	2.006
2/22/2012	2.009
2/23/2012	2.012
2/24/2012	2.015
2/25/2012	2.019
2/26/2012	2.022
2/27/2012	2.025
2/28/2012	2.029
2/29/2012	2.033
3/1/2012	2.036
3/2/2012	2.04
3/3/2012	2.044
3/4/2012	2.047
3/5/2012	2.051
3/6/2012	2.055
3/7/2012	2.059
3/8/2012	2.063
3/9/2012	2.068
3/10/2012	2.072
3/11/2012	2.076
3/12/2012	2.08
3/13/2012	2.085
3/14/2012	2.089
3/15/2012	2.094
3/16/2012	2.098
3/17/2012	2.103
3/18/2012	2.108
3/19/2012	2.113
3/20/2012	2.118
3/21/2012	2.123
3/22/2012	2.128
3/23/2012	2.133
3/24/2012	2.138
3/25/2012	2.143
3/26/2012	2.149
3/27/2012	2.154
3/28/2012	2.16
3/29/2012	2.166
3/30/2012	2.171
3/31/2012	2.177
4/1/2012	2.183
4/2/2012	2.189
4/3/2012	2.195
4/4/2012	2.201
4/5/2012	2.207
4/6/2012	2.214
4/7/2012	2.22
4/8/2012	2.227
4/9/2012	2.233
4/10/2012	2.24
4/11/2012	2.247
4/12/2012	2.254
4/13/2012	2.261
4/14/2012	2.268
4/15/2012	2.275
4/16/2012	2.282
4/17/2012	2.29
4/18/2012	2.297
4/19/2012	2.305
4/20/2012	2.313
4/21/2012	2.32
4/22/2012	2.328
4/23/2012	2.336
4/24/2012	2.345
4/25/2012	2.353
4/26/2012	2.361
4/27/2012	2.37
4/28/2012	2.378
4/29/2012	2.387
4/30/2012	2.396
5/1/2012	2.405
5/2/2012	2.414
5/3/2012	2.423
5/4/2012	2.433
5/5/2012	2.442
5/6/2012	2.452
5/7/2012	2.462
5/8/2012	2.472
5/9/2012	2.481
5/10/2012	2.491
5/11/2012	2.501
5/12/2012	2.511
5/13/2012	2.52
5/14/2012	2.53
5/15/2012	2.539
5/16/2012	2.549
5/17/2012	2.558
5/18/2012	2.567
5/19/2012	2.576
5/20/2012	2.585
5/21/2012	2.595
5/22/2012	2.604
5/23/2012	2.612
5/24/2012	2.621
5/25/2012	2.63
5/26/2012	2.639
5/27/2012	2.648
5/28/2012	2.656
5/29/2012	2.665
5/30/2012	2.673
5/31/2012	2.682
6/1/2012	2.69
6/2/2012	2.698
6/3/2012	2.707
6/4/2012	2.715
6/5/2012	2.723
6/6/2012	2.731
6/7/2012	2.739
6/8/2012	2.747
6/9/2012	2.755
6/10/2012	2.762
6/11/2012	2.77
6/12/2012	2.778
6/13/2012	2.785
6/14/2012	2.793
6/15/2012	2.801
6/16/2012	2.808
6/17/2012	2.815
6/18/2012	2.823
6/19/2012	2.83
6/20/2012	2.837
6/21/2012	2.844
6/22/2012	2.851
6/23/2012	2.858
6/24/2012	2.865
6/25/2012	2.872
6/26/2012	2.879
6/27/2012	2.886
6/28/2012	2.892
6/29/2012	2.899
6/30/2012	2.906
7/1/2012	2.912
7/2/2012	2.919
7/3/2012	2.925
7/4/2012	2.931
7/5/2012	2.938
7/6/2012	2.944
7/7/2012	2.95
7/8/2012	2.956
7/9/2012	2.962
7/10/2012	2.968
7/11/2012	2.974
7/12/2012	2.98
7/13/2012	2.986
7/14/2012	2.991
7/15/2012	2.997
7/16/2012	3.003
7/17/2012	3.008
7/18/2012	3.014
7/19/2012	3.019
7/20/2012	3.025
7/21/2012	3.03
7/22/2012	3.035
7/23/2012	3.041
7/24/2012	3.046
7/25/2012	3.051
7/26/2012	3.056
7/27/2012	3.061
7/28/2012	3.066
7/29/2012	3.071
7/30/2012	3.075
7/31/2012	3.08
8/1/2012	3.085
8/2/2012	3.09
8/3/2012	3.094
8/4/2012	3.099
8/5/2012	3.103
8/6/2012	3.108
8/7/2012	3.112
8/8/2012	3.116
8/9/2012	3.121
8/10/2012	3.125
8/11/2012	3.129
8/12/2012	3.133
8/13/2012	3.137
8/14/2012	3.141
8/15/2012	3.145
8/16/2012	3.149
8/17/2012	3.152
8/18/2012	3.156
8/19/2012	3.16
8/20/2012	3.163
8/21/2012	3.167
8/22/2012	3.171
8/23/2012	3.174
8/24/2012	3.177
8/25/2012	3.181
8/26/2012	3.184
8/27/2012	3.187
8/28/2012	3.19
8/29/2012	3.194
8/30/2012	3.197
8/31/2012	3.2
9/1/2012	3.203
9/2/2012	3.206
9/3/2012	3.208
9/4/2012	3.211
9/5/2012	3.214
9/6/2012	3.217
9/7/2012	3.219
9/8/2012	3.222
9/9/2012	3.224
9/10/2012	3.227
9/11/2012	3.229
9/12/2012	3.231
9/13/2012	3.234
9/14/2012	3.236
9/15/2012	3.238
9/16/2012	3.24
9/17/2012	3.242
9/18/2012	3.244
9/19/2012	3.246
9/20/2012	3.248
9/21/2012	3.25
9/22/2012	3.252
9/23/2012	3.254
9/24/2012	3.255
9/25/2012	3.257
9/26/2012	3.258
9/27/2012	3.26
9/28/2012	3.261
9/29/2012	3.263
9/30/2012	3.264
10/1/2012	3.265
10/2/2012	3.267
10/3/2012	3.268
10/4/2012	3.269
10/5/2012	3.27
10/6/2012	3.271
10/7/2012	3.272
10/8/2012	3.273
10/9/2012	3.274
10/10/2012	3.275
10/11/2012	3.275
10/12/2012	3.276
10/13/2012	3.277
10/14/2012	3.277
10/15/2012	3.278
10/16/2012	3.278
10/17/2012	3.279
10/18/2012	3.279
10/19/2012	3.279
10/20/2012	3.28
10/21/2012	3.28
10/22/2012	3.28
10/23/2012	3.28
10/24/2012	3.28
10/25/2012	3.28
10/26/2012	3.28
10/27/2012	3.28
10/28/2012	3.28
10/29/2012	3.28
10/30/2012	3.279
10/31/2012	3.279
11/1/2012	3.279
11/2/2012	3.278
11/3/2012	3.278
11/4/2012	3.277
11/5/2012	3.276
11/6/2012	3.276
11/7/2012	3.275
11/8/2012	3.274
11/9/2012	3.273
11/10/2012	3.273
11/11/2012	3.272
11/12/2012	3.271
11/13/2012	3.27
11/14/2012	3.269
11/15/2012	3.267
11/16/2012	3.266
11/17/2012	3.265
11/18/2012	3.264
11/19/2012	3.262
11/20/2012	3.261
11/21/2012	3.259
11/22/2012	3.258
11/23/2012	3.256
11/24/2012	3.254
11/25/2012	3.253
11/26/2012	3.251
11/27/2012	3.249
11/28/2012	3.247
11/29/2012	3.245
11/30/2012	3.243
12/1/2012	3.241
12/2/2012	3.239
12/3/2012	3.237
12/4/2012	3.235
12/5/2012	3.233
12/6/2012	3.23
12/7/2012	3.228
12/8/2012	3.226
12/9/2012	3.223
12/10/2012	3.221
12/11/2012	3.218
12/12/2012	3.215
12/13/2012	3.213
12/14/2012	3.21
12/15/2012	3.207
12/16/2012	3.204
12/17/2012	3.201
12/18/2012	3.198
12/19/2012	3.195
12/20/2012	3.192
12/21/2012	3.189
12/22/2012	3.186
12/23/2012	3.182
12/24/2012	3.179
12/25/2012	3.176
12/26/2012	3.172
12/27/2012	3.169
12/28/2012	3.165
12/29/2012	3.162
12/30/2012	3.158
12/31/2012	3.154
1/1/2013	3.151
1/2/2013	3.147
1/3/2013	3.143
1/4/2013	3.139
1/5/2013	3.135
1/6/2013	3.131
1/7/2013	3.127
1/8/2013	3.123
1/9/2013	3.118
1/10/2013	3.114
1/11/2013	3.11
1/12/2013	3.105
1/13/2013	3.101
1/14/2013	3.097
1/15/2013	3.092
1/16/2013	3.087
1/17/2013	3.083
1/18/2013	3.078
1/19/2013	3.073
1/20/2013	3.068
1/21/2013	3.063
1/22/2013	3.058
1/23/2013	3.053
1/24/2013	3.048
1/25/2013	3.043
1/26/2013	3.038
1/27/2013	3.033
1/28/2013	3.027
1/29/2013	3.022
1/30/2013	3.017
1/31/2013	3.011
2/1/2013	3.006
2/2/2013	3
2/3/2013	2.994
2/4/2013	2.989
2/5/2013	2.983
2/6/2013	2.977
2/7/2013	2.971
2/8/2013	2.965
2/9/2013	2.959
2/10/2013	2.953
2/11/2013	2.947
2/12/2013	2.941
2/13/2013	2.935
2/14/2013	2.928
2/15/2013	2.922
2/16/2013	2.915
2/17/2013	2.909
2/18/2013	2.902
2/19/2013	2.896
2/20/2013	2.889
2/21/2013	2.882
2/22/2013	2.876
2/23/2013	2.869
2/24/2013	2.862
2/25/2013	2.855
2/26/2013	2.848
2/27/2013	2.841
2/28/2013	2.834
3/1/2013	2.826
3/2/2013	2.819
3/3/2013	2.812
3/4/2013	2.804
3/5/2013	2.797
3/6/2013	2.789
3/7/2013	2.782
3/8/2013	2.774
3/9/2013	2.766
3/10/2013	2.759
3/11/2013	2.751
3/12/2013	2.743
3/13/2013	2.735
3/14/2013	2.727
3/15/2013	2.719
3/16/2013	2.711
3/17/2013	2.703
3/18/2013	2.694
3/19/2013	2.686
3/20/2013	2.678
3/21/2013	2.669
3/22/2013	2.661
3/23/2013	2.652
3/24/2013	2.643
3/25/2013	2.635
3/26/2013	2.626
3/27/2013	2.617
3/28/2013	2.608
3/29/2013	2.599
3/30/2013	2.59
3/31/2013	2.581
4/1/2013	2.572
4/2/2013	2.563
4/3/2013	2.553
4/4/2013	2.544
4/5/2013	2.535
4/6/2013	2.525
4/7/2013	2.516
4/8/2013	2.506
4/9/2013	2.496
4/10/2013	2.487
4/11/2013	2.477
4/12/2013	2.467
4/13/2013	2.457
4/14/2013	2.447
4/15/2013	2.437
4/16/2013	2.427
4/17/2013	2.417
4/18/2013	2.406
4/19/2013	2.396
4/20/2013	2.385
4/21/2013	2.375
4/22/2013	2.364
4/23/2013	2.354
4/24/2013	2.343
4/25/2013	2.332
4/26/2013	2.322
4/27/2013	2.311
4/28/2013	2.3
4/29/2013	2.289
4/30/2013	2.278
5/1/2013	2.266
5/2/2013	2.255
5/3/2013	2.244
5/4/2013	2.233
5/5/2013	2.221
5/6/2013	2.21
5/7/2013	2.198
5/8/2013	2.187
5/9/2013	2.175
5/10/2013	2.164
5/11/2013	2.152
5/12/2013	2.141
5/13/2013	2.129
5/14/2013	2.118
5/15/2013	2.107
5/16/2013	2.096
5/17/2013	2.085
5/18/2013	2.073
5/19/2013	2.062
5/20/2013	2.051
5/21/2013	2.04
5/22/2013	2.029
5/23/2013	2.018
5/24/2013	2.007
5/25/2013	1.997
5/26/2013	1.986
5/27/2013	1.975
5/28/2013	1.964
5/29/2013	1.954
5/30/2013	1.943
5/31/2013	1.932
6/1/2013	1.922
6/2/2013	1.911
6/3/2013	1.901
6/4/2013	1.89
6/5/2013	1.88
6/6/2013	1.869
6/7/2013	1.859
6/8/2013	1.849
6/9/2013	1.839
6/10/2013	1.828
6/11/2013	1.818
6/12/2013	1.808
6/13/2013	1.798
6/14/2013	1.788
6/15/2013	1.778
6/16/2013	1.768
6/17/2013	1.758
6/18/2013	1.748
6/19/2013	1.738
6/20/2013	1.728
6/21/2013	1.719
6/22/2013	1.709
6/23/2013	1.699
6/24/2013	1.69
6/25/2013	1.68
6/26/2013	1.67
6/27/2013	1.661
6/28/2013	1.651
6/29/2013	1.642
6/30/2013	1.632
7/1/2013	1.623
7/2/2013	1.614
7/3/2013	1.604
7/4/2013	1.595
7/5/2013	1.586
7/6/2013	1.577
7/7/2013	1.568
7/8/2013	1.559
7/9/2013	1.55
7/10/2013	1.541
7/11/2013	1.532
7/12/2013	1.523
7/13/2013	1.514
7/14/2013	1.505
7/15/2013	1.496
7/16/2013	1.487
7/17/2013	1.479
7/18/2013	1.47
7/19/2013	1.461
7/20/2013	1.453
7/21/2013	1.444
7/22/2013	1.435
7/23/2013	1.427
7/24/2013	1.418
7/25/2013	1.41
7/26/2013	1.402
7/27/2013	1.393
7/28/2013	1.385
7/29/2013	1.377
7/30/2013	1.369
7/31/2013	1.36
8/1/2013	1.352
8/2/2013	1.344
8/3/2013	1.336
8/4/2013	1.328
8/5/2013	1.32
8/6/2013	1.312
8/7/2013	1.304
8/8/2013	1.296
8/9/2013	1.289
8/10/2013	1.281
8/11/2013	1.273
8/12/2013	1.265
8/13/2013	1.258
8/14/2013	1.25
8/15/2013	1.243
8/16/2013	1.235
8/17/2013	1.228
8/18/2013	1.22
8/19/2013	1.213
8/20/2013	1.205
8/21/2013	1.198
8/22/2013	1.191
8/23/2013	1.183
8/24/2013	1.176
8/25/2013	1.169
8/26/2013	1.162
8/27/2013	1.155
8/28/2013	1.148
8/29/2013	1.141
8/30/2013	1.134
8/31/2013	1.127
9/1/2013	1.12
9/2/2013	1.113
9/3/2013	1.106
9/4/2013	1.099
9/5/2013	1.093
9/6/2013	1.086
9/7/2013	1.079
9/8/2013	1.073
9/9/2013	1.066
9/10/2013	1.06
9/11/2013	1.053
9/12/2013	1.047
9/13/2013	1.04
9/14/2013	1.034
9/15/2013	1.027
9/16/2013	1.021
9/17/2013	1.015
9/18/2013	1.009
9/19/2013	1.002
9/20/2013	0.996
9/21/2013	0.99
9/22/2013	0.984
9/23/2013	0.978
9/24/2013	0.972
9/25/2013	0.966
9/26/2013	0.96
9/27/2013	0.954
9/28/2013	0.949
9/29/2013	0.943
9/30/2013	0.937
10/1/2013	0.931
10/2/2013	0.926
10/3/2013	0.92
10/4/2013	0.914
10/5/2013	0.909
10/6/2013	0.903
10/7/2013	0.898
10/8/2013	0.892
10/9/2013	0.887
10/10/2013	0.882
10/11/2013	0.876
10/12/2013	0.871
10/13/2013	0.866
10/14/2013	0.861
10/15/2013	0.856
10/16/2013	0.85
10/17/2013	0.845
10/18/2013	0.84
10/19/2013	0.835
10/20/2013	0.83
10/21/2013	0.825
10/22/2013	0.821
10/23/2013	0.816
10/24/2013	0.811
10/25/2013	0.806
10/26/2013	0.802
10/27/2013	0.797
10/28/2013	0.792
10/29/2013	0.788
10/30/2013	0.783
10/31/2013	0.779
11/1/2013	0.774
11/2/2013	0.77
11/3/2013	0.765
11/4/2013	0.761
11/5/2013	0.757
11/6/2013	0.752
11/7/2013	0.748
11/8/2013	0.744
11/9/2013	0.74
11/10/2013	0.736
11/11/2013	0.731
11/12/2013	0.727
11/13/2013	0.723
11/14/2013	0.72
11/15/2013	0.716
11/16/2013	0.712
11/17/2013	0.708
11/18/2013	0.704
11/19/2013	0.7
11/20/2013	0.697
11/21/2013	0.693
11/22/2013	0.689
11/23/2013	0.686
11/24/2013	0.682
11/25/2013	0.679
11/26/2013	0.675
11/27/2013	0.672
11/28/2013	0.668
11/29/2013	0.665
11/30/2013	0.662
12/1/2013	0.658
12/2/2013	0.655
12/3/2013	0.652
12/4/2013	0.649
12/5/2013	0.646
12/6/2013	0.642
12/7/2013	0.639
12/8/2013	0.636
12/9/2013	0.633
12/10/2013	0.63
12/11/2013	0.628
12/12/2013	0.625
12/13/2013	0.622
12/14/2013	0.619
12/15/2013	0.616
12/16/2013	0.614
12/17/2013	0.611
12/18/2013	0.608
12/19/2013	0.606
12/20/2013	0.603
12/21/2013	0.601
12/22/2013	0.598
12/23/2013	0.596
12/24/2013	0.594
12/25/2013	0.591
12/26/2013	0.589
12/27/2013	0.587
12/28/2013	0.585
12/29/2013	0.582
12/30/2013	0.58
12/31/2013	0.578
1/1/2014	0.576
1/2/2014	0.574
1/3/2014	0.572
1/4/2014	0.57
1/5/2014	0.568
1/6/2014	0.566
1/7/2014	0.565
1/8/2014	0.563
1/9/2014	0.561
1/10/2014	0.559
1/11/2014	0.558
1/12/2014	0.556
1/13/2014	0.554
1/14/2014	0.553
1/15/2014	0.551
1/16/2014	0.55
1/17/2014	0.549
1/18/2014	0.547
1/19/2014	0.546
1/20/2014	0.545
1/21/2014	0.543
1/22/2014	0.542
1/23/2014	0.541
1/24/2014	0.54
1/25/2014	0.539
1/26/2014	0.538
1/27/2014	0.537
1/28/2014	0.536
1/29/2014	0.535
1/30/2014	0.534
1/31/2014	0.533
2/1/2014	0.532
2/2/2014	0.531
2/3/2014	0.53
2/4/2014	0.53
2/5/2014	0.529
2/6/2014	0.528
2/7/2014	0.528
2/8/2014	0.527
2/9/2014	0.527
2/10/2014	0.526
2/11/2014	0.526
2/12/2014	0.525
2/13/2014	0.525
2/14/2014	0.525
2/15/2014	0.525
2/16/2014	0.524
2/17/2014	0.524
2/18/2014	0.524
2/19/2014	0.524
2/20/2014	0.524
2/21/2014	0.524
2/22/2014	0.524
2/23/2014	0.524
2/24/2014	0.524
2/25/2014	0.524
2/26/2014	0.524
2/27/2014	0.524
2/28/2014	0.525
3/1/2014	0.525
3/2/2014	0.525
3/3/2014	0.526
3/4/2014	0.526
3/5/2014	0.526
3/6/2014	0.527
3/7/2014	0.527
3/8/2014	0.528
3/9/2014	0.529
3/10/2014	0.529
3/11/2014	0.53
3/12/2014	0.531
3/13/2014	0.531
3/14/2014	0.532
3/15/2014	0.533
3/16/2014	0.534
3/17/2014	0.535
3/18/2014	0.536
3/19/2014	0.537
3/20/2014	0.538
3/21/2014	0.539
3/22/2014	0.54
3/23/2014	0.541
3/24/2014	0.542
3/25/2014	0.544
3/26/2014	0.545
3/27/2014	0.546
3/28/2014	0.547
3/29/2014	0.549
3/30/2014	0.55
3/31/2014	0.552
4/1/2014	0.553
4/2/2014	0.555
4/3/2014	0.556
4/4/2014	0.558
4/5/2014	0.56
4/6/2014	0.561
4/7/2014	0.563
4/8/2014	0.565
4/9/2014	0.567
4/10/2014	0.569
4/11/2014	0.571
4/12/2014	0.573
4/13/2014	0.574
4/14/2014	0.577
4/15/2014	0.579
4/16/2014	0.581
4/17/2014	0.583
4/18/2014	0.585
4/19/2014	0.587
4/20/2014	0.59
4/21/2014	0.592
4/22/2014	0.594
4/23/2014	0.597
4/24/2014	0.599
4/25/2014	0.601
4/26/2014	0.604
4/27/2014	0.606
4/28/2014	0.609
4/29/2014	0.612
4/30/2014	0.614
5/1/2014	0.617
5/2/2014	0.62
5/3/2014	0.623
5/4/2014	0.625
5/5/2014	0.628
5/6/2014	0.631
5/7/2014	0.634
5/8/2014	0.637
5/9/2014	0.64
5/10/2014	0.643
5/11/2014	0.646
5/12/2014	0.649
5/13/2014	0.653
5/14/2014	0.656
5/15/2014	0.659
5/16/2014	0.662
5/17/2014	0.666
5/18/2014	0.669
5/19/2014	0.672
5/20/2014	0.676
5/21/2014	0.679
5/22/2014	0.683
5/23/2014	0.686
5/24/2014	0.69
5/25/2014	0.694
5/26/2014	0.697
5/27/2014	0.701
5/28/2014	0.705
5/29/2014	0.709
5/30/2014	0.713
5/31/2014	0.716
6/1/2014	0.72
6/2/2014	0.724
6/3/2014	0.728
6/4/2014	0.732
6/5/2014	0.736
6/6/2014	0.741
6/7/2014	0.745
6/8/2014	0.749
6/9/2014	0.753
6/10/2014	0.758
6/11/2014	0.762
6/12/2014	0.766
6/13/2014	0.771
6/14/2014	0.775
6/15/2014	0.78
6/16/2014	0.784
6/17/2014	0.789
6/18/2014	0.793
6/19/2014	0.798
6/20/2014	0.803
6/21/2014	0.807
6/22/2014	0.812
6/23/2014	0.817
6/24/2014	0.822
6/25/2014	0.827
6/26/2014	0.832
6/27/2014	0.836
6/28/2014	0.841
6/29/2014	0.847
6/30/2014	0.852
7/1/2014	0.857
7/2/2014	0.862
7/3/2014	0.867
7/4/2014	0.872
7/5/2014	0.878
7/6/2014	0.883
7/7/2014	0.888
7/8/2014	0.894
7/9/2014	0.899
7/10/2014	0.905
7/11/2014	0.91
7/12/2014	0.916
7/13/2014	0.921
7/14/2014	0.927
7/15/2014	0.933
7/16/2014	0.938
7/17/2014	0.944
7/18/2014	0.95
7/19/2014	0.956
7/20/2014	0.962
7/21/2014	0.967
7/22/2014	0.973
7/23/2014	0.979
7/24/2014	0.985
7/25/2014	0.992
7/26/2014	0.998
7/27/2014	1.004
7/28/2014	1.01
7/29/2014	1.016
7/30/2014	1.022
7/31/2014	1.029
8/1/2014	1.035
8/2/2014	1.042
8/3/2014	1.048
8/4/2014	1.054
8/5/2014	1.061
8/6/2014	1.068
8/7/2014	1.074
8/8/2014	1.081
8/9/2014	1.087
8/10/2014	1.094
8/11/2014	1.101
8/12/2014	1.108
8/13/2014	1.114
8/14/2014	1.121
8/15/2014	1.128
8/16/2014	1.135
8/17/2014	1.142
8/18/2014	1.149
8/19/2014	1.156
8/20/2014	1.163
8/21/2014	1.171
8/22/2014	1.178
8/23/2014	1.185
8/24/2014	1.192
8/25/2014	1.2
8/26/2014	1.207
8/27/2014	1.214
8/28/2014	1.222
8/29/2014	1.229
8/30/2014	1.237
8/31/2014	1.244
9/1/2014	1.252
9/2/2014	1.259
9/3/2014	1.267
9/4/2014	1.275
9/5/2014	1.283
9/6/2014	1.29
9/7/2014	1.298
9/8/2014	1.306
9/9/2014	1.314
9/10/2014	1.322
9/11/2014	1.33
9/12/2014	1.338
9/13/2014	1.346
9/14/2014	1.354
9/15/2014	1.362
9/16/2014	1.37
9/17/2014	1.379
9/18/2014	1.387
9/19/2014	1.395
9/20/2014	1.404
9/21/2014	1.412
9/22/2014	1.42
9/23/2014	1.429
9/24/2014	1.437
9/25/2014	1.446
9/26/2014	1.454
9/27/2014	1.463
9/28/2014	1.472
9/29/2014	1.48
9/30/2014	1.489
10/1/2014	1.498
10/2/2014	1.507
10/3/2014	1.516
10/4/2014	1.525
10/5/2014	1.534
10/6/2014	1.542
10/7/2014	1.552
10/8/2014	1.561
10/9/2014	1.57
10/10/2014	1.579
10/11/2014	1.588
10/12/2014	1.597
10/13/2014	1.607
10/14/2014	1.616
10/15/2014	1.625
10/16/2014	1.635
10/17/2014	1.644
10/18/2014	1.653
10/19/2014	1.663
10/20/2014	1.672
10/21/2014	1.682
10/22/2014	1.692
10/23/2014	1.701
10/24/2014	1.711
10/25/2014	1.721
10/26/2014	1.731
10/27/2014	1.74
10/28/2014	1.75
10/29/2014	1.76
10/30/2014	1.77
10/31/2014	1.78
11/1/2014	1.79
11/2/2014	1.8
11/3/2014	1.81
11/4/2014	1.82
11/5/2014	1.831
11/6/2014	1.841
11/7/2014	1.851
11/8/2014	1.861
11/9/2014	1.872
11/10/2014	1.882
11/11/2014	1.893
11/12/2014	1.903
11/13/2014	1.913
11/14/2014	1.924
11/15/2014	1.935
11/16/2014	1.945
11/17/2014	1.956
11/18/2014	1.967
11/19/2014	1.977
11/20/2014	1.988
11/21/2014	1.999
11/22/2014	2.01
11/23/2014	2.021
11/24/2014	2.032
11/25/2014	2.043
11/26/2014	2.054
11/27/2014	2.065
11/28/2014	2.076
11/29/2014	2.087
11/30/2014	2.098
12/1/2014	2.109
12/2/2014	2.121
12/3/2014	2.132
12/4/2014	2.143
12/5/2014	2.155
12/6/2014	2.166
12/7/2014	2.178
12/8/2014	2.189
12/9/2014	2.201
12/10/2014	2.212
12/11/2014	2.224
12/12/2014	2.236
12/13/2014	2.247
12/14/2014	2.259
12/15/2014	2.271
12/16/2014	2.283
12/17/2014	2.294
12/18/2014	2.306
12/19/2014	2.318
12/20/2014	2.33
12/21/2014	2.342
12/22/2014	2.354
12/23/2014	2.367
12/24/2014	2.379
12/25/2014	2.391
12/26/2014	2.403
12/27/2014	2.415
12/28/2014	2.428
12/29/2014	2.44
12/30/2014	2.452
12/31/2014	2.465
1/1/2015	2.477
1/2/2015	2.49
1/3/2015	2.502
1/4/2015	2.515
1/5/2015	2.528
1/6/2015	2.54
1/7/2015	2.553
1/8/2015	2.566
1/9/2015	2.579
1/10/2015	2.591
1/11/2015	2.604
1/12/2015	2.617
1/13/2015	2.63
1/14/2015	2.643
1/15/2015	2.656
1/16/2015	2.669
1/17/2015	2.682
1/18/2015	2.695
1/19/2015	2.709
1/20/2015	2.722
1/21/2015	2.735
1/22/2015	2.748
1/23/2015	2.762
1/24/2015	2.775
1/25/2015	2.789
1/26/2015	2.802
1/27/2015	2.816
1/28/2015	2.829
1/29/2015	2.843
1/30/2015	2.856
1/31/2015	2.87
2/1/2015	2.884
2/2/2015	2.898
2/3/2015	2.911
2/4/2015	2.925
2/5/2015	2.939
2/6/2015	2.953
2/7/2015	2.967
2/8/2015	2.981
2/9/2015	2.995
2/10/2015	3.009
2/11/2015	3.023
2/12/2015	3.037
2/13/2015	3.052
2/14/2015	3.066
2/15/2015	3.08
2/16/2015	3.095
2/17/2015	3.109
2/18/2015	3.123
2/19/2015	3.138
2/20/2015	3.152
2/21/2015	3.167
2/22/2015	3.181
2/23/2015	3.196
2/24/2015	3.211
2/25/2015	3.225
2/26/2015	3.24
2/27/2015	3.255
2/28/2015	3.27
3/1/2015	3.284
3/2/2015	3.299
3/3/2015	3.314
3/4/2015	3.329
3/5/2015	3.344
3/6/2015	3.359
3/7/2015	3.374
3/8/2015	3.39
3/9/2015	3.405
3/10/2015	3.42
3/11/2015	3.435
3/12/2015	3.45
3/13/2015	3.466
3/14/2015	3.481
3/15/2015	3.497
3/16/2015	3.512
3/17/2015	3.528
3/18/2015	3.543
3/19/2015	3.559
3/20/2015	3.574
3/21/2015	3.59
3/22/2015	3.606
3/23/2015	3.621
3/24/2015	3.637
3/25/2015	3.653
3/26/2015	3.669
3/27/2015	3.685
3/28/2015	3.701
3/29/2015	3.717
3/30/2015	3.733
3/31/2015	3.749
4/1/2015	3.765
4/2/2015	3.781
4/3/2015	3.797
4/4/2015	3.814
4/5/2015	3.83
4/6/2015	3.846
4/7/2015	3.862
4/8/2015	3.879
4/9/2015	3.895
4/10/2015	3.912
4/11/2015	3.928
4/12/2015	3.945
4/13/2015	3.961
4/14/2015	3.978
4/15/2015	3.995
4/16/2015	4.011
4/17/2015	4.028
4/18/2015	4.045
4/19/2015	4.062
4/20/2015	4.079
4/21/2015	4.096
4/22/2015	4.113
4/23/2015	4.13
4/24/2015	4.147
4/25/2015	4.164
4/26/2015	4.181
4/27/2015	4.198
4/28/2015	4.215
4/29/2015	4.233
4/30/2015	4.25
5/1/2015	4.267
5/2/2015	4.285
5/3/2015	4.302
5/4/2015	4.319
5/5/2015	4.337
5/6/2015	4.354
5/7/2015	4.372
5/8/2015	4.389
5/9/2015	4.407
5/10/2015	4.424
5/11/2015	4.441
5/12/2015	4.458
5/13/2015	4.476
5/14/2015	4.493
5/15/2015	4.51
5/16/2015	4.527
5/17/2015	4.544
5/18/2015	4.561
5/19/2015	4.578
5/20/2015	4.595
5/21/2015	4.612
5/22/2015	4.629
5/23/2015	4.646
5/24/2015	4.663
5/25/2015	4.68
5/26/2015	4.697
5/27/2015	4.713
5/28/2015	4.73
5/29/2015	4.747
5/30/2015	4.763
5/31/2015	4.78
6/1/2015	4.797
6/2/2015	4.813
6/3/2015	4.83
6/4/2015	4.846
6/5/2015	4.863
6/6/2015	4.879
6/7/2015	4.895
6/8/2015	4.912
6/9/2015	4.928
6/10/2015	4.944
6/11/2015	4.96
6/12/2015	4.977
6/13/2015	4.993
6/14/2015	5.009
6/15/2015	5.025
6/16/2015	5.041
6/17/2015	5.057
6/18/2015	5.073
6/19/2015	5.089
6/20/2015	5.105
6/21/2015	5.121
6/22/2015	5.137
6/23/2015	5.153
6/24/2015	5.169
6/25/2015	5.184
6/26/2015	5.2
6/27/2015	5.216
6/28/2015	5.231
6/29/2015	5.247
6/30/2015	5.263
7/1/2015	5.278
7/2/2015	5.294
7/3/2015	5.309
7/4/2015	5.325
7/5/2015	5.34
7/6/2015	5.356
7/7/2015	5.371
7/8/2015	5.386
7/9/2015	5.402
7/10/2015	5.417
7/11/2015	5.432
7/12/2015	5.447
7/13/2015	5.462
7/14/2015	5.478
7/15/2015	5.493
7/16/2015	5.508
7/17/2015	5.523
7/18/2015	5.538
7/19/2015	5.553
7/20/2015	5.568
7/21/2015	5.582
7/22/2015	5.597
7/23/2015	5.612
7/24/2015	5.627
7/25/2015	5.642
7/26/2015	5.656
7/27/2015	5.671
7/28/2015	5.686
7/29/2015	5.7
7/30/2015	5.715
7/31/2015	5.73
8/1/2015	5.744
8/2/2015	5.759
8/3/2015	5.773
8/4/2015	5.787
8/5/2015	5.802
8/6/2015	5.816
8/7/2015	5.83
8/8/2015	5.845
8/9/2015	5.859
8/10/2015	5.873
8/11/2015	5.887
8/12/2015	5.901
8/13/2015	5.916
8/14/2015	5.93
8/15/2015	5.944
8/16/2015	5.958
8/17/2015	5.972
8/18/2015	5.986
8/19/2015	5.999
8/20/2015	6.013
8/21/2015	6.027
8/22/2015	6.041
8/23/2015	6.055
8/24/2015	6.068
8/25/2015	6.082
8/26/2015	6.096
8/27/2015	6.109
8/28/2015	6.123
8/29/2015	6.137
8/30/2015	6.15
8/31/2015	6.164
9/1/2015	6.177
9/2/2015	6.19
9/3/2015	6.204
9/4/2015	6.217
9/5/2015	6.231
9/6/2015	6.244
9/7/2015	6.257
9/8/2015	6.27
9/9/2015	6.283
9/10/2015	6.297
9/11/2015	6.31
9/12/2015	6.323
9/13/2015	6.336
9/14/2015	6.349
9/15/2015	6.362
9/16/2015	6.375
9/17/2015	6.388
9/18/2015	6.401
9/19/2015	6.413
9/20/2015	6.426
9/21/2015	6.439
9/22/2015	6.452
9/23/2015	6.464
9/24/2015	6.477
9/25/2015	6.49
9/26/2015	6.502
9/27/2015	6.515
9/28/2015	6.528
9/29/2015	6.54
9/30/2015	6.552
10/1/2015	6.565
10/2/2015	6.577
10/3/2015	6.59
10/4/2015	6.602
10/5/2015	6.614
10/6/2015	6.627
10/7/2015	6.639
10/8/2015	6.651
10/9/2015	6.663
10/10/2015	6.675
10/11/2015	6.687
10/12/2015	6.699
10/13/2015	6.711
10/14/2015	6.723
10/15/2015	6.735
10/16/2015	6.747
10/17/2015	6.759
10/18/2015	6.771
10/19/2015	6.783
10/20/2015	6.795
10/21/2015	6.806
10/22/2015	6.818
10/23/2015	6.83
10/24/2015	6.841
10/25/2015	6.853
10/26/2015	6.865
10/27/2015	6.876
10/28/2015	6.888
10/29/2015	6.899
10/30/2015	6.911
10/31/2015	6.922
11/1/2015	6.933
11/2/2015	6.945
11/3/2015	6.956
11/4/2015	6.967
11/5/2015	6.978
11/6/2015	6.99
11/7/2015	7.001
11/8/2015	7.012
11/9/2015	7.023
11/10/2015	7.034
11/11/2015	7.045
11/12/2015	7.056
11/13/2015	7.067
11/14/2015	7.078
11/15/2015	7.089
11/16/2015	7.1
11/17/2015	7.111
11/18/2015	7.121
11/19/2015	7.132
11/20/2015	7.143
11/21/2015	7.153
11/22/2015	7.164
11/23/2015	7.175
11/24/2015	7.185
11/25/2015	7.196
11/26/2015	7.206
11/27/2015	7.217
11/28/2015	7.227
11/29/2015	7.238
11/30/2015	7.248
12/1/2015	7.258
12/2/2015	7.269
12/3/2015	7.279
12/4/2015	7.289
12/5/2015	7.299
12/6/2015	7.31
12/7/2015	7.32
12/8/2015	7.33
12/9/2015	7.34
12/10/2015	7.35
12/11/2015	7.36
12/12/2015	7.37
12/13/2015	7.38
12/14/2015	7.39
12/15/2015	7.4
12/16/2015	7.409
12/17/2015	7.419
12/18/2015	7.429
12/19/2015	7.439
12/20/2015	7.448
12/21/2015	7.458
12/22/2015	7.468
12/23/2015	7.477
12/24/2015	7.487
12/25/2015	7.496
12/26/2015	7.506
12/27/2015	7.515
12/28/2015	7.525
12/29/2015	7.534
12/30/2015	7.543
12/31/2015	7.553
1/1/2016	7.562
1/2/2016	7.571
1/3/2016	7.58
1/4/2016	7.589
1/5/2016	7.599
1/6/2016	7.608
1/7/2016	7.617
1/8/2016	7.626
1/9/2016	7.635
1/10/2016	7.644
1/11/2016	7.653
1/12/2016	7.662
1/13/2016	7.67
1/14/2016	7.679
1/15/2016	7.688
1/16/2016	7.697
1/17/2016	7.706
1/18/2016	7.714
1/19/2016	7.723
1/20/2016	7.732
1/21/2016	7.74
1/22/2016	7.749
1/23/2016	7.757
1/24/2016	7.766
1/25/2016	7.774
1/26/2016	7.782
1/27/2016	7.791
1/28/2016	7.799
1/29/2016	7.808
1/30/2016	7.816
1/31/2016	7.824
2/1/2016	7.832
2/2/2016	7.84
2/3/2016	7.849
2/4/2016	7.857
2/5/2016	7.865
2/6/2016	7.873
2/7/2016	7.881
2/8/2016	7.889
2/9/2016	7.897
2/10/2016	7.904
2/11/2016	7.912
2/12/2016	7.92
2/13/2016	7.928
2/14/2016	7.936
2/15/2016	7.943
2/16/2016	7.951
2/17/2016	7.959
2/18/2016	7.966
2/19/2016	7.974
2/20/2016	7.982
2/21/2016	7.989
2/22/2016	7.997
2/23/2016	8.004
2/24/2016	8.011
2/25/2016	8.019
2/26/2016	8.026
2/27/2016	8.033
2/28/2016	8.041
2/29/2016	8.048
3/1/2016	8.055
3/2/2016	8.062
3/3/2016	8.069
3/4/2016	8.076
3/5/2016	8.084
3/6/2016	8.091
3/7/2016	8.098
3/8/2016	8.105
3/9/2016	8.111
3/10/2016	8.118
3/11/2016	8.125
3/12/2016	8.132
3/13/2016	8.139
3/14/2016	8.146
3/15/2016	8.152
3/16/2016	8.159
3/17/2016	8.166
3/18/2016	8.172
3/19/2016	8.179
3/20/2016	8.185
3/21/2016	8.192
3/22/2016	8.198
3/23/2016	8.205
3/24/2016	8.211
3/25/2016	8.218
3/26/2016	8.224
3/27/2016	8.23
3/28/2016	8.236
3/29/2016	8.243
3/30/2016	8.249
3/31/2016	8.255
4/1/2016	8.261
4/2/2016	8.267
4/3/2016	8.273
4/4/2016	8.279
4/5/2016	8.285
4/6/2016	8.291
4/7/2016	8.297
4/8/2016	8.303
4/9/2016	8.309
4/10/2016	8.315
4/11/2016	8.321
4/12/2016	8.326
4/13/2016	8.332
4/14/2016	8.338
4/15/2016	8.343
4/16/2016	8.349
4/17/2016	8.354
4/18/2016	8.36
4/19/2016	8.366
4/20/2016	8.371
4/21/2016	8.376
4/22/2016	8.382
4/23/2016	8.387
4/24/2016	8.393
4/25/2016	8.398
4/26/2016	8.403
4/27/2016	8.408
4/28/2016	8.414
4/29/2016	8.419
4/30/2016	8.424
5/1/2016	8.429
5/2/2016	8.434
5/3/2016	8.439
5/4/2016	8.444
5/5/2016	8.449
5/6/2016	8.454
5/7/2016	8.459
5/8/2016	8.464
5/9/2016	8.468
5/10/2016	8.473
5/11/2016	8.478
5/12/2016	8.483
5/13/2016	8.487
5/14/2016	8.492
5/15/2016	8.496
5/16/2016	8.501
5/17/2016	8.506
5/18/2016	8.51
5/19/2016	8.515
5/20/2016	8.519
5/21/2016	8.523
5/22/2016	8.528
5/23/2016	8.532
5/24/2016	8.536
5/25/2016	8.541
5/26/2016	8.545
5/27/2016	8.549
5/28/2016	8.553
5/29/2016	8.557
5/30/2016	8.561
5/31/2016	8.565
6/1/2016	8.569
6/2/2016	8.573
6/3/2016	8.577
6/4/2016	8.581
6/5/2016	8.585
6/6/2016	8.589
6/7/2016	8.593
6/8/2016	8.597
6/9/2016	8.6
6/10/2016	8.604
6/11/2016	8.608
6/12/2016	8.611
6/13/2016	8.615
6/14/2016	8.618
6/15/2016	8.622
6/16/2016	8.625
6/17/2016	8.629
6/18/2016	8.632
6/19/2016	8.636
6/20/2016	8.639
6/21/2016	8.642
6/22/2016	8.646
6/23/2016	8.649
6/24/2016	8.652
6/25/2016	8.655
6/26/2016	8.658
6/27/2016	8.662
6/28/2016	8.665
6/29/2016	8.668
6/30/2016	8.671
7/1/2016	8.674
7/2/2016	8.677
7/3/2016	8.68
7/4/2016	8.682
7/5/2016	8.685
7/6/2016	8.688
7/7/2016	8.691
7/8/2016	8.694
7/9/2016	8.696
7/10/2016	8.699
7/11/2016	8.702
7/12/2016	8.704
7/13/2016	8.707
7/14/2016	8.709
7/15/2016	8.712
7/16/2016	8.714
7/17/2016	8.717
7/18/2016	8.719
7/19/2016	8.721
7/20/2016	8.724
7/21/2016	8.726
7/22/2016	8.728
7/23/2016	8.73
7/24/2016	8.732
7/25/2016	8.735
7/26/2016	8.737
7/27/2016	8.739
7/28/2016	8.741
7/29/2016	8.743
7/30/2016	8.745
7/31/2016	8.747
8/1/2016	8.749
8/2/2016	8.75
8/3/2016	8.752
8/4/2016	8.754
8/5/2016	8.756
8/6/2016	8.758
8/7/2016	8.759
8/8/2016	8.761
8/9/2016	8.763
8/10/2016	8.764
8/11/2016	8.766
8/12/2016	8.767
8/13/2016	8.769
8/14/2016	8.77
8/15/2016	8.771
8/16/2016	8.773
8/17/2016	8.774
8/18/2016	8.776
8/19/2016	8.777
8/20/2016	8.778
8/21/2016	8.779
8/22/2016	8.78
8/23/2016	8.782
8/24/2016	8.783
8/25/2016	8.784
8/26/2016	8.785
8/27/2016	8.786
8/28/2016	8.787
8/29/2016	8.788
8/30/2016	8.788
8/31/2016	8.789
9/1/2016	8.79
9/2/2016	8.791
9/3/2016	8.792
9/4/2016	8.792
9/5/2016	8.793
9/6/2016	8.794
9/7/2016	8.794
9/8/2016	8.795
9/9/2016	8.795
9/10/2016	8.796
9/11/2016	8.796
9/12/2016	8.797
9/13/2016	8.797
9/14/2016	8.798
9/15/2016	8.798
9/16/2016	8.798
9/17/2016	8.798
9/18/2016	8.799
9/19/2016	8.799
9/20/2016	8.799
9/21/2016	8.799
9/22/2016	8.799
9/23/2016	8.799
9/24/2016	8.799
9/25/2016	8.799
9/26/2016	8.799
9/27/2016	8.799
9/28/2016	8.799
9/29/2016	8.799
9/30/2016	8.799
10/1/2016	8.799
10/2/2016	8.798
10/3/2016	8.798
10/4/2016	8.798
10/5/2016	8.797
10/6/2016	8.797
10/7/2016	8.796
10/8/2016	8.796
10/9/2016	8.795
10/10/2016	8.795
10/11/2016	8.794
10/12/2016	8.794
10/13/2016	8.793
10/14/2016	8.792
10/15/2016	8.792
10/16/2016	8.791
10/17/2016	8.79
10/18/2016	8.789
10/19/2016	8.789
10/20/2016	8.788
10/21/2016	8.787
10/22/2016	8.786
10/23/2016	8.785
10/24/2016	8.784
10/25/2016	8.783
10/26/2016	8.782
10/27/2016	8.78
10/28/2016	8.779
10/29/2016	8.778
10/30/2016	8.777
10/31/2016	8.776
11/1/2016	8.774
11/2/2016	8.773
11/3/2016	8.772
11/4/2016	8.77
11/5/2016	8.769
11/6/2016	8.767
11/7/2016	8.766
11/8/2016	8.764
11/9/2016	8.763
11/10/2016	8.761
11/11/2016	8.759
11/12/2016	8.758
11/13/2016	8.756
11/14/2016	8.754
11/15/2016	8.752
11/16/2016	8.751
11/17/2016	8.749
11/18/2016	8.747
11/19/2016	8.745
11/20/2016	8.743
11/21/2016	8.741
11/22/2016	8.739
11/23/2016	8.737
11/24/2016	8.735
11/25/2016	8.733
11/26/2016	8.73
11/27/2016	8.728
11/28/2016	8.726
11/29/2016	8.724
11/30/2016	8.721
12/1/2016	8.719
12/2/2016	8.717
12/3/2016	8.714
12/4/2016	8.712
12/5/2016	8.709
12/6/2016	8.707
12/7/2016	8.704
12/8/2016	8.702
12/9/2016	8.699
12/10/2016	8.696
12/11/2016	8.694
12/12/2016	8.691
12/13/2016	8.688
12/14/2016	8.685
12/15/2016	8.683
12/16/2016	8.68
12/17/2016	8.677
12/18/2016	8.674
12/19/2016	8.671
12/20/2016	8.668
12/21/2016	8.665
12/22/2016	8.662
12/23/2016	8.659
12/24/2016	8.656
12/25/2016	8.652
12/26/2016	8.649
12/27/2016	8.646
12/28/2016	8.643
12/29/2016	8.639
12/30/2016	8.636
12/31/2016	8.633
1/1/2017	8.629
1/2/2017	8.626
1/3/2017	8.622
1/4/2017	8.619
1/5/2017	8.615
1/6/2017	8.612
1/7/2017	8.608
1/8/2017	8.604
1/9/2017	8.601
1/10/2017	8.597
1/11/2017	8.593
1/12/2017	8.589
1/13/2017	8.585
1/14/2017	8.582
1/15/2017	8.578
1/16/2017	8.574
1/17/2017	8.57
1/18/2017	8.566
1/19/2017	8.562
1/20/2017	8.558
1/21/2017	8.554
1/22/2017	8.549
1/23/2017	8.545
1/24/2017	8.541
1/25/2017	8.537
1/26/2017	8.532
1/27/2017	8.528
1/28/2017	8.524
1/29/2017	8.519
1/30/2017	8.515
1/31/2017	8.51
2/1/2017	8.506
2/2/2017	8.501
2/3/2017	8.497
2/4/2017	8.492
2/5/2017	8.488
2/6/2017	8.483
2/7/2017	8.478
2/8/2017	8.474
2/9/2017	8.469
2/10/2017	8.464
2/11/2017	8.459
2/12/2017	8.454
2/13/2017	8.449
2/14/2017	8.444
2/15/2017	8.439
2/16/2017	8.434
2/17/2017	8.429
2/18/2017	8.424
2/19/2017	8.419
2/20/2017	8.414
2/21/2017	8.409
2/22/2017	8.404
2/23/2017	8.398
2/24/2017	8.393
2/25/2017	8.388
2/26/2017	8.382
2/27/2017	8.377
2/28/2017	8.371
3/1/2017	8.366
3/2/2017	8.361
3/3/2017	8.355
3/4/2017	8.349
3/5/2017	8.344
3/6/2017	8.338
3/7/2017	8.332
3/8/2017	8.327
3/9/2017	8.321
3/10/2017	8.315
3/11/2017	8.309
3/12/2017	8.304
3/13/2017	8.298
3/14/2017	8.292
3/15/2017	8.286
3/16/2017	8.28
3/17/2017	8.274
3/18/2017	8.268
3/19/2017	8.262
3/20/2017	8.256
3/21/2017	8.249
3/22/2017	8.243
3/23/2017	8.237
3/24/2017	8.231
3/25/2017	8.224
3/26/2017	8.218
3/27/2017	8.212
3/28/2017	8.205
3/29/2017	8.199
3/30/2017	8.192
3/31/2017	8.186
4/1/2017	8.179
4/2/2017	8.173
4/3/2017	8.166
4/4/2017	8.16
4/5/2017	8.153
4/6/2017	8.146
4/7/2017	8.139
4/8/2017	8.133
4/9/2017	8.126
4/10/2017	8.119
4/11/2017	8.112
4/12/2017	8.105
4/13/2017	8.098
4/14/2017	8.091
4/15/2017	8.084
4/16/2017	8.077
4/17/2017	8.07
4/18/2017	8.063
4/19/2017	8.056
4/20/2017	8.049
4/21/2017	8.041
4/22/2017	8.034
4/23/2017	8.027
4/24/2017	8.019
4/25/2017	8.012
4/26/2017	8.005
4/27/2017	7.997
4/28/2017	7.99
4/29/2017	7.982
4/30/2017	7.975
5/1/2017	7.967
5/2/2017	7.959
5/3/2017	7.952
5/4/2017	7.944
5/5/2017	7.936
5/6/2017	7.929
5/7/2017	7.921
5/8/2017	7.913
5/9/2017	7.905
5/10/2017	7.897
5/11/2017	7.89
5/12/2017	7.882
5/13/2017	7.874
5/14/2017	7.866
5/15/2017	7.859
5/16/2017	7.851
5/17/2017	7.843
5/18/2017	7.835
5/19/2017	7.828
5/20/2017	7.82
5/21/2017	7.812
5/22/2017	7.804
5/23/2017	7.797
5/24/2017	7.789
5/25/2017	7.781
5/26/2017	7.774
5/27/2017	7.766
5/28/2017	7.758
5/29/2017	7.751
5/30/2017	7.743
5/31/2017	7.735
6/1/2017	7.728
6/2/2017	7.72
6/3/2017	7.712
6/4/2017	7.705
6/5/2017	7.697
6/6/2017	7.689
6/7/2017	7.682
6/8/2017	7.674
6/9/2017	7.667
6/10/2017	7.659
6/11/2017	7.652
6/12/2017	7.644
6/13/2017	7.636
6/14/2017	7.629
6/15/2017	7.621
6/16/2017	7.614
6/17/2017	7.606
6/18/2017	7.599
6/19/2017	7.591
6/20/2017	7.584
6/21/2017	7.576
6/22/2017	7.569
6/23/2017	7.561
6/24/2017	7.554
6/25/2017	7.546
6/26/2017	7.539
6/27/2017	7.531
6/28/2017	7.524
6/29/2017	7.517
6/30/2017	7.509
7/1/2017	7.502
7/2/2017	7.494
7/3/2017	7.487
7/4/2017	7.479
7/5/2017	7.472
7/6/2017	7.465
7/7/2017	7.457
7/8/2017	7.45
7/9/2017	7.443
7/10/2017	7.435
7/11/2017	7.428
7/12/2017	7.42
7/13/2017	7.413
7/14/2017	7.406
7/15/2017	7.398
7/16/2017	7.391
7/17/2017	7.384
7/18/2017	7.377
7/19/2017	7.369
7/20/2017	7.362
7/21/2017	7.355
7/22/2017	7.347
7/23/2017	7.34
7/24/2017	7.333
7/25/2017	7.326
7/26/2017	7.318
7/27/2017	7.311
7/28/2017	7.304
7/29/2017	7.297
7/30/2017	7.29
7/31/2017	7.282
8/1/2017	7.275
8/2/2017	7.268
8/3/2017	7.261
8/4/2017	7.254
8/5/2017	7.246
8/6/2017	7.239
8/7/2017	7.232
8/8/2017	7.225
8/9/2017	7.218
8/10/2017	7.211
8/11/2017	7.204
8/12/2017	7.196
8/13/2017	7.189
8/14/2017	7.182
8/15/2017	7.175
8/16/2017	7.168
8/17/2017	7.161
8/18/2017	7.154
8/19/2017	7.147
8/20/2017	7.14
8/21/2017	7.133
8/22/2017	7.126
8/23/2017	7.119
8/24/2017	7.112
8/25/2017	7.105
8/26/2017	7.098
8/27/2017	7.09
8/28/2017	7.083
8/29/2017	7.077
8/30/2017	7.07
8/31/2017	7.063
9/1/2017	7.056
9/2/2017	7.049
9/3/2017	7.042
9/4/2017	7.035
9/5/2017	7.028
9/6/2017	7.021
9/7/2017	7.014
9/8/2017	7.007
9/9/2017	7
9/10/2017	6.993
9/11/2017	6.986
9/12/2017	6.979
9/13/2017	6.972
9/14/2017	6.966
9/15/2017	6.959
9/16/2017	6.952
9/17/2017	6.945
9/18/2017	6.938
9/19/2017	6.931
9/20/2017	6.924
9/21/2017	6.918
9/22/2017	6.911
9/23/2017	6.904
9/24/2017	6.897
9/25/2017	6.89
9/26/2017	6.884
9/27/2017	6.877
9/28/2017	6.87
9/29/2017	6.863
9/30/2017	6.857
10/1/2017	6.85
10/2/2017	6.843
10/3/2017	6.836
10/4/2017	6.83
10/5/2017	6.823
10/6/2017	6.816
10/7/2017	6.809
10/8/2017	6.803
10/9/2017	6.796
10/10/2017	6.789
10/11/2017	6.783
10/12/2017	6.776
10/13/2017	6.769
10/14/2017	6.763
10/15/2017	6.756
10/16/2017	6.749
10/17/2017	6.743
10/18/2017	6.736
10/19/2017	6.729
10/20/2017	6.723
10/21/2017	6.716
10/22/2017	6.71
10/23/2017	6.703
10/24/2017	6.696
10/25/2017	6.69
10/26/2017	6.683
10/27/2017	6.677
10/28/2017	6.67
10/29/2017	6.664
10/30/2017	6.657
10/31/2017	6.65
11/1/2017	6.644
11/2/2017	6.637
11/3/2017	6.631
11/4/2017	6.624
11/5/2017	6.618
11/6/2017	6.611
11/7/2017	6.605
11/8/2017	6.598
11/9/2017	6.592
11/10/2017	6.586
11/11/2017	6.579
11/12/2017	6.573
11/13/2017	6.566
11/14/2017	6.56
11/15/2017	6.553
11/16/2017	6.547
11/17/2017	6.54
11/18/2017	6.534
11/19/2017	6.528
11/20/2017	6.521
11/21/2017	6.515
11/22/2017	6.509
11/23/2017	6.502
11/24/2017	6.496
11/25/2017	6.489
11/26/2017	6.483
11/27/2017	6.477
11/28/2017	6.47
11/29/2017	6.464
11/30/2017	6.458
12/1/2017	6.451
12/2/2017	6.445
12/3/2017	6.439
12/4/2017	6.433
12/5/2017	6.426
12/6/2017	6.42
12/7/2017	6.414
12/8/2017	6.407
12/9/2017	6.401
12/10/2017	6.395
12/11/2017	6.389
12/12/2017	6.382
12/13/2017	6.376
12/14/2017	6.37
12/15/2017	6.364
12/16/2017	6.358
12/17/2017	6.351
12/18/2017	6.345
12/19/2017	6.339
12/20/2017	6.333
12/21/2017	6.327
12/22/2017	6.321
12/23/2017	6.314
12/24/2017	6.308
12/25/2017	6.302
12/26/2017	6.296
12/27/2017	6.29
12/28/2017	6.284
12/29/2017	6.278
12/30/2017	6.272
12/31/2017	6.265
1/1/2018	6.259
1/2/2018	6.253
1/3/2018	6.247
1/4/2018	6.241
1/5/2018	6.235
1/6/2018	6.229
1/7/2018	6.223
1/8/2018	6.217
1/9/2018	6.211
1/10/2018	6.205
1/11/2018	6.199
1/12/2018	6.193
1/13/2018	6.187
1/14/2018	6.181
1/15/2018	6.175
1/16/2018	6.169
1/17/2018	6.163
1/18/2018	6.157
1/19/2018	6.151
1/20/2018	6.145
1/21/2018	6.139
1/22/2018	6.133
1/23/2018	6.127
1/24/2018	6.121
1/25/2018	6.115
1/26/2018	6.109
1/27/2018	6.104
1/28/2018	6.098
1/29/2018	6.092
1/30/2018	6.086
1/31/2018	6.08
2/1/2018	6.074
2/2/2018	6.068
2/3/2018	6.062
2/4/2018	6.057
2/5/2018	6.051
2/6/2018	6.045
2/7/2018	6.039
2/8/2018	6.033
2/9/2018	6.028
2/10/2018	6.022
2/11/2018	6.016
2/12/2018	6.01
2/13/2018	6.004
2/14/2018	5.999
2/15/2018	5.993
2/16/2018	5.987
2/17/2018	5.981
2/18/2018	5.976
2/19/2018	5.97
2/20/2018	5.964
2/21/2018	5.958
2/22/2018	5.953
2/23/2018	5.947
2/24/2018	5.941
2/25/2018	5.936
2/26/2018	5.93
2/27/2018	5.924
2/28/2018	5.919
3/1/2018	5.913
3/2/2018	5.907
3/3/2018	5.902
3/4/2018	5.896
3/5/2018	5.89
3/6/2018	5.885
3/7/2018	5.879
3/8/2018	5.873
3/9/2018	5.868
3/10/2018	5.862
3/11/2018	5.857
3/12/2018	5.851
3/13/2018	5.846
3/14/2018	5.84
3/15/2018	5.834
3/16/2018	5.829
3/17/2018	5.823
3/18/2018	5.818
3/19/2018	5.812
3/20/2018	5.807
3/21/2018	5.801
3/22/2018	5.796
3/23/2018	5.79
3/24/2018	5.785
3/25/2018	5.779
3/26/2018	5.774
3/27/2018	5.768
3/28/2018	5.763
3/29/2018	5.757
3/30/2018	5.752
3/31/2018	5.746
4/1/2018	5.741
4/2/2018	5.735
4/3/2018	5.73
4/4/2018	5.725
4/5/2018	5.719
4/6/2018	5.714
4/7/2018	5.708
4/8/2018	5.703
4/9/2018	5.698
4/10/2018	5.692
4/11/2018	5.687
4/12/2018	5.682
4/13/2018	5.676
4/14/2018	5.671
4/15/2018	5.666
4/16/2018	5.66
4/17/2018	5.655
4/18/2018	5.65
4/19/2018	5.644
4/20/2018	5.639
4/21/2018	5.634
4/22/2018	5.628
4/23/2018	5.623
4/24/2018	5.618
4/25/2018	5.613
4/26/2018	5.607
4/27/2018	5.602
4/28/2018	5.597
4/29/2018	5.592
4/30/2018	5.586
5/1/2018	5.581
5/2/2018	5.576
5/3/2018	5.571
5/4/2018	5.565
5/5/2018	5.56
5/6/2018	5.555
5/7/2018	5.55
5/8/2018	5.545
5/9/2018	5.54
5/10/2018	5.534
5/11/2018	5.529
5/12/2018	5.524
5/13/2018	5.519
5/14/2018	5.514
5/15/2018	5.509
5/16/2018	5.504
5/17/2018	5.498
5/18/2018	5.493
5/19/2018	5.488
5/20/2018	5.483
5/21/2018	5.478
5/22/2018	5.473
5/23/2018	5.468
5/24/2018	5.463
5/25/2018	5.458
5/26/2018	5.453
5/27/2018	5.448
5/28/2018	5.443
5/29/2018	5.438
5/30/2018	5.433
5/31/2018	5.428
6/1/2018	5.423
6/2/2018	5.418
6/3/2018	5.413
6/4/2018	5.408
6/5/2018	5.403
6/6/2018	5.398
6/7/2018	5.393
6/8/2018	5.388
6/9/2018	5.383
6/10/2018	5.378
6/11/2018	5.373
6/12/2018	5.368
6/13/2018	5.363
6/14/2018	5.358
6/15/2018	5.353
6/16/2018	5.349
6/17/2018	5.344
6/18/2018	5.339
6/19/2018	5.334
6/20/2018	5.329
6/21/2018	5.324
6/22/2018	5.319
6/23/2018	5.315
6/24/2018	5.31
6/25/2018	5.305
6/26/2018	5.3
6/27/2018	5.295
6/28/2018	5.29
6/29/2018	5.286
6/30/2018	5.281
7/1/2018	5.276
7/2/2018	5.271
7/3/2018	5.266
7/4/2018	5.262
7/5/2018	5.257
7/6/2018	5.252
7/7/2018	5.247
7/8/2018	5.243
7/9/2018	5.238
7/10/2018	5.233
7/11/2018	5.229
7/12/2018	5.224
7/13/2018	5.219
7/14/2018	5.214
7/15/2018	5.21
7/16/2018	5.205
7/17/2018	5.2
7/18/2018	5.196
7/19/2018	5.191
7/20/2018	5.186
7/21/2018	5.182
7/22/2018	5.177
7/23/2018	5.173
7/24/2018	5.168
7/25/2018	5.163
7/26/2018	5.159
7/27/2018	5.154
7/28/2018	5.15
7/29/2018	5.145
7/30/2018	5.14
7/31/2018	5.136
8/1/2018	5.131
8/2/2018	5.127
8/3/2018	5.122
8/4/2018	5.118
8/5/2018	5.113
8/6/2018	5.108
8/7/2018	5.104
8/8/2018	5.099
8/9/2018	5.095
8/10/2018	5.09
8/11/2018	5.086
8/12/2018	5.081
8/13/2018	5.077
8/14/2018	5.073
8/15/2018	5.068
8/16/2018	5.064
8/17/2018	5.059
8/18/2018	5.055
8/19/2018	5.05
8/20/2018	5.046
8/21/2018	5.041
8/22/2018	5.037
8/23/2018	5.033
8/24/2018	5.028
8/25/2018	5.024
8/26/2018	5.019
8/27/2018	5.015
8/28/2018	5.011
8/29/2018	5.006
8/30/2018	5.002
8/31/2018	4.998
9/1/2018	4.993
9/2/2018	4.989
9/3/2018	4.985
9/4/2018	4.98
9/5/2018	4.976
9/6/2018	4.972
9/7/2018	4.967
9/8/2018	4.963
9/9/2018	4.959
9/10/2018	4.955
9/11/2018	4.95
9/12/2018	4.946
9/13/2018	4.942
9/14/2018	4.937
9/15/2018	4.933
9/16/2018	4.929
9/17/2018	4.925
9/18/2018	4.921
9/19/2018	4.916
9/20/2018	4.912
9/21/2018	4.908
9/22/2018	4.904
9/23/2018	4.9
9/24/2018	4.895
9/25/2018	4.891
9/26/2018	4.887
9/27/2018	4.883
9/28/2018	4.879
9/29/2018	4.875
9/30/2018	4.87
10/1/2018	4.866
10/2/2018	4.862
10/3/2018	4.858
10/4/2018	4.854
10/5/2018	4.85
10/6/2018	4.846
10/7/2018	4.842
10/8/2018	4.838
10/9/2018	4.834
10/10/2018	4.83
10/11/2018	4.825
10/12/2018	4.821
10/13/2018	4.817
10/14/2018	4.813
10/15/2018	4.809
10/16/2018	4.805
10/17/2018	4.801
10/18/2018	4.797
10/19/2018	4.793
10/20/2018	4.789
10/21/2018	4.785
10/22/2018	4.781
10/23/2018	4.777
10/24/2018	4.773
10/25/2018	4.769
10/26/2018	4.765
10/27/2018	4.762
10/28/2018	4.758
10/29/2018	4.754
10/30/2018	4.75
10/31/2018	4.746
11/1/2018	4.742
11/2/2018	4.738
11/3/2018	4.734
11/4/2018	4.73
11/5/2018	4.726
11/6/2018	4.722
11/7/2018	4.719
11/8/2018	4.715
11/9/2018	4.711
11/10/2018	4.707
11/11/2018	4.703
11/12/2018	4.699
11/13/2018	4.696
11/14/2018	4.692
11/15/2018	4.688
11/16/2018	4.684
11/17/2018	4.68
11/18/2018	4.677
11/19/2018	4.673
11/20/2018	4.669
11/21/2018	4.665
11/22/2018	4.662
11/23/2018	4.658
11/24/2018	4.654
11/25/2018	4.65
11/26/2018	4.647
11/27/2018	4.643
11/28/2018	4.639
11/29/2018	4.635
11/30/2018	4.632
12/1/2018	4.628
12/2/2018	4.624
12/3/2018	4.621
12/4/2018	4.617
12/5/2018	4.613
12/6/2018	4.61
12/7/2018	4.606
12/8/2018	4.602
12/9/2018	4.599
12/10/2018	4.595
12/11/2018	4.591
12/12/2018	4.588
12/13/2018	4.584
12/14/2018	4.581
12/15/2018	4.577
12/16/2018	4.573
12/17/2018	4.57
12/18/2018	4.566
12/19/2018	4.563
12/20/2018	4.559
12/21/2018	4.556
12/22/2018	4.552
12/23/2018	4.549
12/24/2018	4.545
12/25/2018	4.542
12/26/2018	4.538
12/27/2018	4.535
12/28/2018	4.531
12/29/2018	4.528
12/30/2018	4.524
12/31/2018	4.521
1/1/2019	4.517
1/2/2019	4.514
1/3/2019	4.51
1/4/2019	4.507
1/5/2019	4.503
1/6/2019	4.5
1/7/2019	4.496
1/8/2019	4.493
1/9/2019	4.49
1/10/2019	4.486
1/11/2019	4.483
1/12/2019	4.479
1/13/2019	4.476
1/14/2019	4.473
1/15/2019	4.469
1/16/2019	4.466
1/17/2019	4.463
1/18/2019	4.459
1/19/2019	4.456
1/20/2019	4.452
1/21/2019	4.449
1/22/2019	4.446
1/23/2019	4.443
1/24/2019	4.439
1/25/2019	4.436
1/26/2019	4.433
1/27/2019	4.429
1/28/2019	4.426
1/29/2019	4.423
1/30/2019	4.419
1/31/2019	4.416
2/1/2019	4.413
2/2/2019	4.41
2/3/2019	4.407
2/4/2019	4.403
2/5/2019	4.4
2/6/2019	4.397
2/7/2019	4.394
2/8/2019	4.39
2/9/2019	4.387
2/10/2019	4.384
2/11/2019	4.381
2/12/2019	4.378
2/13/2019	4.375
2/14/2019	4.371
2/15/2019	4.368
2/16/2019	4.365
2/17/2019	4.362
2/18/2019	4.359
2/19/2019	4.356
2/20/2019	4.353
2/21/2019	4.349
2/22/2019	4.346
2/23/2019	4.343
2/24/2019	4.34
2/25/2019	4.337
2/26/2019	4.334
2/27/2019	4.331
2/28/2019	4.328
3/1/2019	4.325
3/2/2019	4.322
3/3/2019	4.319
3/4/2019	4.316
3/5/2019	4.313
3/6/2019	4.31
3/7/2019	4.307
3/8/2019	4.304
3/9/2019	4.301
3/10/2019	4.298
3/11/2019	4.295
3/12/2019	4.292
3/13/2019	4.289
3/14/2019	4.286
3/15/2019	4.283
3/16/2019	4.28
3/17/2019	4.277
3/18/2019	4.274
3/19/2019	4.271
3/20/2019	4.268
3/21/2019	4.265
3/22/2019	4.262
3/23/2019	4.259
3/24/2019	4.257
3/25/2019	4.254
3/26/2019	4.251
3/27/2019	4.248
3/28/2019	4.245
3/29/2019	4.242
3/30/2019	4.239
3/31/2019	4.237
4/1/2019	4.234
4/2/2019	4.231
4/3/2019	4.228
4/4/2019	4.225
4/5/2019	4.222
4/6/2019	4.22
4/7/2019	4.217
4/8/2019	4.214
4/9/2019	4.211
4/10/2019	4.209
4/11/2019	4.206
4/12/2019	4.203
4/13/2019	4.2
4/14/2019	4.198
4/15/2019	4.195
4/16/2019	4.192
4/17/2019	4.189
4/18/2019	4.187
4/19/2019	4.184
4/20/2019	4.181
4/21/2019	4.179
4/22/2019	4.176
4/23/2019	4.173
4/24/2019	4.171
4/25/2019	4.168
4/26/2019	4.165
4/27/2019	4.163
4/28/2019	4.16
4/29/2019	4.157
4/30/2019	4.155
5/1/2019	4.152
5/2/2019	4.149
5/3/2019	4.147
5/4/2019	4.144
5/5/2019	4.142
5/6/2019	4.139
5/7/2019	4.137
5/8/2019	4.134
5/9/2019	4.131
5/10/2019	4.129
5/11/2019	4.126
5/12/2019	4.124
5/13/2019	4.121
5/14/2019	4.119
5/15/2019	4.116
5/16/2019	4.114
5/17/2019	4.111
5/18/2019	4.109
5/19/2019	4.106
5/20/2019	4.104
5/21/2019	4.101
5/22/2019	4.099
5/23/2019	4.096
5/24/2019	4.094
5/25/2019	4.091
5/26/2019	4.089
5/27/2019	4.086
5/28/2019	4.084
5/29/2019	4.082
5/30/2019	4.079
5/31/2019	4.077
6/1/2019	4.074
6/2/2019	4.072
6/3/2019	4.07
6/4/2019	4.067
6/5/2019	4.065
6/6/2019	4.063
6/7/2019	4.06
6/8/2019	4.058
6/9/2019	4.055
6/10/2019	4.053
6/11/2019	4.051
6/12/2019	4.049
6/13/2019	4.046
6/14/2019	4.044
6/15/2019	4.042
6/16/2019	4.039
6/17/2019	4.037
6/18/2019	4.035
6/19/2019	4.032
6/20/2019	4.03
6/21/2019	4.028
6/22/2019	4.026
6/23/2019	4.023
6/24/2019	4.021
6/25/2019	4.019
6/26/2019	4.017
6/27/2019	4.015
6/28/2019	4.012
6/29/2019	4.01
6/30/2019	4.008
7/1/2019	4.006
7/2/2019	4.004
7/3/2019	4.001
7/4/2019	3.999
7/5/2019	3.997
7/6/2019	3.995
7/7/2019	3.993
7/8/2019	3.991
7/9/2019	3.989
7/10/2019	3.986
7/11/2019	3.984
7/12/2019	3.982
7/13/2019	3.98
7/14/2019	3.978
7/15/2019	3.976
7/16/2019	3.974
7/17/2019	3.972
7/18/2019	3.97
7/19/2019	3.968
7/20/2019	3.966
7/21/2019	3.964
7/22/2019	3.961
7/23/2019	3.959
7/24/2019	3.957
7/25/2019	3.955
7/26/2019	3.953
7/27/2019	3.951
7/28/2019	3.949
7/29/2019	3.947
7/30/2019	3.945
7/31/2019	3.943
8/1/2019	3.942
8/2/2019	3.94
8/3/2019	3.938
8/4/2019	3.936
8/5/2019	3.934
8/6/2019	3.932
8/7/2019	3.93
8/8/2019	3.928
8/9/2019	3.926
8/10/2019	3.924
8/11/2019	3.922
8/12/2019	3.92
8/13/2019	3.918
8/14/2019	3.917
8/15/2019	3.915
8/16/2019	3.913
8/17/2019	3.911
8/18/2019	3.909
8/19/2019	3.907
8/20/2019	3.905
8/21/2019	3.904
8/22/2019	3.902
8/23/2019	3.9
8/24/2019	3.898
8/25/2019	3.896
8/26/2019	3.895
8/27/2019	3.893
8/28/2019	3.891
8/29/2019	3.889
8/30/2019	3.888
8/31/2019	3.886
9/1/2019	3.884
9/2/2019	3.882
9/3/2019	3.881
9/4/2019	3.879
9/5/2019	3.877
9/6/2019	3.875
9/7/2019	3.874
9/8/2019	3.872
9/9/2019	3.87
9/10/2019	3.869
9/11/2019	3.867
9/12/2019	3.865
9/13/2019	3.864
9/14/2019	3.862
9/15/2019	3.86
9/16/2019	3.859
9/17/2019	3.857
9/18/2019	3.855
9/19/2019	3.854
9/20/2019	3.852
9/21/2019	3.851
9/22/2019	3.849
9/23/2019	3.847
9/24/2019	3.846
9/25/2019	3.844
9/26/2019	3.843
9/27/2019	3.841
9/28/2019	3.84
9/29/2019	3.838
9/30/2019	3.836
10/1/2019	3.835
10/2/2019	3.833
10/3/2019	3.832
10/4/2019	3.83
10/5/2019	3.829
10/6/2019	3.827
10/7/2019	3.826
10/8/2019	3.824
10/9/2019	3.823
10/10/2019	3.821
10/11/2019	3.82
10/12/2019	3.819
10/13/2019	3.817
10/14/2019	3.816
10/15/2019	3.814
10/16/2019	3.813
10/17/2019	3.811
10/18/2019	3.81
10/19/2019	3.809
10/20/2019	3.807
10/21/2019	3.806
10/22/2019	3.804
10/23/2019	3.803
10/24/2019	3.802
10/25/2019	3.8
10/26/2019	3.799
10/27/2019	3.798
10/28/2019	3.796
10/29/2019	3.795
10/30/2019	3.794
10/31/2019	3.792
11/1/2019	3.791
11/2/2019	3.79
11/3/2019	3.788
11/4/2019	3.787
11/5/2019	3.786
11/6/2019	3.784
11/7/2019	3.783
11/8/2019	3.782
11/9/2019	3.781
11/10/2019	3.779
11/11/2019	3.778
11/12/2019	3.777
11/13/2019	3.776
11/14/2019	3.774
11/15/2019	3.773
11/16/2019	3.772
11/17/2019	3.771
11/18/2019	3.77
11/19/2019	3.768
11/20/2019	3.767
11/21/2019	3.766
11/22/2019	3.765
11/23/2019	3.764
11/24/2019	3.763
11/25/2019	3.761
11/26/2019	3.76
11/27/2019	3.759
11/28/2019	3.758
11/29/2019	3.757
11/30/2019	3.756
12/1/2019	3.755
12/2/2019	3.754
12/3/2019	3.753
12/4/2019	3.751
12/5/2019	3.75
12/6/2019	3.749
12/7/2019	3.748
12/8/2019	3.747
12/9/2019	3.746
12/10/2019	3.745
12/11/2019	3.744
12/12/2019	3.743
12/13/2019	3.742
12/14/2019	3.741
12/15/2019	3.74
12/16/2019	3.739
12/17/2019	3.738
12/18/2019	3.737
12/19/2019	3.736
12/20/2019	3.735
12/21/2019	3.734
12/22/2019	3.733
12/23/2019	3.732
12/24/2019	3.731
12/25/2019	3.73
12/26/2019	3.729
12/27/2019	3.729
12/28/2019	3.728
12/29/2019	3.727
12/30/2019	3.726
12/31/2019	3.725
1/1/2020	3.724
1/2/2020	3.723
1/3/2020	3.722
1/4/2020	3.721
1/5/2020	3.721
1/6/2020	3.72
1/7/2020	3.719
1/8/2020	3.718
1/9/2020	3.717
1/10/2020	3.716
1/11/2020	3.716
1/12/2020	3.715
1/13/2020	3.714
1/14/2020	3.713
1/15/2020	3.712
1/16/2020	3.712
1/17/2020	3.711
1/18/2020	3.71
1/19/2020	3.709
1/20/2020	3.709
1/21/2020	3.708
1/22/2020	3.707
1/23/2020	3.706
1/24/2020	3.706
1/25/2020	3.705
1/26/2020	3.704
1/27/2020	3.704
1/28/2020	3.703
1/29/2020	3.702
1/30/2020	3.701
1/31/2020	3.701
2/1/2020	3.7
2/2/2020	3.699
2/3/2020	3.699
2/4/2020	3.698
2/5/2020	3.698
2/6/2020	3.697
2/7/2020	3.696
2/8/2020	3.696
2/9/2020	3.695
2/10/2020	3.694
2/11/2020	3.694
2/12/2020	3.693
2/13/2020	3.693
2/14/2020	3.692
2/15/2020	3.692
2/16/2020	3.691
2/17/2020	3.69
2/18/2020	3.69
2/19/2020	3.689
2/20/2020	3.689
2/21/2020	3.688
2/22/2020	3.688
2/23/2020	3.687
2/24/2020	3.687
2/25/2020	3.686
2/26/2020	3.686
2/27/2020	3.685
2/28/2020	3.685
2/29/2020	3.684
3/1/2020	3.684
3/2/2020	3.684
3/3/2020	3.683
3/4/2020	3.683
3/5/2020	3.682
3/6/2020	3.682
3/7/2020	3.681
3/8/2020	3.681
3/9/2020	3.681
3/10/2020	3.68
3/11/2020	3.68
3/12/2020	3.679
3/13/2020	3.679
3/14/2020	3.679
3/15/2020	3.678
3/16/2020	3.678
3/17/2020	3.678
3/18/2020	3.677
3/19/2020	3.677
3/20/2020	3.677
3/21/2020	3.676
3/22/2020	3.676
3/23/2020	3.676
3/24/2020	3.675
3/25/2020	3.675
3/26/2020	3.675
3/27/2020	3.674
3/28/2020	3.674
3/29/2020	3.674
3/30/2020	3.674
3/31/2020	3.673
4/1/2020	3.673
4/2/2020	3.673
4/3/2020	3.673
4/4/2020	3.673
4/5/2020	3.672
4/6/2020	3.672
4/7/2020	3.672
4/8/2020	3.672
4/9/2020	3.672
4/10/2020	3.671
4/11/2020	3.671
4/12/2020	3.671
4/13/2020	3.671
4/14/2020	3.671
4/15/2020	3.671
4/16/2020	3.67
4/17/2020	3.67
4/18/2020	3.67
4/19/2020	3.67
4/20/2020	3.67
4/21/2020	3.67
4/22/2020	3.67
4/23/2020	3.67
4/24/2020	3.67
4/25/2020	3.67
4/26/2020	3.67
4/27/2020	3.669
4/28/2020	3.669
4/29/2020	3.669
4/30/2020	3.669
5/1/2020	3.669
5/2/2020	3.669
5/3/2020	3.669
5/4/2020	3.669
5/5/2020	3.669
5/6/2020	3.669
5/7/2020	3.669
5/8/2020	3.669
5/9/2020	3.669
5/10/2020	3.669
5/11/2020	3.669
5/12/2020	3.669
5/13/2020	3.669
5/14/2020	3.669
5/15/2020	3.669
5/16/2020	3.669
5/17/2020	3.669
5/18/2020	3.669
5/19/2020	3.669
5/20/2020	3.669
5/21/2020	3.669
5/22/2020	3.669
5/23/2020	3.669
5/24/2020	3.669
5/25/2020	3.669
5/26/2020	3.669
5/27/2020	3.669
5/28/2020	3.669
5/29/2020	3.669
5/30/2020	3.669
5/31/2020	3.669
6/1/2020	3.669
6/2/2020	3.669
6/3/2020	3.669
6/4/2020	3.669
6/5/2020	3.669
6/6/2020	3.669
6/7/2020	3.669
6/8/2020	3.669
6/9/2020	3.669
6/10/2020	3.669
6/11/2020	3.669
6/12/2020	3.669
6/13/2020	3.669
6/14/2020	3.669
6/15/2020	3.669
6/16/2020	3.669


==> monotoneconvex_curve_b_bessel_rates.txt <==
Date	Rate
05/02/2010	0.20500000000000002
05/03/2010	0.20500000000000002
05/04/2010	0.20500000000000002
05/05/2010	0.20500000000000002
05/06/2010	0.20600000000000002
05/07/2010	0.20600000000000002
05/08/2010	0.207
05/09/2010	0.208
05/10/2010	0.209
05/11/2010	0.211
05/12/2010	0.212
05/13/2010	0.213
05/14/2010	0.214
05/15/2010	0.216
05/16/2010	0.217
05/17/2010	0.218
05/18/2010	0.219
05/19/2010	0.22100000000000003
05/20/2010	0.22200000000000003
05/21/2010	0.22300000000000003
05/22/2010	0.22399999999999998
05/23/2010	0.22599999999999998
05/24/2010	0.22699999999999998
05/25/2010	0.22799999999999998
05/26/2010	0.22899999999999998
05/27/2010	0.231
05/28/2010	0.232
05/29/2010	0.233
05/30/2010	0.23500000000000001
05/31/2010	0.23600000000000002
06/01/2010	0.23700000000000002
06/02/2010	0.23800000000000002
06/03/2010	0.24
06/04/2010	0.241
06/05/2010	0.242
06/06/2010	0.243
06/07/2010	0.245
06/08/2010	0.246
06/09/2010	0.247
06/10/2010	0.248
06/11/2010	0.25
06/12/2010	0.251
06/13/2010	0.252
06/14/2010	0.253
06/15/2010	0.254
06/16/2010	0.256
06/17/2010	0.257
06/18/2010	0.258
06/19/2010	0.259
06/20/2010	0.26
06/21/2010	0.262
06/22/2010	0.263
06/23/2010	0.264
06/24/2010	0.265
06/25/2010	0.266
06/26/2010	0.268
06/27/2010	0.269
06/28/2010	0.27
06/29/2010	0.271
06/30/2010	0.272
07/01/2010	0.27299999999999996
07/02/2010	0.27499999999999997
07/03/2010	0.27599999999999997
07/04/2010	0.27699999999999997
07/05/2010	0.27799999999999997
07/06/2010	0.27899999999999997
07/07/2010	0.27999999999999997
07/08/2010	0.281
07/09/2010	0.28300000000000003
07/10/2010	0.28400000000000003
07/11/2010	0.28500000000000003
07/12/2010	0.28600000000000003
07/13/2010	0.28700000000000003
07/14/2010	0.28800000000000003
07/15/2010	0.28900000000000003
07/16/2010	0.29
07/17/2010	0.292
07/18/2010	0.293
07/19/2010	0.294
07/20/2010	0.295
07/21/2010	0.296
07/22/2010	0.297
07/23/2010	0.298
07/24/2010	0.299
07/25/2010	0.3
07/26/2010	0.301
07/27/2010	0.302
07/28/2010	0.303
07/29/2010	0.305
07/30/2010	0.306
07/31/2010	0.307
08/01/2010	0.308
08/02/2010	0.309
08/03/2010	0.31
08/04/2010	0.311
08/05/2010	0.312
08/06/2010	0.313
08/07/2010	0.314
08/08/2010	0.315
08/09/2010	0.316
08/10/2010	0.317
08/11/2010	0.318
08/12/2010	0.319
08/13/2010	0.32
08/14/2010	0.321
08/15/2010	0.322
08/16/2010	0.32299999999999995
08/17/2010	0.32399999999999995
08/18/2010	0.325
08/19/2010	0.326
08/20/2010	0.327
08/21/2010	0.328
08/22/2010	0.329
08/23/2010	0.33
08/24/2010	0.331
08/25/2010	0.332
08/26/2010	0.333
08/27/2010	0.334
08/28/2010	0.335
08/29/2010	0.336
08/30/2010	0.336
08/31/2010	0.337
09/01/2010	0.338
09/02/2010	0.33899999999999997
09/03/2010	0.33999999999999997
09/04/2010	0.34099999999999997
09/05/2010	0.34199999999999997
09/06/2010	0.34299999999999997
09/07/2010	0.344
09/08/2010	0.345
09/09/2010	0.346
09/10/2010	0.347
09/11/2010	0.347
09/12/2010	0.348
09/13/2010	0.349
09/14/2010	0.35000000000000003
09/15/2010	0.35100000000000003
09/16/2010	0.35200000000000004
09/17/2010	0.35300000000000004
09/18/2010	0.35400000000000004
09/19/2010	0.35400000000000004
09/20/2010	0.35500000000000004
09/21/2010	0.356
09/22/2010	0.357
09/23/2010	0.358
09/24/2010	0.359
09/25/2010	0.36
09/26/2010	0.36
09/27/2010	0.361
09/28/2010	0.362
09/29/2010	0.363
09/30/2010	0.364
10/01/2010	0.364
10/02/2010	0.365
10/03/2010	0.366
10/04/2010	0.367
10/05/2010	0.368
10/06/2010	0.368
10/07/2010	0.369
10/08/2010	0.37
10/09/2010	0.371
10/10/2010	0.372
10/11/2010	0.372
10/12/2010	0.373
10/13/2010	0.374
10/14/2010	0.375
10/15/2010	0.376
10/16/2010	0.376
10/17/2010	0.377
10/18/2010	0.378
10/19/2010	0.379
10/20/2010	0.38
10/21/2010	0.38
10/22/2010	0.381
10/23/2010	0.382
10/24/2010	0.383
10/25/2010	0.384
10/26/2010	0.384
10/27/2010	0.385
10/28/2010	0.386
10/29/2010	0.387
10/30/2010	0.388
10/31/2010	0.388
11/01/2010	0.38899999999999996
11/02/2010	0.38999999999999996
11/03/2010	0.391
11/04/2010	0.392
11/05/2010	0.393
11/06/2010	0.394
11/07/2010	0.394
11/08/2010	0.395
11/09/2010	0.396
11/10/2010	0.39699999999999996
11/11/2010	0.398
11/12/2010	0.39899999999999997
11/13/2010	0.4
11/14/2010	0.4
11/15/2010	0.40099999999999997
11/16/2010	0.402
11/17/2010	0.40299999999999997
11/18/2010	0.404
11/19/2010	0.40499999999999997
11/20/2010	0.406
11/21/2010	0.407
11/22/2010	0.40800000000000003
11/23/2010	0.409
11/24/2010	0.409
11/25/2010	0.41000000000000003
11/26/2010	0.411
11/27/2010	0.41200000000000003
11/28/2010	0.413
11/29/2010	0.414
11/30/2010	0.415
12/01/2010	0.416
12/02/2010	0.41700000000000004
12/03/2010	0.418
12/04/2010	0.41900000000000004
12/05/2010	0.42
12/06/2010	0.42100000000000004
12/07/2010	0.422
12/08/2010	0.42300000000000004
12/09/2010	0.424
12/10/2010	0.42500000000000004
12/11/2010	0.426
12/12/2010	0.42700000000000005
12/13/2010	0.428
12/14/2010	0.42900000000000005
12/15/2010	0.43
12/16/2010	0.43099999999999994
12/17/2010	0.43299999999999994
12/18/2010	0.434
12/19/2010	0.43499999999999994
12/20/2010	0.436
12/21/2010	0.437
12/22/2010	0.438
12/23/2010	0.439
12/24/2010	0.44
12/25/2010	0.441
12/26/2010	0.44200000000000006
12/27/2010	0.443
12/28/2010	0.44400000000000006
12/29/2010	0.445
12/30/2010	0.44600000000000006
12/31/2010	0.447
01/01/2011	0.44799999999999995
01/02/2011	0.44999999999999996
01/03/2011	0.451
01/04/2011	0.45199999999999996
01/05/2011	0.453
01/06/2011	0.45399999999999996
01/07/2011	0.455
01/08/2011	0.45599999999999996
01/09/2011	0.457
01/10/2011	0.45799999999999996
01/11/2011	0.459
01/12/2011	0.45999999999999996
01/13/2011	0.461
01/14/2011	0.462
01/15/2011	0.46299999999999997
01/16/2011	0.46499999999999997
01/17/2011	0.466
01/18/2011	0.46699999999999997
01/19/2011	0.468
01/20/2011	0.469
01/21/2011	0.47000000000000003
01/22/2011	0.471
01/23/2011	0.47200000000000003
01/24/2011	0.473
01/25/2011	0.47400000000000003
01/26/2011	0.47600000000000003
01/27/2011	0.477
01/28/2011	0.47800000000000004
01/29/2011	0.479
01/30/2011	0.48
01/31/2011	0.481
02/01/2011	0.482
02/02/2011	0.483
02/03/2011	0.485
02/04/2011	0.486
02/05/2011	0.48700000000000004
02/06/2011	0.488
02/07/2011	0.48900000000000005
02/08/2011	0.49
02/09/2011	0.49100000000000005
02/10/2011	0.49300000000000005
02/11/2011	0.494
02/12/2011	0.49500000000000005
02/13/2011	0.496
02/14/2011	0.49699999999999994
02/15/2011	0.49899999999999994
02/16/2011	0.5
02/17/2011	0.501
02/18/2011	0.502
02/19/2011	0.503
02/20/2011	0.505
02/21/2011	0.506
02/22/2011	0.507
02/23/2011	0.508
02/24/2011	0.509
02/25/2011	0.511
02/26/2011	0.512
02/27/2011	0.513
02/28/2011	0.514
03/01/2011	0.516
03/02/2011	0.517
03/03/2011	0.518
03/04/2011	0.519
03/05/2011	0.521
03/06/2011	0.522
03/07/2011	0.523
03/08/2011	0.524
03/09/2011	0.526
03/10/2011	0.527
03/11/2011	0.528
03/12/2011	0.53
03/13/2011	0.5309999999999999
03/14/2011	0.532
03/15/2011	0.534
03/16/2011	0.5349999999999999
03/17/2011	0.536
03/18/2011	0.538
03/19/2011	0.539
03/20/2011	0.54
03/21/2011	0.542
03/22/2011	0.543
03/23/2011	0.544
03/24/2011	0.5459999999999999
03/25/2011	0.547
03/26/2011	0.5479999999999999
03/27/2011	0.5499999999999999
03/28/2011	0.551
03/29/2011	0.5519999999999999
03/30/2011	0.5539999999999999
03/31/2011	0.555
04/01/2011	0.5559999999999999
04/02/2011	0.5579999999999999
04/03/2011	0.559
04/04/2011	0.5599999999999999
04/05/2011	0.562
04/06/2011	0.563
04/07/2011	0.5640000000000001
04/08/2011	0.5660000000000001
04/09/2011	0.567
04/10/2011	0.5680000000000001
04/11/2011	0.5700000000000001
04/12/2011	0.571
04/13/2011	0.573
04/14/2011	0.5740000000000001
04/15/2011	0.575
04/16/2011	0.577
04/17/2011	0.5780000000000001
04/18/2011	0.58
04/19/2011	0.581
04/20/2011	0.582
04/21/2011	0.584
04/22/2011	0.585
04/23/2011	0.586
04/24/2011	0.588
04/25/2011	0.5890000000000001
04/26/2011	0.5910000000000001
04/27/2011	0.592
04/28/2011	0.5930000000000001
04/29/2011	0.5950000000000001
04/30/2011	0.596
05/01/2011	0.598
05/02/2011	0.599
05/03/2011	0.601
05/04/2011	0.602
05/05/2011	0.603
05/06/2011	0.605
05/07/2011	0.606
05/08/2011	0.608
05/09/2011	0.609
05/10/2011	0.611
05/11/2011	0.612
05/12/2011	0.613
05/13/2011	0.615
05/14/2011	0.616
05/15/2011	0.618
05/16/2011	0.619
05/17/2011	0.621
05/18/2011	0.622
05/19/2011	0.624
05/20/2011	0.625
05/21/2011	0.627
05/22/2011	0.628
05/23/2011	0.63
05/24/2011	0.631
05/25/2011	0.632
05/26/2011	0.634
05/27/2011	0.635
05/28/2011	0.637
05/29/2011	0.638
05/30/2011	0.64
05/31/2011	0.641
06/01/2011	0.643
06/02/2011	0.644
06/03/2011	0.6459999999999999
06/04/2011	0.647
06/05/2011	0.649
06/06/2011	0.65
06/07/2011	0.652
06/08/2011	0.654
06/09/2011	0.655
06/10/2011	0.657
06/11/2011	0.658
06/12/2011	0.66
06/13/2011	0.661
06/14/2011	0.6629999999999999
06/15/2011	0.664
06/16/2011	0.666
06/17/2011	0.6669999999999999
06/18/2011	0.6689999999999999
06/19/2011	0.67
06/20/2011	0.672
06/21/2011	0.674
06/22/2011	0.675
06/23/2011	0.677
06/24/2011	0.6779999999999999
06/25/2011	0.6799999999999999
06/26/2011	0.681
06/27/2011	0.683
06/28/2011	0.685
06/29/2011	0.6859999999999999
06/30/2011	0.688
07/01/2011	0.6890000000000001
07/02/2011	0.6910000000000001
07/03/2011	0.692
07/04/2011	0.694
07/05/2011	0.696
07/06/2011	0.697
07/07/2011	0.699
07/08/2011	0.7000000000000001
07/09/2011	0.7020000000000001
07/10/2011	0.7040000000000001
07/11/2011	0.705
07/12/2011	0.707
07/13/2011	0.7080000000000001
07/14/2011	0.7100000000000001
07/15/2011	0.712
07/16/2011	0.713
07/17/2011	0.715
07/18/2011	0.716
07/19/2011	0.718
07/20/2011	0.72
07/21/2011	0.721
07/22/2011	0.7230000000000001
07/23/2011	0.7250000000000001
07/24/2011	0.726
07/25/2011	0.728
07/26/2011	0.729
07/27/2011	0.731
07/28/2011	0.733
07/29/2011	0.734
07/30/2011	0.736
07/31/2011	0.738
08/01/2011	0.739
08/02/2011	0.741
08/03/2011	0.742
08/04/2011	0.744
08/05/2011	0.746
08/06/2011	0.747
08/07/2011	0.749
08/08/2011	0.751
08/09/2011	0.752
08/10/2011	0.754
08/11/2011	0.756
08/12/2011	0.757
08/13/2011	0.759
08/14/2011	0.761
08/15/2011	0.762
08/16/2011	0.764
08/17/2011	0.765
08/18/2011	0.767
08/19/2011	0.769
08/20/2011	0.77
08/21/2011	0.772
08/22/2011	0.774
08/23/2011	0.775
08/24/2011	0.777
08/25/2011	0.779
08/26/2011	0.7799999999999999
08/27/2011	0.782
08/28/2011	0.784
08/29/2011	0.7849999999999999
08/30/2011	0.787
08/31/2011	0.7889999999999999
09/01/2011	0.79
09/02/2011	0.792
09/03/2011	0.7939999999999999
09/04/2011	0.795
09/05/2011	0.7969999999999999
09/06/2011	0.799
09/07/2011	0.8
09/08/2011	0.8019999999999999
09/09/2011	0.804
09/10/2011	0.8049999999999999
09/11/2011	0.807
09/12/2011	0.8089999999999999
09/13/2011	0.8099999999999999
09/14/2011	0.812
09/15/2011	0.814
09/16/2011	0.815
09/17/2011	0.8170000000000001
09/18/2011	0.819
09/19/2011	0.8200000000000001
09/20/2011	0.822
09/21/2011	0.8240000000000001
09/22/2011	0.8250000000000001
09/23/2011	0.827
09/24/2011	0.8290000000000001
09/25/2011	0.83
09/26/2011	0.832
09/27/2011	0.8340000000000001
09/28/2011	0.836
09/29/2011	0.8370000000000001
09/30/2011	0.839
10/01/2011	0.8410000000000001
10/02/2011	0.8420000000000001
10/03/2011	0.844
10/04/2011	0.8460000000000001
10/05/2011	0.847
10/06/2011	0.849
10/07/2011	0.851
10/08/2011	0.853
10/09/2011	0.8540000000000001
10/10/2011	0.856
10/11/2011	0.8580000000000001
10/12/2011	0.86
10/13/2011	0.861
10/14/2011	0.8630000000000001
10/15/2011	0.865
10/16/2011	0.8659999999999999
10/17/2011	0.868
10/18/2011	0.8699999999999999
10/19/2011	0.872
10/20/2011	0.873
10/21/2011	0.8750000000000001
10/22/2011	0.877
10/23/2011	0.8789999999999999
10/24/2011	0.88
10/25/2011	0.882
10/26/2011	0.8840000000000001
10/27/2011	0.886
10/28/2011	0.8869999999999999
10/29/2011	0.889
10/30/2011	0.8909999999999999
10/31/2011	0.8920000000000001
11/01/2011	0.894
11/02/2011	0.8959999999999999
11/03/2011	0.898
11/04/2011	0.899
11/05/2011	0.901
11/06/2011	0.903
11/07/2011	0.905
11/08/2011	0.906
11/09/2011	0.9079999999999999
11/10/2011	0.91
11/11/2011	0.911
11/12/2011	0.9129999999999999
11/13/2011	0.915
11/14/2011	0.9169999999999999
11/15/2011	0.918
11/16/2011	0.9199999999999999
11/17/2011	0.922
11/18/2011	0.923
11/19/2011	0.9249999999999999
11/20/2011	0.927
11/21/2011	0.928
11/22/2011	0.9299999999999999
11/23/2011	0.932
11/24/2011	0.9339999999999999
11/25/2011	0.935
11/26/2011	0.9369999999999999
11/27/2011	0.9390000000000001
11/28/2011	0.9400000000000001
11/29/2011	0.942
11/30/2011	0.9440000000000001
12/01/2011	0.9450000000000001
12/02/2011	0.947
12/03/2011	0.9490000000000001
12/04/2011	0.95
12/05/2011	0.9520000000000001
12/06/2011	0.954
12/07/2011	0.955
12/08/2011	0.9570000000000001
12/09/2011	0.958
12/10/2011	0.96
12/11/2011	0.962
12/12/2011	0.963
12/13/2011	0.9650000000000001
12/14/2011	0.967
12/15/2011	0.968
12/16/2011	0.97
12/17/2011	0.971
12/18/2011	0.9730000000000001
12/19/2011	0.975
12/20/2011	0.976
12/21/2011	0.9780000000000001
12/22/2011	0.979
12/23/2011	0.9809999999999999
12/24/2011	0.983
12/25/2011	0.984
12/26/2011	0.9860000000000001
12/27/2011	0.987
12/28/2011	0.989
12/29/2011	0.9900000000000001
12/30/2011	0.992
12/31/2011	0.9939999999999999
01/01/2012	0.9950000000000001
01/02/2012	0.997
01/03/2012	0.9979999999999999
01/04/2012	1.0
01/05/2012	1.001
01/06/2012	1.0030000000000001
01/07/2012	1.004
01/08/2012	1.006
01/09/2012	1.0070000000000001
01/10/2012	1.009
01/11/2012	1.011
01/12/2012	1.012
01/13/2012	1.014
01/14/2012	1.015
01/15/2012	1.0170000000000001
01/16/2012	1.018
01/17/2012	1.02
01/18/2012	1.0210000000000001
01/19/2012	1.023
01/20/2012	1.024
01/21/2012	1.026
01/22/2012	1.027
01/23/2012	1.0290000000000001
01/24/2012	1.03
01/25/2012	1.032
01/26/2012	1.0330000000000001
01/27/2012	1.035
01/28/2012	1.036
01/29/2012	1.038
01/30/2012	1.039
01/31/2012	1.0410000000000001
02/01/2012	1.042
02/02/2012	1.043
02/03/2012	1.045
02/04/2012	1.046
02/05/2012	1.048
02/06/2012	1.049
02/07/2012	1.051
02/08/2012	1.052
02/09/2012	1.054
02/10/2012	1.055
02/11/2012	1.057
02/12/2012	1.058
02/13/2012	1.06
02/14/2012	1.061
02/15/2012	1.0630000000000002
02/16/2012	1.064
02/17/2012	1.065
02/18/2012	1.0670000000000002
02/19/2012	1.068
02/20/2012	1.0699999999999998
02/21/2012	1.0710000000000002
02/22/2012	1.073
02/23/2012	1.0739999999999998
02/24/2012	1.076
02/25/2012	1.077
02/26/2012	1.079
02/27/2012	1.08
02/28/2012	1.082
02/29/2012	1.083
03/01/2012	1.084
03/02/2012	1.086
03/03/2012	1.087
03/04/2012	1.089
03/05/2012	1.09
03/06/2012	1.0919999999999999
03/07/2012	1.093
03/08/2012	1.095
03/09/2012	1.0959999999999999
03/10/2012	1.098
03/11/2012	1.099
03/12/2012	1.0999999999999999
03/13/2012	1.102
03/14/2012	1.103
03/15/2012	1.105
03/16/2012	1.106
03/17/2012	1.1079999999999999
03/18/2012	1.109
03/19/2012	1.111
03/20/2012	1.1119999999999999
03/21/2012	1.114
03/22/2012	1.115
03/23/2012	1.117
03/24/2012	1.118
03/25/2012	1.119
03/26/2012	1.121
03/27/2012	1.122
03/28/2012	1.124
03/29/2012	1.125
03/30/2012	1.127
03/31/2012	1.1280000000000001
04/01/2012	1.13
04/02/2012	1.131
04/03/2012	1.133
04/04/2012	1.134
04/05/2012	1.1360000000000001
04/06/2012	1.137
04/07/2012	1.139
04/08/2012	1.1400000000000001
04/09/2012	1.142
04/10/2012	1.143
04/11/2012	1.145
04/12/2012	1.146
04/13/2012	1.1480000000000001
04/14/2012	1.149
04/15/2012	1.151
04/16/2012	1.1520000000000001
04/17/2012	1.154
04/18/2012	1.155
04/19/2012	1.157
04/20/2012	1.158
04/21/2012	1.16
04/22/2012	1.161
04/23/2012	1.163
04/24/2012	1.164
04/25/2012	1.166
04/26/2012	1.167
04/27/2012	1.169
04/28/2012	1.17
04/29/2012	1.172
04/30/2012	1.173
05/01/2012	1.175
05/02/2012	1.176
05/03/2012	1.1780000000000002
05/04/2012	1.179
05/05/2012	1.1809999999999998
05/06/2012	1.1820000000000002
05/07/2012	1.184
05/08/2012	1.185
05/09/2012	1.187
05/10/2012	1.189
05/11/2012	1.1900000000000002
05/12/2012	1.192
05/13/2012	1.193
05/14/2012	1.195
05/15/2012	1.196
05/16/2012	1.198
05/17/2012	1.199
05/18/2012	1.201
05/19/2012	1.203
05/20/2012	1.204
05/21/2012	1.206
05/22/2012	1.207
05/23/2012	1.209
05/24/2012	1.21
05/25/2012	1.212
05/26/2012	1.214
05/27/2012	1.2149999999999999
05/28/2012	1.217
05/29/2012	1.218
05/30/2012	1.22
05/31/2012	1.222
06/01/2012	1.2229999999999999
06/02/2012	1.225
06/03/2012	1.226
06/04/2012	1.228
06/05/2012	1.23
06/06/2012	1.2309999999999999
06/07/2012	1.233
06/08/2012	1.234
06/09/2012	1.236
06/10/2012	1.238
06/11/2012	1.239
06/12/2012	1.2409999999999999
06/13/2012	1.242
06/14/2012	1.244
06/15/2012	1.246
06/16/2012	1.247
06/17/2012	1.2489999999999999
06/18/2012	1.2510000000000001
06/19/2012	1.252
06/20/2012	1.254
06/21/2012	1.2550000000000001
06/22/2012	1.257
06/23/2012	1.2590000000000001
06/24/2012	1.26
06/25/2012	1.262
06/26/2012	1.264
06/27/2012	1.265
06/28/2012	1.2670000000000001
06/29/2012	1.269
06/30/2012	1.27
07/01/2012	1.272
07/02/2012	1.274
07/03/2012	1.275
07/04/2012	1.277
07/05/2012	1.278
07/06/2012	1.28
07/07/2012	1.282
07/08/2012	1.283
07/09/2012	1.2850000000000001
07/10/2012	1.287
07/11/2012	1.288
07/12/2012	1.29
07/13/2012	1.2919999999999998
07/14/2012	1.2930000000000001
07/15/2012	1.295
07/16/2012	1.2970000000000002
07/17/2012	1.298
07/18/2012	1.3
07/19/2012	1.302
07/20/2012	1.303
07/21/2012	1.3050000000000002
07/22/2012	1.307
07/23/2012	1.308
07/24/2012	1.31
07/25/2012	1.312
07/26/2012	1.313
07/27/2012	1.315
07/28/2012	1.317
07/29/2012	1.318
07/30/2012	1.32
07/31/2012	1.322
08/01/2012	1.323
08/02/2012	1.325
08/03/2012	1.327
08/04/2012	1.328
08/05/2012	1.3299999999999998
08/06/2012	1.332
08/07/2012	1.333
08/08/2012	1.335
08/09/2012	1.337
08/10/2012	1.3390000000000002
08/11/2012	1.34
08/12/2012	1.3419999999999999
08/13/2012	1.344
08/14/2012	1.345
08/15/2012	1.347
08/16/2012	1.349
08/17/2012	1.35
08/18/2012	1.352
08/19/2012	1.354
08/20/2012	1.355
08/21/2012	1.357
08/22/2012	1.359
08/23/2012	1.3599999999999999
08/24/2012	1.362
08/25/2012	1.3639999999999999
08/26/2012	1.366
08/27/2012	1.367
08/28/2012	1.369
08/29/2012	1.371
08/30/2012	1.3719999999999999
08/31/2012	1.374
09/01/2012	1.376
09/02/2012	1.377
09/03/2012	1.379
09/04/2012	1.381
09/05/2012	1.3820000000000001
09/06/2012	1.384
09/07/2012	1.3860000000000001
09/08/2012	1.387
09/09/2012	1.389
09/10/2012	1.391
09/11/2012	1.393
09/12/2012	1.394
09/13/2012	1.396
09/14/2012	1.398
09/15/2012	1.399
09/16/2012	1.401
09/17/2012	1.403
09/18/2012	1.4040000000000001
09/19/2012	1.406
09/20/2012	1.4080000000000001
09/21/2012	1.41
09/22/2012	1.411
09/23/2012	1.413
09/24/2012	1.415
09/25/2012	1.4160000000000001
09/26/2012	1.418
09/27/2012	1.4200000000000002
09/28/2012	1.421
09/29/2012	1.423
09/30/2012	1.425
10/01/2012	1.426
10/02/2012	1.428
10/03/2012	1.43
10/04/2012	1.432
10/05/2012	1.433
10/06/2012	1.435
10/07/2012	1.437
10/08/2012	1.438
10/09/2012	1.44
10/10/2012	1.442
10/11/2012	1.443
10/12/2012	1.4449999999999998
10/13/2012	1.447
10/14/2012	1.448
10/15/2012	1.4500000000000002
10/16/2012	1.452
10/17/2012	1.4529999999999998
10/18/2012	1.455
10/19/2012	1.4569999999999999
10/20/2012	1.459
10/21/2012	1.46
10/22/2012	1.462
10/23/2012	1.464
10/24/2012	1.465
10/25/2012	1.467
10/26/2012	1.469
10/27/2012	1.47
10/28/2012	1.472
10/29/2012	1.474
10/30/2012	1.4749999999999999
10/31/2012	1.477
11/01/2012	1.4789999999999999
11/02/2012	1.48
11/03/2012	1.482
11/04/2012	1.484
11/05/2012	1.485
11/06/2012	1.4869999999999999
11/07/2012	1.489
11/08/2012	1.4909999999999999
11/09/2012	1.492
11/10/2012	1.494
11/11/2012	1.496
11/12/2012	1.497
11/13/2012	1.4989999999999999
11/14/2012	1.5010000000000001
11/15/2012	1.502
11/16/2012	1.504
11/17/2012	1.506
11/18/2012	1.5070000000000001
11/19/2012	1.509
11/20/2012	1.5110000000000001
11/21/2012	1.512
11/22/2012	1.514
11/23/2012	1.516
11/24/2012	1.517
11/25/2012	1.5190000000000001
11/26/2012	1.521
11/27/2012	1.522
11/28/2012	1.524
11/29/2012	1.526
11/30/2012	1.5270000000000001
12/01/2012	1.529
12/02/2012	1.5310000000000001
12/03/2012	1.532
12/04/2012	1.534
12/05/2012	1.536
12/06/2012	1.537
12/07/2012	1.539
12/08/2012	1.541
12/09/2012	1.542
12/10/2012	1.544
12/11/2012	1.545
12/12/2012	1.547
12/13/2012	1.549
12/14/2012	1.55
12/15/2012	1.552
12/16/2012	1.554
12/17/2012	1.555
12/18/2012	1.557
12/19/2012	1.559
12/20/2012	1.5599999999999998
12/21/2012	1.562
12/22/2012	1.564
12/23/2012	1.5650000000000002
12/24/2012	1.567
12/25/2012	1.569
12/26/2012	1.5699999999999998
12/27/2012	1.572
12/28/2012	1.5730000000000002
12/29/2012	1.575
12/30/2012	1.577
12/31/2012	1.5779999999999998
01/01/2013	1.58
01/02/2013	1.582
01/03/2013	1.583
01/04/2013	1.585
01/05/2013	1.5859999999999999
01/06/2013	1.5879999999999999
01/07/2013	1.59
01/08/2013	1.591
01/09/2013	1.593
01/10/2013	1.595
01/11/2013	1.5959999999999999
01/12/2013	1.598
01/13/2013	1.599
01/14/2013	1.601
01/15/2013	1.603
01/16/2013	1.6039999999999999
01/17/2013	1.606
01/18/2013	1.6070000000000002
01/19/2013	1.609
01/20/2013	1.611
01/21/2013	1.6119999999999999
01/22/2013	1.614
01/23/2013	1.6150000000000002
01/24/2013	1.617
01/25/2013	1.619
01/26/2013	1.6199999999999999
01/27/2013	1.6219999999999999
01/28/2013	1.6230000000000002
01/29/2013	1.625
01/30/2013	1.627
01/31/2013	1.628
02/01/2013	1.63
02/02/2013	1.6310000000000002
02/03/2013	1.633
02/04/2013	1.635
02/05/2013	1.636
02/06/2013	1.638
02/07/2013	1.6389999999999998
02/08/2013	1.641
02/09/2013	1.643
02/10/2013	1.644
02/11/2013	1.646
02/12/2013	1.6469999999999998
02/13/2013	1.649
02/14/2013	1.6500000000000001
02/15/2013	1.652
02/16/2013	1.654
02/17/2013	1.6549999999999998
02/18/2013	1.657
02/19/2013	1.6580000000000001
02/20/2013	1.66
02/21/2013	1.661
02/22/2013	1.6629999999999998
02/23/2013	1.6650000000000003
02/24/2013	1.6660000000000001
02/25/2013	1.6680000000000001
02/26/2013	1.669
02/27/2013	1.6709999999999998
02/28/2013	1.672
03/01/2013	1.6740000000000002
03/02/2013	1.675
03/03/2013	1.677
03/04/2013	1.678
03/05/2013	1.68
03/06/2013	1.6820000000000002
03/07/2013	1.683
03/08/2013	1.685
03/09/2013	1.686
03/10/2013	1.688
03/11/2013	1.6889999999999998
03/12/2013	1.691
03/13/2013	1.6920000000000002
03/14/2013	1.694
03/15/2013	1.695
03/16/2013	1.6969999999999998
03/17/2013	1.698
03/18/2013	1.7000000000000002
03/19/2013	1.701
03/20/2013	1.703
03/21/2013	1.704
03/22/2013	1.706
03/23/2013	1.7080000000000002
03/24/2013	1.709
03/25/2013	1.711
03/26/2013	1.712
03/27/2013	1.714
03/28/2013	1.7149999999999999
03/29/2013	1.717
03/30/2013	1.718
03/31/2013	1.72
04/01/2013	1.7209999999999999
04/02/2013	1.7229999999999999
04/03/2013	1.7239999999999998
04/04/2013	1.7260000000000002
04/05/2013	1.727
04/06/2013	1.729
04/07/2013	1.73
04/08/2013	1.7309999999999999
04/09/2013	1.733
04/10/2013	1.7340000000000002
04/11/2013	1.736
04/12/2013	1.737
04/13/2013	1.7389999999999999
04/14/2013	1.7399999999999998
04/15/2013	1.7420000000000002
04/16/2013	1.743
04/17/2013	1.745
04/18/2013	1.746
04/19/2013	1.748
04/20/2013	1.7489999999999999
04/21/2013	1.7510000000000001
04/22/2013	1.752
04/23/2013	1.754
04/24/2013	1.755
04/25/2013	1.756
04/26/2013	1.7579999999999998
04/27/2013	1.7590000000000001
04/28/2013	1.7610000000000001
04/29/2013	1.762
04/30/2013	1.764
05/01/2013	1.765
05/02/2013	1.7670000000000001
05/03/2013	1.7680000000000002
05/04/2013	1.7690000000000001
05/05/2013	1.771
05/06/2013	1.772
05/07/2013	1.7739999999999998
05/08/2013	1.775
05/09/2013	1.7770000000000001
05/10/2013	1.778
05/11/2013	1.779
05/12/2013	1.781
05/13/2013	1.7819999999999998
05/14/2013	1.7840000000000003
05/15/2013	1.7850000000000001
05/16/2013	1.7870000000000001
05/17/2013	1.788
05/18/2013	1.789
05/19/2013	1.791
05/20/2013	1.7919999999999998
05/21/2013	1.794
05/22/2013	1.7950000000000002
05/23/2013	1.797
05/24/2013	1.798
05/25/2013	1.799
05/26/2013	1.8010000000000002
05/27/2013	1.802
05/28/2013	1.804
05/29/2013	1.805
05/30/2013	1.807
05/31/2013	1.8079999999999998
06/01/2013	1.81
06/02/2013	1.8110000000000002
06/03/2013	1.812
06/04/2013	1.814
06/05/2013	1.815
06/06/2013	1.817
06/07/2013	1.818
06/08/2013	1.82
06/09/2013	1.821
06/10/2013	1.822
06/11/2013	1.8239999999999998
06/12/2013	1.825
06/13/2013	1.8270000000000002
06/14/2013	1.828
06/15/2013	1.83
06/16/2013	1.831
06/17/2013	1.833
06/18/2013	1.8339999999999999
06/19/2013	1.8350000000000002
06/20/2013	1.8370000000000002
06/21/2013	1.838
06/22/2013	1.8399999999999999
06/23/2013	1.841
06/24/2013	1.8429999999999997
06/25/2013	1.844
06/26/2013	1.8450000000000002
06/27/2013	1.847
06/28/2013	1.848
06/29/2013	1.8499999999999999
06/30/2013	1.851
07/01/2013	1.8530000000000002
07/02/2013	1.854
07/03/2013	1.856
07/04/2013	1.857
07/05/2013	1.8579999999999999
07/06/2013	1.8599999999999999
07/07/2013	1.8610000000000002
07/08/2013	1.863
07/09/2013	1.864
07/10/2013	1.8659999999999999
07/11/2013	1.867
07/12/2013	1.8679999999999999
07/13/2013	1.87
07/14/2013	1.871
07/15/2013	1.873
07/16/2013	1.8739999999999999
07/17/2013	1.876
07/18/2013	1.8769999999999998
07/19/2013	1.879
07/20/2013	1.8800000000000001
07/21/2013	1.881
07/22/2013	1.883
07/23/2013	1.884
07/24/2013	1.886
07/25/2013	1.8870000000000002
07/26/2013	1.889
07/27/2013	1.8900000000000001
07/28/2013	1.892
07/29/2013	1.8929999999999998
07/30/2013	1.894
07/31/2013	1.8960000000000001
08/01/2013	1.897
08/02/2013	1.899
08/03/2013	1.9
08/04/2013	1.902
08/05/2013	1.9029999999999998
08/06/2013	1.9040000000000001
08/07/2013	1.9060000000000001
08/08/2013	1.907
08/09/2013	1.909
08/10/2013	1.91
08/11/2013	1.9120000000000001
08/12/2013	1.913
08/13/2013	1.915
08/14/2013	1.916
08/15/2013	1.917
08/16/2013	1.9189999999999998
08/17/2013	1.92
08/18/2013	1.9220000000000002
08/19/2013	1.923
08/20/2013	1.925
08/21/2013	1.926
08/22/2013	1.9269999999999998
08/23/2013	1.9290000000000003
08/24/2013	1.9300000000000002
08/25/2013	1.932
08/26/2013	1.933
08/27/2013	1.9349999999999998
08/28/2013	1.936
08/29/2013	1.9380000000000002
08/30/2013	1.939
08/31/2013	1.94
09/01/2013	1.942
09/02/2013	1.9429999999999998
09/03/2013	1.9449999999999998
09/04/2013	1.9460000000000002
09/05/2013	1.9480000000000002
09/06/2013	1.949
09/07/2013	1.95
09/08/2013	1.952
09/09/2013	1.9529999999999998
09/10/2013	1.955
09/11/2013	1.9560000000000002
09/12/2013	1.958
09/13/2013	1.959
09/14/2013	1.9609999999999999
09/15/2013	1.9619999999999997
09/16/2013	1.963
09/17/2013	1.965
09/18/2013	1.966
09/19/2013	1.968
09/20/2013	1.9689999999999999
09/21/2013	1.9709999999999999
09/22/2013	1.9720000000000002
09/23/2013	1.973
09/24/2013	1.975
09/25/2013	1.976
09/26/2013	1.978
09/27/2013	1.9789999999999999
09/28/2013	1.981
09/29/2013	1.982
09/30/2013	1.983
10/01/2013	1.9849999999999999
10/02/2013	1.986
10/03/2013	1.9879999999999998
10/04/2013	1.989
10/05/2013	1.991
10/06/2013	1.992
10/07/2013	1.9929999999999999
10/08/2013	1.9949999999999999
10/09/2013	1.9959999999999998
10/10/2013	1.9980000000000002
10/11/2013	1.999
10/12/2013	2.001
10/13/2013	2.002
10/14/2013	2.003
10/15/2013	2.005
10/16/2013	2.0060000000000002
10/17/2013	2.008
10/18/2013	2.009
10/19/2013	2.011
10/20/2013	2.012
10/21/2013	2.013
10/22/2013	2.015
10/23/2013	2.016
10/24/2013	2.018
10/25/2013	2.019
10/26/2013	2.021
10/27/2013	2.022
10/28/2013	2.023
10/29/2013	2.025
10/30/2013	2.026
10/31/2013	2.028
11/01/2013	2.029
11/02/2013	2.03
11/03/2013	2.032
11/04/2013	2.033
11/05/2013	2.035
11/06/2013	2.036
11/07/2013	2.038
11/08/2013	2.0389999999999997
11/09/2013	2.04
11/10/2013	2.0420000000000003
11/11/2013	2.043
11/12/2013	2.045
11/13/2013	2.046
11/14/2013	2.0469999999999997
11/15/2013	2.049
11/16/2013	2.0500000000000003
11/17/2013	2.052
11/18/2013	2.053
11/19/2013	2.0549999999999997
11/20/2013	2.056
11/21/2013	2.057
11/22/2013	2.059
11/23/2013	2.06
11/24/2013	2.062
11/25/2013	2.0629999999999997
11/26/2013	2.064
11/27/2013	2.0660000000000003
11/28/2013	2.067
11/29/2013	2.069
11/30/2013	2.07
12/01/2013	2.0709999999999997
12/02/2013	2.073
12/03/2013	2.0740000000000003
12/04/2013	2.076
12/05/2013	2.077
12/06/2013	2.0789999999999997
12/07/2013	2.08
12/08/2013	2.081
12/09/2013	2.083
12/10/2013	2.084
12/11/2013	2.086
12/12/2013	2.0869999999999997
12/13/2013	2.088
12/14/2013	2.09
12/15/2013	2.091
12/16/2013	2.093
12/17/2013	2.094
12/18/2013	2.095
12/19/2013	2.097
12/20/2013	2.098
12/21/2013	2.1
12/22/2013	2.101
12/23/2013	2.102
12/24/2013	2.104
12/25/2013	2.105
12/26/2013	2.1069999999999998
12/27/2013	2.108
12/28/2013	2.109
12/29/2013	2.111
12/30/2013	2.112
12/31/2013	2.114
01/01/2014	2.1149999999999998
01/02/2014	2.116
01/03/2014	2.118
01/04/2014	2.119
01/05/2014	2.121
01/06/2014	2.122
01/07/2014	2.1229999999999998
01/08/2014	2.125
01/09/2014	2.1260000000000003
01/10/2014	2.1270000000000002
01/11/2014	2.129
01/12/2014	2.13
01/13/2014	2.1319999999999997
01/14/2014	2.133
01/15/2014	2.1340000000000003
01/16/2014	2.136
01/17/2014	2.137
01/18/2014	2.139
01/19/2014	2.1399999999999997
01/20/2014	2.141
01/21/2014	2.1430000000000002
01/22/2014	2.144
01/23/2014	2.145
01/24/2014	2.147
01/25/2014	2.1479999999999997
01/26/2014	2.15
01/27/2014	2.1510000000000002
01/28/2014	2.152
01/29/2014	2.154
01/30/2014	2.155
01/31/2014	2.157
02/01/2014	2.158
02/02/2014	2.1590000000000003
02/03/2014	2.161
02/04/2014	2.162
02/05/2014	2.163
02/06/2014	2.165
02/07/2014	2.166
02/08/2014	2.168
02/09/2014	2.169
02/10/2014	2.17
02/11/2014	2.172
02/12/2014	2.173
02/13/2014	2.174
02/14/2014	2.176
02/15/2014	2.177
02/16/2014	2.179
02/17/2014	2.18
02/18/2014	2.181
02/19/2014	2.183
02/20/2014	2.1839999999999997
02/21/2014	2.185
02/22/2014	2.1870000000000003
02/23/2014	2.188
02/24/2014	2.189
02/25/2014	2.191
02/26/2014	2.1919999999999997
02/27/2014	2.194
02/28/2014	2.1950000000000003
03/01/2014	2.196
03/02/2014	2.198
03/03/2014	2.199
03/04/2014	2.1999999999999997
03/05/2014	2.202
03/06/2014	2.2030000000000003
03/07/2014	2.204
03/08/2014	2.206
03/09/2014	2.207
03/10/2014	2.2079999999999997
03/11/2014	2.21
03/12/2014	2.2110000000000003
03/13/2014	2.213
03/14/2014	2.214
03/15/2014	2.215
03/16/2014	2.217
03/17/2014	2.218
03/18/2014	2.2190000000000003
03/19/2014	2.221
03/20/2014	2.222
03/21/2014	2.223
03/22/2014	2.225
03/23/2014	2.226
03/24/2014	2.2270000000000003
03/25/2014	2.229
03/26/2014	2.23
03/27/2014	2.231
03/28/2014	2.233
03/29/2014	2.234
03/30/2014	2.235
03/31/2014	2.237
04/01/2014	2.238
04/02/2014	2.239
04/03/2014	2.241
04/04/2014	2.242
04/05/2014	2.244
04/06/2014	2.245
04/07/2014	2.246
04/08/2014	2.248
04/09/2014	2.249
04/10/2014	2.25
04/11/2014	2.252
04/12/2014	2.253
04/13/2014	2.254
04/14/2014	2.2560000000000002
04/15/2014	2.257
04/16/2014	2.258
04/17/2014	2.26
04/18/2014	2.261
04/19/2014	2.262
04/20/2014	2.263
04/21/2014	2.265
04/22/2014	2.266
04/23/2014	2.267
04/24/2014	2.2689999999999997
04/25/2014	2.27
04/26/2014	2.271
04/27/2014	2.273
04/28/2014	2.274
04/29/2014	2.275
04/30/2014	2.2769999999999997
05/01/2014	2.278
05/02/2014	2.279
05/03/2014	2.281
05/04/2014	2.282
05/05/2014	2.283
05/06/2014	2.2849999999999997
05/07/2014	2.286
05/08/2014	2.287
05/09/2014	2.289
05/10/2014	2.29
05/11/2014	2.291
05/12/2014	2.2929999999999997
05/13/2014	2.294
05/14/2014	2.2950000000000004
05/15/2014	2.2960000000000003
05/16/2014	2.298
05/17/2014	2.299
05/18/2014	2.3
05/19/2014	2.302
05/20/2014	2.303
05/21/2014	2.3040000000000003
05/22/2014	2.306
05/23/2014	2.307
05/24/2014	2.308
05/25/2014	2.31
05/26/2014	2.311
05/27/2014	2.3120000000000003
05/28/2014	2.313
05/29/2014	2.315
05/30/2014	2.316
05/31/2014	2.317
06/01/2014	2.319
06/02/2014	2.32
06/03/2014	2.321
06/04/2014	2.322
06/05/2014	2.324
06/06/2014	2.325
06/07/2014	2.326
06/08/2014	2.328
06/09/2014	2.329
06/10/2014	2.33
06/11/2014	2.332
06/12/2014	2.333
06/13/2014	2.334
06/14/2014	2.335
06/15/2014	2.3369999999999997
06/16/2014	2.338
06/17/2014	2.339
06/18/2014	2.341
06/19/2014	2.342
06/20/2014	2.343
06/21/2014	2.344
06/22/2014	2.346
06/23/2014	2.347
06/24/2014	2.348
06/25/2014	2.349
06/26/2014	2.351
06/27/2014	2.352
06/28/2014	2.3529999999999998
06/29/2014	2.355
06/30/2014	2.3560000000000003
07/01/2014	2.357
07/02/2014	2.358
07/03/2014	2.36
07/04/2014	2.3609999999999998
07/05/2014	2.3619999999999997
07/06/2014	2.363
07/07/2014	2.365
07/08/2014	2.366
07/09/2014	2.367
07/10/2014	2.3689999999999998
07/11/2014	2.37
07/12/2014	2.371
07/13/2014	2.3720000000000003
07/14/2014	2.374
07/15/2014	2.375
07/16/2014	2.376
07/17/2014	2.377
07/18/2014	2.379
07/19/2014	2.3800000000000003
07/20/2014	2.3810000000000002
07/21/2014	2.382
07/22/2014	2.384
07/23/2014	2.385
07/24/2014	2.386
07/25/2014	2.387
07/26/2014	2.3890000000000002
07/27/2014	2.39
07/28/2014	2.391
07/29/2014	2.392
07/30/2014	2.394
07/31/2014	2.395
08/01/2014	2.396
08/02/2014	2.3970000000000002
08/03/2014	2.399
08/04/2014	2.4
08/05/2014	2.401
08/06/2014	2.402
08/07/2014	2.404
08/08/2014	2.405
08/09/2014	2.406
08/10/2014	2.407
08/11/2014	2.409
08/12/2014	2.41
08/13/2014	2.411
08/14/2014	2.412
08/15/2014	2.413
08/16/2014	2.415
08/17/2014	2.416
08/18/2014	2.4170000000000003
08/19/2014	2.418
08/20/2014	2.42
08/21/2014	2.421
08/22/2014	2.4219999999999997
08/23/2014	2.423
08/24/2014	2.4250000000000003
08/25/2014	2.426
08/26/2014	2.427
08/27/2014	2.428
08/28/2014	2.429
08/29/2014	2.431
08/30/2014	2.432
08/31/2014	2.4330000000000003
09/01/2014	2.434
09/02/2014	2.436
09/03/2014	2.437
09/04/2014	2.4379999999999997
09/05/2014	2.439
09/06/2014	2.44
09/07/2014	2.442
09/08/2014	2.443
09/09/2014	2.444
09/10/2014	2.445
09/11/2014	2.4459999999999997
09/12/2014	2.448
09/13/2014	2.4490000000000003
09/14/2014	2.45
09/15/2014	2.451
09/16/2014	2.453
09/17/2014	2.4539999999999997
09/18/2014	2.455
09/19/2014	2.456
09/20/2014	2.4570000000000003
09/21/2014	2.459
09/22/2014	2.46
09/23/2014	2.461
09/24/2014	2.4619999999999997
09/25/2014	2.463
09/26/2014	2.464
09/27/2014	2.466
09/28/2014	2.467
09/29/2014	2.468
09/30/2014	2.469
10/01/2014	2.4699999999999998
10/02/2014	2.472
10/03/2014	2.473
10/04/2014	2.474
10/05/2014	2.475
10/06/2014	2.476
10/07/2014	2.478
10/08/2014	2.479
10/09/2014	2.48
10/10/2014	2.481
10/11/2014	2.4819999999999998
10/12/2014	2.484
10/13/2014	2.485
10/14/2014	2.486
10/15/2014	2.487
10/16/2014	2.488
10/17/2014	2.489
10/18/2014	2.491
10/19/2014	2.492
10/20/2014	2.493
10/21/2014	2.494
10/22/2014	2.495
10/23/2014	2.496
10/24/2014	2.4979999999999998
10/25/2014	2.4989999999999997
10/26/2014	2.5
10/27/2014	2.501
10/28/2014	2.5020000000000002
10/29/2014	2.503
10/30/2014	2.505
10/31/2014	2.506
11/01/2014	2.5069999999999997
11/02/2014	2.508
11/03/2014	2.5090000000000003
11/04/2014	2.5100000000000002
11/05/2014	2.512
11/06/2014	2.513
11/07/2014	2.514
11/08/2014	2.5149999999999997
11/09/2014	2.516
11/10/2014	2.5170000000000003
11/11/2014	2.5180000000000002
11/12/2014	2.52
11/13/2014	2.521
11/14/2014	2.522
11/15/2014	2.5229999999999997
11/16/2014	2.524
11/17/2014	2.5250000000000004
11/18/2014	2.5260000000000002
11/19/2014	2.528
11/20/2014	2.529
11/21/2014	2.53
11/22/2014	2.5309999999999997
11/23/2014	2.532
11/24/2014	2.533
11/25/2014	2.5340000000000003
11/26/2014	2.536
11/27/2014	2.537
11/28/2014	2.538
11/29/2014	2.539
11/30/2014	2.54
12/01/2014	2.541
12/02/2014	2.5420000000000003
12/03/2014	2.544
12/04/2014	2.545
12/05/2014	2.546
12/06/2014	2.547
12/07/2014	2.548
12/08/2014	2.549
12/09/2014	2.55
12/10/2014	2.551
12/11/2014	2.553
12/12/2014	2.554
12/13/2014	2.555
12/14/2014	2.556
12/15/2014	2.557
12/16/2014	2.558
12/17/2014	2.559
12/18/2014	2.56
12/19/2014	2.561
12/20/2014	2.563
12/21/2014	2.564
12/22/2014	2.565
12/23/2014	2.566
12/24/2014	2.5669999999999997
12/25/2014	2.568
12/26/2014	2.569
12/27/2014	2.5700000000000003
12/28/2014	2.571
12/29/2014	2.573
12/30/2014	2.574
12/31/2014	2.5749999999999997
01/01/2015	2.576
01/02/2015	2.577
01/03/2015	2.5780000000000003
01/04/2015	2.579
01/05/2015	2.58
01/06/2015	2.581
01/07/2015	2.582
01/08/2015	2.5839999999999996
01/09/2015	2.585
01/10/2015	2.5860000000000003
01/11/2015	2.587
01/12/2015	2.588
01/13/2015	2.589
01/14/2015	2.59
01/15/2015	2.5909999999999997
01/16/2015	2.5919999999999996
01/17/2015	2.593
01/18/2015	2.5940000000000003
01/19/2015	2.595
01/20/2015	2.597
01/21/2015	2.598
01/22/2015	2.5989999999999998
01/23/2015	2.6
01/24/2015	2.601
01/25/2015	2.6020000000000003
01/26/2015	2.603
01/27/2015	2.604
01/28/2015	2.605
01/29/2015	2.606
01/30/2015	2.6069999999999998
01/31/2015	2.608
02/01/2015	2.609
02/02/2015	2.611
02/03/2015	2.612
02/04/2015	2.613
02/05/2015	2.614
02/06/2015	2.6149999999999998
02/07/2015	2.616
02/08/2015	2.617
02/09/2015	2.618
02/10/2015	2.619
02/11/2015	2.62
02/12/2015	2.621
02/13/2015	2.622
02/14/2015	2.6229999999999998
02/15/2015	2.624
02/16/2015	2.625
02/17/2015	2.626
02/18/2015	2.6270000000000002
02/19/2015	2.628
02/20/2015	2.63
02/21/2015	2.6310000000000002
02/22/2015	2.632
02/23/2015	2.633
02/24/2015	2.634
02/25/2015	2.635
02/26/2015	2.636
02/27/2015	2.637
02/28/2015	2.638
03/01/2015	2.6390000000000002
03/02/2015	2.64
03/03/2015	2.641
03/04/2015	2.642
03/05/2015	2.643
03/06/2015	2.644
03/07/2015	2.645
03/08/2015	2.646
03/09/2015	2.6470000000000002
03/10/2015	2.648
03/11/2015	2.649
03/12/2015	2.65
03/13/2015	2.651
03/14/2015	2.6519999999999997
03/15/2015	2.653
03/16/2015	2.654
03/17/2015	2.6550000000000002
03/18/2015	2.656
03/19/2015	2.657
03/20/2015	2.658
03/21/2015	2.659
03/22/2015	2.6599999999999997
03/23/2015	2.661
03/24/2015	2.662
03/25/2015	2.664
03/26/2015	2.665
03/27/2015	2.666
03/28/2015	2.667
03/29/2015	2.6679999999999997
03/30/2015	2.669
03/31/2015	2.67
04/01/2015	2.6710000000000003
04/02/2015	2.672
04/03/2015	2.673
04/04/2015	2.674
04/05/2015	2.675
04/06/2015	2.6759999999999997
04/07/2015	2.677
04/08/2015	2.6780000000000004
04/09/2015	2.6790000000000003
04/10/2015	2.68
04/11/2015	2.681
04/12/2015	2.682
04/13/2015	2.683
04/14/2015	2.6839999999999997
04/15/2015	2.6839999999999997
04/16/2015	2.685
04/17/2015	2.686
04/18/2015	2.6870000000000003
04/19/2015	2.688
04/20/2015	2.689
04/21/2015	2.69
04/22/2015	2.691
04/23/2015	2.692
04/24/2015	2.693
04/25/2015	2.694
04/26/2015	2.6950000000000003
04/27/2015	2.696
04/28/2015	2.697
04/29/2015	2.698
04/30/2015	2.699
05/01/2015	2.7
05/02/2015	2.701
05/03/2015	2.702
05/04/2015	2.703
05/05/2015	2.704
05/06/2015	2.705
05/07/2015	2.706
05/08/2015	2.707
05/09/2015	2.708
05/10/2015	2.709
05/11/2015	2.71
05/12/2015	2.711
05/13/2015	2.7119999999999997
05/14/2015	2.713
05/15/2015	2.714
05/16/2015	2.715
05/17/2015	2.716
05/18/2015	2.717
05/19/2015	2.718
05/20/2015	2.718
05/21/2015	2.719
05/22/2015	2.7199999999999998
05/23/2015	2.721
05/24/2015	2.722
05/25/2015	2.723
05/26/2015	2.724
05/27/2015	2.725
05/28/2015	2.726
05/29/2015	2.727
05/30/2015	2.7279999999999998
05/31/2015	2.7289999999999996
06/01/2015	2.73
06/02/2015	2.731
06/03/2015	2.732
06/04/2015	2.733
06/05/2015	2.734
06/06/2015	2.735
06/07/2015	2.7359999999999998
06/08/2015	2.7369999999999997
06/09/2015	2.738
06/10/2015	2.7390000000000003
06/11/2015	2.74
06/12/2015	2.741
06/13/2015	2.742
06/14/2015	2.743
06/15/2015	2.743
06/16/2015	2.7439999999999998
06/17/2015	2.7449999999999997
06/18/2015	2.746
06/19/2015	2.7470000000000003
06/20/2015	2.748
06/21/2015	2.749
06/22/2015	2.75
06/23/2015	2.751
06/24/2015	2.752
06/25/2015	2.753
06/26/2015	2.754
06/27/2015	2.7550000000000003
06/28/2015	2.7560000000000002
06/29/2015	2.757
06/30/2015	2.758
07/01/2015	2.759
07/02/2015	2.76
07/03/2015	2.761
07/04/2015	2.762
07/05/2015	2.763
07/06/2015	2.7640000000000002
07/07/2015	2.765
07/08/2015	2.765
07/09/2015	2.766
07/10/2015	2.767
07/11/2015	2.768
07/12/2015	2.769
07/13/2015	2.77
07/14/2015	2.771
07/15/2015	2.7720000000000002
07/16/2015	2.773
07/17/2015	2.774
07/18/2015	2.775
07/19/2015	2.776
07/20/2015	2.777
07/21/2015	2.778
07/22/2015	2.779
07/23/2015	2.78
07/24/2015	2.781
07/25/2015	2.782
07/26/2015	2.783
07/27/2015	2.784
07/28/2015	2.785
07/29/2015	2.785
07/30/2015	2.786
07/31/2015	2.787
08/01/2015	2.788
08/02/2015	2.789
08/03/2015	2.79
08/04/2015	2.791
08/05/2015	2.792
08/06/2015	2.793
08/07/2015	2.794
08/08/2015	2.795
08/09/2015	2.796
08/10/2015	2.7969999999999997
08/11/2015	2.798
08/12/2015	2.799
08/13/2015	2.8000000000000003
08/14/2015	2.801
08/15/2015	2.802
08/16/2015	2.803
08/17/2015	2.803
08/18/2015	2.804
08/19/2015	2.8049999999999997
08/20/2015	2.806
08/21/2015	2.807
08/22/2015	2.8080000000000003
08/23/2015	2.809
08/24/2015	2.81
08/25/2015	2.811
08/26/2015	2.812
08/27/2015	2.8129999999999997
08/28/2015	2.814
08/29/2015	2.815
08/30/2015	2.8160000000000003
08/31/2015	2.817
09/01/2015	2.818
09/02/2015	2.819
09/03/2015	2.819
09/04/2015	2.82
09/05/2015	2.8209999999999997
09/06/2015	2.822
09/07/2015	2.823
09/08/2015	2.8240000000000003
09/09/2015	2.825
09/10/2015	2.826
09/11/2015	2.827
09/12/2015	2.828
09/13/2015	2.8289999999999997
09/14/2015	2.83
09/15/2015	2.831
09/16/2015	2.8320000000000003
09/17/2015	2.833
09/18/2015	2.834
09/19/2015	2.834
09/20/2015	2.835
09/21/2015	2.836
09/22/2015	2.8369999999999997
09/23/2015	2.838
09/24/2015	2.839
09/25/2015	2.8400000000000003
09/26/2015	2.841
09/27/2015	2.842
09/28/2015	2.843
09/29/2015	2.844
09/30/2015	2.8449999999999998
10/01/2015	2.846
10/02/2015	2.847
10/03/2015	2.848
10/04/2015	2.848
10/05/2015	2.849
10/06/2015	2.85
10/07/2015	2.851
10/08/2015	2.852
10/09/2015	2.8529999999999998
10/10/2015	2.854
10/11/2015	2.855
10/12/2015	2.856
10/13/2015	2.857
10/14/2015	2.858
10/15/2015	2.859
10/16/2015	2.86
10/17/2015	2.861
10/18/2015	2.861
10/19/2015	2.862
10/20/2015	2.863
10/21/2015	2.864
10/22/2015	2.8649999999999998
10/23/2015	2.866
10/24/2015	2.867
10/25/2015	2.868
10/26/2015	2.869
10/27/2015	2.87
10/28/2015	2.871
10/29/2015	2.872
10/30/2015	2.8729999999999998
10/31/2015	2.874
11/01/2015	2.874
11/02/2015	2.875
11/03/2015	2.876
11/04/2015	2.8770000000000002
11/05/2015	2.878
11/06/2015	2.879
11/07/2015	2.88
11/08/2015	2.881
11/09/2015	2.8819999999999997
11/10/2015	2.883
11/11/2015	2.884
11/12/2015	2.8850000000000002
11/13/2015	2.8850000000000002
11/14/2015	2.886
11/15/2015	2.887
11/16/2015	2.888
11/17/2015	2.889
11/18/2015	2.8899999999999997
11/19/2015	2.891
11/20/2015	2.8920000000000003
11/21/2015	2.8930000000000002
11/22/2015	2.894
11/23/2015	2.895
11/24/2015	2.896
11/25/2015	2.896
11/26/2015	2.897
11/27/2015	2.8979999999999997
11/28/2015	2.899
11/29/2015	2.9000000000000004
11/30/2015	2.9010000000000002
12/01/2015	2.902
12/02/2015	2.903
12/03/2015	2.904
12/04/2015	2.905
12/05/2015	2.9059999999999997
12/06/2015	2.9059999999999997
12/07/2015	2.907
12/08/2015	2.9080000000000004
12/09/2015	2.9090000000000003
12/10/2015	2.91
12/11/2015	2.911
12/12/2015	2.912
12/13/2015	2.913
12/14/2015	2.9139999999999997
12/15/2015	2.915
12/16/2015	2.916
12/17/2015	2.916
12/18/2015	2.9170000000000003
12/19/2015	2.918
12/20/2015	2.919
12/21/2015	2.92
12/22/2015	2.921
12/23/2015	2.922
12/24/2015	2.923
12/25/2015	2.924
12/26/2015	2.9250000000000003
12/27/2015	2.926
12/28/2015	2.926
12/29/2015	2.927
12/30/2015	2.928
12/31/2015	2.929
01/01/2016	2.93
01/02/2016	2.931
01/03/2016	2.932
01/04/2016	2.933
01/05/2016	2.934
01/06/2016	2.935
01/07/2016	2.935
01/08/2016	2.936
01/09/2016	2.937
01/10/2016	2.938
01/11/2016	2.939
01/12/2016	2.94
01/13/2016	2.941
01/14/2016	2.942
01/15/2016	2.943
01/16/2016	2.943
01/17/2016	2.944
01/18/2016	2.945
01/19/2016	2.946
01/20/2016	2.947
01/21/2016	2.948
01/22/2016	2.949
01/23/2016	2.9499999999999997
01/24/2016	2.951
01/25/2016	2.951
01/26/2016	2.952
01/27/2016	2.9530000000000003
01/28/2016	2.954
01/29/2016	2.955
01/30/2016	2.956
01/31/2016	2.957
02/01/2016	2.9579999999999997
02/02/2016	2.959
02/03/2016	2.959
02/04/2016	2.96
02/05/2016	2.9610000000000003
02/06/2016	2.962
02/07/2016	2.963
02/08/2016	2.964
02/09/2016	2.965
02/10/2016	2.9659999999999997
02/11/2016	2.9669999999999996
02/12/2016	2.9669999999999996
02/13/2016	2.968
02/14/2016	2.9690000000000003
02/15/2016	2.97
02/16/2016	2.971
02/17/2016	2.972
02/18/2016	2.973
02/19/2016	2.9739999999999998
02/20/2016	2.9749999999999996
02/21/2016	2.9749999999999996
02/22/2016	2.976
02/23/2016	2.9770000000000003
02/24/2016	2.978
02/25/2016	2.979
02/26/2016	2.98
02/27/2016	2.981
02/28/2016	2.9819999999999998
02/29/2016	2.9819999999999998
03/01/2016	2.983
03/02/2016	2.984
03/03/2016	2.9850000000000003
03/04/2016	2.986
03/05/2016	2.987
03/06/2016	2.988
03/07/2016	2.989
03/08/2016	2.989
03/09/2016	2.9899999999999998
03/10/2016	2.991
03/11/2016	2.992
03/12/2016	2.993
03/13/2016	2.994
03/14/2016	2.995
03/15/2016	2.995
03/16/2016	2.996
03/17/2016	2.997
03/18/2016	2.9979999999999998
03/19/2016	2.999
03/20/2016	3.0
03/21/2016	3.001
03/22/2016	3.0020000000000002
03/23/2016	3.0020000000000002
03/24/2016	3.003
03/25/2016	3.004
03/26/2016	3.005
03/27/2016	3.006
03/28/2016	3.007
03/29/2016	3.008
03/30/2016	3.008
03/31/2016	3.009
04/01/2016	3.01
04/02/2016	3.011
04/03/2016	3.012
04/04/2016	3.013
04/05/2016	3.0140000000000002
04/06/2016	3.0140000000000002
04/07/2016	3.015
04/08/2016	3.016
04/09/2016	3.017
04/10/2016	3.018
04/11/2016	3.019
04/12/2016	3.02
04/13/2016	3.02
04/14/2016	3.021
04/15/2016	3.0220000000000002
04/16/2016	3.023
04/17/2016	3.024
04/18/2016	3.025
04/19/2016	3.026
04/20/2016	3.026
04/21/2016	3.0269999999999997
04/22/2016	3.028
04/23/2016	3.029
04/24/2016	3.0300000000000002
04/25/2016	3.031
04/26/2016	3.032
04/27/2016	3.032
04/28/2016	3.033
04/29/2016	3.034
04/30/2016	3.0349999999999997
05/01/2016	3.036
05/02/2016	3.037
05/03/2016	3.0380000000000003
05/04/2016	3.0380000000000003
05/05/2016	3.039
05/06/2016	3.04
05/07/2016	3.041
05/08/2016	3.042
05/09/2016	3.0429999999999997
05/10/2016	3.0429999999999997
05/11/2016	3.044
05/12/2016	3.045
05/13/2016	3.0460000000000003
05/14/2016	3.047
05/15/2016	3.048
05/16/2016	3.048
05/17/2016	3.049
05/18/2016	3.05
05/19/2016	3.0509999999999997
05/20/2016	3.052
05/21/2016	3.053
05/22/2016	3.0540000000000003
05/23/2016	3.0540000000000003
05/24/2016	3.055
05/25/2016	3.056
05/26/2016	3.057
05/27/2016	3.058
05/28/2016	3.0589999999999997
05/29/2016	3.0589999999999997
05/30/2016	3.06
05/31/2016	3.061
06/01/2016	3.0620000000000003
06/02/2016	3.063
06/03/2016	3.064
06/04/2016	3.064
06/05/2016	3.065
06/06/2016	3.066
06/07/2016	3.0669999999999997
06/08/2016	3.068
06/09/2016	3.069
06/10/2016	3.069
06/11/2016	3.0700000000000003
06/12/2016	3.071
06/13/2016	3.072
06/14/2016	3.073
06/15/2016	3.073
06/16/2016	3.074
06/17/2016	3.075
06/18/2016	3.076
06/19/2016	3.077
06/20/2016	3.078
06/21/2016	3.078
06/22/2016	3.079
06/23/2016	3.08
06/24/2016	3.081
06/25/2016	3.082
06/26/2016	3.083
06/27/2016	3.083
06/28/2016	3.084
06/29/2016	3.085
06/30/2016	3.086
07/01/2016	3.087
07/02/2016	3.087
07/03/2016	3.088
07/04/2016	3.089
07/05/2016	3.09
07/06/2016	3.091
07/07/2016	3.091
07/08/2016	3.092
07/09/2016	3.093
07/10/2016	3.094
07/11/2016	3.0949999999999998
07/12/2016	3.096
07/13/2016	3.096
07/14/2016	3.097
07/15/2016	3.098
07/16/2016	3.099
07/17/2016	3.1
07/18/2016	3.1
07/19/2016	3.101
07/20/2016	3.102
07/21/2016	3.1029999999999998
07/22/2016	3.104
07/23/2016	3.104
07/24/2016	3.105
07/25/2016	3.106
07/26/2016	3.107
07/27/2016	3.108
07/28/2016	3.108
07/29/2016	3.109
07/30/2016	3.11
07/31/2016	3.1109999999999998
08/01/2016	3.1119999999999997
08/02/2016	3.1119999999999997
08/03/2016	3.113
08/04/2016	3.114
08/05/2016	3.115
08/06/2016	3.116
08/07/2016	3.116
08/08/2016	3.117
08/09/2016	3.118
08/10/2016	3.1189999999999998
08/11/2016	3.1199999999999997
08/12/2016	3.1199999999999997
08/13/2016	3.121
08/14/2016	3.1220000000000003
08/15/2016	3.123
08/16/2016	3.124
08/17/2016	3.124
08/18/2016	3.125
08/19/2016	3.1260000000000003
08/20/2016	3.127
08/21/2016	3.128
08/22/2016	3.128
08/23/2016	3.129
08/24/2016	3.1300000000000003
08/25/2016	3.131
08/26/2016	3.132
08/27/2016	3.132
08/28/2016	3.1329999999999996
08/29/2016	3.134
08/30/2016	3.1350000000000002
08/31/2016	3.1350000000000002
09/01/2016	3.136
09/02/2016	3.137
09/03/2016	3.138
09/04/2016	3.1390000000000002
09/05/2016	3.1390000000000002
09/06/2016	3.1399999999999997
09/07/2016	3.141
09/08/2016	3.1419999999999995
09/09/2016	3.143
09/10/2016	3.143
09/11/2016	3.144
09/12/2016	3.145
09/13/2016	3.1460000000000004
09/14/2016	3.1460000000000004
09/15/2016	3.147
09/16/2016	3.148
09/17/2016	3.1489999999999996
09/18/2016	3.15
09/19/2016	3.15
09/20/2016	3.1510000000000002
09/21/2016	3.152
09/22/2016	3.1530000000000005
09/23/2016	3.1530000000000005
09/24/2016	3.154
09/25/2016	3.1550000000000002
09/26/2016	3.1559999999999997
09/27/2016	3.1559999999999997
09/28/2016	3.157
09/29/2016	3.1579999999999995
09/30/2016	3.159
10/01/2016	3.16
10/02/2016	3.16
10/03/2016	3.161
10/04/2016	3.1620000000000004
10/05/2016	3.163
10/06/2016	3.163
10/07/2016	3.164
10/08/2016	3.1649999999999996
10/09/2016	3.166
10/10/2016	3.166
10/11/2016	3.167
10/12/2016	3.168
10/13/2016	3.1690000000000005
10/14/2016	3.1690000000000005
10/15/2016	3.17
10/16/2016	3.1710000000000003
10/17/2016	3.1719999999999997
10/18/2016	3.173
10/19/2016	3.173
10/20/2016	3.174
10/21/2016	3.175
10/22/2016	3.1759999999999997
10/23/2016	3.1759999999999997
10/24/2016	3.177
10/25/2016	3.1780000000000004
10/26/2016	3.179
10/27/2016	3.179
10/28/2016	3.18
10/29/2016	3.1809999999999996
10/30/2016	3.182
10/31/2016	3.182
11/01/2016	3.183
11/02/2016	3.184
11/03/2016	3.1850000000000005
11/04/2016	3.1850000000000005
11/05/2016	3.186
11/06/2016	3.1870000000000003
11/07/2016	3.1879999999999997
11/08/2016	3.1879999999999997
11/09/2016	3.189
11/10/2016	3.19
11/11/2016	3.1910000000000003
11/12/2016	3.1910000000000003
11/13/2016	3.1919999999999997
11/14/2016	3.193
11/15/2016	3.1940000000000004
11/16/2016	3.1940000000000004
11/17/2016	3.195
11/18/2016	3.196
11/19/2016	3.196
11/20/2016	3.197
11/21/2016	3.198
11/22/2016	3.199
11/23/2016	3.199
11/24/2016	3.2
11/25/2016	3.2009999999999996
11/26/2016	3.202
11/27/2016	3.202
11/28/2016	3.2030000000000003
11/29/2016	3.2039999999999997
11/30/2016	3.205
12/01/2016	3.205
12/02/2016	3.206
12/03/2016	3.2070000000000003
12/04/2016	3.2070000000000003
12/05/2016	3.2079999999999997
12/06/2016	3.209
12/07/2016	3.2099999999999995
12/08/2016	3.2099999999999995
12/09/2016	3.211
12/10/2016	3.212
12/11/2016	3.213
12/12/2016	3.213
12/13/2016	3.2140000000000004
12/14/2016	3.215
12/15/2016	3.215
12/16/2016	3.216
12/17/2016	3.2169999999999996
12/18/2016	3.218
12/19/2016	3.218
12/20/2016	3.2190000000000003
12/21/2016	3.2199999999999998
12/22/2016	3.221
12/23/2016	3.221
12/24/2016	3.222
12/25/2016	3.2230000000000003
12/26/2016	3.2230000000000003
12/27/2016	3.2239999999999998
12/28/2016	3.225
12/29/2016	3.2259999999999995
12/30/2016	3.2259999999999995
12/31/2016	3.227
01/01/2017	3.228
01/02/2017	3.228
01/03/2017	3.229
01/04/2017	3.2300000000000004
01/05/2017	3.231
01/06/2017	3.231
01/07/2017	3.232
01/08/2017	3.2329999999999997
01/09/2017	3.2329999999999997
01/10/2017	3.234
01/11/2017	3.235
01/12/2017	3.2359999999999998
01/13/2017	3.2359999999999998
01/14/2017	3.237
01/15/2017	3.238
01/16/2017	3.238
01/17/2017	3.2390000000000003
01/18/2017	3.2399999999999998
01/19/2017	3.2399999999999998
01/20/2017	3.241
01/21/2017	3.2419999999999995
01/22/2017	3.243
01/23/2017	3.243
01/24/2017	3.2439999999999998
01/25/2017	3.245
01/26/2017	3.245
01/27/2017	3.2460000000000004
01/28/2017	3.247
01/29/2017	3.247
01/30/2017	3.248
01/31/2017	3.2489999999999997
02/01/2017	3.25
02/02/2017	3.25
02/03/2017	3.251
02/04/2017	3.2520000000000002
02/05/2017	3.2520000000000002
02/06/2017	3.253
02/07/2017	3.254
02/08/2017	3.254
02/09/2017	3.2550000000000003
02/10/2017	3.256
02/11/2017	3.256
02/12/2017	3.257
02/13/2017	3.258
02/14/2017	3.259
02/15/2017	3.259
02/16/2017	3.26
02/17/2017	3.261
02/18/2017	3.261
02/19/2017	3.2620000000000005
02/20/2017	3.263
02/21/2017	3.263
02/22/2017	3.2640000000000002
02/23/2017	3.2649999999999997
02/24/2017	3.2649999999999997
02/25/2017	3.266
02/26/2017	3.267
02/27/2017	3.267
02/28/2017	3.2680000000000002
03/01/2017	3.2689999999999997
03/02/2017	3.2689999999999997
03/03/2017	3.27
03/04/2017	3.2710000000000004
03/05/2017	3.2710000000000004
03/06/2017	3.272
03/07/2017	3.273
03/08/2017	3.274
03/09/2017	3.274
03/10/2017	3.2750000000000004
03/11/2017	3.276
03/12/2017	3.276
03/13/2017	3.277
03/14/2017	3.2779999999999996
03/15/2017	3.2779999999999996
03/16/2017	3.279
03/17/2017	3.2800000000000002
03/18/2017	3.2800000000000002
03/19/2017	3.2809999999999997
03/20/2017	3.282
03/21/2017	3.282
03/22/2017	3.283
03/23/2017	3.2840000000000003
03/24/2017	3.2840000000000003
03/25/2017	3.2849999999999997
03/26/2017	3.286
03/27/2017	3.286
03/28/2017	3.2870000000000004
03/29/2017	3.2870000000000004
03/30/2017	3.288
03/31/2017	3.289
04/01/2017	3.289
04/02/2017	3.29
04/03/2017	3.2910000000000004
04/04/2017	3.2910000000000004
04/05/2017	3.292
04/06/2017	3.293
04/07/2017	3.293
04/08/2017	3.2939999999999996
04/09/2017	3.295
04/10/2017	3.295
04/11/2017	3.2960000000000003
04/12/2017	3.2969999999999997
04/13/2017	3.2969999999999997
04/14/2017	3.298
04/15/2017	3.299
04/16/2017	3.299
04/17/2017	3.3000000000000003
04/18/2017	3.3009999999999997
04/19/2017	3.3009999999999997
04/20/2017	3.302
04/21/2017	3.3029999999999995
04/22/2017	3.3029999999999995
04/23/2017	3.304
04/24/2017	3.304
04/25/2017	3.305
04/26/2017	3.306
04/27/2017	3.306
04/28/2017	3.3070000000000004
04/29/2017	3.308
04/30/2017	3.308
05/01/2017	3.309
05/02/2017	3.3099999999999996
05/03/2017	3.3099999999999996
05/04/2017	3.311
05/05/2017	3.311
05/06/2017	3.312
05/07/2017	3.313
05/08/2017	3.313
05/09/2017	3.314
05/10/2017	3.315
05/11/2017	3.315
05/12/2017	3.3160000000000003
05/13/2017	3.3169999999999997
05/14/2017	3.3169999999999997
05/15/2017	3.318
05/16/2017	3.318
05/17/2017	3.319
05/18/2017	3.32
05/19/2017	3.32
05/20/2017	3.321
05/21/2017	3.322
05/22/2017	3.322
05/23/2017	3.3230000000000004
05/24/2017	3.3230000000000004
05/25/2017	3.324
05/26/2017	3.325
05/27/2017	3.325
05/28/2017	3.3259999999999996
05/29/2017	3.327
05/30/2017	3.327
05/31/2017	3.328
06/01/2017	3.328
06/02/2017	3.329
06/03/2017	3.3300000000000005
06/04/2017	3.3300000000000005
06/05/2017	3.331
06/06/2017	3.3320000000000003
06/07/2017	3.3320000000000003
06/08/2017	3.3329999999999997
06/09/2017	3.3329999999999997
06/10/2017	3.334
06/11/2017	3.335
06/12/2017	3.335
06/13/2017	3.3360000000000003
06/14/2017	3.3369999999999997
06/15/2017	3.3369999999999997
06/16/2017	3.338
06/17/2017	3.338
06/18/2017	3.3390000000000004
06/19/2017	3.34
06/20/2017	3.34
06/21/2017	3.341
06/22/2017	3.3419999999999996
06/23/2017	3.3419999999999996
06/24/2017	3.343
06/25/2017	3.343
06/26/2017	3.344
06/27/2017	3.345
06/28/2017	3.345
06/29/2017	3.3459999999999996
06/30/2017	3.3459999999999996
07/01/2017	3.347
07/02/2017	3.3480000000000003
07/03/2017	3.3480000000000003
07/04/2017	3.3489999999999998
07/05/2017	3.35
07/06/2017	3.35
07/07/2017	3.351
07/08/2017	3.351
07/09/2017	3.3520000000000003
07/10/2017	3.3529999999999998
07/11/2017	3.3529999999999998
07/12/2017	3.354
07/13/2017	3.354
07/14/2017	3.3550000000000004
07/15/2017	3.356
07/16/2017	3.356
07/17/2017	3.357
07/18/2017	3.357
07/19/2017	3.3579999999999997
07/20/2017	3.359
07/21/2017	3.359
07/22/2017	3.36
07/23/2017	3.36
07/24/2017	3.361
07/25/2017	3.3619999999999997
07/26/2017	3.3619999999999997
07/27/2017	3.363
07/28/2017	3.3640000000000003
07/29/2017	3.3640000000000003
07/30/2017	3.3649999999999998
07/31/2017	3.3649999999999998
08/01/2017	3.366
08/02/2017	3.367
08/03/2017	3.367
08/04/2017	3.3680000000000003
08/05/2017	3.3680000000000003
08/06/2017	3.3689999999999998
08/07/2017	3.37
08/08/2017	3.37
08/09/2017	3.3709999999999996
08/10/2017	3.3709999999999996
08/11/2017	3.372
08/12/2017	3.373
08/13/2017	3.373
08/14/2017	3.374
08/15/2017	3.374
08/16/2017	3.375
08/17/2017	3.376
08/18/2017	3.376
08/19/2017	3.3770000000000002
08/20/2017	3.3770000000000002
08/21/2017	3.3779999999999997
08/22/2017	3.379
08/23/2017	3.379
08/24/2017	3.38
08/25/2017	3.38
08/26/2017	3.381
08/27/2017	3.381
08/28/2017	3.382
08/29/2017	3.383
08/30/2017	3.383
08/31/2017	3.3840000000000003
09/01/2017	3.3840000000000003
09/02/2017	3.385
09/03/2017	3.386
09/04/2017	3.386
09/05/2017	3.3869999999999996
09/06/2017	3.3869999999999996
09/07/2017	3.388
09/08/2017	3.3890000000000002
09/09/2017	3.3890000000000002
09/10/2017	3.39
09/11/2017	3.39
09/12/2017	3.3910000000000005
09/13/2017	3.392
09/14/2017	3.392
09/15/2017	3.3930000000000002
09/16/2017	3.3930000000000002
09/17/2017	3.3939999999999997
09/18/2017	3.3939999999999997
09/19/2017	3.395
09/20/2017	3.396
09/21/2017	3.396
09/22/2017	3.3970000000000002
09/23/2017	3.3970000000000002
09/24/2017	3.398
09/25/2017	3.399
09/26/2017	3.399
09/27/2017	3.4000000000000004
09/28/2017	3.4000000000000004
09/29/2017	3.401
09/30/2017	3.401
10/01/2017	3.402
10/02/2017	3.4029999999999996
10/03/2017	3.4029999999999996
10/04/2017	3.404
10/05/2017	3.404
10/06/2017	3.405
10/07/2017	3.406
10/08/2017	3.406
10/09/2017	3.4070000000000005
10/10/2017	3.4070000000000005
10/11/2017	3.408
10/12/2017	3.408
10/13/2017	3.4090000000000003
10/14/2017	3.4099999999999997
10/15/2017	3.4099999999999997
10/16/2017	3.411
10/17/2017	3.411
10/18/2017	3.412
10/19/2017	3.4130000000000003
10/20/2017	3.4130000000000003
10/21/2017	3.4139999999999997
10/22/2017	3.4139999999999997
10/23/2017	3.415
10/24/2017	3.415
10/25/2017	3.4160000000000004
10/26/2017	3.417
10/27/2017	3.417
10/28/2017	3.418
10/29/2017	3.418
10/30/2017	3.4189999999999996
10/31/2017	3.4189999999999996
11/01/2017	3.42
11/02/2017	3.421
11/03/2017	3.421
11/04/2017	3.422
11/05/2017	3.422
11/06/2017	3.4229999999999996
11/07/2017	3.4229999999999996
11/08/2017	3.424
11/09/2017	3.4250000000000003
11/10/2017	3.4250000000000003
11/11/2017	3.4259999999999997
11/12/2017	3.4259999999999997
11/13/2017	3.427
11/14/2017	3.427
11/15/2017	3.428
11/16/2017	3.4290000000000003
11/17/2017	3.4290000000000003
11/18/2017	3.4299999999999997
11/19/2017	3.4299999999999997
11/20/2017	3.431
11/21/2017	3.431
11/22/2017	3.4320000000000004
11/23/2017	3.4320000000000004
11/24/2017	3.433
11/25/2017	3.434
11/26/2017	3.434
11/27/2017	3.435
11/28/2017	3.435
11/29/2017	3.436
11/30/2017	3.436
12/01/2017	3.437
12/02/2017	3.438
12/03/2017	3.438
12/04/2017	3.4389999999999996
12/05/2017	3.4389999999999996
12/06/2017	3.44
12/07/2017	3.44
12/08/2017	3.4410000000000003
12/09/2017	3.4419999999999997
12/10/2017	3.4419999999999997
12/11/2017	3.443
12/12/2017	3.443
12/13/2017	3.444
12/14/2017	3.444
12/15/2017	3.4450000000000003
12/16/2017	3.4450000000000003
12/17/2017	3.4459999999999997
12/18/2017	3.447
12/19/2017	3.447
12/20/2017	3.4479999999999995
12/21/2017	3.4479999999999995
12/22/2017	3.449
12/23/2017	3.449
12/24/2017	3.45
12/25/2017	3.45
12/26/2017	3.451
12/27/2017	3.4520000000000004
12/28/2017	3.4520000000000004
12/29/2017	3.453
12/30/2017	3.453
12/31/2017	3.454
01/01/2018	3.454
01/02/2018	3.4549999999999996
01/03/2018	3.4549999999999996
01/04/2018	3.456
01/05/2018	3.457
01/06/2018	3.457
01/07/2018	3.458
01/08/2018	3.458
01/09/2018	3.459
01/10/2018	3.459
01/11/2018	3.46
01/12/2018	3.46
01/13/2018	3.4610000000000003
01/14/2018	3.4619999999999997
01/15/2018	3.4619999999999997
01/16/2018	3.463
01/17/2018	3.463
01/18/2018	3.4639999999999995
01/19/2018	3.4639999999999995
01/20/2018	3.465
01/21/2018	3.465
01/22/2018	3.466
01/23/2018	3.466
01/24/2018	3.467
01/25/2018	3.4680000000000004
01/26/2018	3.4680000000000004
01/27/2018	3.469
01/28/2018	3.469
01/29/2018	3.47
01/30/2018	3.47
01/31/2018	3.4709999999999996
02/01/2018	3.4709999999999996
02/02/2018	3.472
02/03/2018	3.472
02/04/2018	3.473
02/05/2018	3.474
02/06/2018	3.474
02/07/2018	3.4750000000000005
02/08/2018	3.4750000000000005
02/09/2018	3.476
02/10/2018	3.476
02/11/2018	3.4770000000000003
02/12/2018	3.4770000000000003
02/13/2018	3.4779999999999998
02/14/2018	3.4779999999999998
02/15/2018	3.479
02/16/2018	3.4799999999999995
02/17/2018	3.4799999999999995
02/18/2018	3.481
02/19/2018	3.481
02/20/2018	3.4819999999999998
02/21/2018	3.4819999999999998
02/22/2018	3.483
02/23/2018	3.483
02/24/2018	3.4840000000000004
02/25/2018	3.4840000000000004
02/26/2018	3.485
02/27/2018	3.485
02/28/2018	3.486
03/01/2018	3.4869999999999997
03/02/2018	3.4869999999999997
03/03/2018	3.488
03/04/2018	3.488
03/05/2018	3.489
03/06/2018	3.489
03/07/2018	3.49
03/08/2018	3.49
03/09/2018	3.4909999999999997
03/10/2018	3.4909999999999997
03/11/2018	3.492
03/12/2018	3.492
03/13/2018	3.4930000000000003
03/14/2018	3.4939999999999998
03/15/2018	3.4939999999999998
03/16/2018	3.495
03/17/2018	3.495
03/18/2018	3.496
03/19/2018	3.496
03/20/2018	3.497
03/21/2018	3.497
03/22/2018	3.4979999999999998
03/23/2018	3.4979999999999998
03/24/2018	3.499
03/25/2018	3.499
03/26/2018	3.5000000000000004
03/27/2018	3.5000000000000004
03/28/2018	3.501
03/29/2018	3.501
03/30/2018	3.5020000000000002
03/31/2018	3.5029999999999997
04/01/2018	3.5029999999999997
04/02/2018	3.504
04/03/2018	3.504
04/04/2018	3.505
04/05/2018	3.505
04/06/2018	3.5060000000000002
04/07/2018	3.5060000000000002
04/08/2018	3.5069999999999997
04/09/2018	3.5069999999999997
04/10/2018	3.508
04/11/2018	3.508
04/12/2018	3.5090000000000003
04/13/2018	3.5090000000000003
04/14/2018	3.51
04/15/2018	3.51
04/16/2018	3.511
04/17/2018	3.512
04/18/2018	3.512
04/19/2018	3.5130000000000003
04/20/2018	3.5130000000000003
04/21/2018	3.514
04/22/2018	3.514
04/23/2018	3.515
04/24/2018	3.515
04/25/2018	3.5159999999999996
04/26/2018	3.5159999999999996
04/27/2018	3.517
04/28/2018	3.517
04/29/2018	3.5180000000000002
04/30/2018	3.5180000000000002
05/01/2018	3.519
05/02/2018	3.519
05/03/2018	3.52
05/04/2018	3.52
05/05/2018	3.521
05/06/2018	3.521
05/07/2018	3.5220000000000002
05/08/2018	3.5220000000000002
05/09/2018	3.5229999999999997
05/10/2018	3.524
05/11/2018	3.524
05/12/2018	3.5249999999999995
05/13/2018	3.5249999999999995
05/14/2018	3.526
05/15/2018	3.526
05/16/2018	3.527
05/17/2018	3.527
05/18/2018	3.528
05/19/2018	3.528
05/20/2018	3.5290000000000004
05/21/2018	3.5290000000000004
05/22/2018	3.53
05/23/2018	3.53
05/24/2018	3.531
05/25/2018	3.531
05/26/2018	3.5319999999999996
05/27/2018	3.5319999999999996
05/28/2018	3.533
05/29/2018	3.533
05/30/2018	3.5340000000000003
05/31/2018	3.5340000000000003
06/01/2018	3.535
06/02/2018	3.535
06/03/2018	3.5360000000000005
06/04/2018	3.5360000000000005
06/05/2018	3.537
06/06/2018	3.537
06/07/2018	3.5380000000000003
06/08/2018	3.5380000000000003
06/09/2018	3.5389999999999997
06/10/2018	3.5389999999999997
06/11/2018	3.54
06/12/2018	3.54
06/13/2018	3.5409999999999995
06/14/2018	3.542
06/15/2018	3.542
06/16/2018	3.543
06/17/2018	3.543
06/18/2018	3.544
06/19/2018	3.544
06/20/2018	3.5450000000000004
06/21/2018	3.5450000000000004
06/22/2018	3.546
06/23/2018	3.546
06/24/2018	3.547
06/25/2018	3.547
06/26/2018	3.5479999999999996
06/27/2018	3.5479999999999996
06/28/2018	3.549
06/29/2018	3.549
06/30/2018	3.55
07/01/2018	3.55
07/02/2018	3.551
07/03/2018	3.551
07/04/2018	3.5520000000000005
07/05/2018	3.5520000000000005
07/06/2018	3.553
07/07/2018	3.553
07/08/2018	3.5540000000000003
07/09/2018	3.5540000000000003
07/10/2018	3.5549999999999997
07/11/2018	3.5549999999999997
07/12/2018	3.556
07/13/2018	3.556
07/14/2018	3.557
07/15/2018	3.557
07/16/2018	3.558
07/17/2018	3.558
07/18/2018	3.5589999999999997
07/19/2018	3.5589999999999997
07/20/2018	3.56
07/21/2018	3.56
07/22/2018	3.5610000000000004
07/23/2018	3.5610000000000004
07/24/2018	3.562
07/25/2018	3.562
07/26/2018	3.563
07/27/2018	3.563
07/28/2018	3.5639999999999996
07/29/2018	3.5639999999999996
07/30/2018	3.565
07/31/2018	3.565
08/01/2018	3.566
08/02/2018	3.566
08/03/2018	3.567
08/04/2018	3.567
08/05/2018	3.5680000000000005
08/06/2018	3.5680000000000005
08/07/2018	3.569
08/08/2018	3.569
08/09/2018	3.5700000000000003
08/10/2018	3.5700000000000003
08/11/2018	3.5709999999999997
08/12/2018	3.5709999999999997
08/13/2018	3.572
08/14/2018	3.572
08/15/2018	3.573
08/16/2018	3.573
08/17/2018	3.5740000000000003
08/18/2018	3.5740000000000003
08/19/2018	3.5749999999999997
08/20/2018	3.5749999999999997
08/21/2018	3.576
08/22/2018	3.576
08/23/2018	3.5770000000000004
08/24/2018	3.5770000000000004
08/25/2018	3.578
08/26/2018	3.578
08/27/2018	3.579
08/28/2018	3.579
08/29/2018	3.58
08/30/2018	3.58
08/31/2018	3.581
09/01/2018	3.581
09/02/2018	3.582
09/03/2018	3.582
09/04/2018	3.583
09/05/2018	3.583
09/06/2018	3.5839999999999996
09/07/2018	3.5839999999999996
09/08/2018	3.5839999999999996
09/09/2018	3.585
09/10/2018	3.585
09/11/2018	3.5860000000000003
09/12/2018	3.5860000000000003
09/13/2018	3.5869999999999997
09/14/2018	3.5869999999999997
09/15/2018	3.588
09/16/2018	3.588
09/17/2018	3.589
09/18/2018	3.589
09/19/2018	3.5900000000000003
09/20/2018	3.5900000000000003
09/21/2018	3.5909999999999997
09/22/2018	3.5909999999999997
09/23/2018	3.592
09/24/2018	3.592
09/25/2018	3.5929999999999995
09/26/2018	3.5929999999999995
09/27/2018	3.594
09/28/2018	3.594
09/29/2018	3.595
09/30/2018	3.595
10/01/2018	3.596
10/02/2018	3.596
10/03/2018	3.5970000000000004
10/04/2018	3.5970000000000004
10/05/2018	3.598
10/06/2018	3.598
10/07/2018	3.599
10/08/2018	3.599
10/09/2018	3.5999999999999996
10/10/2018	3.5999999999999996
10/11/2018	3.601
10/12/2018	3.601
10/13/2018	3.6020000000000003
10/14/2018	3.6020000000000003
10/15/2018	3.6020000000000003
10/16/2018	3.6029999999999998
10/17/2018	3.6029999999999998
10/18/2018	3.604
10/19/2018	3.604
10/20/2018	3.605
10/21/2018	3.605
10/22/2018	3.6060000000000003
10/23/2018	3.6060000000000003
10/24/2018	3.6069999999999998
10/25/2018	3.6069999999999998
10/26/2018	3.608
10/27/2018	3.608
10/28/2018	3.6089999999999995
10/29/2018	3.6089999999999995
10/30/2018	3.61
10/31/2018	3.61
11/01/2018	3.611
11/02/2018	3.611
11/03/2018	3.612
11/04/2018	3.612
11/05/2018	3.6130000000000004
11/06/2018	3.6130000000000004
11/07/2018	3.6130000000000004
11/08/2018	3.614
11/09/2018	3.614
11/10/2018	3.615
11/11/2018	3.615
11/12/2018	3.6159999999999997
11/13/2018	3.6159999999999997
11/14/2018	3.617
11/15/2018	3.617
11/16/2018	3.618
11/17/2018	3.618
11/18/2018	3.6189999999999998
11/19/2018	3.6189999999999998
11/20/2018	3.62
11/21/2018	3.62
11/22/2018	3.621
11/23/2018	3.621
11/24/2018	3.6220000000000003
11/25/2018	3.6220000000000003
11/26/2018	3.6229999999999998
11/27/2018	3.6229999999999998
11/28/2018	3.6229999999999998
11/29/2018	3.624
11/30/2018	3.624
12/01/2018	3.6249999999999996
12/02/2018	3.6249999999999996
12/03/2018	3.626
12/04/2018	3.626
12/05/2018	3.627
12/06/2018	3.627
12/07/2018	3.628
12/08/2018	3.628
12/09/2018	3.6290000000000004
12/10/2018	3.6290000000000004
12/11/2018	3.63
12/12/2018	3.63
12/13/2018	3.6310000000000002
12/14/2018	3.6310000000000002
12/15/2018	3.6310000000000002
12/16/2018	3.6319999999999997
12/17/2018	3.6319999999999997
12/18/2018	3.633
12/19/2018	3.633
12/20/2018	3.634
12/21/2018	3.634
12/22/2018	3.6350000000000002
12/23/2018	3.6350000000000002
12/24/2018	3.636
12/25/2018	3.636
12/26/2018	3.637
12/27/2018	3.637
12/28/2018	3.6380000000000003
12/29/2018	3.6380000000000003
12/30/2018	3.6380000000000003
12/31/2018	3.639
01/01/2019	3.639
01/02/2019	3.64
01/03/2019	3.64
01/04/2019	3.641
01/05/2019	3.641
01/06/2019	3.642
01/07/2019	3.642
01/08/2019	3.643
01/09/2019	3.643
01/10/2019	3.644
01/11/2019	3.644
01/12/2019	3.644
01/13/2019	3.6450000000000005
01/14/2019	3.6450000000000005
01/15/2019	3.646
01/16/2019	3.646
01/17/2019	3.6470000000000002
01/18/2019	3.6470000000000002
01/19/2019	3.6479999999999997
01/20/2019	3.6479999999999997
01/21/2019	3.649
01/22/2019	3.649
01/23/2019	3.65
01/24/2019	3.65
01/25/2019	3.65
01/26/2019	3.6510000000000002
01/27/2019	3.6510000000000002
01/28/2019	3.6519999999999997
01/29/2019	3.6519999999999997
01/30/2019	3.653
01/31/2019	3.653
02/01/2019	3.6540000000000004
02/02/2019	3.6540000000000004
02/03/2019	3.655
02/04/2019	3.655
02/05/2019	3.656
02/06/2019	3.656
02/07/2019	3.656
02/08/2019	3.657
02/09/2019	3.657
02/10/2019	3.6580000000000004
02/11/2019	3.6580000000000004
02/12/2019	3.659
02/13/2019	3.659
02/14/2019	3.66
02/15/2019	3.66
02/16/2019	3.6609999999999996
02/17/2019	3.6609999999999996
02/18/2019	3.6609999999999996
02/19/2019	3.662
02/20/2019	3.662
02/21/2019	3.6630000000000003
02/22/2019	3.6630000000000003
02/23/2019	3.6639999999999997
02/24/2019	3.6639999999999997
02/25/2019	3.665
02/26/2019	3.665
02/27/2019	3.666
02/28/2019	3.666
03/01/2019	3.666
03/02/2019	3.6670000000000003
03/03/2019	3.6670000000000003
03/04/2019	3.6679999999999997
03/05/2019	3.6679999999999997
03/06/2019	3.669
03/07/2019	3.669
03/08/2019	3.6700000000000004
03/09/2019	3.6700000000000004
03/10/2019	3.671
03/11/2019	3.671
03/12/2019	3.671
03/13/2019	3.672
03/14/2019	3.672
03/15/2019	3.673
03/16/2019	3.673
03/17/2019	3.6740000000000004
03/18/2019	3.6740000000000004
03/19/2019	3.675
03/20/2019	3.675
03/21/2019	3.676
03/22/2019	3.676
03/23/2019	3.676
03/24/2019	3.6769999999999996
03/25/2019	3.6769999999999996
03/26/2019	3.678
03/27/2019	3.678
03/28/2019	3.6790000000000003
03/29/2019	3.6790000000000003
03/30/2019	3.6799999999999997
03/31/2019	3.6799999999999997
04/01/2019	3.6799999999999997
04/02/2019	3.681
04/03/2019	3.681
04/04/2019	3.682
04/05/2019	3.682
04/06/2019	3.6830000000000003
04/07/2019	3.6830000000000003
04/08/2019	3.6839999999999997
04/09/2019	3.6839999999999997
04/10/2019	3.6839999999999997
04/11/2019	3.685
04/12/2019	3.685
04/13/2019	3.6859999999999995
04/14/2019	3.6859999999999995
04/15/2019	3.687
04/16/2019	3.687
04/17/2019	3.688
04/18/2019	3.688
04/19/2019	3.688
04/20/2019	3.689
04/21/2019	3.689
04/22/2019	3.6900000000000004
04/23/2019	3.6900000000000004
04/24/2019	3.691
04/25/2019	3.691
04/26/2019	3.692
04/27/2019	3.692
04/28/2019	3.692
04/29/2019	3.6929999999999996
04/30/2019	3.6929999999999996
05/01/2019	3.694
05/02/2019	3.694
05/03/2019	3.695
05/04/2019	3.695
05/05/2019	3.696
05/06/2019	3.696
05/07/2019	3.696
05/08/2019	3.697
05/09/2019	3.697
05/10/2019	3.698
05/11/2019	3.698
05/12/2019	3.6990000000000003
05/13/2019	3.6990000000000003
05/14/2019	3.6999999999999997
05/15/2019	3.6999999999999997
05/16/2019	3.6999999999999997
05/17/2019	3.701
05/18/2019	3.701
05/19/2019	3.702
05/20/2019	3.702
05/21/2019	3.703
05/22/2019	3.703
05/23/2019	3.703
05/24/2019	3.7039999999999997
05/25/2019	3.7039999999999997
05/26/2019	3.705
05/27/2019	3.705
05/28/2019	3.7060000000000004
05/29/2019	3.7060000000000004
05/30/2019	3.707
05/31/2019	3.707
06/01/2019	3.707
06/02/2019	3.708
06/03/2019	3.708
06/04/2019	3.7089999999999996
06/05/2019	3.7089999999999996
06/06/2019	3.71
06/07/2019	3.71
06/08/2019	3.71
06/09/2019	3.711
06/10/2019	3.711
06/11/2019	3.712
06/12/2019	3.712
06/13/2019	3.7130000000000005
06/14/2019	3.7130000000000005
06/15/2019	3.7130000000000005
06/16/2019	3.714
06/17/2019	3.714
06/18/2019	3.7150000000000003
06/19/2019	3.7150000000000003
06/20/2019	3.7159999999999997
06/21/2019	3.7159999999999997
06/22/2019	3.717
06/23/2019	3.717
06/24/2019	3.717
06/25/2019	3.718
06/26/2019	3.718
06/27/2019	3.7190000000000003
06/28/2019	3.7190000000000003
06/29/2019	3.7199999999999998
06/30/2019	3.7199999999999998
07/01/2019	3.7199999999999998
07/02/2019	3.721
07/03/2019	3.721
07/04/2019	3.7220000000000004
07/05/2019	3.7220000000000004
07/06/2019	3.723
07/07/2019	3.723
07/08/2019	3.723
07/09/2019	3.724
07/10/2019	3.724
07/11/2019	3.7249999999999996
07/12/2019	3.7249999999999996
07/13/2019	3.726
07/14/2019	3.726
07/15/2019	3.726
07/16/2019	3.727
07/17/2019	3.727
07/18/2019	3.728
07/19/2019	3.728
07/20/2019	3.7289999999999996
07/21/2019	3.7289999999999996
07/22/2019	3.7289999999999996
07/23/2019	3.73
07/24/2019	3.73
07/25/2019	3.7310000000000003
07/26/2019	3.7310000000000003
07/27/2019	3.7319999999999998
07/28/2019	3.7319999999999998
07/29/2019	3.7319999999999998
07/30/2019	3.733
07/31/2019	3.733
08/01/2019	3.734
08/02/2019	3.734
08/03/2019	3.7350000000000003
08/04/2019	3.7350000000000003
08/05/2019	3.7350000000000003
08/06/2019	3.7359999999999998
08/07/2019	3.7359999999999998
08/08/2019	3.737
08/09/2019	3.737
08/10/2019	3.7379999999999995
08/11/2019	3.7379999999999995
08/12/2019	3.7379999999999995
08/13/2019	3.739
08/14/2019	3.739
08/15/2019	3.74
08/16/2019	3.74
08/17/2019	3.7409999999999997
08/18/2019	3.7409999999999997
08/19/2019	3.7409999999999997
08/20/2019	3.742
08/21/2019	3.742
08/22/2019	3.743
08/23/2019	3.743
08/24/2019	3.743
08/25/2019	3.744
08/26/2019	3.744
08/27/2019	3.7449999999999997
08/28/2019	3.7449999999999997
08/29/2019	3.746
08/30/2019	3.746
08/31/2019	3.746
09/01/2019	3.7470000000000003
09/02/2019	3.7470000000000003
09/03/2019	3.7479999999999998
09/04/2019	3.7479999999999998
09/05/2019	3.749
09/06/2019	3.749
09/07/2019	3.749
09/08/2019	3.75
09/09/2019	3.75
09/10/2019	3.7510000000000003
09/11/2019	3.7510000000000003
09/12/2019	3.7510000000000003
09/13/2019	3.752
09/14/2019	3.752
09/15/2019	3.753
09/16/2019	3.753
09/17/2019	3.7539999999999996
09/18/2019	3.7539999999999996
09/19/2019	3.7539999999999996
09/20/2019	3.755
09/21/2019	3.755
09/22/2019	3.7560000000000002
09/23/2019	3.7560000000000002
09/24/2019	3.7560000000000002
09/25/2019	3.757
09/26/2019	3.757
09/27/2019	3.758
09/28/2019	3.758
09/29/2019	3.759
09/30/2019	3.759
10/01/2019	3.759
10/02/2019	3.7600000000000002
10/03/2019	3.7600000000000002
10/04/2019	3.7609999999999997
10/05/2019	3.7609999999999997
10/06/2019	3.7609999999999997
10/07/2019	3.762
10/08/2019	3.762
10/09/2019	3.763
10/10/2019	3.763
10/11/2019	3.764
10/12/2019	3.764
10/13/2019	3.764
10/14/2019	3.765
10/15/2019	3.765
10/16/2019	3.766
10/17/2019	3.766
10/18/2019	3.766
10/19/2019	3.7670000000000003
10/20/2019	3.7670000000000003
10/21/2019	3.768
10/22/2019	3.768
10/23/2019	3.769
10/24/2019	3.769
10/25/2019	3.769
10/26/2019	3.7699999999999996
10/27/2019	3.7699999999999996
10/28/2019	3.771
10/29/2019	3.771
10/30/2019	3.771
10/31/2019	3.772
11/01/2019	3.772
11/02/2019	3.773
11/03/2019	3.773
11/04/2019	3.773
11/05/2019	3.7740000000000005
11/06/2019	3.7740000000000005
11/07/2019	3.775
11/08/2019	3.775
11/09/2019	3.7760000000000002
11/10/2019	3.7760000000000002
11/11/2019	3.7760000000000002
11/12/2019	3.7769999999999997
11/13/2019	3.7769999999999997
11/14/2019	3.778
11/15/2019	3.778
11/16/2019	3.778
11/17/2019	3.779
11/18/2019	3.779
11/19/2019	3.7800000000000002
11/20/2019	3.7800000000000002
11/21/2019	3.7800000000000002
11/22/2019	3.781
11/23/2019	3.781
11/24/2019	3.782
11/25/2019	3.782
11/26/2019	3.782
11/27/2019	3.7830000000000004
11/28/2019	3.7830000000000004
11/29/2019	3.784
11/30/2019	3.784
12/01/2019	3.784
12/02/2019	3.785
12/03/2019	3.785
12/04/2019	3.7859999999999996
12/05/2019	3.7859999999999996
12/06/2019	3.787
12/07/2019	3.787
12/08/2019	3.787
12/09/2019	3.788
12/10/2019	3.788
12/11/2019	3.789
12/12/2019	3.789
12/13/2019	3.789
12/14/2019	3.7900000000000005
12/15/2019	3.7900000000000005
12/16/2019	3.791
12/17/2019	3.791
12/18/2019	3.791
12/19/2019	3.7920000000000003
12/20/2019	3.7920000000000003
12/21/2019	3.7929999999999997
12/22/2019	3.7929999999999997
12/23/2019	3.7929999999999997
12/24/2019	3.794
12/25/2019	3.794
12/26/2019	3.795
12/27/2019	3.795
12/28/2019	3.795
12/29/2019	3.7960000000000003
12/30/2019	3.7960000000000003
12/31/2019	3.7969999999999997
01/01/2020	3.7969999999999997
01/02/2020	3.7969999999999997
01/03/2020	3.798
01/04/2020	3.798
01/05/2020	3.7990000000000004
01/06/2020	3.7990000000000004
01/07/2020	3.7990000000000004
01/08/2020	3.8
01/09/2020	3.8
01/10/2020	3.801
01/11/2020	3.801
01/12/2020	3.801
01/13/2020	3.8019999999999996
01/14/2020	3.8019999999999996
01/15/2020	3.803
01/16/2020	3.803
01/17/2020	3.803
01/18/2020	3.804
01/19/2020	3.804
01/20/2020	3.805
01/21/2020	3.805
01/22/2020	3.805
01/23/2020	3.8059999999999996
01/24/2020	3.8059999999999996
01/25/2020	3.807
01/26/2020	3.807
01/27/2020	3.807
01/28/2020	3.8080000000000003
01/29/2020	3.8080000000000003
01/30/2020	3.8089999999999997
01/31/2020	3.8089999999999997
02/01/2020	3.8089999999999997
02/02/2020	3.81
02/03/2020	3.81
02/04/2020	3.811
02/05/2020	3.811
02/06/2020	3.811
02/07/2020	3.8120000000000003
02/08/2020	3.8120000000000003
02/09/2020	3.8129999999999997
02/10/2020	3.8129999999999997
02/11/2020	3.8129999999999997
02/12/2020	3.814
02/13/2020	3.814
02/14/2020	3.8150000000000004
02/15/2020	3.8150000000000004
02/16/2020	3.8150000000000004
02/17/2020	3.816
02/18/2020	3.816
02/19/2020	3.817
02/20/2020	3.817
02/21/2020	3.817
02/22/2020	3.818
02/23/2020	3.818
02/24/2020	3.819
02/25/2020	3.819
02/26/2020	3.819
02/27/2020	3.82
02/28/2020	3.82
02/29/2020	3.821
03/01/2020	3.821
03/02/2020	3.821
03/03/2020	3.8219999999999996
03/04/2020	3.8219999999999996
03/05/2020	3.8219999999999996
03/06/2020	3.823
03/07/2020	3.823
03/08/2020	3.8240000000000003
03/09/2020	3.8240000000000003
03/10/2020	3.8240000000000003
03/11/2020	3.8249999999999997
03/12/2020	3.8249999999999997
03/13/2020	3.826
03/14/2020	3.826
03/15/2020	3.826
03/16/2020	3.827
03/17/2020	3.827
03/18/2020	3.8280000000000003
03/19/2020	3.8280000000000003
03/20/2020	3.8280000000000003
03/21/2020	3.8289999999999997
03/22/2020	3.8289999999999997
03/23/2020	3.83
03/24/2020	3.83
03/25/2020	3.83
03/26/2020	3.8309999999999995
03/27/2020	3.8309999999999995
03/28/2020	3.8309999999999995
03/29/2020	3.832
03/30/2020	3.832
03/31/2020	3.833
04/01/2020	3.833
04/02/2020	3.833
04/03/2020	3.834
04/04/2020	3.834
04/05/2020	3.8350000000000004
04/06/2020	3.8350000000000004
04/07/2020	3.8350000000000004
04/08/2020	3.836
04/09/2020	3.836
04/10/2020	3.837
04/11/2020	3.837
04/12/2020	3.837
04/13/2020	3.8379999999999996
04/14/2020	3.8379999999999996
04/15/2020	3.8379999999999996
04/16/2020	3.839
04/17/2020	3.839
04/18/2020	3.84
04/19/2020	3.84
04/20/2020	3.84
04/21/2020	3.841
04/22/2020	3.841
04/23/2020	3.842
04/24/2020	3.842
04/25/2020	3.842
04/26/2020	3.843
04/27/2020	3.843
04/28/2020	3.843
04/29/2020	3.8440000000000003
04/30/2020	3.8440000000000003
05/01/2020	3.8449999999999998
05/02/2020	3.8449999999999998
05/03/2020	3.8449999999999998
05/04/2020	3.846
05/05/2020	3.846
05/06/2020	3.8469999999999995
05/07/2020	3.8469999999999995
05/08/2020	3.8469999999999995
05/09/2020	3.848
05/10/2020	3.848
05/11/2020	3.849
05/12/2020	3.849
05/13/2020	3.849
05/14/2020	3.85
05/15/2020	3.85
05/16/2020	3.85
05/17/2020	3.8510000000000004
05/18/2020	3.8510000000000004
05/19/2020	3.852
05/20/2020	3.852
05/21/2020	3.852
05/22/2020	3.853
05/23/2020	3.853
05/24/2020	3.853
05/25/2020	3.8539999999999996
05/26/2020	3.8539999999999996
05/27/2020	3.855
05/28/2020	3.855
05/29/2020	3.855
05/30/2020	3.856
05/31/2020	3.856
06/01/2020	3.857
06/02/2020	3.857
06/03/2020	3.857
06/04/2020	3.8580000000000005
06/05/2020	3.8580000000000005
06/06/2020	3.8580000000000005
06/07/2020	3.859
06/08/2020	3.859
06/09/2020	3.8600000000000003
06/10/2020	3.8600000000000003
06/11/2020	3.8600000000000003
06/12/2020	3.8609999999999998
06/13/2020	3.8609999999999998
06/14/2020	3.8609999999999998
06/15/2020	3.862
06/16/2020	3.862
06/17/2020	3.8629999999999995


==> monotoneconvex_curve_b_erste_rates.txt <==
Date	Rate
05/02/2010	0.20500000000000002
05/03/2010	0.20500000000000002
05/04/2010	0.20500000000000002
05/05/2010	0.20500000000000002
05/06/2010	0.20600000000000002
05/07/2010	0.20600000000000002
05/08/2010	0.207
05/09/2010	0.208
05/10/2010	0.209
05/11/2010	0.211
05/12/2010	0.212
05/13/2010	0.213
05/14/2010	0.214
05/15/2010	0.216
05/16/2010	0.217
05/17/2010	0.218
05/18/2010	0.219
05/19/2010	0.22100000000000003
05/20/2010	0.22200000000000003
05/21/2010	0.22300000000000003
05/22/2010	0.22399999999999998
05/23/2010	0.22599999999999998
05/24/2010	0.22699999999999998
05/25/2010	0.22799999999999998
05/26/2010	0.22899999999999998
05/27/2010	0.231
05/28/2010	0.232
05/29/2010	0.233
05/30/2010	0.23500000000000001
05/31/2010	0.23600000000000002
06/01/2010	0.23700000000000002
06/02/2010	0.23800000000000002
06/03/2010	0.24
06/04/2010	0.241
06/05/2010	0.242
06/06/2010	0.243
06/07/2010	0.245
06/08/2010	0.246
06/09/2010	0.247
06/10/2010	0.248
06/11/2010	0.25
06/12/2010	0.251
06/13/2010	0.252
06/14/2010	0.253
06/15/2010	0.254
06/16/2010	0.256
06/17/2010	0.257
06/18/2010	0.258
06/19/2010	0.259
06/20/2010	0.26
06/21/2010	0.262
06/22/2010	0.263
06/23/2010	0.264
06/24/2010	0.265
06/25/2010	0.266
06/26/2010	0.268
06/27/2010	0.269
06/28/2010	0.27
06/29/2010	0.271
06/30/2010	0.272
07/01/2010	0.27299999999999996
07/02/2010	0.27499999999999997
07/03/2010	0.27599999999999997
07/04/2010	0.27699999999999997
07/05/2010	0.27799999999999997
07/06/2010	0.27899999999999997
07/07/2010	0.27999999999999997
07/08/2010	0.281
07/09/2010	0.28300000000000003
07/10/2010	0.28400000000000003
07/11/2010	0.28500000000000003
07/12/2010	0.28600000000000003
07/13/2010	0.28700000000000003
07/14/2010	0.28800000000000003
07/15/2010	0.28900000000000003
07/16/2010	0.29
07/17/2010	0.292
07/18/2010	0.293
07/19/2010	0.294
07/20/2010	0.295
07/21/2010	0.296
07/22/2010	0.297
07/23/2010	0.298
07/24/2010	0.299
07/25/2010	0.3
07/26/2010	0.301
07/27/2010	0.302
07/28/2010	0.303
07/29/2010	0.305
07/30/2010	0.306
07/31/2010	0.307
08/01/2010	0.308
08/02/2010	0.309
08/03/2010	0.31
08/04/2010	0.311
08/05/2010	0.312
08/06/2010	0.313
08/07/2010	0.314
08/08/2010	0.315
08/09/2010	0.316
08/10/2010	0.317
08/11/2010	0.318
08/12/2010	0.319
08/13/2010	0.32
08/14/2010	0.321
08/15/2010	0.322
08/16/2010	0.32299999999999995
08/17/2010	0.32399999999999995
08/18/2010	0.325
08/19/2010	0.326
08/20/2010	0.327
08/21/2010	0.328
08/22/2010	0.329
08/23/2010	0.33
08/24/2010	0.331
08/25/2010	0.332
08/26/2010	0.333
08/27/2010	0.334
08/28/2010	0.335
08/29/2010	0.336
08/30/2010	0.336
08/31/2010	0.337
09/01/2010	0.338
09/02/2010	0.33899999999999997
09/03/2010	0.33999999999999997
09/04/2010	0.34099999999999997
09/05/2010	0.34199999999999997
09/06/2010	0.34299999999999997
09/07/2010	0.344
09/08/2010	0.345
09/09/2010	0.346
09/10/2010	0.347
09/11/2010	0.347
09/12/2010	0.348
09/13/2010	0.349
09/14/2010	0.35000000000000003
09/15/2010	0.35100000000000003
09/16/2010	0.35200000000000004
09/17/2010	0.35300000000000004
09/18/2010	0.35400000000000004
09/19/2010	0.35400000000000004
09/20/2010	0.35500000000000004
09/21/2010	0.356
09/22/2010	0.357
09/23/2010	0.358
09/24/2010	0.359
09/25/2010	0.36
09/26/2010	0.36
09/27/2010	0.361
09/28/2010	0.362
09/29/2010	0.363
09/30/2010	0.364
10/01/2010	0.364
10/02/2010	0.365
10/03/2010	0.366
10/04/2010	0.367
10/05/2010	0.368
10/06/2010	0.368
10/07/2010	0.369
10/08/2010	0.37
10/09/2010	0.371
10/10/2010	0.372
10/11/2010	0.372
10/12/2010	0.373
10/13/2010	0.374
10/14/2010	0.375
10/15/2010	0.376
10/16/2010	0.376
10/17/2010	0.377
10/18/2010	0.378
10/19/2010	0.379
10/20/2010	0.38
10/21/2010	0.38
10/22/2010	0.381
10/23/2010	0.382
10/24/2010	0.383
10/25/2010	0.384
10/26/2010	0.384
10/27/2010	0.385
10/28/2010	0.386
10/29/2010	0.387
10/30/2010	0.388
10/31/2010	0.388
11/01/2010	0.38899999999999996
11/02/2010	0.38999999999999996
11/03/2010	0.391
11/04/2010	0.392
11/05/2010	0.393
11/06/2010	0.394
11/07/2010	0.394
11/08/2010	0.395
11/09/2010	0.396
11/10/2010	0.39699999999999996
11/11/2010	0.398
11/12/2010	0.39899999999999997
11/13/2010	0.4
11/14/2010	0.4
11/15/2010	0.40099999999999997
11/16/2010	0.402
11/17/2010	0.40299999999999997
11/18/2010	0.404
11/19/2010	0.40499999999999997
11/20/2010	0.406
11/21/2010	0.407
11/22/2010	0.40800000000000003
11/23/2010	0.409
11/24/2010	0.409
11/25/2010	0.41000000000000003
11/26/2010	0.411
11/27/2010	0.41200000000000003
11/28/2010	0.413
11/29/2010	0.414
11/30/2010	0.415
12/01/2010	0.416
12/02/2010	0.41700000000000004
12/03/2010	0.418
12/04/2010	0.41900000000000004
12/05/2010	0.42
12/06/2010	0.42100000000000004
12/07/2010	0.422
12/08/2010	0.42300000000000004
12/09/2010	0.424
12/10/2010	0.42500000000000004
12/11/2010	0.426
12/12/2010	0.42700000000000005
12/13/2010	0.428
12/14/2010	0.42900000000000005
12/15/2010	0.43
12/16/2010	0.43099999999999994
12/17/2010	0.43299999999999994
12/18/2010	0.434
12/19/2010	0.43499999999999994
12/20/2010	0.436
12/21/2010	0.437
12/22/2010	0.438
12/23/2010	0.439
12/24/2010	0.44
12/25/2010	0.441
12/26/2010	0.44200000000000006
12/27/2010	0.443
12/28/2010	0.44400000000000006
12/29/2010	0.445
12/30/2010	0.44600000000000006
12/31/2010	0.447
01/01/2011	0.44799999999999995
01/02/2011	0.44999999999999996
01/03/2011	0.451
01/04/2011	0.45199999999999996
01/05/2011	0.453
01/06/2011	0.45399999999999996
01/07/2011	0.455
01/08/2011	0.45599999999999996
01/09/2011	0.457
01/10/2011	0.45799999999999996
01/11/2011	0.459
01/12/2011	0.45999999999999996
01/13/2011	0.461
01/14/2011	0.462
01/15/2011	0.46299999999999997
01/16/2011	0.46499999999999997
01/17/2011	0.466
01/18/2011	0.46699999999999997
01/19/2011	0.468
01/20/2011	0.469
01/21/2011	0.47000000000000003
01/22/2011	0.471
01/23/2011	0.47200000000000003
01/24/2011	0.473
01/25/2011	0.47400000000000003
01/26/2011	0.47600000000000003
01/27/2011	0.477
01/28/2011	0.47800000000000004
01/29/2011	0.479
01/30/2011	0.48
01/31/2011	0.481
02/01/2011	0.482
02/02/2011	0.483
02/03/2011	0.485
02/04/2011	0.486
02/05/2011	0.48700000000000004
02/06/2011	0.488
02/07/2011	0.48900000000000005
02/08/2011	0.49
02/09/2011	0.49100000000000005
02/10/2011	0.49300000000000005
02/11/2011	0.494
02/12/2011	0.49500000000000005
02/13/2011	0.496
02/14/2011	0.49699999999999994
02/15/2011	0.49899999999999994
02/16/2011	0.5
02/17/2011	0.501
02/18/2011	0.502
02/19/2011	0.503
02/20/2011	0.505
02/21/2011	0.506
02/22/2011	0.507
02/23/2011	0.508
02/24/2011	0.509
02/25/2011	0.511
02/26/2011	0.512
02/27/2011	0.513
02/28/2011	0.514
03/01/2011	0.516
03/02/2011	0.517
03/03/2011	0.518
03/04/2011	0.519
03/05/2011	0.521
03/06/2011	0.522
03/07/2011	0.523
03/08/2011	0.524
03/09/2011	0.526
03/10/2011	0.527
03/11/2011	0.528
03/12/2011	0.53
03/13/2011	0.5309999999999999
03/14/2011	0.532
03/15/2011	0.534
03/16/2011	0.5349999999999999
03/17/2011	0.536
03/18/2011	0.538
03/19/2011	0.539
03/20/2011	0.54
03/21/2011	0.542
03/22/2011	0.543
03/23/2011	0.544
03/24/2011	0.5459999999999999
03/25/2011	0.547
03/26/2011	0.5479999999999999
03/27/2011	0.5499999999999999
03/28/2011	0.551
03/29/2011	0.5519999999999999
03/30/2011	0.5539999999999999
03/31/2011	0.555
04/01/2011	0.5559999999999999
04/02/2011	0.5579999999999999
04/03/2011	0.559
04/04/2011	0.5599999999999999
04/05/2011	0.562
04/06/2011	0.563
04/07/2011	0.5640000000000001
04/08/2011	0.5660000000000001
04/09/2011	0.567
04/10/2011	0.5680000000000001
04/11/2011	0.5700000000000001
04/12/2011	0.571
04/13/2011	0.573
04/14/2011	0.5740000000000001
04/15/2011	0.575
04/16/2011	0.577
04/17/2011	0.5780000000000001
04/18/2011	0.58
04/19/2011	0.581
04/20/2011	0.582
04/21/2011	0.584
04/22/2011	0.585
04/23/2011	0.586
04/24/2011	0.588
04/25/2011	0.5890000000000001
04/26/2011	0.5910000000000001
04/27/2011	0.592
04/28/2011	0.5930000000000001
04/29/2011	0.5950000000000001
04/30/2011	0.596
05/01/2011	0.598
05/02/2011	0.599
05/03/2011	0.601
05/04/2011	0.602
05/05/2011	0.603
05/06/2011	0.605
05/07/2011	0.606
05/08/2011	0.608
05/09/2011	0.609
05/10/2011	0.611
05/11/2011	0.612
05/12/2011	0.613
05/13/2011	0.615
05/14/2011	0.616
05/15/2011	0.618
05/16/2011	0.619
05/17/2011	0.621
05/18/2011	0.622
05/19/2011	0.624
05/20/2011	0.625
05/21/2011	0.627
05/22/2011	0.628
05/23/2011	0.63
05/24/2011	0.631
05/25/2011	0.632
05/26/2011	0.634
05/27/2011	0.635
05/28/2011	0.637
05/29/2011	0.638
05/30/2011	0.64
05/31/2011	0.641
06/01/2011	0.643
06/02/2011	0.644
06/03/2011	0.6459999999999999
06/04/2011	0.647
06/05/2011	0.649
06/06/2011	0.65
06/07/2011	0.652
06/08/2011	0.654
06/09/2011	0.655
06/10/2011	0.657
06/11/2011	0.658
06/12/2011	0.66
06/13/2011	0.661
06/14/2011	0.6629999999999999
06/15/2011	0.664
06/16/2011	0.666
06/17/2011	0.6669999999999999
06/18/2011	0.6689999999999999
06/19/2011	0.67
06/20/2011	0.672
06/21/2011	0.674
06/22/2011	0.675
06/23/2011	0.677
06/24/2011	0.6779999999999999
06/25/2011	0.6799999999999999
06/26/2011	0.681
06/27/2011	0.683
06/28/2011	0.685
06/29/2011	0.6859999999999999
06/30/2011	0.688
07/01/2011	0.6890000000000001
07/02/2011	0.6910000000000001
07/03/2011	0.692
07/04/2011	0.694
07/05/2011	0.696
07/06/2011	0.697
07/07/2011	0.699
07/08/2011	0.7000000000000001
07/09/2011	0.7020000000000001
07/10/2011	0.7040000000000001
07/11/2011	0.705
07/12/2011	0.707
07/13/2011	0.7080000000000001
07/14/2011	0.7100000000000001
07/15/2011	0.712
07/16/2011	0.713
07/17/2011	0.715
07/18/2011	0.716
07/19/2011	0.718
07/20/2011	0.72
07/21/2011	0.721
07/22/2011	0.7230000000000001
07/23/2011	0.7250000000000001
07/24/2011	0.726
07/25/2011	0.728
07/26/2011	0.729
07/27/2011	0.731
07/28/2011	0.733
07/29/2011	0.734
07/30/2011	0.736
07/31/2011	0.738
08/01/2011	0.739
08/02/2011	0.741
08/03/2011	0.742
08/04/2011	0.744
08/05/2011	0.746
08/06/2011	0.747
08/07/2011	0.749
08/08/2011	0.751
08/09/2011	0.752
08/10/2011	0.754
08/11/2011	0.756
08/12/2011	0.757
08/13/2011	0.759
08/14/2011	0.761
08/15/2011	0.762
08/16/2011	0.764
08/17/2011	0.765
08/18/2011	0.767
08/19/2011	0.769
08/20/2011	0.77
08/21/2011	0.772
08/22/2011	0.774
08/23/2011	0.775
08/24/2011	0.777
08/25/2011	0.779
08/26/2011	0.7799999999999999
08/27/2011	0.782
08/28/2011	0.784
08/29/2011	0.7849999999999999
08/30/2011	0.787
08/31/2011	0.7889999999999999
09/01/2011	0.79
09/02/2011	0.792
09/03/2011	0.7939999999999999
09/04/2011	0.795
09/05/2011	0.7969999999999999
09/06/2011	0.799
09/07/2011	0.8
09/08/2011	0.8019999999999999
09/09/2011	0.804
09/10/2011	0.8049999999999999
09/11/2011	0.807
09/12/2011	0.8089999999999999
09/13/2011	0.8099999999999999
09/14/2011	0.812
09/15/2011	0.814
09/16/2011	0.815
09/17/2011	0.8170000000000001
09/18/2011	0.819
09/19/2011	0.8200000000000001
09/20/2011	0.822
09/21/2011	0.8240000000000001
09/22/2011	0.8250000000000001
09/23/2011	0.827
09/24/2011	0.8290000000000001
09/25/2011	0.83
09/26/2011	0.832
09/27/2011	0.8340000000000001
09/28/2011	0.836
09/29/2011	0.8370000000000001
09/30/2011	0.839
10/01/2011	0.8410000000000001
10/02/2011	0.8420000000000001
10/03/2011	0.844
10/04/2011	0.8460000000000001
10/05/2011	0.847
10/06/2011	0.849
10/07/2011	0.851
10/08/2011	0.853
10/09/2011	0.8540000000000001
10/10/2011	0.856
10/11/2011	0.8580000000000001
10/12/2011	0.86
10/13/2011	0.861
10/14/2011	0.8630000000000001
10/15/2011	0.865
10/16/2011	0.8659999999999999
10/17/2011	0.868
10/18/2011	0.8699999999999999
10/19/2011	0.872
10/20/2011	0.873
10/21/2011	0.8750000000000001
10/22/2011	0.877
10/23/2011	0.8789999999999999
10/24/2011	0.88
10/25/2011	0.882
10/26/2011	0.8840000000000001
10/27/2011	0.886
10/28/2011	0.8869999999999999
10/29/2011	0.889
10/30/2011	0.8909999999999999
10/31/2011	0.8920000000000001
11/01/2011	0.894
11/02/2011	0.8959999999999999
11/03/2011	0.898
11/04/2011	0.899
11/05/2011	0.901
11/06/2011	0.903
11/07/2011	0.905
11/08/2011	0.906
11/09/2011	0.9079999999999999
11/10/2011	0.91
11/11/2011	0.911
11/12/2011	0.9129999999999999
11/13/2011	0.915
11/14/2011	0.9169999999999999
11/15/2011	0.918
11/16/2011	0.9199999999999999
11/17/2011	0.922
11/18/2011	0.923
11/19/2011	0.9249999999999999
11/20/2011	0.927
11/21/2011	0.928
11/22/2011	0.9299999999999999
11/23/2011	0.932
11/24/2011	0.9339999999999999
11/25/2011	0.935
11/26/2011	0.9369999999999999
11/27/2011	0.9390000000000001
11/28/2011	0.9400000000000001
11/29/2011	0.942
11/30/2011	0.9440000000000001
12/01/2011	0.9450000000000001
12/02/2011	0.947
12/03/2011	0.9490000000000001
12/04/2011	0.95
12/05/2011	0.9520000000000001
12/06/2011	0.954
12/07/2011	0.955
12/08/2011	0.9570000000000001
12/09/2011	0.958
12/10/2011	0.96
12/11/2011	0.962
12/12/2011	0.963
12/13/2011	0.9650000000000001
12/14/2011	0.967
12/15/2011	0.968
12/16/2011	0.97
12/17/2011	0.971
12/18/2011	0.9730000000000001
12/19/2011	0.975
12/20/2011	0.976
12/21/2011	0.9780000000000001
12/22/2011	0.979
12/23/2011	0.9809999999999999
12/24/2011	0.983
12/25/2011	0.984
12/26/2011	0.9860000000000001
12/27/2011	0.987
12/28/2011	0.989
12/29/2011	0.9900000000000001
12/30/2011	0.992
12/31/2011	0.9939999999999999
01/01/2012	0.9950000000000001
01/02/2012	0.997
01/03/2012	0.9979999999999999
01/04/2012	1.0
01/05/2012	1.001
01/06/2012	1.0030000000000001
01/07/2012	1.004
01/08/2012	1.006
01/09/2012	1.0070000000000001
01/10/2012	1.009
01/11/2012	1.011
01/12/2012	1.012
01/13/2012	1.014
01/14/2012	1.015
01/15/2012	1.0170000000000001
01/16/2012	1.018
01/17/2012	1.02
01/18/2012	1.0210000000000001
01/19/2012	1.023
01/20/2012	1.024
01/21/2012	1.026
01/22/2012	1.027
01/23/2012	1.0290000000000001
01/24/2012	1.03
01/25/2012	1.032
01/26/2012	1.0330000000000001
01/27/2012	1.035
01/28/2012	1.036
01/29/2012	1.038
01/30/2012	1.039
01/31/2012	1.0410000000000001
02/01/2012	1.042
02/02/2012	1.043
02/03/2012	1.045
02/04/2012	1.046
02/05/2012	1.048
02/06/2012	1.049
02/07/2012	1.051
02/08/2012	1.052
02/09/2012	1.054
02/10/2012	1.055
02/11/2012	1.057
02/12/2012	1.058
02/13/2012	1.06
02/14/2012	1.061
02/15/2012	1.0630000000000002
02/16/2012	1.064
02/17/2012	1.065
02/18/2012	1.0670000000000002
02/19/2012	1.068
02/20/2012	1.0699999999999998
02/21/2012	1.0710000000000002
02/22/2012	1.073
02/23/2012	1.0739999999999998
02/24/2012	1.076
02/25/2012	1.077
02/26/2012	1.079
02/27/2012	1.08
02/28/2012	1.082
02/29/2012	1.083
03/01/2012	1.084
03/02/2012	1.086
03/03/2012	1.087
03/04/2012	1.089
03/05/2012	1.09
03/06/2012	1.0919999999999999
03/07/2012	1.093
03/08/2012	1.095
03/09/2012	1.0959999999999999
03/10/2012	1.098
03/11/2012	1.099
03/12/2012	1.0999999999999999
03/13/2012	1.102
03/14/2012	1.103
03/15/2012	1.105
03/16/2012	1.106
03/17/2012	1.1079999999999999
03/18/2012	1.109
03/19/2012	1.111
03/20/2012	1.1119999999999999
03/21/2012	1.114
03/22/2012	1.115
03/23/2012	1.117
03/24/2012	1.118
03/25/2012	1.119
03/26/2012	1.121
03/27/2012	1.122
03/28/2012	1.124
03/29/2012	1.125
03/30/2012	1.127
03/31/2012	1.1280000000000001
04/01/2012	1.13
04/02/2012	1.131
04/03/2012	1.133
04/04/2012	1.134
04/05/2012	1.1360000000000001
04/06/2012	1.137
04/07/2012	1.139
04/08/2012	1.1400000000000001
04/09/2012	1.142
04/10/2012	1.143
04/11/2012	1.145
04/12/2012	1.146
04/13/2012	1.1480000000000001
04/14/2012	1.149
04/15/2012	1.151
04/16/2012	1.1520000000000001
04/17/2012	1.154
04/18/2012	1.155
04/19/2012	1.157
04/20/2012	1.158
04/21/2012	1.16
04/22/2012	1.161
04/23/2012	1.163
04/24/2012	1.164
04/25/2012	1.166
04/26/2012	1.167
04/27/2012	1.169
04/28/2012	1.17
04/29/2012	1.172
04/30/2012	1.173
05/01/2012	1.175
05/02/2012	1.176
05/03/2012	1.1780000000000002
05/04/2012	1.179
05/05/2012	1.1809999999999998
05/06/2012	1.1820000000000002
05/07/2012	1.184
05/08/2012	1.185
05/09/2012	1.187
05/10/2012	1.189
05/11/2012	1.1900000000000002
05/12/2012	1.192
05/13/2012	1.193
05/14/2012	1.195
05/15/2012	1.196
05/16/2012	1.198
05/17/2012	1.199
05/18/2012	1.201
05/19/2012	1.203
05/20/2012	1.204
05/21/2012	1.206
05/22/2012	1.207
05/23/2012	1.209
05/24/2012	1.21
05/25/2012	1.212
05/26/2012	1.214
05/27/2012	1.2149999999999999
05/28/2012	1.217
05/29/2012	1.218
05/30/2012	1.22
05/31/2012	1.222
06/01/2012	1.2229999999999999
06/02/2012	1.225
06/03/2012	1.226
06/04/2012	1.228
06/05/2012	1.23
06/06/2012	1.2309999999999999
06/07/2012	1.233
06/08/2012	1.234
06/09/2012	1.236
06/10/2012	1.238
06/11/2012	1.239
06/12/2012	1.2409999999999999
06/13/2012	1.242
06/14/2012	1.244
06/15/2012	1.246
06/16/2012	1.247
06/17/2012	1.2489999999999999
06/18/2012	1.2510000000000001
06/19/2012	1.252
06/20/2012	1.254
06/21/2012	1.2550000000000001
06/22/2012	1.257
06/23/2012	1.2590000000000001
06/24/2012	1.26
06/25/2012	1.262
06/26/2012	1.264
06/27/2012	1.265
06/28/2012	1.2670000000000001
06/29/2012	1.269
06/30/2012	1.27
07/01/2012	1.272
07/02/2012	1.274
07/03/2012	1.275
07/04/2012	1.277
07/05/2012	1.278
07/06/2012	1.28
07/07/2012	1.282
07/08/2012	1.283
07/09/2012	1.2850000000000001
07/10/2012	1.287
07/11/2012	1.288
07/12/2012	1.29
07/13/2012	1.2919999999999998
07/14/2012	1.2930000000000001
07/15/2012	1.295
07/16/2012	1.2970000000000002
07/17/2012	1.298
07/18/2012	1.3
07/19/2012	1.302
07/20/2012	1.303
07/21/2012	1.3050000000000002
07/22/2012	1.307
07/23/2012	1.308
07/24/2012	1.31
07/25/2012	1.312
07/26/2012	1.313
07/27/2012	1.315
07/28/2012	1.317
07/29/2012	1.318
07/30/2012	1.32
07/31/2012	1.322
08/01/2012	1.323
08/02/2012	1.325
08/03/2012	1.327
08/04/2012	1.328
08/05/2012	1.3299999999999998
08/06/2012	1.332
08/07/2012	1.333
08/08/2012	1.335
08/09/2012	1.337
08/10/2012	1.3390000000000002
08/11/2012	1.34
08/12/2012	1.3419999999999999
08/13/2012	1.344
08/14/2012	1.345
08/15/2012	1.347
08/16/2012	1.349
08/17/2012	1.35
08/18/2012	1.352
08/19/2012	1.354
08/20/2012	1.355
08/21/2012	1.357
08/22/2012	1.359
08/23/2012	1.3599999999999999
08/24/2012	1.362
08/25/2012	1.3639999999999999
08/26/2012	1.366
08/27/2012	1.367
08/28/2012	1.369
08/29/2012	1.371
08/30/2012	1.3719999999999999
08/31/2012	1.374
09/01/2012	1.376
09/02/2012	1.377
09/03/2012	1.379
09/04/2012	1.381
09/05/2012	1.3820000000000001
09/06/2012	1.384
09/07/2012	1.3860000000000001
09/08/2012	1.387
09/09/2012	1.389
09/10/2012	1.391
09/11/2012	1.393
09/12/2012	1.394
09/13/2012	1.396
09/14/2012	1.398
09/15/2012	1.399
09/16/2012	1.401
09/17/2012	1.403
09/18/2012	1.4040000000000001
09/19/2012	1.406
09/20/2012	1.4080000000000001
09/21/2012	1.41
09/22/2012	1.411
09/23/2012	1.413
09/24/2012	1.415
09/25/2012	1.4160000000000001
09/26/2012	1.418
09/27/2012	1.4200000000000002
09/28/2012	1.421
09/29/2012	1.423
09/30/2012	1.425
10/01/2012	1.426
10/02/2012	1.428
10/03/2012	1.43
10/04/2012	1.432
10/05/2012	1.433
10/06/2012	1.435
10/07/2012	1.437
10/08/2012	1.438
10/09/2012	1.44
10/10/2012	1.442
10/11/2012	1.443
10/12/2012	1.4449999999999998
10/13/2012	1.447
10/14/2012	1.448
10/15/2012	1.4500000000000002
10/16/2012	1.452
10/17/2012	1.4529999999999998
10/18/2012	1.455
10/19/2012	1.4569999999999999
10/20/2012	1.459
10/21/2012	1.46
10/22/2012	1.462
10/23/2012	1.464
10/24/2012	1.465
10/25/2012	1.467
10/26/2012	1.469
10/27/2012	1.47
10/28/2012	1.472
10/29/2012	1.474
10/30/2012	1.4749999999999999
10/31/2012	1.477
11/01/2012	1.4789999999999999
11/02/2012	1.48
11/03/2012	1.482
11/04/2012	1.484
11/05/2012	1.485
11/06/2012	1.4869999999999999
11/07/2012	1.489
11/08/2012	1.4909999999999999
11/09/2012	1.492
11/10/2012	1.494
11/11/2012	1.496
11/12/2012	1.497
11/13/2012	1.4989999999999999
11/14/2012	1.5010000000000001
11/15/2012	1.502
11/16/2012	1.504
11/17/2012	1.506
11/18/2012	1.5070000000000001
11/19/2012	1.509
11/20/2012	1.5110000000000001
11/21/2012	1.512
11/22/2012	1.514
11/23/2012	1.516
11/24/2012	1.517
11/25/2012	1.5190000000000001
11/26/2012	1.521
11/27/2012	1.522
11/28/2012	1.524
11/29/2012	1.526
11/30/2012	1.5270000000000001
12/01/2012	1.529
12/02/2012	1.5310000000000001
12/03/2012	1.532
12/04/2012	1.534
12/05/2012	1.536
12/06/2012	1.537
12/07/2012	1.539
12/08/2012	1.541
12/09/2012	1.542
12/10/2012	1.544
12/11/2012	1.545
12/12/2012	1.547
12/13/2012	1.549
12/14/2012	1.55
12/15/2012	1.552
12/16/2012	1.554
12/17/2012	1.555
12/18/2012	1.557
12/19/2012	1.559
12/20/2012	1.5599999999999998
12/21/2012	1.562
12/22/2012	1.564
12/23/2012	1.5650000000000002
12/24/2012	1.567
12/25/2012	1.569
12/26/2012	1.5699999999999998
12/27/2012	1.572
12/28/2012	1.5730000000000002
12/29/2012	1.575
12/30/2012	1.577
12/31/2012	1.5779999999999998
01/01/2013	1.58
01/02/2013	1.582
01/03/2013	1.583
01/04/2013	1.585
01/05/2013	1.5859999999999999
01/06/2013	1.5879999999999999
01/07/2013	1.59
01/08/2013	1.591
01/09/2013	1.593
01/10/2013	1.595
01/11/2013	1.5959999999999999
01/12/2013	1.598
01/13/2013	1.599
01/14/2013	1.601
01/15/2013	1.603
01/16/2013	1.6039999999999999
01/17/2013	1.606
01/18/2013	1.6070000000000002
01/19/2013	1.609
01/20/2013	1.611
01/21/2013	1.6119999999999999
01/22/2013	1.614
01/23/2013	1.6150000000000002
01/24/2013	1.617
01/25/2013	1.619
01/26/2013	1.6199999999999999
01/27/2013	1.6219999999999999
01/28/2013	1.6230000000000002
01/29/2013	1.625
01/30/2013	1.627
01/31/2013	1.628
02/01/2013	1.63
02/02/2013	1.6310000000000002
02/03/2013	1.633
02/04/2013	1.635
02/05/2013	1.636
02/06/2013	1.638
02/07/2013	1.6389999999999998
02/08/2013	1.641
02/09/2013	1.643
02/10/2013	1.644
02/11/2013	1.646
02/12/2013	1.6469999999999998
02/13/2013	1.649
02/14/2013	1.6500000000000001
02/15/2013	1.652
02/16/2013	1.654
02/17/2013	1.6549999999999998
02/18/2013	1.657
02/19/2013	1.6580000000000001
02/20/2013	1.66
02/21/2013	1.661
02/22/2013	1.6629999999999998
02/23/2013	1.6650000000000003
02/24/2013	1.6660000000000001
02/25/2013	1.6680000000000001
02/26/2013	1.669
02/27/2013	1.6709999999999998
02/28/2013	1.672
03/01/2013	1.6740000000000002
03/02/2013	1.675
03/03/2013	1.677
03/04/2013	1.678
03/05/2013	1.68
03/06/2013	1.6820000000000002
03/07/2013	1.683
03/08/2013	1.685
03/09/2013	1.686
03/10/2013	1.688
03/11/2013	1.6889999999999998
03/12/2013	1.691
03/13/2013	1.6920000000000002
03/14/2013	1.694
03/15/2013	1.695
03/16/2013	1.6969999999999998
03/17/2013	1.698
03/18/2013	1.7000000000000002
03/19/2013	1.701
03/20/2013	1.703
03/21/2013	1.704
03/22/2013	1.706
03/23/2013	1.7080000000000002
03/24/2013	1.709
03/25/2013	1.711
03/26/2013	1.712
03/27/2013	1.714
03/28/2013	1.7149999999999999
03/29/2013	1.717
03/30/2013	1.718
03/31/2013	1.72
04/01/2013	1.7209999999999999
04/02/2013	1.7229999999999999
04/03/2013	1.7239999999999998
04/04/2013	1.7260000000000002
04/05/2013	1.727
04/06/2013	1.729
04/07/2013	1.73
04/08/2013	1.7309999999999999
04/09/2013	1.733
04/10/2013	1.7340000000000002
04/11/2013	1.736
04/12/2013	1.737
04/13/2013	1.7389999999999999
04/14/2013	1.7399999999999998
04/15/2013	1.7420000000000002
04/16/2013	1.743
04/17/2013	1.745
04/18/2013	1.746
04/19/2013	1.748
04/20/2013	1.7489999999999999
04/21/2013	1.7510000000000001
04/22/2013	1.752
04/23/2013	1.754
04/24/2013	1.755
04/25/2013	1.756
04/26/2013	1.7579999999999998
04/27/2013	1.7590000000000001
04/28/2013	1.7610000000000001
04/29/2013	1.762
04/30/2013	1.764
05/01/2013	1.765
05/02/2013	1.7670000000000001
05/03/2013	1.7680000000000002
05/04/2013	1.7690000000000001
05/05/2013	1.771
05/06/2013	1.772
05/07/2013	1.7739999999999998
05/08/2013	1.775
05/09/2013	1.7770000000000001
05/10/2013	1.778
05/11/2013	1.779
05/12/2013	1.781
05/13/2013	1.7819999999999998
05/14/2013	1.7840000000000003
05/15/2013	1.7850000000000001
05/16/2013	1.7870000000000001
05/17/2013	1.788
05/18/2013	1.789
05/19/2013	1.791
05/20/2013	1.7919999999999998
05/21/2013	1.794
05/22/2013	1.7950000000000002
05/23/2013	1.797
05/24/2013	1.798
05/25/2013	1.799
05/26/2013	1.8010000000000002
05/27/2013	1.802
05/28/2013	1.804
05/29/2013	1.805
05/30/2013	1.807
05/31/2013	1.8079999999999998
06/01/2013	1.81
06/02/2013	1.8110000000000002
06/03/2013	1.812
06/04/2013	1.814
06/05/2013	1.815
06/06/2013	1.817
06/07/2013	1.818
06/08/2013	1.82
06/09/2013	1.821
06/10/2013	1.822
06/11/2013	1.8239999999999998
06/12/2013	1.825
06/13/2013	1.8270000000000002
06/14/2013	1.828
06/15/2013	1.83
06/16/2013	1.831
06/17/2013	1.833
06/18/2013	1.8339999999999999
06/19/2013	1.8350000000000002
06/20/2013	1.8370000000000002
06/21/2013	1.838
06/22/2013	1.8399999999999999
06/23/2013	1.841
06/24/2013	1.8429999999999997
06/25/2013	1.844
06/26/2013	1.8450000000000002
06/27/2013	1.847
06/28/2013	1.848
06/29/2013	1.8499999999999999
06/30/2013	1.851
07/01/2013	1.8530000000000002
07/02/2013	1.854
07/03/2013	1.856
07/04/2013	1.857
07/05/2013	1.8579999999999999
07/06/2013	1.8599999999999999
07/07/2013	1.8610000000000002
07/08/2013	1.863
07/09/2013	1.864
07/10/2013	1.8659999999999999
07/11/2013	1.867
07/12/2013	1.8679999999999999
07/13/2013	1.87
07/14/2013	1.871
07/15/2013	1.873
07/16/2013	1.8739999999999999
07/17/2013	1.876
07/18/2013	1.8769999999999998
07/19/2013	1.879
07/20/2013	1.8800000000000001
07/21/2013	1.881
07/22/2013	1.883
07/23/2013	1.884
07/24/2013	1.886
07/25/2013	1.8870000000000002
07/26/2013	1.889
07/27/2013	1.8900000000000001
07/28/2013	1.892
07/29/2013	1.8929999999999998
07/30/2013	1.894
07/31/2013	1.8960000000000001
08/01/2013	1.897
08/02/2013	1.899
08/03/2013	1.9
08/04/2013	1.902
08/05/2013	1.9029999999999998
08/06/2013	1.9040000000000001
08/07/2013	1.9060000000000001
08/08/2013	1.907
08/09/2013	1.909
08/10/2013	1.91
08/11/2013	1.9120000000000001
08/12/2013	1.913
08/13/2013	1.915
08/14/2013	1.916
08/15/2013	1.917
08/16/2013	1.9189999999999998
08/17/2013	1.92
08/18/2013	1.9220000000000002
08/19/2013	1.923
08/20/2013	1.925
08/21/2013	1.926
08/22/2013	1.9269999999999998
08/23/2013	1.9290000000000003
08/24/2013	1.9300000000000002
08/25/2013	1.932
08/26/2013	1.933
08/27/2013	1.9349999999999998
08/28/2013	1.936
08/29/2013	1.9380000000000002
08/30/2013	1.939
08/31/2013	1.94
09/01/2013	1.942
09/02/2013	1.9429999999999998
09/03/2013	1.9449999999999998
09/04/2013	1.9460000000000002
09/05/2013	1.9480000000000002
09/06/2013	1.949
09/07/2013	1.95
09/08/2013	1.952
09/09/2013	1.9529999999999998
09/10/2013	1.955
09/11/2013	1.9560000000000002
09/12/2013	1.958
09/13/2013	1.959
09/14/2013	1.9609999999999999
09/15/2013	1.9619999999999997
09/16/2013	1.963
09/17/2013	1.965
09/18/2013	1.966
09/19/2013	1.968
09/20/2013	1.9689999999999999
09/21/2013	1.9709999999999999
09/22/2013	1.9720000000000002
09/23/2013	1.973
09/24/2013	1.975
09/25/2013	1.976
09/26/2013	1.978
09/27/2013	1.9789999999999999
09/28/2013	1.981
09/29/2013	1.982
09/30/2013	1.983
10/01/2013	1.9849999999999999
10/02/2013	1.986
10/03/2013	1.9879999999999998
10/04/2013	1.989
10/05/2013	1.991
10/06/2013	1.992
10/07/2013	1.9929999999999999
10/08/2013	1.9949999999999999
10/09/2013	1.9959999999999998
10/10/2013	1.9980000000000002
10/11/2013	1.999
10/12/2013	2.001
10/13/2013	2.002
10/14/2013	2.003
10/15/2013	2.005
10/16/2013	2.0060000000000002
10/17/2013	2.008
10/18/2013	2.009
10/19/2013	2.011
10/20/2013	2.012
10/21/2013	2.013
10/22/2013	2.015
10/23/2013	2.016
10/24/2013	2.018
10/25/2013	2.019
10/26/2013	2.021
10/27/2013	2.022
10/28/2013	2.023
10/29/2013	2.025
10/30/2013	2.026
10/31/2013	2.028
11/01/2013	2.029
11/02/2013	2.03
11/03/2013	2.032
11/04/2013	2.033
11/05/2013	2.035
11/06/2013	2.036
11/07/2013	2.038
11/08/2013	2.0389999999999997
11/09/2013	2.04
11/10/2013	2.0420000000000003
11/11/2013	2.043
11/12/2013	2.045
11/13/2013	2.046
11/14/2013	2.0469999999999997
11/15/2013	2.049
11/16/2013	2.0500000000000003
11/17/2013	2.052
11/18/2013	2.053
11/19/2013	2.0549999999999997
11/20/2013	2.056
11/21/2013	2.057
11/22/2013	2.059
11/23/2013	2.06
11/24/2013	2.062
11/25/2013	2.0629999999999997
11/26/2013	2.064
11/27/2013	2.0660000000000003
11/28/2013	2.067
11/29/2013	2.069
11/30/2013	2.07
12/01/2013	2.0709999999999997
12/02/2013	2.073
12/03/2013	2.0740000000000003
12/04/2013	2.076
12/05/2013	2.077
12/06/2013	2.0789999999999997
12/07/2013	2.08
12/08/2013	2.081
12/09/2013	2.083
12/10/2013	2.084
12/11/2013	2.086
12/12/2013	2.0869999999999997
12/13/2013	2.088
12/14/2013	2.09
12/15/2013	2.091
12/16/2013	2.093
12/17/2013	2.094
12/18/2013	2.095
12/19/2013	2.097
12/20/2013	2.098
12/21/2013	2.1
12/22/2013	2.101
12/23/2013	2.102
12/24/2013	2.104
12/25/2013	2.105
12/26/2013	2.1069999999999998
12/27/2013	2.108
12/28/2013	2.109
12/29/2013	2.111
12/30/2013	2.112
12/31/2013	2.114
01/01/2014	2.1149999999999998
01/02/2014	2.116
01/03/2014	2.118
01/04/2014	2.119
01/05/2014	2.121
01/06/2014	2.122
01/07/2014	2.1229999999999998
01/08/2014	2.125
01/09/2014	2.1260000000000003
01/10/2014	2.1270000000000002
01/11/2014	2.129
01/12/2014	2.13
01/13/2014	2.1319999999999997
01/14/2014	2.133
01/15/2014	2.1340000000000003
01/16/2014	2.136
01/17/2014	2.137
01/18/2014	2.139
01/19/2014	2.1399999999999997
01/20/2014	2.141
01/21/2014	2.1430000000000002
01/22/2014	2.144
01/23/2014	2.145
01/24/2014	2.147
01/25/2014	2.1479999999999997
01/26/2014	2.15
01/27/2014	2.1510000000000002
01/28/2014	2.152
01/29/2014	2.154
01/30/2014	2.155
01/31/2014	2.157
02/01/2014	2.158
02/02/2014	2.1590000000000003
02/03/2014	2.161
02/04/2014	2.162
02/05/2014	2.163
02/06/2014	2.165
02/07/2014	2.166
02/08/2014	2.168
02/09/2014	2.169
02/10/2014	2.17
02/11/2014	2.172
02/12/2014	2.173
02/13/2014	2.174
02/14/2014	2.176
02/15/2014	2.177
02/16/2014	2.179
02/17/2014	2.18
02/18/2014	2.181
02/19/2014	2.183
02/20/2014	2.1839999999999997
02/21/2014	2.185
02/22/2014	2.1870000000000003
02/23/2014	2.188
02/24/2014	2.189
02/25/2014	2.191
02/26/2014	2.1919999999999997
02/27/2014	2.194
02/28/2014	2.1950000000000003
03/01/2014	2.196
03/02/2014	2.198
03/03/2014	2.199
03/04/2014	2.1999999999999997
03/05/2014	2.202
03/06/2014	2.2030000000000003
03/07/2014	2.204
03/08/2014	2.206
03/09/2014	2.207
03/10/2014	2.2079999999999997
03/11/2014	2.21
03/12/2014	2.2110000000000003
03/13/2014	2.213
03/14/2014	2.214
03/15/2014	2.215
03/16/2014	2.217
03/17/2014	2.218
03/18/2014	2.2190000000000003
03/19/2014	2.221
03/20/2014	2.222
03/21/2014	2.223
03/22/2014	2.225
03/23/2014	2.226
03/24/2014	2.2270000000000003
03/25/2014	2.229
03/26/2014	2.23
03/27/2014	2.231
03/28/2014	2.233
03/29/2014	2.234
03/30/2014	2.235
03/31/2014	2.237
04/01/2014	2.238
04/02/2014	2.239
04/03/2014	2.241
04/04/2014	2.242
04/05/2014	2.244
04/06/2014	2.245
04/07/2014	2.246
04/08/2014	2.248
04/09/2014	2.249
04/10/2014	2.25
04/11/2014	2.252
04/12/2014	2.253
04/13/2014	2.254
04/14/2014	2.2560000000000002
04/15/2014	2.257
04/16/2014	2.258
04/17/2014	2.26
04/18/2014	2.261
04/19/2014	2.262
04/20/2014	2.263
04/21/2014	2.265
04/22/2014	2.266
04/23/2014	2.267
04/24/2014	2.2689999999999997
04/25/2014	2.27
04/26/2014	2.271
04/27/2014	2.273
04/28/2014	2.274
04/29/2014	2.275
04/30/2014	2.2769999999999997
05/01/2014	2.278
05/02/2014	2.279
05/03/2014	2.281
05/04/2014	2.282
05/05/2014	2.283
05/06/2014	2.2849999999999997
05/07/2014	2.286
05/08/2014	2.287
05/09/2014	2.289
05/10/2014	2.29
05/11/2014	2.291
05/12/2014	2.2929999999999997
05/13/2014	2.294
05/14/2014	2.2950000000000004
05/15/2014	2.2960000000000003
05/16/2014	2.298
05/17/2014	2.299
05/18/2014	2.3
05/19/2014	2.302
05/20/2014	2.303
05/21/2014	2.3040000000000003
05/22/2014	2.306
05/23/2014	2.307
05/24/2014	2.308
05/25/2014	2.31
05/26/2014	2.311
05/27/2014	2.3120000000000003
05/28/2014	2.313
05/29/2014	2.315
05/30/2014	2.316
05/31/2014	2.317
06/01/2014	2.319
06/02/2014	2.32
06/03/2014	2.321
06/04/2014	2.322
06/05/2014	2.324
06/06/2014	2.325
06/07/2014	2.326
06/08/2014	2.328
06/09/2014	2.329
06/10/2014	2.33
06/11/2014	2.332
06/12/2014	2.333
06/13/2014	2.334
06/14/2014	2.335
06/15/2014	2.3369999999999997
06/16/2014	2.338
06/17/2014	2.339
06/18/2014	2.341
06/19/2014	2.342
06/20/2014	2.343
06/21/2014	2.344
06/22/2014	2.346
06/23/2014	2.347
06/24/2014	2.348
06/25/2014	2.349
06/26/2014	2.351
06/27/2014	2.352
06/28/2014	2.3529999999999998
06/29/2014	2.355
06/30/2014	2.3560000000000003
07/01/2014	2.357
07/02/2014	2.358
07/03/2014	2.36
07/04/2014	2.3609999999999998
07/05/2014	2.3619999999999997
07/06/2014	2.363
07/07/2014	2.365
07/08/2014	2.366
07/09/2014	2.367
07/10/2014	2.3689999999999998
07/11/2014	2.37
07/12/2014	2.371
07/13/2014	2.3720000000000003
07/14/2014	2.374
07/15/2014	2.375
07/16/2014	2.376
07/17/2014	2.377
07/18/2014	2.379
07/19/2014	2.3800000000000003
07/20/2014	2.3810000000000002
07/21/2014	2.382
07/22/2014	2.384
07/23/2014	2.385
07/24/2014	2.386
07/25/2014	2.387
07/26/2014	2.3890000000000002
07/27/2014	2.39
07/28/2014	2.391
07/29/2014	2.392
07/30/2014	2.394
07/31/2014	2.395
08/01/2014	2.396
08/02/2014	2.3970000000000002
08/03/2014	2.399
08/04/2014	2.4
08/05/2014	2.401
08/06/2014	2.402
08/07/2014	2.404
08/08/2014	2.405
08/09/2014	2.406
08/10/2014	2.407
08/11/2014	2.409
08/12/2014	2.41
08/13/2014	2.411
08/14/2014	2.412
08/15/2014	2.413
08/16/2014	2.415
08/17/2014	2.416
08/18/2014	2.4170000000000003
08/19/2014	2.418
08/20/2014	2.42
08/21/2014	2.421
08/22/2014	2.4219999999999997
08/23/2014	2.423
08/24/2014	2.4250000000000003
08/25/2014	2.426
08/26/2014	2.427
08/27/2014	2.428
08/28/2014	2.429
08/29/2014	2.431
08/30/2014	2.432
08/31/2014	2.4330000000000003
09/01/2014	2.434
09/02/2014	2.436
09/03/2014	2.437
09/04/2014	2.4379999999999997
09/05/2014	2.439
09/06/2014	2.44
09/07/2014	2.442
09/08/2014	2.443
09/09/2014	2.444
09/10/2014	2.445
09/11/2014	2.4459999999999997
09/12/2014	2.448
09/13/2014	2.4490000000000003
09/14/2014	2.45
09/15/2014	2.451
09/16/2014	2.453
09/17/2014	2.4539999999999997
09/18/2014	2.455
09/19/2014	2.456
09/20/2014	2.4570000000000003
09/21/2014	2.459
09/22/2014	2.46
09/23/2014	2.461
09/24/2014	2.4619999999999997
09/25/2014	2.463
09/26/2014	2.464
09/27/2014	2.466
09/28/2014	2.467
09/29/2014	2.468
09/30/2014	2.469
10/01/2014	2.4699999999999998
10/02/2014	2.472
10/03/2014	2.473
10/04/2014	2.474
10/05/2014	2.475
10/06/2014	2.476
10/07/2014	2.478
10/08/2014	2.479
10/09/2014	2.48
10/10/2014	2.481
10/11/2014	2.4819999999999998
10/12/2014	2.484
10/13/2014	2.485
10/14/2014	2.486
10/15/2014	2.487
10/16/2014	2.488
10/17/2014	2.489
10/18/2014	2.491
10/19/2014	2.492
10/20/2014	2.493
10/21/2014	2.494
10/22/2014	2.495
10/23/2014	2.496
10/24/2014	2.4979999999999998
10/25/2014	2.4989999999999997
10/26/2014	2.5
10/27/2014	2.501
10/28/2014	2.5020000000000002
10/29/2014	2.503
10/30/2014	2.505
10/31/2014	2.506
11/01/2014	2.5069999999999997
11/02/2014	2.508
11/03/2014	2.5090000000000003
11/04/2014	2.5100000000000002
11/05/2014	2.512
11/06/2014	2.513
11/07/2014	2.514
11/08/2014	2.5149999999999997
11/09/2014	2.516
11/10/2014	2.5170000000000003
11/11/2014	2.5180000000000002
11/12/2014	2.52
11/13/2014	2.521
11/14/2014	2.522
11/15/2014	2.5229999999999997
11/16/2014	2.524
11/17/2014	2.5250000000000004
11/18/2014	2.5260000000000002
11/19/2014	2.528
11/20/2014	2.529
11/21/2014	2.53
11/22/2014	2.5309999999999997
11/23/2014	2.532
11/24/2014	2.533
11/25/2014	2.5340000000000003
11/26/2014	2.536
11/27/2014	2.537
11/28/2014	2.538
11/29/2014	2.539
11/30/2014	2.54
12/01/2014	2.541
12/02/2014	2.5420000000000003
12/03/2014	2.544
12/04/2014	2.545
12/05/2014	2.546
12/06/2014	2.547
12/07/2014	2.548
12/08/2014	2.549
12/09/2014	2.55
12/10/2014	2.551
12/11/2014	2.553
12/12/2014	2.554
12/13/2014	2.555
12/14/2014	2.556
12/15/2014	2.557
12/16/2014	2.558
12/17/2014	2.559
12/18/2014	2.56
12/19/2014	2.561
12/20/2014	2.563
12/21/2014	2.564
12/22/2014	2.565
12/23/2014	2.566
12/24/2014	2.5669999999999997
12/25/2014	2.568
12/26/2014	2.569
12/27/2014	2.5700000000000003
12/28/2014	2.571
12/29/2014	2.573
12/30/2014	2.574
12/31/2014	2.5749999999999997
01/01/2015	2.576
01/02/2015	2.577
01/03/2015	2.5780000000000003
01/04/2015	2.579
01/05/2015	2.58
01/06/2015	2.581
01/07/2015	2.582
01/08/2015	2.5839999999999996
01/09/2015	2.585
01/10/2015	2.5860000000000003
01/11/2015	2.587
01/12/2015	2.588
01/13/2015	2.589
01/14/2015	2.59
01/15/2015	2.5909999999999997
01/16/2015	2.5919999999999996
01/17/2015	2.593
01/18/2015	2.5940000000000003
01/19/2015	2.595
01/20/2015	2.597
01/21/2015	2.598
01/22/2015	2.5989999999999998
01/23/2015	2.6
01/24/2015	2.601
01/25/2015	2.6020000000000003
01/26/2015	2.603
01/27/2015	2.604
01/28/2015	2.605
01/29/2015	2.606
01/30/2015	2.6069999999999998
01/31/2015	2.608
02/01/2015	2.609
02/02/2015	2.611
02/03/2015	2.612
02/04/2015	2.613
02/05/2015	2.614
02/06/2015	2.6149999999999998
02/07/2015	2.616
02/08/2015	2.617
02/09/2015	2.618
02/10/2015	2.619
02/11/2015	2.62
02/12/2015	2.621
02/13/2015	2.622
02/14/2015	2.6229999999999998
02/15/2015	2.624
02/16/2015	2.625
02/17/2015	2.626
02/18/2015	2.6270000000000002
02/19/2015	2.628
02/20/2015	2.63
02/21/2015	2.6310000000000002
02/22/2015	2.632
02/23/2015	2.633
02/24/2015	2.634
02/25/2015	2.635
02/26/2015	2.636
02/27/2015	2.637
02/28/2015	2.638
03/01/2015	2.6390000000000002
03/02/2015	2.64
03/03/2015	2.641
03/04/2015	2.642
03/05/2015	2.643
03/06/2015	2.644
03/07/2015	2.645
03/08/2015	2.646
03/09/2015	2.6470000000000002
03/10/2015	2.648
03/11/2015	2.649
03/12/2015	2.65
03/13/2015	2.651
03/14/2015	2.6519999999999997
03/15/2015	2.653
03/16/2015	2.654
03/17/2015	2.6550000000000002
03/18/2015	2.656
03/19/2015	2.657
03/20/2015	2.658
03/21/2015	2.659
03/22/2015	2.6599999999999997
03/23/2015	2.661
03/24/2015	2.662
03/25/2015	2.664
03/26/2015	2.665
03/27/2015	2.666
03/28/2015	2.667
03/29/2015	2.6679999999999997
03/30/2015	2.669
03/31/2015	2.67
04/01/2015	2.6710000000000003
04/02/2015	2.672
04/03/2015	2.673
04/04/2015	2.674
04/05/2015	2.675
04/06/2015	2.6759999999999997
04/07/2015	2.677
04/08/2015	2.6780000000000004
04/09/2015	2.6790000000000003
04/10/2015	2.68
04/11/2015	2.681
04/12/2015	2.682
04/13/2015	2.683
04/14/2015	2.6839999999999997
04/15/2015	2.6839999999999997
04/16/2015	2.685
04/17/2015	2.686
04/18/2015	2.6870000000000003
04/19/2015	2.688
04/20/2015	2.689
04/21/2015	2.69
04/22/2015	2.691
04/23/2015	2.692
04/24/2015	2.693
04/25/2015	2.694
04/26/2015	2.6950000000000003
04/27/2015	2.696
04/28/2015	2.697
04/29/2015	2.698
04/30/2015	2.699
05/01/2015	2.7
05/02/2015	2.701
05/03/2015	2.702
05/04/2015	2.703
05/05/2015	2.704
05/06/2015	2.705
05/07/2015	2.706
05/08/2015	2.707
05/09/2015	2.708
05/10/2015	2.709
05/11/2015	2.71
05/12/2015	2.711
05/13/2015	2.7119999999999997
05/14/2015	2.713
05/15/2015	2.714
05/16/2015	2.715
05/17/2015	2.716
05/18/2015	2.717
05/19/2015	2.718
05/20/2015	2.718
05/21/2015	2.719
05/22/2015	2.7199999999999998
05/23/2015	2.721
05/24/2015	2.722
05/25/2015	2.723
05/26/2015	2.724
05/27/2015	2.725
05/28/2015	2.726
05/29/2015	2.727
05/30/2015	2.7279999999999998
05/31/2015	2.7289999999999996
06/01/2015	2.73
06/02/2015	2.731
06/03/2015	2.732
06/04/2015	2.733
06/05/2015	2.734
06/06/2015	2.735
06/07/2015	2.7359999999999998
06/08/2015	2.7369999999999997
06/09/2015	2.738
06/10/2015	2.7390000000000003
06/11/2015	2.74
06/12/2015	2.741
06/13/2015	2.742
06/14/2015	2.743
06/15/2015	2.743
06/16/2015	2.7439999999999998
06/17/2015	2.7449999999999997
06/18/2015	2.746
06/19/2015	2.7470000000000003
06/20/2015	2.748
06/21/2015	2.749
06/22/2015	2.75
06/23/2015	2.751
06/24/2015	2.752
06/25/2015	2.753
06/26/2015	2.754
06/27/2015	2.7550000000000003
06/28/2015	2.7560000000000002
06/29/2015	2.757
06/30/2015	2.758
07/01/2015	2.759
07/02/2015	2.76
07/03/2015	2.761
07/04/2015	2.762
07/05/2015	2.763
07/06/2015	2.7640000000000002
07/07/2015	2.765
07/08/2015	2.765
07/09/2015	2.766
07/10/2015	2.767
07/11/2015	2.768
07/12/2015	2.769
07/13/2015	2.77
07/14/2015	2.771
07/15/2015	2.7720000000000002
07/16/2015	2.773
07/17/2015	2.774
07/18/2015	2.775
07/19/2015	2.776
07/20/2015	2.777
07/21/2015	2.778
07/22/2015	2.779
07/23/2015	2.78
07/24/2015	2.781
07/25/2015	2.782
07/26/2015	2.783
07/27/2015	2.784
07/28/2015	2.785
07/29/2015	2.785
07/30/2015	2.786
07/31/2015	2.787
08/01/2015	2.788
08/02/2015	2.789
08/03/2015	2.79
08/04/2015	2.791
08/05/2015	2.792
08/06/2015	2.793
08/07/2015	2.794
08/08/2015	2.795
08/09/2015	2.796
08/10/2015	2.7969999999999997
08/11/2015	2.798
08/12/2015	2.799
08/13/2015	2.8000000000000003
08/14/2015	2.801
08/15/2015	2.802
08/16/2015	2.803
08/17/2015	2.803
08/18/2015	2.804
08/19/2015	2.8049999999999997
08/20/2015	2.806
08/21/2015	2.807
08/22/2015	2.8080000000000003
08/23/2015	2.809
08/24/2015	2.81
08/25/2015	2.811
08/26/2015	2.812
08/27/2015	2.8129999999999997
08/28/2015	2.814
08/29/2015	2.815
08/30/2015	2.8160000000000003
08/31/2015	2.817
09/01/2015	2.818
09/02/2015	2.819
09/03/2015	2.819
09/04/2015	2.82
09/05/2015	2.8209999999999997
09/06/2015	2.822
09/07/2015	2.823
09/08/2015	2.8240000000000003
09/09/2015	2.825
09/10/2015	2.826
09/11/2015	2.827
09/12/2015	2.828
09/13/2015	2.8289999999999997
09/14/2015	2.83
09/15/2015	2.831
09/16/2015	2.8320000000000003
09/17/2015	2.833
09/18/2015	2.834
09/19/2015	2.834
09/20/2015	2.835
09/21/2015	2.836
09/22/2015	2.8369999999999997
09/23/2015	2.838
09/24/2015	2.839
09/25/2015	2.8400000000000003
09/26/2015	2.841
09/27/2015	2.842
09/28/2015	2.843
09/29/2015	2.844
09/30/2015	2.8449999999999998
10/01/2015	2.846
10/02/2015	2.847
10/03/2015	2.848
10/04/2015	2.848
10/05/2015	2.849
10/06/2015	2.85
10/07/2015	2.851
10/08/2015	2.852
10/09/2015	2.8529999999999998
10/10/2015	2.854
10/11/2015	2.855
10/12/2015	2.856
10/13/2015	2.857
10/14/2015	2.858
10/15/2015	2.859
10/16/2015	2.86
10/17/2015	2.861
10/18/2015	2.861
10/19/2015	2.862
10/20/2015	2.863
10/21/2015	2.864
10/22/2015	2.8649999999999998
10/23/2015	2.866
10/24/2015	2.867
10/25/2015	2.868
10/26/2015	2.869
10/27/2015	2.87
10/28/2015	2.871
10/29/2015	2.872
10/30/2015	2.8729999999999998
10/31/2015	2.874
11/01/2015	2.874
11/02/2015	2.875
11/03/2015	2.876
11/04/2015	2.8770000000000002
11/05/2015	2.878
11/06/2015	2.879
11/07/2015	2.88
11/08/2015	2.881
11/09/2015	2.8819999999999997
11/10/2015	2.883
11/11/2015	2.884
11/12/2015	2.8850000000000002
11/13/2015	2.8850000000000002
11/14/2015	2.886
11/15/2015	2.887
11/16/2015	2.888
11/17/2015	2.889
11/18/2015	2.8899999999999997
11/19/2015	2.891
11/20/2015	2.8920000000000003
11/21/2015	2.8930000000000002
11/22/2015	2.894
11/23/2015	2.895
11/24/2015	2.896
11/25/2015	2.896
11/26/2015	2.897
11/27/2015	2.8979999999999997
11/28/2015	2.899
11/29/2015	2.9000000000000004
11/30/2015	2.9010000000000002
12/01/2015	2.902
12/02/2015	2.903
12/03/2015	2.904
12/04/2015	2.905
12/05/2015	2.9059999999999997
12/06/2015	2.9059999999999997
12/07/2015	2.907
12/08/2015	2.9080000000000004
12/09/2015	2.9090000000000003
12/10/2015	2.91
12/11/2015	2.911
12/12/2015	2.912
12/13/2015	2.913
12/14/2015	2.9139999999999997
12/15/2015	2.915
12/16/2015	2.916
12/17/2015	2.916
12/18/2015	2.9170000000000003
12/19/2015	2.918
12/20/2015	2.919
12/21/2015	2.92
12/22/2015	2.921
12/23/2015	2.922
12/24/2015	2.923
12/25/2015	2.924
12/26/2015	2.9250000000000003
12/27/2015	2.926
12/28/2015	2.926
12/29/2015	2.927
12/30/2015	2.928
12/31/2015	2.929
01/01/2016	2.93
01/02/2016	2.931
01/03/2016	2.932
01/04/2016	2.933
01/05/2016	2.934
01/06/2016	2.935
01/07/2016	2.935
01/08/2016	2.936
01/09/2016	2.937
01/10/2016	2.938
01/11/2016	2.939
01/12/2016	2.94
01/13/2016	2.941
01/14/2016	2.942
01/15/2016	2.943
01/16/2016	2.943
01/17/2016	2.944
01/18/2016	2.945
01/19/2016	2.946
01/20/2016	2.947
01/21/2016	2.948
01/22/2016	2.949
01/23/2016	2.9499999999999997
01/24/2016	2.951
01/25/2016	2.952
01/26/2016	2.952
01/27/2016	2.9530000000000003
01/28/2016	2.954
01/29/2016	2.955
01/30/2016	2.956
01/31/2016	2.957
02/01/2016	2.9579999999999997
02/02/2016	2.959
02/03/2016	2.959
02/04/2016	2.96
02/05/2016	2.9610000000000003
02/06/2016	2.962
02/07/2016	2.963
02/08/2016	2.964
02/09/2016	2.965
02/10/2016	2.9659999999999997
02/11/2016	2.9669999999999996
02/12/2016	2.9669999999999996
02/13/2016	2.968
02/14/2016	2.9690000000000003
02/15/2016	2.97
02/16/2016	2.971
02/17/2016	2.972
02/18/2016	2.973
02/19/2016	2.9739999999999998
02/20/2016	2.9749999999999996
02/21/2016	2.9749999999999996
02/22/2016	2.976
02/23/2016	2.9770000000000003
02/24/2016	2.978
02/25/2016	2.979
02/26/2016	2.98
02/27/2016	2.981
02/28/2016	2.9819999999999998
02/29/2016	2.9819999999999998
03/01/2016	2.983
03/02/2016	2.984
03/03/2016	2.9850000000000003
03/04/2016	2.986
03/05/2016	2.987
03/06/2016	2.988
03/07/2016	2.989
03/08/2016	2.989
03/09/2016	2.9899999999999998
03/10/2016	2.991
03/11/2016	2.992
03/12/2016	2.993
03/13/2016	2.994
03/14/2016	2.995
03/15/2016	2.995
03/16/2016	2.996
03/17/2016	2.997
03/18/2016	2.9979999999999998
03/19/2016	2.999
03/20/2016	3.0
03/21/2016	3.001
03/22/2016	3.0020000000000002
03/23/2016	3.0020000000000002
03/24/2016	3.003
03/25/2016	3.004
03/26/2016	3.005
03/27/2016	3.006
03/28/2016	3.007
03/29/2016	3.008
03/30/2016	3.008
03/31/2016	3.009
04/01/2016	3.01
04/02/2016	3.011
04/03/2016	3.012
04/04/2016	3.013
04/05/2016	3.0140000000000002
04/06/2016	3.015
04/07/2016	3.015
04/08/2016	3.016
04/09/2016	3.017
04/10/2016	3.018
04/11/2016	3.019
04/12/2016	3.02
04/13/2016	3.021
04/14/2016	3.021
04/15/2016	3.0220000000000002
04/16/2016	3.023
04/17/2016	3.024
04/18/2016	3.025
04/19/2016	3.026
04/20/2016	3.026
04/21/2016	3.0269999999999997
04/22/2016	3.028
04/23/2016	3.029
04/24/2016	3.0300000000000002
04/25/2016	3.031
04/26/2016	3.032
04/27/2016	3.032
04/28/2016	3.033
04/29/2016	3.034
04/30/2016	3.0349999999999997
05/01/2016	3.036
05/02/2016	3.037
05/03/2016	3.0380000000000003
05/04/2016	3.0380000000000003
05/05/2016	3.039
05/06/2016	3.04
05/07/2016	3.041
05/08/2016	3.042
05/09/2016	3.0429999999999997
05/10/2016	3.0429999999999997
05/11/2016	3.044
05/12/2016	3.045
05/13/2016	3.0460000000000003
05/14/2016	3.047
05/15/2016	3.048
05/16/2016	3.048
05/17/2016	3.049
05/18/2016	3.05
05/19/2016	3.0509999999999997
05/20/2016	3.052
05/21/2016	3.053
05/22/2016	3.0540000000000003
05/23/2016	3.0540000000000003
05/24/2016	3.055
05/25/2016	3.056
05/26/2016	3.057
05/27/2016	3.058
05/28/2016	3.0589999999999997
05/29/2016	3.0589999999999997
05/30/2016	3.06
05/31/2016	3.061
06/01/2016	3.0620000000000003
06/02/2016	3.063
06/03/2016	3.064
06/04/2016	3.064
06/05/2016	3.065
06/06/2016	3.066
06/07/2016	3.0669999999999997
06/08/2016	3.068
06/09/2016	3.069
06/10/2016	3.069
06/11/2016	3.0700000000000003
06/12/2016	3.071
06/13/2016	3.072
06/14/2016	3.073
06/15/2016	3.073
06/16/2016	3.074
06/17/2016	3.075
06/18/2016	3.076
06/19/2016	3.077
06/20/2016	3.078
06/21/2016	3.078
06/22/2016	3.079
06/23/2016	3.08
06/24/2016	3.081
06/25/2016	3.082
06/26/2016	3.083
06/27/2016	3.083
06/28/2016	3.084
06/29/2016	3.085
06/30/2016	3.086
07/01/2016	3.087
07/02/2016	3.087
07/03/2016	3.088
07/04/2016	3.089
07/05/2016	3.09
07/06/2016	3.091
07/07/2016	3.092
07/08/2016	3.092
07/09/2016	3.093
07/10/2016	3.094
07/11/2016	3.0949999999999998
07/12/2016	3.096
07/13/2016	3.096
07/14/2016	3.097
07/15/2016	3.098
07/16/2016	3.099
07/17/2016	3.1
07/18/2016	3.1
07/19/2016	3.101
07/20/2016	3.102
07/21/2016	3.1029999999999998
07/22/2016	3.104
07/23/2016	3.104
07/24/2016	3.105
07/25/2016	3.106
07/26/2016	3.107
07/27/2016	3.108
07/28/2016	3.108
07/29/2016	3.109
07/30/2016	3.11
07/31/2016	3.1109999999999998
08/01/2016	3.1119999999999997
08/02/2016	3.113
08/03/2016	3.113
08/04/2016	3.114
08/05/2016	3.115
08/06/2016	3.116
08/07/2016	3.116
08/08/2016	3.117
08/09/2016	3.118
08/10/2016	3.1189999999999998
08/11/2016	3.1199999999999997
08/12/2016	3.1199999999999997
08/13/2016	3.121
08/14/2016	3.1220000000000003
08/15/2016	3.123
08/16/2016	3.124
08/17/2016	3.124
08/18/2016	3.125
08/19/2016	3.1260000000000003
08/20/2016	3.127
08/21/2016	3.128
08/22/2016	3.128
08/23/2016	3.129
08/24/2016	3.1300000000000003
08/25/2016	3.131
08/26/2016	3.132
08/27/2016	3.132
08/28/2016	3.1329999999999996
08/29/2016	3.134
08/30/2016	3.1350000000000002
08/31/2016	3.1350000000000002
09/01/2016	3.136
09/02/2016	3.137
09/03/2016	3.138
09/04/2016	3.1390000000000002
09/05/2016	3.1390000000000002
09/06/2016	3.1399999999999997
09/07/2016	3.141
09/08/2016	3.1419999999999995
09/09/2016	3.143
09/10/2016	3.143
09/11/2016	3.144
09/12/2016	3.145
09/13/2016	3.1460000000000004
09/14/2016	3.1460000000000004
09/15/2016	3.147
09/16/2016	3.148
09/17/2016	3.1489999999999996
09/18/2016	3.15
09/19/2016	3.15
09/20/2016	3.1510000000000002
09/21/2016	3.152
09/22/2016	3.1530000000000005
09/23/2016	3.1530000000000005
09/24/2016	3.154
09/25/2016	3.1550000000000002
09/26/2016	3.1559999999999997
09/27/2016	3.1559999999999997
09/28/2016	3.157
09/29/2016	3.1579999999999995
09/30/2016	3.159
10/01/2016	3.16
10/02/2016	3.16
10/03/2016	3.161
10/04/2016	3.1620000000000004
10/05/2016	3.163
10/06/2016	3.163
10/07/2016	3.164
10/08/2016	3.1649999999999996
10/09/2016	3.166
10/10/2016	3.166
10/11/2016	3.167
10/12/2016	3.168
10/13/2016	3.1690000000000005
10/14/2016	3.1690000000000005
10/15/2016	3.17
10/16/2016	3.1710000000000003
10/17/2016	3.1719999999999997
10/18/2016	3.173
10/19/2016	3.173
10/20/2016	3.174
10/21/2016	3.175
10/22/2016	3.1759999999999997
10/23/2016	3.1759999999999997
10/24/2016	3.177
10/25/2016	3.1780000000000004
10/26/2016	3.179
10/27/2016	3.179
10/28/2016	3.18
10/29/2016	3.1809999999999996
10/30/2016	3.182
10/31/2016	3.182
11/01/2016	3.183
11/02/2016	3.184
11/03/2016	3.1850000000000005
11/04/2016	3.1850000000000005
11/05/2016	3.186
11/06/2016	3.1870000000000003
11/07/2016	3.1879999999999997
11/08/2016	3.1879999999999997
11/09/2016	3.189
11/10/2016	3.19
11/11/2016	3.1910000000000003
11/12/2016	3.1910000000000003
11/13/2016	3.1919999999999997
11/14/2016	3.193
11/15/2016	3.1940000000000004
11/16/2016	3.1940000000000004
11/17/2016	3.195
11/18/2016	3.196
11/19/2016	3.196
11/20/2016	3.197
11/21/2016	3.198
11/22/2016	3.199
11/23/2016	3.199
11/24/2016	3.2
11/25/2016	3.2009999999999996
11/26/2016	3.202
11/27/2016	3.202
11/28/2016	3.2030000000000003
11/29/2016	3.2039999999999997
11/30/2016	3.205
12/01/2016	3.205
12/02/2016	3.206
12/03/2016	3.2070000000000003
12/04/2016	3.2079999999999997
12/05/2016	3.2079999999999997
12/06/2016	3.209
12/07/2016	3.2099999999999995
12/08/2016	3.2099999999999995
12/09/2016	3.211
12/10/2016	3.212
12/11/2016	3.213
12/12/2016	3.213
12/13/2016	3.2140000000000004
12/14/2016	3.215
12/15/2016	3.216
12/16/2016	3.216
12/17/2016	3.2169999999999996
12/18/2016	3.218
12/19/2016	3.218
12/20/2016	3.2190000000000003
12/21/2016	3.2199999999999998
12/22/2016	3.221
12/23/2016	3.221
12/24/2016	3.222
12/25/2016	3.2230000000000003
12/26/2016	3.2230000000000003
12/27/2016	3.2239999999999998
12/28/2016	3.225
12/29/2016	3.2259999999999995
12/30/2016	3.2259999999999995
12/31/2016	3.227
01/01/2017	3.228
01/02/2017	3.228
01/03/2017	3.229
01/04/2017	3.2300000000000004
01/05/2017	3.231
01/06/2017	3.231
01/07/2017	3.232
01/08/2017	3.2329999999999997
01/09/2017	3.2329999999999997
01/10/2017	3.234
01/11/2017	3.235
01/12/2017	3.2359999999999998
01/13/2017	3.2359999999999998
01/14/2017	3.237
01/15/2017	3.238
01/16/2017	3.238
01/17/2017	3.2390000000000003
01/18/2017	3.2399999999999998
01/19/2017	3.2399999999999998
01/20/2017	3.241
01/21/2017	3.2419999999999995
01/22/2017	3.243
01/23/2017	3.243
01/24/2017	3.2439999999999998
01/25/2017	3.245
01/26/2017	3.245
01/27/2017	3.2460000000000004
01/28/2017	3.247
01/29/2017	3.247
01/30/2017	3.248
01/31/2017	3.2489999999999997
02/01/2017	3.25
02/02/2017	3.25
02/03/2017	3.251
02/04/2017	3.2520000000000002
02/05/2017	3.2520000000000002
02/06/2017	3.253
02/07/2017	3.254
02/08/2017	3.254
02/09/2017	3.2550000000000003
02/10/2017	3.256
02/11/2017	3.256
02/12/2017	3.257
02/13/2017	3.258
02/14/2017	3.259
02/15/2017	3.259
02/16/2017	3.26
02/17/2017	3.261
02/18/2017	3.261
02/19/2017	3.2620000000000005
02/20/2017	3.263
02/21/2017	3.263
02/22/2017	3.2640000000000002
02/23/2017	3.2649999999999997
02/24/2017	3.2649999999999997
02/25/2017	3.266
02/26/2017	3.267
02/27/2017	3.267
02/28/2017	3.2680000000000002
03/01/2017	3.2689999999999997
03/02/2017	3.2689999999999997
03/03/2017	3.27
03/04/2017	3.2710000000000004
03/05/2017	3.2710000000000004
03/06/2017	3.272
03/07/2017	3.273
03/08/2017	3.274
03/09/2017	3.274
03/10/2017	3.2750000000000004
03/11/2017	3.276
03/12/2017	3.276
03/13/2017	3.277
03/14/2017	3.2779999999999996
03/15/2017	3.2779999999999996
03/16/2017	3.279
03/17/2017	3.2800000000000002
03/18/2017	3.2800000000000002
03/19/2017	3.2809999999999997
03/20/2017	3.282
03/21/2017	3.282
03/22/2017	3.283
03/23/2017	3.2840000000000003
03/24/2017	3.2840000000000003
03/25/2017	3.2849999999999997
03/26/2017	3.286
03/27/2017	3.286
03/28/2017	3.2870000000000004
03/29/2017	3.288
03/30/2017	3.288
03/31/2017	3.289
04/01/2017	3.289
04/02/2017	3.29
04/03/2017	3.2910000000000004
04/04/2017	3.2910000000000004
04/05/2017	3.292
04/06/2017	3.293
04/07/2017	3.293
04/08/2017	3.2939999999999996
04/09/2017	3.295
04/10/2017	3.295
04/11/2017	3.2960000000000003
04/12/2017	3.2969999999999997
04/13/2017	3.2969999999999997
04/14/2017	3.298
04/15/2017	3.299
04/16/2017	3.299
04/17/2017	3.3000000000000003
04/18/2017	3.3009999999999997
04/19/2017	3.3009999999999997
04/20/2017	3.302
04/21/2017	3.3029999999999995
04/22/2017	3.3029999999999995
04/23/2017	3.304
04/24/2017	3.304
04/25/2017	3.305
04/26/2017	3.306
04/27/2017	3.306
04/28/2017	3.3070000000000004
04/29/2017	3.308
04/30/2017	3.308
05/01/2017	3.309
05/02/2017	3.3099999999999996
05/03/2017	3.3099999999999996
05/04/2017	3.311
05/05/2017	3.311
05/06/2017	3.312
05/07/2017	3.313
05/08/2017	3.313
05/09/2017	3.314
05/10/2017	3.315
05/11/2017	3.315
05/12/2017	3.3160000000000003
05/13/2017	3.3169999999999997
05/14/2017	3.3169999999999997
05/15/2017	3.318
05/16/2017	3.318
05/17/2017	3.319
05/18/2017	3.32
05/19/2017	3.32
05/20/2017	3.321
05/21/2017	3.322
05/22/2017	3.322
05/23/2017	3.3230000000000004
05/24/2017	3.3230000000000004
05/25/2017	3.324
05/26/2017	3.325
05/27/2017	3.325
05/28/2017	3.3259999999999996
05/29/2017	3.327
05/30/2017	3.327
05/31/2017	3.328
06/01/2017	3.328
06/02/2017	3.329
06/03/2017	3.3300000000000005
06/04/2017	3.3300000000000005
06/05/2017	3.331
06/06/2017	3.3320000000000003
06/07/2017	3.3320000000000003
06/08/2017	3.3329999999999997
06/09/2017	3.3329999999999997
06/10/2017	3.334
06/11/2017	3.335
06/12/2017	3.335
06/13/2017	3.3360000000000003
06/14/2017	3.3369999999999997
06/15/2017	3.3369999999999997
06/16/2017	3.338
06/17/2017	3.338
06/18/2017	3.3390000000000004
06/19/2017	3.34
06/20/2017	3.34
06/21/2017	3.341
06/22/2017	3.3419999999999996
06/23/2017	3.3419999999999996
06/24/2017	3.343
06/25/2017	3.343
06/26/2017	3.344
06/27/2017	3.345
06/28/2017	3.345
06/29/2017	3.3459999999999996
06/30/2017	3.347
07/01/2017	3.347
07/02/2017	3.3480000000000003
07/03/2017	3.3480000000000003
07/04/2017	3.3489999999999998
07/05/2017	3.35
07/06/2017	3.35
07/07/2017	3.351
07/08/2017	3.351
07/09/2017	3.3520000000000003
07/10/2017	3.3529999999999998
07/11/2017	3.3529999999999998
07/12/2017	3.354
07/13/2017	3.3550000000000004
07/14/2017	3.3550000000000004
07/15/2017	3.356
07/16/2017	3.356
07/17/2017	3.357
07/18/2017	3.3579999999999997
07/19/2017	3.3579999999999997
07/20/2017	3.359
07/21/2017	3.359
07/22/2017	3.36
07/23/2017	3.361
07/24/2017	3.361
07/25/2017	3.3619999999999997
07/26/2017	3.3619999999999997
07/27/2017	3.363
07/28/2017	3.3640000000000003
07/29/2017	3.3640000000000003
07/30/2017	3.3649999999999998
07/31/2017	3.3649999999999998
08/01/2017	3.366
08/02/2017	3.367
08/03/2017	3.367
08/04/2017	3.3680000000000003
08/05/2017	3.3689999999999998
08/06/2017	3.3689999999999998
08/07/2017	3.37
08/08/2017	3.37
08/09/2017	3.3709999999999996
08/10/2017	3.372
08/11/2017	3.372
08/12/2017	3.373
08/13/2017	3.373
08/14/2017	3.374
08/15/2017	3.375
08/16/2017	3.375
08/17/2017	3.376
08/18/2017	3.376
08/19/2017	3.3770000000000002
08/20/2017	3.3779999999999997
08/21/2017	3.3779999999999997
08/22/2017	3.379
08/23/2017	3.379
08/24/2017	3.38
08/25/2017	3.381
08/26/2017	3.381
08/27/2017	3.382
08/28/2017	3.382
08/29/2017	3.383
08/30/2017	3.3840000000000003
08/31/2017	3.3840000000000003
09/01/2017	3.385
09/02/2017	3.385
09/03/2017	3.386
09/04/2017	3.3869999999999996
09/05/2017	3.3869999999999996
09/06/2017	3.388
09/07/2017	3.388
09/08/2017	3.3890000000000002
09/09/2017	3.39
09/10/2017	3.39
09/11/2017	3.3910000000000005
09/12/2017	3.3910000000000005
09/13/2017	3.392
09/14/2017	3.392
09/15/2017	3.3930000000000002
09/16/2017	3.3939999999999997
09/17/2017	3.3939999999999997
09/18/2017	3.395
09/19/2017	3.395
09/20/2017	3.396
09/21/2017	3.3970000000000002
09/22/2017	3.3970000000000002
09/23/2017	3.398
09/24/2017	3.398
09/25/2017	3.399
09/26/2017	3.4000000000000004
09/27/2017	3.4000000000000004
09/28/2017	3.401
09/29/2017	3.401
09/30/2017	3.402
10/01/2017	3.4029999999999996
10/02/2017	3.4029999999999996
10/03/2017	3.404
10/04/2017	3.404
10/05/2017	3.405
10/06/2017	3.405
10/07/2017	3.406
10/08/2017	3.4070000000000005
10/09/2017	3.4070000000000005
10/10/2017	3.408
10/11/2017	3.408
10/12/2017	3.4090000000000003
10/13/2017	3.4099999999999997
10/14/2017	3.4099999999999997
10/15/2017	3.411
10/16/2017	3.411
10/17/2017	3.412
10/18/2017	3.412
10/19/2017	3.4130000000000003
10/20/2017	3.4139999999999997
10/21/2017	3.4139999999999997
10/22/2017	3.415
10/23/2017	3.415
10/24/2017	3.4160000000000004
10/25/2017	3.417
10/26/2017	3.417
10/27/2017	3.418
10/28/2017	3.418
10/29/2017	3.4189999999999996
10/30/2017	3.4189999999999996
10/31/2017	3.42
11/01/2017	3.421
11/02/2017	3.421
11/03/2017	3.422
11/04/2017	3.422
11/05/2017	3.4229999999999996
11/06/2017	3.424
11/07/2017	3.424
11/08/2017	3.4250000000000003
11/09/2017	3.4250000000000003
11/10/2017	3.4259999999999997
11/11/2017	3.4259999999999997
11/12/2017	3.427
11/13/2017	3.428
11/14/2017	3.428
11/15/2017	3.4290000000000003
11/16/2017	3.4290000000000003
11/17/2017	3.4299999999999997
11/18/2017	3.4299999999999997
11/19/2017	3.431
11/20/2017	3.4320000000000004
11/21/2017	3.4320000000000004
11/22/2017	3.433
11/23/2017	3.433
11/24/2017	3.434
11/25/2017	3.434
11/26/2017	3.435
11/27/2017	3.436
11/28/2017	3.436
11/29/2017	3.437
11/30/2017	3.437
12/01/2017	3.438
12/02/2017	3.438
12/03/2017	3.4389999999999996
12/04/2017	3.44
12/05/2017	3.44
12/06/2017	3.4410000000000003
12/07/2017	3.4410000000000003
12/08/2017	3.4419999999999997
12/09/2017	3.4419999999999997
12/10/2017	3.443
12/11/2017	3.444
12/12/2017	3.444
12/13/2017	3.4450000000000003
12/14/2017	3.4450000000000003
12/15/2017	3.4459999999999997
12/16/2017	3.4459999999999997
12/17/2017	3.447
12/18/2017	3.4479999999999995
12/19/2017	3.4479999999999995
12/20/2017	3.449
12/21/2017	3.449
12/22/2017	3.45
12/23/2017	3.45
12/24/2017	3.451
12/25/2017	3.451
12/26/2017	3.4520000000000004
12/27/2017	3.453
12/28/2017	3.453
12/29/2017	3.454
12/30/2017	3.454
12/31/2017	3.4549999999999996
01/01/2018	3.4549999999999996
01/02/2018	3.456
01/03/2018	3.457
01/04/2018	3.457
01/05/2018	3.458
01/06/2018	3.458
01/07/2018	3.459
01/08/2018	3.459
01/09/2018	3.46
01/10/2018	3.46
01/11/2018	3.4610000000000003
01/12/2018	3.4619999999999997
01/13/2018	3.4619999999999997
01/14/2018	3.463
01/15/2018	3.463
01/16/2018	3.4639999999999995
01/17/2018	3.4639999999999995
01/18/2018	3.465
01/19/2018	3.466
01/20/2018	3.466
01/21/2018	3.467
01/22/2018	3.467
01/23/2018	3.4680000000000004
01/24/2018	3.4680000000000004
01/25/2018	3.469
01/26/2018	3.469
01/27/2018	3.47
01/28/2018	3.4709999999999996
01/29/2018	3.4709999999999996
01/30/2018	3.472
01/31/2018	3.472
02/01/2018	3.473
02/02/2018	3.473
02/03/2018	3.474
02/04/2018	3.474
02/05/2018	3.4750000000000005
02/06/2018	3.4750000000000005
02/07/2018	3.476
02/08/2018	3.4770000000000003
02/09/2018	3.4770000000000003
02/10/2018	3.4779999999999998
02/11/2018	3.4779999999999998
02/12/2018	3.479
02/13/2018	3.479
02/14/2018	3.4799999999999995
02/15/2018	3.4799999999999995
02/16/2018	3.481
02/17/2018	3.4819999999999998
02/18/2018	3.4819999999999998
02/19/2018	3.483
02/20/2018	3.483
02/21/2018	3.4840000000000004
02/22/2018	3.4840000000000004
02/23/2018	3.485
02/24/2018	3.485
02/25/2018	3.486
02/26/2018	3.486
02/27/2018	3.4869999999999997
02/28/2018	3.488
03/01/2018	3.488
03/02/2018	3.489
03/03/2018	3.489
03/04/2018	3.49
03/05/2018	3.49
03/06/2018	3.4909999999999997
03/07/2018	3.4909999999999997
03/08/2018	3.492
03/09/2018	3.492
03/10/2018	3.4930000000000003
03/11/2018	3.4939999999999998
03/12/2018	3.4939999999999998
03/13/2018	3.495
03/14/2018	3.495
03/15/2018	3.496
03/16/2018	3.496
03/17/2018	3.497
03/18/2018	3.497
03/19/2018	3.4979999999999998
03/20/2018	3.4979999999999998
03/21/2018	3.499
03/22/2018	3.499
03/23/2018	3.5000000000000004
03/24/2018	3.501
03/25/2018	3.501
03/26/2018	3.5020000000000002
03/27/2018	3.5020000000000002
03/28/2018	3.5029999999999997
03/29/2018	3.5029999999999997
03/30/2018	3.504
03/31/2018	3.504
04/01/2018	3.505
04/02/2018	3.505
04/03/2018	3.5060000000000002
04/04/2018	3.5060000000000002
04/05/2018	3.5069999999999997
04/06/2018	3.508
04/07/2018	3.508
04/08/2018	3.5090000000000003
04/09/2018	3.5090000000000003
04/10/2018	3.51
04/11/2018	3.51
04/12/2018	3.511
04/13/2018	3.511
04/14/2018	3.512
04/15/2018	3.512
04/16/2018	3.5130000000000003
04/17/2018	3.5130000000000003
04/18/2018	3.514
04/19/2018	3.515
04/20/2018	3.515
04/21/2018	3.5159999999999996
04/22/2018	3.5159999999999996
04/23/2018	3.517
04/24/2018	3.517
04/25/2018	3.5180000000000002
04/26/2018	3.5180000000000002
04/27/2018	3.519
04/28/2018	3.519
04/29/2018	3.52
04/30/2018	3.52
05/01/2018	3.521
05/02/2018	3.521
05/03/2018	3.5220000000000002
05/04/2018	3.5220000000000002
05/05/2018	3.5229999999999997
05/06/2018	3.524
05/07/2018	3.524
05/08/2018	3.5249999999999995
05/09/2018	3.5249999999999995
05/10/2018	3.526
05/11/2018	3.526
05/12/2018	3.527
05/13/2018	3.527
05/14/2018	3.528
05/15/2018	3.528
05/16/2018	3.5290000000000004
05/17/2018	3.5290000000000004
05/18/2018	3.53
05/19/2018	3.53
05/20/2018	3.531
05/21/2018	3.531
05/22/2018	3.5319999999999996
05/23/2018	3.5319999999999996
05/24/2018	3.533
05/25/2018	3.5340000000000003
05/26/2018	3.5340000000000003
05/27/2018	3.535
05/28/2018	3.535
05/29/2018	3.5360000000000005
05/30/2018	3.5360000000000005
05/31/2018	3.537
06/01/2018	3.537
06/02/2018	3.5380000000000003
06/03/2018	3.5380000000000003
06/04/2018	3.5389999999999997
06/05/2018	3.5389999999999997
06/06/2018	3.54
06/07/2018	3.54
06/08/2018	3.5409999999999995
06/09/2018	3.5409999999999995
06/10/2018	3.542
06/11/2018	3.542
06/12/2018	3.543
06/13/2018	3.543
06/14/2018	3.544
06/15/2018	3.544
06/16/2018	3.5450000000000004
06/17/2018	3.5450000000000004
06/18/2018	3.546
06/19/2018	3.547
06/20/2018	3.547
06/21/2018	3.5479999999999996
06/22/2018	3.5479999999999996
06/23/2018	3.549
06/24/2018	3.549
06/25/2018	3.55
06/26/2018	3.55
06/27/2018	3.551
06/28/2018	3.551
06/29/2018	3.5520000000000005
06/30/2018	3.5520000000000005
07/01/2018	3.553
07/02/2018	3.553
07/03/2018	3.5540000000000003
07/04/2018	3.5540000000000003
07/05/2018	3.5549999999999997
07/06/2018	3.5549999999999997
07/07/2018	3.556
07/08/2018	3.556
07/09/2018	3.557
07/10/2018	3.557
07/11/2018	3.558
07/12/2018	3.558
07/13/2018	3.5589999999999997
07/14/2018	3.5589999999999997
07/15/2018	3.56
07/16/2018	3.56
07/17/2018	3.5610000000000004
07/18/2018	3.5610000000000004
07/19/2018	3.562
07/20/2018	3.562
07/21/2018	3.563
07/22/2018	3.563
07/23/2018	3.5639999999999996
07/24/2018	3.5639999999999996
07/25/2018	3.565
07/26/2018	3.565
07/27/2018	3.566
07/28/2018	3.566
07/29/2018	3.567
07/30/2018	3.567
07/31/2018	3.5680000000000005
08/01/2018	3.5680000000000005
08/02/2018	3.569
08/03/2018	3.569
08/04/2018	3.5700000000000003
08/05/2018	3.5700000000000003
08/06/2018	3.5709999999999997
08/07/2018	3.572
08/08/2018	3.572
08/09/2018	3.573
08/10/2018	3.573
08/11/2018	3.5740000000000003
08/12/2018	3.5740000000000003
08/13/2018	3.5749999999999997
08/14/2018	3.5749999999999997
08/15/2018	3.576
08/16/2018	3.576
08/17/2018	3.5770000000000004
08/18/2018	3.5770000000000004
08/19/2018	3.578
08/20/2018	3.578
08/21/2018	3.579
08/22/2018	3.579
08/23/2018	3.58
08/24/2018	3.58
08/25/2018	3.581
08/26/2018	3.581
08/27/2018	3.582
08/28/2018	3.582
08/29/2018	3.583
08/30/2018	3.583
08/31/2018	3.5839999999999996
09/01/2018	3.5839999999999996
09/02/2018	3.585
09/03/2018	3.585
09/04/2018	3.5860000000000003
09/05/2018	3.5860000000000003
09/06/2018	3.5869999999999997
09/07/2018	3.5869999999999997
09/08/2018	3.588
09/09/2018	3.588
09/10/2018	3.589
09/11/2018	3.589
09/12/2018	3.589
09/13/2018	3.5900000000000003
09/14/2018	3.5900000000000003
09/15/2018	3.5909999999999997
09/16/2018	3.5909999999999997
09/17/2018	3.592
09/18/2018	3.592
09/19/2018	3.5929999999999995
09/20/2018	3.5929999999999995
09/21/2018	3.594
09/22/2018	3.594
09/23/2018	3.595
09/24/2018	3.595
09/25/2018	3.596
09/26/2018	3.596
09/27/2018	3.5970000000000004
09/28/2018	3.5970000000000004
09/29/2018	3.598
09/30/2018	3.598
10/01/2018	3.599
10/02/2018	3.599
10/03/2018	3.5999999999999996
10/04/2018	3.5999999999999996
10/05/2018	3.601
10/06/2018	3.601
10/07/2018	3.6020000000000003
10/08/2018	3.6020000000000003
10/09/2018	3.6029999999999998
10/10/2018	3.6029999999999998
10/11/2018	3.604
10/12/2018	3.604
10/13/2018	3.605
10/14/2018	3.605
10/15/2018	3.6060000000000003
10/16/2018	3.6060000000000003
10/17/2018	3.6069999999999998
10/18/2018	3.6069999999999998
10/19/2018	3.608
10/20/2018	3.608
10/21/2018	3.6089999999999995
10/22/2018	3.6089999999999995
10/23/2018	3.61
10/24/2018	3.61
10/25/2018	3.611
10/26/2018	3.611
10/27/2018	3.612
10/28/2018	3.612
10/29/2018	3.612
10/30/2018	3.6130000000000004
10/31/2018	3.6130000000000004
11/01/2018	3.614
11/02/2018	3.614
11/03/2018	3.615
11/04/2018	3.615
11/05/2018	3.6159999999999997
11/06/2018	3.6159999999999997
11/07/2018	3.617
11/08/2018	3.617
11/09/2018	3.618
11/10/2018	3.618
11/11/2018	3.6189999999999998
11/12/2018	3.6189999999999998
11/13/2018	3.62
11/14/2018	3.62
11/15/2018	3.621
11/16/2018	3.621
11/17/2018	3.6220000000000003
11/18/2018	3.6220000000000003
11/19/2018	3.6229999999999998
11/20/2018	3.6229999999999998
11/21/2018	3.624
11/22/2018	3.624
11/23/2018	3.6249999999999996
11/24/2018	3.6249999999999996
11/25/2018	3.6249999999999996
11/26/2018	3.626
11/27/2018	3.626
11/28/2018	3.627
11/29/2018	3.627
11/30/2018	3.628
12/01/2018	3.628
12/02/2018	3.6290000000000004
12/03/2018	3.6290000000000004
12/04/2018	3.63
12/05/2018	3.63
12/06/2018	3.6310000000000002
12/07/2018	3.6310000000000002
12/08/2018	3.6319999999999997
12/09/2018	3.6319999999999997
12/10/2018	3.633
12/11/2018	3.633
12/12/2018	3.634
12/13/2018	3.634
12/14/2018	3.634
12/15/2018	3.6350000000000002
12/16/2018	3.6350000000000002
12/17/2018	3.636
12/18/2018	3.636
12/19/2018	3.637
12/20/2018	3.637
12/21/2018	3.6380000000000003
12/22/2018	3.6380000000000003
12/23/2018	3.639
12/24/2018	3.639
12/25/2018	3.64
12/26/2018	3.64
12/27/2018	3.641
12/28/2018	3.641
12/29/2018	3.642
12/30/2018	3.642
12/31/2018	3.642
01/01/2019	3.643
01/02/2019	3.643
01/03/2019	3.644
01/04/2019	3.644
01/05/2019	3.6450000000000005
01/06/2019	3.6450000000000005
01/07/2019	3.646
01/08/2019	3.646
01/09/2019	3.6470000000000002
01/10/2019	3.6470000000000002
01/11/2019	3.6479999999999997
01/12/2019	3.6479999999999997
01/13/2019	3.649
01/14/2019	3.649
01/15/2019	3.649
01/16/2019	3.65
01/17/2019	3.65
01/18/2019	3.6510000000000002
01/19/2019	3.6510000000000002
01/20/2019	3.6519999999999997
01/21/2019	3.6519999999999997
01/22/2019	3.653
01/23/2019	3.653
01/24/2019	3.6540000000000004
01/25/2019	3.6540000000000004
01/26/2019	3.655
01/27/2019	3.655
01/28/2019	3.656
01/29/2019	3.656
01/30/2019	3.656
01/31/2019	3.657
02/01/2019	3.657
02/02/2019	3.6580000000000004
02/03/2019	3.6580000000000004
02/04/2019	3.659
02/05/2019	3.659
02/06/2019	3.66
02/07/2019	3.66
02/08/2019	3.6609999999999996
02/09/2019	3.6609999999999996
02/10/2019	3.662
02/11/2019	3.662
02/12/2019	3.662
02/13/2019	3.6630000000000003
02/14/2019	3.6630000000000003
02/15/2019	3.6639999999999997
02/16/2019	3.6639999999999997
02/17/2019	3.665
02/18/2019	3.665
02/19/2019	3.666
02/20/2019	3.666
02/21/2019	3.6670000000000003
02/22/2019	3.6670000000000003
02/23/2019	3.6670000000000003
02/24/2019	3.6679999999999997
02/25/2019	3.6679999999999997
02/26/2019	3.669
02/27/2019	3.669
02/28/2019	3.6700000000000004
03/01/2019	3.6700000000000004
03/02/2019	3.671
03/03/2019	3.671
03/04/2019	3.672
03/05/2019	3.672
03/06/2019	3.672
03/07/2019	3.673
03/08/2019	3.673
03/09/2019	3.6740000000000004
03/10/2019	3.6740000000000004
03/11/2019	3.675
03/12/2019	3.675
03/13/2019	3.676
03/14/2019	3.676
03/15/2019	3.6769999999999996
03/16/2019	3.6769999999999996
03/17/2019	3.6769999999999996
03/18/2019	3.678
03/19/2019	3.678
03/20/2019	3.6790000000000003
03/21/2019	3.6790000000000003
03/22/2019	3.6799999999999997
03/23/2019	3.6799999999999997
03/24/2019	3.681
03/25/2019	3.681
03/26/2019	3.681
03/27/2019	3.682
03/28/2019	3.682
03/29/2019	3.6830000000000003
03/30/2019	3.6830000000000003
03/31/2019	3.6839999999999997
04/01/2019	3.6839999999999997
04/02/2019	3.685
04/03/2019	3.685
04/04/2019	3.6859999999999995
04/05/2019	3.6859999999999995
04/06/2019	3.6859999999999995
04/07/2019	3.687
04/08/2019	3.687
04/09/2019	3.688
04/10/2019	3.688
04/11/2019	3.689
04/12/2019	3.689
04/13/2019	3.6900000000000004
04/14/2019	3.6900000000000004
04/15/2019	3.6900000000000004
04/16/2019	3.691
04/17/2019	3.691
04/18/2019	3.692
04/19/2019	3.692
04/20/2019	3.6929999999999996
04/21/2019	3.6929999999999996
04/22/2019	3.694
04/23/2019	3.694
04/24/2019	3.694
04/25/2019	3.695
04/26/2019	3.695
04/27/2019	3.696
04/28/2019	3.696
04/29/2019	3.697
04/30/2019	3.697
05/01/2019	3.698
05/02/2019	3.698
05/03/2019	3.698
05/04/2019	3.6990000000000003
05/05/2019	3.6990000000000003
05/06/2019	3.6999999999999997
05/07/2019	3.6999999999999997
05/08/2019	3.701
05/09/2019	3.701
05/10/2019	3.701
05/11/2019	3.702
05/12/2019	3.702
05/13/2019	3.703
05/14/2019	3.703
05/15/2019	3.7039999999999997
05/16/2019	3.7039999999999997
05/17/2019	3.705
05/18/2019	3.705
05/19/2019	3.705
05/20/2019	3.7060000000000004
05/21/2019	3.7060000000000004
05/22/2019	3.707
05/23/2019	3.707
05/24/2019	3.708
05/25/2019	3.708
05/26/2019	3.708
05/27/2019	3.7089999999999996
05/28/2019	3.7089999999999996
05/29/2019	3.71
05/30/2019	3.71
05/31/2019	3.711
06/01/2019	3.711
06/02/2019	3.712
06/03/2019	3.712
06/04/2019	3.712
06/05/2019	3.7130000000000005
06/06/2019	3.7130000000000005
06/07/2019	3.714
06/08/2019	3.714
06/09/2019	3.7150000000000003
06/10/2019	3.7150000000000003
06/11/2019	3.7150000000000003
06/12/2019	3.7159999999999997
06/13/2019	3.7159999999999997
06/14/2019	3.717
06/15/2019	3.717
06/16/2019	3.718
06/17/2019	3.718
06/18/2019	3.718
06/19/2019	3.7190000000000003
06/20/2019	3.7190000000000003
06/21/2019	3.7199999999999998
06/22/2019	3.7199999999999998
06/23/2019	3.721
06/24/2019	3.721
06/25/2019	3.721
06/26/2019	3.7220000000000004
06/27/2019	3.7220000000000004
06/28/2019	3.723
06/29/2019	3.723
06/30/2019	3.724
07/01/2019	3.724
07/02/2019	3.724
07/03/2019	3.7249999999999996
07/04/2019	3.7249999999999996
07/05/2019	3.726
07/06/2019	3.726
07/07/2019	3.727
07/08/2019	3.727
07/09/2019	3.727
07/10/2019	3.728
07/11/2019	3.728
07/12/2019	3.7289999999999996
07/13/2019	3.7289999999999996
07/14/2019	3.73
07/15/2019	3.73
07/16/2019	3.73
07/17/2019	3.7310000000000003
07/18/2019	3.7310000000000003
07/19/2019	3.7319999999999998
07/20/2019	3.7319999999999998
07/21/2019	3.733
07/22/2019	3.733
07/23/2019	3.733
07/24/2019	3.734
07/25/2019	3.734
07/26/2019	3.7350000000000003
07/27/2019	3.7350000000000003
07/28/2019	3.7350000000000003
07/29/2019	3.7359999999999998
07/30/2019	3.7359999999999998
07/31/2019	3.737
08/01/2019	3.737
08/02/2019	3.7379999999999995
08/03/2019	3.7379999999999995
08/04/2019	3.7379999999999995
08/05/2019	3.739
08/06/2019	3.739
08/07/2019	3.74
08/08/2019	3.74
08/09/2019	3.7409999999999997
08/10/2019	3.7409999999999997
08/11/2019	3.7409999999999997
08/12/2019	3.742
08/13/2019	3.742
08/14/2019	3.743
08/15/2019	3.743
08/16/2019	3.743
08/17/2019	3.744
08/18/2019	3.744
08/19/2019	3.7449999999999997
08/20/2019	3.7449999999999997
08/21/2019	3.746
08/22/2019	3.746
08/23/2019	3.746
08/24/2019	3.7470000000000003
08/25/2019	3.7470000000000003
08/26/2019	3.7479999999999998
08/27/2019	3.7479999999999998
08/28/2019	3.7479999999999998
08/29/2019	3.749
08/30/2019	3.749
08/31/2019	3.75
09/01/2019	3.75
09/02/2019	3.75
09/03/2019	3.7510000000000003
09/04/2019	3.7510000000000003
09/05/2019	3.752
09/06/2019	3.752
09/07/2019	3.753
09/08/2019	3.753
09/09/2019	3.753
09/10/2019	3.7539999999999996
09/11/2019	3.7539999999999996
09/12/2019	3.755
09/13/2019	3.755
09/14/2019	3.755
09/15/2019	3.7560000000000002
09/16/2019	3.7560000000000002
09/17/2019	3.757
09/18/2019	3.757
09/19/2019	3.758
09/20/2019	3.758
09/21/2019	3.758
09/22/2019	3.759
09/23/2019	3.759
09/24/2019	3.7600000000000002
09/25/2019	3.7600000000000002
09/26/2019	3.7600000000000002
09/27/2019	3.7609999999999997
09/28/2019	3.7609999999999997
09/29/2019	3.762
09/30/2019	3.762
10/01/2019	3.762
10/02/2019	3.763
10/03/2019	3.763
10/04/2019	3.764
10/05/2019	3.764
10/06/2019	3.764
10/07/2019	3.765
10/08/2019	3.765
10/09/2019	3.766
10/10/2019	3.766
10/11/2019	3.766
10/12/2019	3.7670000000000003
10/13/2019	3.7670000000000003
10/14/2019	3.768
10/15/2019	3.768
10/16/2019	3.769
10/17/2019	3.769
10/18/2019	3.769
10/19/2019	3.7699999999999996
10/20/2019	3.7699999999999996
10/21/2019	3.771
10/22/2019	3.771
10/23/2019	3.771
10/24/2019	3.772
10/25/2019	3.772
10/26/2019	3.773
10/27/2019	3.773
10/28/2019	3.773
10/29/2019	3.7740000000000005
10/30/2019	3.7740000000000005
10/31/2019	3.775
11/01/2019	3.775
11/02/2019	3.775
11/03/2019	3.7760000000000002
11/04/2019	3.7760000000000002
11/05/2019	3.7769999999999997
11/06/2019	3.7769999999999997
11/07/2019	3.7769999999999997
11/08/2019	3.778
11/09/2019	3.778
11/10/2019	3.779
11/11/2019	3.779
11/12/2019	3.779
11/13/2019	3.7800000000000002
11/14/2019	3.7800000000000002
11/15/2019	3.781
11/16/2019	3.781
11/17/2019	3.781
11/18/2019	3.782
11/19/2019	3.782
11/20/2019	3.7830000000000004
11/21/2019	3.7830000000000004
11/22/2019	3.7830000000000004
11/23/2019	3.784
11/24/2019	3.784
11/25/2019	3.785
11/26/2019	3.785
11/27/2019	3.785
11/28/2019	3.7859999999999996
11/29/2019	3.7859999999999996
11/30/2019	3.7859999999999996
12/01/2019	3.787
12/02/2019	3.787
12/03/2019	3.788
12/04/2019	3.788
12/05/2019	3.788
12/06/2019	3.789
12/07/2019	3.789
12/08/2019	3.7900000000000005
12/09/2019	3.7900000000000005
12/10/2019	3.7900000000000005
12/11/2019	3.791
12/12/2019	3.791
12/13/2019	3.7920000000000003
12/14/2019	3.7920000000000003
12/15/2019	3.7920000000000003
12/16/2019	3.7929999999999997
12/17/2019	3.7929999999999997
12/18/2019	3.794
12/19/2019	3.794
12/20/2019	3.794
12/21/2019	3.795
12/22/2019	3.795
12/23/2019	3.7960000000000003
12/24/2019	3.7960000000000003
12/25/2019	3.7960000000000003
12/26/2019	3.7969999999999997
12/27/2019	3.7969999999999997
12/28/2019	3.7969999999999997
12/29/2019	3.798
12/30/2019	3.798
12/31/2019	3.7990000000000004
01/01/2020	3.7990000000000004
01/02/2020	3.7990000000000004
01/03/2020	3.8
01/04/2020	3.8
01/05/2020	3.801
01/06/2020	3.801
01/07/2020	3.801
01/08/2020	3.8019999999999996
01/09/2020	3.8019999999999996
01/10/2020	3.803
01/11/2020	3.803
01/12/2020	3.803
01/13/2020	3.804
01/14/2020	3.804
01/15/2020	3.804
01/16/2020	3.805
01/17/2020	3.805
01/18/2020	3.8059999999999996
01/19/2020	3.8059999999999996
01/20/2020	3.8059999999999996
01/21/2020	3.807
01/22/2020	3.807
01/23/2020	3.8080000000000003
01/24/2020	3.8080000000000003
01/25/2020	3.8080000000000003
01/26/2020	3.8089999999999997
01/27/2020	3.8089999999999997
01/28/2020	3.8089999999999997
01/29/2020	3.81
01/30/2020	3.81
01/31/2020	3.811
02/01/2020	3.811
02/02/2020	3.811
02/03/2020	3.8120000000000003
02/04/2020	3.8120000000000003
02/05/2020	3.8120000000000003
02/06/2020	3.8129999999999997
02/07/2020	3.8129999999999997
02/08/2020	3.814
02/09/2020	3.814
02/10/2020	3.814
02/11/2020	3.8150000000000004
02/12/2020	3.8150000000000004
02/13/2020	3.816
02/14/2020	3.816
02/15/2020	3.816
02/16/2020	3.817
02/17/2020	3.817
02/18/2020	3.817
02/19/2020	3.818
02/20/2020	3.818
02/21/2020	3.819
02/22/2020	3.819
02/23/2020	3.819
02/24/2020	3.82
02/25/2020	3.82
02/26/2020	3.82
02/27/2020	3.821
02/28/2020	3.821
02/29/2020	3.8219999999999996
03/01/2020	3.8219999999999996
03/02/2020	3.8219999999999996
03/03/2020	3.823
03/04/2020	3.823
03/05/2020	3.823
03/06/2020	3.8240000000000003
03/07/2020	3.8240000000000003
03/08/2020	3.8249999999999997
03/09/2020	3.8249999999999997
03/10/2020	3.8249999999999997
03/11/2020	3.826
03/12/2020	3.826
03/13/2020	3.826
03/14/2020	3.827
03/15/2020	3.827
03/16/2020	3.8280000000000003
03/17/2020	3.8280000000000003
03/18/2020	3.8280000000000003
03/19/2020	3.8289999999999997
03/20/2020	3.8289999999999997
03/21/2020	3.8289999999999997
03/22/2020	3.83
03/23/2020	3.83
03/24/2020	3.8309999999999995
03/25/2020	3.8309999999999995
03/26/2020	3.8309999999999995
03/27/2020	3.832
03/28/2020	3.832
03/29/2020	3.832
03/30/2020	3.833
03/31/2020	3.833
04/01/2020	3.834
04/02/2020	3.834
04/03/2020	3.834
04/04/2020	3.8350000000000004
04/05/2020	3.8350000000000004
04/06/2020	3.8350000000000004
04/07/2020	3.836
04/08/2020	3.836
04/09/2020	3.836
04/10/2020	3.837
04/11/2020	3.837
04/12/2020	3.8379999999999996
04/13/2020	3.8379999999999996
04/14/2020	3.8379999999999996
04/15/2020	3.839
04/16/2020	3.839
04/17/2020	3.839
04/18/2020	3.84
04/19/2020	3.84
04/20/2020	3.841
04/21/2020	3.841
04/22/2020	3.841
04/23/2020	3.842
04/24/2020	3.842
04/25/2020	3.842
04/26/2020	3.843
04/27/2020	3.843
04/28/2020	3.843
04/29/2020	3.8440000000000003
04/30/2020	3.8440000000000003
05/01/2020	3.8449999999999998
05/02/2020	3.8449999999999998
05/03/2020	3.8449999999999998
05/04/2020	3.846
05/05/2020	3.846
05/06/2020	3.846
05/07/2020	3.8469999999999995
05/08/2020	3.8469999999999995
05/09/2020	3.8469999999999995
05/10/2020	3.848
05/11/2020	3.848
05/12/2020	3.849
05/13/2020	3.849
05/14/2020	3.849
05/15/2020	3.85
05/16/2020	3.85
05/17/2020	3.85
05/18/2020	3.8510000000000004
05/19/2020	3.8510000000000004
05/20/2020	3.8510000000000004
05/21/2020	3.852
05/22/2020	3.852
05/23/2020	3.853
05/24/2020	3.853
05/25/2020	3.853
05/26/2020	3.8539999999999996
05/27/2020	3.8539999999999996
05/28/2020	3.8539999999999996
05/29/2020	3.855
05/30/2020	3.855
05/31/2020	3.855
06/01/2020	3.856
06/02/2020	3.856
06/03/2020	3.856
06/04/2020	3.857
06/05/2020	3.857
06/06/2020	3.8580000000000005
06/07/2020	3.8580000000000005
06/08/2020	3.8580000000000005
06/09/2020	3.859
06/10/2020	3.859
06/11/2020	3.859
06/12/2020	3.8600000000000003
06/13/2020	3.8600000000000003
06/14/2020	3.8600000000000003
06/15/2020	3.8609999999999998
06/16/2020	3.8609999999999998
06/17/2020	3.8609999999999998


==> monotoneconvex_curve_b_haganwest_rates.txt <==
Date	Rate
05/02/2010	0.20500000000000002
05/03/2010	0.20500000000000002
05/04/2010	0.20500000000000002
05/05/2010	0.20500000000000002
05/06/2010	0.20600000000000002
05/07/2010	0.20600000000000002
05/08/2010	0.207
05/09/2010	0.208
05/10/2010	0.209
05/11/2010	0.211
05/12/2010	0.212
05/13/2010	0.213
05/14/2010	0.214
05/15/2010	0.216
05/16/2010	0.217
05/17/2010	0.218
05/18/2010	0.219
05/19/2010	0.22100000000000003
05/20/2010	0.22200000000000003
05/21/2010	0.22300000000000003
05/22/2010	0.22399999999999998
05/23/2010	0.22599999999999998
05/24/2010	0.22699999999999998
05/25/2010	0.22799999999999998
05/26/2010	0.22899999999999998
05/27/2010	0.231
05/28/2010	0.232
05/29/2010	0.233
05/30/2010	0.23500000000000001
05/31/2010	0.23600000000000002
06/01/2010	0.23700000000000002
06/02/2010	0.23800000000000002
06/03/2010	0.24
06/04/2010	0.241
06/05/2010	0.242
06/06/2010	0.243
06/07/2010	0.245
06/08/2010	0.246
06/09/2010	0.247
06/10/2010	0.248
06/11/2010	0.25
06/12/2010	0.251
06/13/2010	0.252
06/14/2010	0.253
06/15/2010	0.254
06/16/2010	0.256
06/17/2010	0.257
06/18/2010	0.258
06/19/2010	0.259
06/20/2010	0.26
06/21/2010	0.262
06/22/2010	0.263
06/23/2010	0.264
06/24/2010	0.265
06/25/2010	0.266
06/26/2010	0.268
06/27/2010	0.269
06/28/2010	0.27
06/29/2010	0.271
06/30/2010	0.272
07/01/2010	0.27299999999999996
07/02/2010	0.27499999999999997
07/03/2010	0.27599999999999997
07/04/2010	0.27699999999999997
07/05/2010	0.27799999999999997
07/06/2010	0.27899999999999997
07/07/2010	0.27999999999999997
07/08/2010	0.281
07/09/2010	0.28300000000000003
07/10/2010	0.28400000000000003
07/11/2010	0.28500000000000003
07/12/2010	0.28600000000000003
07/13/2010	0.28700000000000003
07/14/2010	0.28800000000000003
07/15/2010	0.28900000000000003
07/16/2010	0.29
07/17/2010	0.292
07/18/2010	0.293
07/19/2010	0.294
07/20/2010	0.295
07/21/2010	0.296
07/22/2010	0.297
07/23/2010	0.298
07/24/2010	0.299
07/25/2010	0.3
07/26/2010	0.301
07/27/2010	0.302
07/28/2010	0.303
07/29/2010	0.305
07/30/2010	0.306
07/31/2010	0.307
08/01/2010	0.308
08/02/2010	0.309
08/03/2010	0.31
08/04/2010	0.311
08/05/2010	0.312
08/06/2010	0.313
08/07/2010	0.314
08/08/2010	0.315
08/09/2010	0.316
08/10/2010	0.317
08/11/2010	0.318
08/12/2010	0.319
08/13/2010	0.32
08/14/2010	0.321
08/15/2010	0.322
08/16/2010	0.32299999999999995
08/17/2010	0.32399999999999995
08/18/2010	0.325
08/19/2010	0.326
08/20/2010	0.327
08/21/2010	0.328
08/22/2010	0.329
08/23/2010	0.33
08/24/2010	0.331
08/25/2010	0.332
08/26/2010	0.333
08/27/2010	0.334
08/28/2010	0.335
08/29/2010	0.336
08/30/2010	0.336
08/31/2010	0.337
09/01/2010	0.338
09/02/2010	0.33899999999999997
09/03/2010	0.33999999999999997
09/04/2010	0.34099999999999997
09/05/2010	0.34199999999999997
09/06/2010	0.34299999999999997
09/07/2010	0.344
09/08/2010	0.345
09/09/2010	0.346
09/10/2010	0.347
09/11/2010	0.347
09/12/2010	0.348
09/13/2010	0.349
09/14/2010	0.35000000000000003
09/15/2010	0.35100000000000003
09/16/2010	0.35200000000000004
09/17/2010	0.35300000000000004
09/18/2010	0.35400000000000004
09/19/2010	0.35400000000000004
09/20/2010	0.35500000000000004
09/21/2010	0.356
09/22/2010	0.357
09/23/2010	0.358
09/24/2010	0.359
09/25/2010	0.36
09/26/2010	0.36
09/27/2010	0.361
09/28/2010	0.362
09/29/2010	0.363
09/30/2010	0.364
10/01/2010	0.364
10/02/2010	0.365
10/03/2010	0.366
10/04/2010	0.367
10/05/2010	0.368
10/06/2010	0.368
10/07/2010	0.369
10/08/2010	0.37
10/09/2010	0.371
10/10/2010	0.372
10/11/2010	0.372
10/12/2010	0.373
10/13/2010	0.374
10/14/2010	0.375
10/15/2010	0.376
10/16/2010	0.376
10/17/2010	0.377
10/18/2010	0.378
10/19/2010	0.379
10/20/2010	0.38
10/21/2010	0.38
10/22/2010	0.381
10/23/2010	0.382
10/24/2010	0.383
10/25/2010	0.384
10/26/2010	0.384
10/27/2010	0.385
10/28/2010	0.386
10/29/2010	0.387
10/30/2010	0.388
10/31/2010	0.388
11/01/2010	0.38899999999999996
11/02/2010	0.38999999999999996
11/03/2010	0.391
11/04/2010	0.392
11/05/2010	0.393
11/06/2010	0.394
11/07/2010	0.394
11/08/2010	0.395
11/09/2010	0.396
11/10/2010	0.39699999999999996
11/11/2010	0.398
11/12/2010	0.39899999999999997
11/13/2010	0.4
11/14/2010	0.4
11/15/2010	0.40099999999999997
11/16/2010	0.402
11/17/2010	0.40299999999999997
11/18/2010	0.404
11/19/2010	0.40499999999999997
11/20/2010	0.406
11/21/2010	0.407
11/22/2010	0.40800000000000003
11/23/2010	0.409
11/24/2010	0.409
11/25/2010	0.41000000000000003
11/26/2010	0.411
11/27/2010	0.41200000000000003
11/28/2010	0.413
11/29/2010	0.414
11/30/2010	0.415
12/01/2010	0.416
12/02/2010	0.41700000000000004
12/03/2010	0.418
12/04/2010	0.41900000000000004
12/05/2010	0.42
12/06/2010	0.42100000000000004
12/07/2010	0.422
12/08/2010	0.42300000000000004
12/09/2010	0.424
12/10/2010	0.42500000000000004
12/11/2010	0.426
12/12/2010	0.42700000000000005
12/13/2010	0.428
12/14/2010	0.42900000000000005
12/15/2010	0.43
12/16/2010	0.43099999999999994
12/17/2010	0.43299999999999994
12/18/2010	0.434
12/19/2010	0.43499999999999994
12/20/2010	0.436
12/21/2010	0.437
12/22/2010	0.438
12/23/2010	0.439
12/24/2010	0.44
12/25/2010	0.441
12/26/2010	0.44200000000000006
12/27/2010	0.443
12/28/2010	0.44400000000000006
12/29/2010	0.445
12/30/2010	0.44600000000000006
12/31/2010	0.447
01/01/2011	0.44799999999999995
01/02/2011	0.44999999999999996
01/03/2011	0.451
01/04/2011	0.45199999999999996
01/05/2011	0.453
01/06/2011	0.45399999999999996
01/07/2011	0.455
01/08/2011	0.45599999999999996
01/09/2011	0.457
01/10/2011	0.45799999999999996
01/11/2011	0.459
01/12/2011	0.45999999999999996
01/13/2011	0.461
01/14/2011	0.462
01/15/2011	0.46299999999999997
01/16/2011	0.46499999999999997
01/17/2011	0.466
01/18/2011	0.46699999999999997
01/19/2011	0.468
01/20/2011	0.469
01/21/2011	0.47000000000000003
01/22/2011	0.471
01/23/2011	0.47200000000000003
01/24/2011	0.473
01/25/2011	0.47400000000000003
01/26/2011	0.47600000000000003
01/27/2011	0.477
01/28/2011	0.47800000000000004
01/29/2011	0.479
01/30/2011	0.48
01/31/2011	0.481
02/01/2011	0.482
02/02/2011	0.483
02/03/2011	0.485
02/04/2011	0.486
02/05/2011	0.48700000000000004
02/06/2011	0.488
02/07/2011	0.48900000000000005
02/08/2011	0.49
02/09/2011	0.49100000000000005
02/10/2011	0.49300000000000005
02/11/2011	0.494
02/12/2011	0.49500000000000005
02/13/2011	0.496
02/14/2011	0.49699999999999994
02/15/2011	0.49899999999999994
02/16/2011	0.5
02/17/2011	0.501
02/18/2011	0.502
02/19/2011	0.503
02/20/2011	0.505
02/21/2011	0.506
02/22/2011	0.507
02/23/2011	0.508
02/24/2011	0.509
02/25/2011	0.511
02/26/2011	0.512
02/27/2011	0.513
02/28/2011	0.514
03/01/2011	0.516
03/02/2011	0.517
03/03/2011	0.518
03/04/2011	0.519
03/05/2011	0.521
03/06/2011	0.522
03/07/2011	0.523
03/08/2011	0.524
03/09/2011	0.526
03/10/2011	0.527
03/11/2011	0.528
03/12/2011	0.53
03/13/2011	0.5309999999999999
03/14/2011	0.532
03/15/2011	0.534
03/16/2011	0.5349999999999999
03/17/2011	0.536
03/18/2011	0.538
03/19/2011	0.539
03/20/2011	0.54
03/21/2011	0.542
03/22/2011	0.543
03/23/2011	0.544
03/24/2011	0.5459999999999999
03/25/2011	0.547
03/26/2011	0.5479999999999999
03/27/2011	0.5499999999999999
03/28/2011	0.551
03/29/2011	0.5519999999999999
03/30/2011	0.5539999999999999
03/31/2011	0.555
04/01/2011	0.5559999999999999
04/02/2011	0.5579999999999999
04/03/2011	0.559
04/04/2011	0.5599999999999999
04/05/2011	0.562
04/06/2011	0.563
04/07/2011	0.5640000000000001
04/08/2011	0.5660000000000001
04/09/2011	0.567
04/10/2011	0.5680000000000001
04/11/2011	0.5700000000000001
04/12/2011	0.571
04/13/2011	0.573
04/14/2011	0.5740000000000001
04/15/2011	0.575
04/16/2011	0.577
04/17/2011	0.5780000000000001
04/18/2011	0.58
04/19/2011	0.581
04/20/2011	0.582
04/21/2011	0.584
04/22/2011	0.585
04/23/2011	0.586
04/24/2011	0.588
04/25/2011	0.5890000000000001
04/26/2011	0.5910000000000001
04/27/2011	0.592
04/28/2011	0.5930000000000001
04/29/2011	0.5950000000000001
04/30/2011	0.596
05/01/2011	0.598
05/02/2011	0.599
05/03/2011	0.601
05/04/2011	0.602
05/05/2011	0.603
05/06/2011	0.605
05/07/2011	0.606
05/08/2011	0.608
05/09/2011	0.609
05/10/2011	0.611
05/11/2011	0.612
05/12/2011	0.613
05/13/2011	0.615
05/14/2011	0.616
05/15/2011	0.618
05/16/2011	0.619
05/17/2011	0.621
05/18/2011	0.622
05/19/2011	0.624
05/20/2011	0.625
05/21/2011	0.627
05/22/2011	0.628
05/23/2011	0.63
05/24/2011	0.631
05/25/2011	0.632
05/26/2011	0.634
05/27/2011	0.635
05/28/2011	0.637
05/29/2011	0.638
05/30/2011	0.64
05/31/2011	0.641
06/01/2011	0.643
06/02/2011	0.644
06/03/2011	0.6459999999999999
06/04/2011	0.647
06/05/2011	0.649
06/06/2011	0.65
06/07/2011	0.652
06/08/2011	0.654
06/09/2011	0.655
06/10/2011	0.657
06/11/2011	0.658
06/12/2011	0.66
06/13/2011	0.661
06/14/2011	0.6629999999999999
06/15/2011	0.664
06/16/2011	0.666
06/17/2011	0.6669999999999999
06/18/2011	0.6689999999999999
06/19/2011	0.67
06/20/2011	0.672
06/21/2011	0.674
06/22/2011	0.675
06/23/2011	0.677
06/24/2011	0.6779999999999999
06/25/2011	0.6799999999999999
06/26/2011	0.681
06/27/2011	0.683
06/28/2011	0.685
06/29/2011	0.6859999999999999
06/30/2011	0.688
07/01/2011	0.6890000000000001
07/02/2011	0.6910000000000001
07/03/2011	0.692
07/04/2011	0.694
07/05/2011	0.696
07/06/2011	0.697
07/07/2011	0.699
07/08/2011	0.7000000000000001
07/09/2011	0.7020000000000001
07/10/2011	0.7040000000000001
07/11/2011	0.705
07/12/2011	0.707
07/13/2011	0.7080000000000001
07/14/2011	0.7100000000000001
07/15/2011	0.712
07/16/2011	0.713
07/17/2011	0.715
07/18/2011	0.716
07/19/2011	0.718
07/20/2011	0.72
07/21/2011	0.721
07/22/2011	0.7230000000000001
07/23/2011	0.7250000000000001
07/24/2011	0.726
07/25/2011	0.728
07/26/2011	0.729
07/27/2011	0.731
07/28/2011	0.733
07/29/2011	0.734
07/30/2011	0.736
07/31/2011	0.738
08/01/2011	0.739
08/02/2011	0.741
08/03/2011	0.742
08/04/2011	0.744
08/05/2011	0.746
08/06/2011	0.747
08/07/2011	0.749
08/08/2011	0.751
08/09/2011	0.752
08/10/2011	0.754
08/11/2011	0.756
08/12/2011	0.757
08/13/2011	0.759
08/14/2011	0.761
08/15/2011	0.762
08/16/2011	0.764
08/17/2011	0.765
08/18/2011	0.767
08/19/2011	0.769
08/20/2011	0.77
08/21/2011	0.772
08/22/2011	0.774
08/23/2011	0.775
08/24/2011	0.777
08/25/2011	0.779
08/26/2011	0.7799999999999999
08/27/2011	0.782
08/28/2011	0.784
08/29/2011	0.7849999999999999
08/30/2011	0.787
08/31/2011	0.7889999999999999
09/01/2011	0.79
09/02/2011	0.792
09/03/2011	0.7939999999999999
09/04/2011	0.795
09/05/2011	0.7969999999999999
09/06/2011	0.799
09/07/2011	0.8
09/08/2011	0.8019999999999999
09/09/2011	0.804
09/10/2011	0.8049999999999999
09/11/2011	0.807
09/12/2011	0.8089999999999999
09/13/2011	0.8099999999999999
09/14/2011	0.812
09/15/2011	0.814
09/16/2011	0.815
09/17/2011	0.8170000000000001
09/18/2011	0.819
09/19/2011	0.8200000000000001
09/20/2011	0.822
09/21/2011	0.8240000000000001
09/22/2011	0.8250000000000001
09/23/2011	0.827
09/24/2011	0.8290000000000001
09/25/2011	0.83
09/26/2011	0.832
09/27/2011	0.8340000000000001
09/28/2011	0.836
09/29/2011	0.8370000000000001
09/30/2011	0.839
10/01/2011	0.8410000000000001
10/02/2011	0.8420000000000001
10/03/2011	0.844
10/04/2011	0.8460000000000001
10/05/2011	0.847
10/06/2011	0.849
10/07/2011	0.851
10/08/2011	0.853
10/09/2011	0.8540000000000001
10/10/2011	0.856
10/11/2011	0.8580000000000001
10/12/2011	0.86
10/13/2011	0.861
10/14/2011	0.8630000000000001
10/15/2011	0.865
10/16/2011	0.8659999999999999
10/17/2011	0.868
10/18/2011	0.8699999999999999
10/19/2011	0.872
10/20/2011	0.873
10/21/2011	0.8750000000000001
10/22/2011	0.877
10/23/2011	0.8789999999999999
10/24/2011	0.88
10/25/2011	0.882
10/26/2011	0.8840000000000001
10/27/2011	0.886
10/28/2011	0.8869999999999999
10/29/2011	0.889
10/30/2011	0.8909999999999999
10/31/2011	0.8920000000000001
11/01/2011	0.894
11/02/2011	0.8959999999999999
11/03/2011	0.898
11/04/2011	0.899
11/05/2011	0.901
11/06/2011	0.903
11/07/2011	0.905
11/08/2011	0.906
11/09/2011	0.9079999999999999
11/10/2011	0.91
11/11/2011	0.911
11/12/2011	0.9129999999999999
11/13/2011	0.915
11/14/2011	0.9169999999999999
11/15/2011	0.918
11/16/2011	0.9199999999999999
11/17/2011	0.922
11/18/2011	0.923
11/19/2011	0.9249999999999999
11/20/2011	0.927
11/21/2011	0.928
11/22/2011	0.9299999999999999
11/23/2011	0.932
11/24/2011	0.9339999999999999
11/25/2011	0.935
11/26/2011	0.9369999999999999
11/27/2011	0.9390000000000001
11/28/2011	0.9400000000000001
11/29/2011	0.942
11/30/2011	0.9440000000000001
12/01/2011	0.9450000000000001
12/02/2011	0.947
12/03/2011	0.9490000000000001
12/04/2011	0.95
12/05/2011	0.9520000000000001
12/06/2011	0.954
12/07/2011	0.955
12/08/2011	0.9570000000000001
12/09/2011	0.958
12/10/2011	0.96
12/11/2011	0.962
12/12/2011	0.963
12/13/2011	0.9650000000000001
12/14/2011	0.967
12/15/2011	0.968
12/16/2011	0.97
12/17/2011	0.971
12/18/2011	0.9730000000000001
12/19/2011	0.975
12/20/2011	0.976
12/21/2011	0.9780000000000001
12/22/2011	0.979
12/23/2011	0.9809999999999999
12/24/2011	0.983
12/25/2011	0.984
12/26/2011	0.9860000000000001
12/27/2011	0.987
12/28/2011	0.989
12/29/2011	0.9900000000000001
12/30/2011	0.992
12/31/2011	0.9939999999999999
01/01/2012	0.9950000000000001
01/02/2012	0.997
01/03/2012	0.9979999999999999
01/04/2012	1.0
01/05/2012	1.001
01/06/2012	1.0030000000000001
01/07/2012	1.004
01/08/2012	1.006
01/09/2012	1.0070000000000001
01/10/2012	1.009
01/11/2012	1.011
01/12/2012	1.012
01/13/2012	1.014
01/14/2012	1.015
01/15/2012	1.0170000000000001
01/16/2012	1.018
01/17/2012	1.02
01/18/2012	1.0210000000000001
01/19/2012	1.023
01/20/2012	1.024
01/21/2012	1.026
01/22/2012	1.027
01/23/2012	1.0290000000000001
01/24/2012	1.03
01/25/2012	1.032
01/26/2012	1.0330000000000001
01/27/2012	1.035
01/28/2012	1.036
01/29/2012	1.038
01/30/2012	1.039
01/31/2012	1.0410000000000001
02/01/2012	1.042
02/02/2012	1.043
02/03/2012	1.045
02/04/2012	1.046
02/05/2012	1.048
02/06/2012	1.049
02/07/2012	1.051
02/08/2012	1.052
02/09/2012	1.054
02/10/2012	1.055
02/11/2012	1.057
02/12/2012	1.058
02/13/2012	1.06
02/14/2012	1.061
02/15/2012	1.0630000000000002
02/16/2012	1.064
02/17/2012	1.065
02/18/2012	1.0670000000000002
02/19/2012	1.068
02/20/2012	1.0699999999999998
02/21/2012	1.0710000000000002
02/22/2012	1.073
02/23/2012	1.0739999999999998
02/24/2012	1.076
02/25/2012	1.077
02/26/2012	1.079
02/27/2012	1.08
02/28/2012	1.082
02/29/2012	1.083
03/01/2012	1.084
03/02/2012	1.086
03/03/2012	1.087
03/04/2012	1.089
03/05/2012	1.09
03/06/2012	1.0919999999999999
03/07/2012	1.093
03/08/2012	1.095
03/09/2012	1.0959999999999999
03/10/2012	1.098
03/11/2012	1.099
03/12/2012	1.0999999999999999
03/13/2012	1.102
03/14/2012	1.103
03/15/2012	1.105
03/16/2012	1.106
03/17/2012	1.1079999999999999
03/18/2012	1.109
03/19/2012	1.111
03/20/2012	1.1119999999999999
03/21/2012	1.114
03/22/2012	1.115
03/23/2012	1.117
03/24/2012	1.118
03/25/2012	1.119
03/26/2012	1.121
03/27/2012	1.122
03/28/2012	1.124
03/29/2012	1.125
03/30/2012	1.127
03/31/2012	1.1280000000000001
04/01/2012	1.13
04/02/2012	1.131
04/03/2012	1.133
04/04/2012	1.134
04/05/2012	1.1360000000000001
04/06/2012	1.137
04/07/2012	1.139
04/08/2012	1.1400000000000001
04/09/2012	1.142
04/10/2012	1.143
04/11/2012	1.145
04/12/2012	1.146
04/13/2012	1.1480000000000001
04/14/2012	1.149
04/15/2012	1.151
04/16/2012	1.1520000000000001
04/17/2012	1.154
04/18/2012	1.155
04/19/2012	1.157
04/20/2012	1.158
04/21/2012	1.16
04/22/2012	1.161
04/23/2012	1.163
04/24/2012	1.164
04/25/2012	1.166
04/26/2012	1.167
04/27/2012	1.169
04/28/2012	1.17
04/29/2012	1.172
04/30/2012	1.173
05/01/2012	1.175
05/02/2012	1.176
05/03/2012	1.1780000000000002
05/04/2012	1.179
05/05/2012	1.1809999999999998
05/06/2012	1.1820000000000002
05/07/2012	1.184
05/08/2012	1.185
05/09/2012	1.187
05/10/2012	1.189
05/11/2012	1.1900000000000002
05/12/2012	1.192
05/13/2012	1.193
05/14/2012	1.195
05/15/2012	1.196
05/16/2012	1.198
05/17/2012	1.199
05/18/2012	1.201
05/19/2012	1.203
05/20/2012	1.204
05/21/2012	1.206
05/22/2012	1.207
05/23/2012	1.209
05/24/2012	1.21
05/25/2012	1.212
05/26/2012	1.214
05/27/2012	1.2149999999999999
05/28/2012	1.217
05/29/2012	1.218
05/30/2012	1.22
05/31/2012	1.222
06/01/2012	1.2229999999999999
06/02/2012	1.225
06/03/2012	1.226
06/04/2012	1.228
06/05/2012	1.23
06/06/2012	1.2309999999999999
06/07/2012	1.233
06/08/2012	1.234
06/09/2012	1.236
06/10/2012	1.238
06/11/2012	1.239
06/12/2012	1.2409999999999999
06/13/2012	1.242
06/14/2012	1.244
06/15/2012	1.246
06/16/2012	1.247
06/17/2012	1.2489999999999999
06/18/2012	1.2510000000000001
06/19/2012	1.252
06/20/2012	1.254
06/21/2012	1.2550000000000001
06/22/2012	1.257
06/23/2012	1.2590000000000001
06/24/2012	1.26
06/25/2012	1.262
06/26/2012	1.264
06/27/2012	1.265
06/28/2012	1.2670000000000001
06/29/2012	1.269
06/30/2012	1.27
07/01/2012	1.272
07/02/2012	1.274
07/03/2012	1.275
07/04/2012	1.277
07/05/2012	1.278
07/06/2012	1.28
07/07/2012	1.282
07/08/2012	1.283
07/09/2012	1.2850000000000001
07/10/2012	1.287
07/11/2012	1.288
07/12/2012	1.29
07/13/2012	1.2919999999999998
07/14/2012	1.2930000000000001
07/15/2012	1.295
07/16/2012	1.2970000000000002
07/17/2012	1.298
07/18/2012	1.3
07/19/2012	1.302
07/20/2012	1.303
07/21/2012	1.3050000000000002
07/22/2012	1.307
07/23/2012	1.308
07/24/2012	1.31
07/25/2012	1.312
07/26/2012	1.313
07/27/2012	1.315
07/28/2012	1.317
07/29/2012	1.318
07/30/2012	1.32
07/31/2012	1.322
08/01/2012	1.323
08/02/2012	1.325
08/03/2012	1.327
08/04/2012	1.328
08/05/2012	1.3299999999999998
08/06/2012	1.332
08/07/2012	1.333
08/08/2012	1.335
08/09/2012	1.337
08/10/2012	1.3390000000000002
08/11/2012	1.34
08/12/2012	1.3419999999999999
08/13/2012	1.344
08/14/2012	1.345
08/15/2012	1.347
08/16/2012	1.349
08/17/2012	1.35
08/18/2012	1.352
08/19/2012	1.354
08/20/2012	1.355
08/21/2012	1.357
08/22/2012	1.359
08/23/2012	1.3599999999999999
08/24/2012	1.362
08/25/2012	1.3639999999999999
08/26/2012	1.366
08/27/2012	1.367
08/28/2012	1.369
08/29/2012	1.371
08/30/2012	1.3719999999999999
08/31/2012	1.374
09/01/2012	1.376
09/02/2012	1.377
09/03/2012	1.379
09/04/2012	1.381
09/05/2012	1.3820000000000001
09/06/2012	1.384
09/07/2012	1.3860000000000001
09/08/2012	1.387
09/09/2012	1.389
09/10/2012	1.391
09/11/2012	1.393
09/12/2012	1.394
09/13/2012	1.396
09/14/2012	1.398
09/15/2012	1.399
09/16/2012	1.401
09/17/2012	1.403
09/18/2012	1.4040000000000001
09/19/2012	1.406
09/20/2012	1.4080000000000001
09/21/2012	1.41
09/22/2012	1.411
09/23/2012	1.413
09/24/2012	1.415
09/25/2012	1.4160000000000001
09/26/2012	1.418
09/27/2012	1.4200000000000002
09/28/2012	1.421
09/29/2012	1.423
09/30/2012	1.425
10/01/2012	1.426
10/02/2012	1.428
10/03/2012	1.43
10/04/2012	1.432
10/05/2012	1.433
10/06/2012	1.435
10/07/2012	1.437
10/08/2012	1.438
10/09/2012	1.44
10/10/2012	1.442
10/11/2012	1.443
10/12/2012	1.4449999999999998
10/13/2012	1.447
10/14/2012	1.448
10/15/2012	1.4500000000000002
10/16/2012	1.452
10/17/2012	1.4529999999999998
10/18/2012	1.455
10/19/2012	1.4569999999999999
10/20/2012	1.459
10/21/2012	1.46
10/22/2012	1.462
10/23/2012	1.464
10/24/2012	1.465
10/25/2012	1.467
10/26/2012	1.469
10/27/2012	1.47
10/28/2012	1.472
10/29/2012	1.474
10/30/2012	1.4749999999999999
10/31/2012	1.477
11/01/2012	1.4789999999999999
11/02/2012	1.48
11/03/2012	1.482
11/04/2012	1.484
11/05/2012	1.485
11/06/2012	1.4869999999999999
11/07/2012	1.489
11/08/2012	1.4909999999999999
11/09/2012	1.492
11/10/2012	1.494
11/11/2012	1.496
11/12/2012	1.497
11/13/2012	1.4989999999999999
11/14/2012	1.5010000000000001
11/15/2012	1.502
11/16/2012	1.504
11/17/2012	1.506
11/18/2012	1.5070000000000001
11/19/2012	1.509
11/20/2012	1.5110000000000001
11/21/2012	1.512
11/22/2012	1.514
11/23/2012	1.516
11/24/2012	1.517
11/25/2012	1.5190000000000001
11/26/2012	1.521
11/27/2012	1.522
11/28/2012	1.524
11/29/2012	1.526
11/30/2012	1.5270000000000001
12/01/2012	1.529
12/02/2012	1.5310000000000001
12/03/2012	1.532
12/04/2012	1.534
12/05/2012	1.536
12/06/2012	1.537
12/07/2012	1.539
12/08/2012	1.541
12/09/2012	1.542
12/10/2012	1.544
12/11/2012	1.545
12/12/2012	1.547
12/13/2012	1.549
12/14/2012	1.55
12/15/2012	1.552
12/16/2012	1.554
12/17/2012	1.555
12/18/2012	1.557
12/19/2012	1.559
12/20/2012	1.5599999999999998
12/21/2012	1.562
12/22/2012	1.564
12/23/2012	1.5650000000000002
12/24/2012	1.567
12/25/2012	1.569
12/26/2012	1.5699999999999998
12/27/2012	1.572
12/28/2012	1.5730000000000002
12/29/2012	1.575
12/30/2012	1.577
12/31/2012	1.5779999999999998
01/01/2013	1.58
01/02/2013	1.582
01/03/2013	1.583
01/04/2013	1.585
01/05/2013	1.5859999999999999
01/06/2013	1.5879999999999999
01/07/2013	1.59
01/08/2013	1.591
01/09/2013	1.593
01/10/2013	1.595
01/11/2013	1.5959999999999999
01/12/2013	1.598
01/13/2013	1.599
01/14/2013	1.601
01/15/2013	1.603
01/16/2013	1.6039999999999999
01/17/2013	1.606
01/18/2013	1.6070000000000002
01/19/2013	1.609
01/20/2013	1.611
01/21/2013	1.6119999999999999
01/22/2013	1.614
01/23/2013	1.6150000000000002
01/24/2013	1.617
01/25/2013	1.619
01/26/2013	1.6199999999999999
01/27/2013	1.6219999999999999
01/28/2013	1.6230000000000002
01/29/2013	1.625
01/30/2013	1.627
01/31/2013	1.628
02/01/2013	1.63
02/02/2013	1.6310000000000002
02/03/2013	1.633
02/04/2013	1.635
02/05/2013	1.636
02/06/2013	1.638
02/07/2013	1.6389999999999998
02/08/2013	1.641
02/09/2013	1.643
02/10/2013	1.644
02/11/2013	1.646
02/12/2013	1.6469999999999998
02/13/2013	1.649
02/14/2013	1.6500000000000001
02/15/2013	1.652
02/16/2013	1.654
02/17/2013	1.6549999999999998
02/18/2013	1.657
02/19/2013	1.6580000000000001
02/20/2013	1.66
02/21/2013	1.661
02/22/2013	1.6629999999999998
02/23/2013	1.6650000000000003
02/24/2013	1.6660000000000001
02/25/2013	1.6680000000000001
02/26/2013	1.669
02/27/2013	1.6709999999999998
02/28/2013	1.672
03/01/2013	1.6740000000000002
03/02/2013	1.675
03/03/2013	1.677
03/04/2013	1.678
03/05/2013	1.68
03/06/2013	1.6820000000000002
03/07/2013	1.683
03/08/2013	1.685
03/09/2013	1.686
03/10/2013	1.688
03/11/2013	1.6889999999999998
03/12/2013	1.691
03/13/2013	1.6920000000000002
03/14/2013	1.694
03/15/2013	1.695
03/16/2013	1.6969999999999998
03/17/2013	1.698
03/18/2013	1.7000000000000002
03/19/2013	1.701
03/20/2013	1.703
03/21/2013	1.704
03/22/2013	1.706
03/23/2013	1.7080000000000002
03/24/2013	1.709
03/25/2013	1.711
03/26/2013	1.712
03/27/2013	1.714
03/28/2013	1.7149999999999999
03/29/2013	1.717
03/30/2013	1.718
03/31/2013	1.72
04/01/2013	1.7209999999999999
04/02/2013	1.7229999999999999
04/03/2013	1.7239999999999998
04/04/2013	1.7260000000000002
04/05/2013	1.727
04/06/2013	1.729
04/07/2013	1.73
04/08/2013	1.7309999999999999
04/09/2013	1.733
04/10/2013	1.7340000000000002
04/11/2013	1.736
04/12/2013	1.737
04/13/2013	1.7389999999999999
04/14/2013	1.7399999999999998
04/15/2013	1.7420000000000002
04/16/2013	1.743
04/17/2013	1.745
04/18/2013	1.746
04/19/2013	1.748
04/20/2013	1.7489999999999999
04/21/2013	1.7510000000000001
04/22/2013	1.752
04/23/2013	1.754
04/24/2013	1.755
04/25/2013	1.756
04/26/2013	1.7579999999999998
04/27/2013	1.7590000000000001
04/28/2013	1.7610000000000001
04/29/2013	1.762
04/30/2013	1.764
05/01/2013	1.765
05/02/2013	1.7670000000000001
05/03/2013	1.7680000000000002
05/04/2013	1.7690000000000001
05/05/2013	1.771
05/06/2013	1.772
05/07/2013	1.7739999999999998
05/08/2013	1.775
05/09/2013	1.7770000000000001
05/10/2013	1.778
05/11/2013	1.779
05/12/2013	1.781
05/13/2013	1.7819999999999998
05/14/2013	1.7840000000000003
05/15/2013	1.7850000000000001
05/16/2013	1.7870000000000001
05/17/2013	1.788
05/18/2013	1.789
05/19/2013	1.791
05/20/2013	1.7919999999999998
05/21/2013	1.794
05/22/2013	1.7950000000000002
05/23/2013	1.797
05/24/2013	1.798
05/25/2013	1.799
05/26/2013	1.8010000000000002
05/27/2013	1.802
05/28/2013	1.804
05/29/2013	1.805
05/30/2013	1.807
05/31/2013	1.8079999999999998
06/01/2013	1.81
06/02/2013	1.8110000000000002
06/03/2013	1.812
06/04/2013	1.814
06/05/2013	1.815
06/06/2013	1.817
06/07/2013	1.818
06/08/2013	1.82
06/09/2013	1.821
06/10/2013	1.822
06/11/2013	1.8239999999999998
06/12/2013	1.825
06/13/2013	1.8270000000000002
06/14/2013	1.828
06/15/2013	1.83
06/16/2013	1.831
06/17/2013	1.833
06/18/2013	1.8339999999999999
06/19/2013	1.8350000000000002
06/20/2013	1.8370000000000002
06/21/2013	1.838
06/22/2013	1.8399999999999999
06/23/2013	1.841
06/24/2013	1.8429999999999997
06/25/2013	1.844
06/26/2013	1.8450000000000002
06/27/2013	1.847
06/28/2013	1.848
06/29/2013	1.8499999999999999
06/30/2013	1.851
07/01/2013	1.8530000000000002
07/02/2013	1.854
07/03/2013	1.856
07/04/2013	1.857
07/05/2013	1.8579999999999999
07/06/2013	1.8599999999999999
07/07/2013	1.8610000000000002
07/08/2013	1.863
07/09/2013	1.864
07/10/2013	1.8659999999999999
07/11/2013	1.867
07/12/2013	1.8689999999999998
07/13/2013	1.87
07/14/2013	1.871
07/15/2013	1.873
07/16/2013	1.8739999999999999
07/17/2013	1.876
07/18/2013	1.8769999999999998
07/19/2013	1.879
07/20/2013	1.8800000000000001
07/21/2013	1.881
07/22/2013	1.883
07/23/2013	1.884
07/24/2013	1.886
07/25/2013	1.8870000000000002
07/26/2013	1.889
07/27/2013	1.8900000000000001
07/28/2013	1.892
07/29/2013	1.8929999999999998
07/30/2013	1.894
07/31/2013	1.8960000000000001
08/01/2013	1.897
08/02/2013	1.899
08/03/2013	1.9
08/04/2013	1.902
08/05/2013	1.9029999999999998
08/06/2013	1.9040000000000001
08/07/2013	1.9060000000000001
08/08/2013	1.907
08/09/2013	1.909
08/10/2013	1.91
08/11/2013	1.9120000000000001
08/12/2013	1.913
08/13/2013	1.915
08/14/2013	1.916
08/15/2013	1.917
08/16/2013	1.9189999999999998
08/17/2013	1.92
08/18/2013	1.9220000000000002
08/19/2013	1.923
08/20/2013	1.925
08/21/2013	1.926
08/22/2013	1.928
08/23/2013	1.9290000000000003
08/24/2013	1.9300000000000002
08/25/2013	1.932
08/26/2013	1.933
08/27/2013	1.9349999999999998
08/28/2013	1.936
08/29/2013	1.9380000000000002
08/30/2013	1.939
08/31/2013	1.94
09/01/2013	1.942
09/02/2013	1.9429999999999998
09/03/2013	1.9449999999999998
09/04/2013	1.9460000000000002
09/05/2013	1.9480000000000002
09/06/2013	1.949
09/07/2013	1.951
09/08/2013	1.952
09/09/2013	1.9529999999999998
09/10/2013	1.955
09/11/2013	1.9560000000000002
09/12/2013	1.958
09/13/2013	1.959
09/14/2013	1.9609999999999999
09/15/2013	1.9619999999999997
09/16/2013	1.963
09/17/2013	1.965
09/18/2013	1.966
09/19/2013	1.968
09/20/2013	1.9689999999999999
09/21/2013	1.9709999999999999
09/22/2013	1.9720000000000002
09/23/2013	1.973
09/24/2013	1.975
09/25/2013	1.976
09/26/2013	1.978
09/27/2013	1.9789999999999999
09/28/2013	1.981
09/29/2013	1.982
09/30/2013	1.983
10/01/2013	1.9849999999999999
10/02/2013	1.986
10/03/2013	1.9879999999999998
10/04/2013	1.989
10/05/2013	1.991
10/06/2013	1.992
10/07/2013	1.9929999999999999
10/08/2013	1.9949999999999999
10/09/2013	1.9959999999999998
10/10/2013	1.9980000000000002
10/11/2013	1.999
10/12/2013	2.001
10/13/2013	2.002
10/14/2013	2.003
10/15/2013	2.005
10/16/2013	2.0060000000000002
10/17/2013	2.008
10/18/2013	2.009
10/19/2013	2.011
10/20/2013	2.012
10/21/2013	2.013
10/22/2013	2.015
10/23/2013	2.016
10/24/2013	2.018
10/25/2013	2.019
10/26/2013	2.021
10/27/2013	2.022
10/28/2013	2.023
10/29/2013	2.025
10/30/2013	2.026
10/31/2013	2.028
11/01/2013	2.029
11/02/2013	2.031
11/03/2013	2.032
11/04/2013	2.033
11/05/2013	2.035
11/06/2013	2.036
11/07/2013	2.038
11/08/2013	2.0389999999999997
11/09/2013	2.04
11/10/2013	2.0420000000000003
11/11/2013	2.043
11/12/2013	2.045
11/13/2013	2.046
11/14/2013	2.048
11/15/2013	2.049
11/16/2013	2.0500000000000003
11/17/2013	2.052
11/18/2013	2.053
11/19/2013	2.0549999999999997
11/20/2013	2.056
11/21/2013	2.057
11/22/2013	2.059
11/23/2013	2.06
11/24/2013	2.062
11/25/2013	2.0629999999999997
11/26/2013	2.0650000000000004
11/27/2013	2.0660000000000003
11/28/2013	2.067
11/29/2013	2.069
11/30/2013	2.07
12/01/2013	2.072
12/02/2013	2.073
12/03/2013	2.0740000000000003
12/04/2013	2.076
12/05/2013	2.077
12/06/2013	2.0789999999999997
12/07/2013	2.08
12/08/2013	2.081
12/09/2013	2.083
12/10/2013	2.084
12/11/2013	2.086
12/12/2013	2.0869999999999997
12/13/2013	2.088
12/14/2013	2.09
12/15/2013	2.091
12/16/2013	2.093
12/17/2013	2.094
12/18/2013	2.095
12/19/2013	2.097
12/20/2013	2.098
12/21/2013	2.1
12/22/2013	2.101
12/23/2013	2.102
12/24/2013	2.104
12/25/2013	2.105
12/26/2013	2.1069999999999998
12/27/2013	2.108
12/28/2013	2.109
12/29/2013	2.111
12/30/2013	2.112
12/31/2013	2.114
01/01/2014	2.1149999999999998
01/02/2014	2.116
01/03/2014	2.118
01/04/2014	2.119
01/05/2014	2.121
01/06/2014	2.122
01/07/2014	2.1229999999999998
01/08/2014	2.125
01/09/2014	2.1260000000000003
01/10/2014	2.128
01/11/2014	2.129
01/12/2014	2.13
01/13/2014	2.1319999999999997
01/14/2014	2.133
01/15/2014	2.1350000000000002
01/16/2014	2.136
01/17/2014	2.137
01/18/2014	2.139
01/19/2014	2.1399999999999997
01/20/2014	2.141
01/21/2014	2.1430000000000002
01/22/2014	2.144
01/23/2014	2.146
01/24/2014	2.147
01/25/2014	2.1479999999999997
01/26/2014	2.15
01/27/2014	2.1510000000000002
01/28/2014	2.153
01/29/2014	2.154
01/30/2014	2.155
01/31/2014	2.157
02/01/2014	2.158
02/02/2014	2.1590000000000003
02/03/2014	2.161
02/04/2014	2.162
02/05/2014	2.164
02/06/2014	2.165
02/07/2014	2.166
02/08/2014	2.168
02/09/2014	2.169
02/10/2014	2.17
02/11/2014	2.172
02/12/2014	2.173
02/13/2014	2.175
02/14/2014	2.176
02/15/2014	2.177
02/16/2014	2.179
02/17/2014	2.18
02/18/2014	2.181
02/19/2014	2.183
02/20/2014	2.1839999999999997
02/21/2014	2.185
02/22/2014	2.1870000000000003
02/23/2014	2.188
02/24/2014	2.19
02/25/2014	2.191
02/26/2014	2.1919999999999997
02/27/2014	2.194
02/28/2014	2.1950000000000003
03/01/2014	2.196
03/02/2014	2.198
03/03/2014	2.199
03/04/2014	2.1999999999999997
03/05/2014	2.202
03/06/2014	2.2030000000000003
03/07/2014	2.205
03/08/2014	2.206
03/09/2014	2.207
03/10/2014	2.2089999999999996
03/11/2014	2.21
03/12/2014	2.2110000000000003
03/13/2014	2.213
03/14/2014	2.214
03/15/2014	2.215
03/16/2014	2.217
03/17/2014	2.218
03/18/2014	2.2190000000000003
03/19/2014	2.221
03/20/2014	2.222
03/21/2014	2.223
03/22/2014	2.225
03/23/2014	2.226
03/24/2014	2.228
03/25/2014	2.229
03/26/2014	2.23
03/27/2014	2.2319999999999998
03/28/2014	2.233
03/29/2014	2.234
03/30/2014	2.236
03/31/2014	2.237
04/01/2014	2.238
04/02/2014	2.2399999999999998
04/03/2014	2.241
04/04/2014	2.242
04/05/2014	2.244
04/06/2014	2.245
04/07/2014	2.246
04/08/2014	2.248
04/09/2014	2.249
04/10/2014	2.25
04/11/2014	2.252
04/12/2014	2.253
04/13/2014	2.254
04/14/2014	2.2560000000000002
04/15/2014	2.257
04/16/2014	2.258
04/17/2014	2.26
04/18/2014	2.261
04/19/2014	2.262
04/20/2014	2.2640000000000002
04/21/2014	2.265
04/22/2014	2.266
04/23/2014	2.268
04/24/2014	2.2689999999999997
04/25/2014	2.27
04/26/2014	2.2720000000000002
04/27/2014	2.273
04/28/2014	2.274
04/29/2014	2.276
04/30/2014	2.2769999999999997
05/01/2014	2.278
05/02/2014	2.2800000000000002
05/03/2014	2.281
05/04/2014	2.282
05/05/2014	2.283
05/06/2014	2.2849999999999997
05/07/2014	2.286
05/08/2014	2.287
05/09/2014	2.289
05/10/2014	2.29
05/11/2014	2.291
05/12/2014	2.2929999999999997
05/13/2014	2.294
05/14/2014	2.2950000000000004
05/15/2014	2.297
05/16/2014	2.298
05/17/2014	2.299
05/18/2014	2.3009999999999997
05/19/2014	2.302
05/20/2014	2.303
05/21/2014	2.3040000000000003
05/22/2014	2.306
05/23/2014	2.307
05/24/2014	2.308
05/25/2014	2.31
05/26/2014	2.311
05/27/2014	2.3120000000000003
05/28/2014	2.314
05/29/2014	2.315
05/30/2014	2.316
05/31/2014	2.317
06/01/2014	2.319
06/02/2014	2.32
06/03/2014	2.321
06/04/2014	2.323
06/05/2014	2.324
06/06/2014	2.325
06/07/2014	2.327
06/08/2014	2.328
06/09/2014	2.329
06/10/2014	2.33
06/11/2014	2.332
06/12/2014	2.333
06/13/2014	2.334
06/14/2014	2.336
06/15/2014	2.3369999999999997
06/16/2014	2.338
06/17/2014	2.339
06/18/2014	2.341
06/19/2014	2.342
06/20/2014	2.343
06/21/2014	2.3449999999999998
06/22/2014	2.346
06/23/2014	2.347
06/24/2014	2.348
06/25/2014	2.35
06/26/2014	2.351
06/27/2014	2.352
06/28/2014	2.3529999999999998
06/29/2014	2.355
06/30/2014	2.3560000000000003
07/01/2014	2.357
07/02/2014	2.359
07/03/2014	2.36
07/04/2014	2.3609999999999998
07/05/2014	2.3619999999999997
07/06/2014	2.3640000000000003
07/07/2014	2.365
07/08/2014	2.366
07/09/2014	2.367
07/10/2014	2.3689999999999998
07/11/2014	2.37
07/12/2014	2.371
07/13/2014	2.3720000000000003
07/14/2014	2.374
07/15/2014	2.375
07/16/2014	2.376
07/17/2014	2.378
07/18/2014	2.379
07/19/2014	2.3800000000000003
07/20/2014	2.3810000000000002
07/21/2014	2.383
07/22/2014	2.384
07/23/2014	2.385
07/24/2014	2.386
07/25/2014	2.388
07/26/2014	2.3890000000000002
07/27/2014	2.39
07/28/2014	2.391
07/29/2014	2.393
07/30/2014	2.394
07/31/2014	2.395
08/01/2014	2.396
08/02/2014	2.398
08/03/2014	2.399
08/04/2014	2.4
08/05/2014	2.401
08/06/2014	2.403
08/07/2014	2.404
08/08/2014	2.405
08/09/2014	2.406
08/10/2014	2.407
08/11/2014	2.409
08/12/2014	2.41
08/13/2014	2.411
08/14/2014	2.412
08/15/2014	2.414
08/16/2014	2.415
08/17/2014	2.416
08/18/2014	2.4170000000000003
08/19/2014	2.419
08/20/2014	2.42
08/21/2014	2.421
08/22/2014	2.4219999999999997
08/23/2014	2.423
08/24/2014	2.4250000000000003
08/25/2014	2.426
08/26/2014	2.427
08/27/2014	2.428
08/28/2014	2.4299999999999997
08/29/2014	2.431
08/30/2014	2.432
08/31/2014	2.4330000000000003
09/01/2014	2.434
09/02/2014	2.436
09/03/2014	2.437
09/04/2014	2.4379999999999997
09/05/2014	2.439
09/06/2014	2.4410000000000003
09/07/2014	2.442
09/08/2014	2.443
09/09/2014	2.444
09/10/2014	2.445
09/11/2014	2.447
09/12/2014	2.448
09/13/2014	2.4490000000000003
09/14/2014	2.45
09/15/2014	2.451
09/16/2014	2.453
09/17/2014	2.4539999999999997
09/18/2014	2.455
09/19/2014	2.456
09/20/2014	2.4570000000000003
09/21/2014	2.459
09/22/2014	2.46
09/23/2014	2.461
09/24/2014	2.4619999999999997
09/25/2014	2.463
09/26/2014	2.465
09/27/2014	2.466
09/28/2014	2.467
09/29/2014	2.468
09/30/2014	2.469
10/01/2014	2.471
10/02/2014	2.472
10/03/2014	2.473
10/04/2014	2.474
10/05/2014	2.475
10/06/2014	2.477
10/07/2014	2.478
10/08/2014	2.479
10/09/2014	2.48
10/10/2014	2.481
10/11/2014	2.4819999999999998
10/12/2014	2.484
10/13/2014	2.485
10/14/2014	2.486
10/15/2014	2.487
10/16/2014	2.488
10/17/2014	2.4899999999999998
10/18/2014	2.491
10/19/2014	2.492
10/20/2014	2.493
10/21/2014	2.494
10/22/2014	2.495
10/23/2014	2.497
10/24/2014	2.4979999999999998
10/25/2014	2.4989999999999997
10/26/2014	2.5
10/27/2014	2.501
10/28/2014	2.5020000000000002
10/29/2014	2.504
10/30/2014	2.505
10/31/2014	2.506
11/01/2014	2.5069999999999997
11/02/2014	2.508
11/03/2014	2.5090000000000003
11/04/2014	2.511
11/05/2014	2.512
11/06/2014	2.513
11/07/2014	2.514
11/08/2014	2.5149999999999997
11/09/2014	2.516
11/10/2014	2.5170000000000003
11/11/2014	2.519
11/12/2014	2.52
11/13/2014	2.521
11/14/2014	2.522
11/15/2014	2.5229999999999997
11/16/2014	2.524
11/17/2014	2.5250000000000004
11/18/2014	2.527
11/19/2014	2.528
11/20/2014	2.529
11/21/2014	2.53
11/22/2014	2.5309999999999997
11/23/2014	2.532
11/24/2014	2.533
11/25/2014	2.535
11/26/2014	2.536
11/27/2014	2.537
11/28/2014	2.538
11/29/2014	2.539
11/30/2014	2.54
12/01/2014	2.541
12/02/2014	2.543
12/03/2014	2.544
12/04/2014	2.545
12/05/2014	2.546
12/06/2014	2.547
12/07/2014	2.548
12/08/2014	2.549
12/09/2014	2.55
12/10/2014	2.552
12/11/2014	2.553
12/12/2014	2.554
12/13/2014	2.555
12/14/2014	2.556
12/15/2014	2.557
12/16/2014	2.558
12/17/2014	2.559
12/18/2014	2.56
12/19/2014	2.562
12/20/2014	2.563
12/21/2014	2.564
12/22/2014	2.565
12/23/2014	2.566
12/24/2014	2.5669999999999997
12/25/2014	2.568
12/26/2014	2.569
12/27/2014	2.5700000000000003
12/28/2014	2.572
12/29/2014	2.573
12/30/2014	2.574
12/31/2014	2.5749999999999997
01/01/2015	2.576
01/02/2015	2.577
01/03/2015	2.5780000000000003
01/04/2015	2.579
01/05/2015	2.58
01/06/2015	2.581
01/07/2015	2.5829999999999997
01/08/2015	2.5839999999999996
01/09/2015	2.585
01/10/2015	2.5860000000000003
01/11/2015	2.587
01/12/2015	2.588
01/13/2015	2.589
01/14/2015	2.59
01/15/2015	2.5909999999999997
01/16/2015	2.5919999999999996
01/17/2015	2.593
01/18/2015	2.595
01/19/2015	2.596
01/20/2015	2.597
01/21/2015	2.598
01/22/2015	2.5989999999999998
01/23/2015	2.6
01/24/2015	2.601
01/25/2015	2.6020000000000003
01/26/2015	2.603
01/27/2015	2.604
01/28/2015	2.605
01/29/2015	2.606
01/30/2015	2.6069999999999998
01/31/2015	2.608
02/01/2015	2.6100000000000003
02/02/2015	2.611
02/03/2015	2.612
02/04/2015	2.613
02/05/2015	2.614
02/06/2015	2.6149999999999998
02/07/2015	2.616
02/08/2015	2.617
02/09/2015	2.618
02/10/2015	2.619
02/11/2015	2.62
02/12/2015	2.621
02/13/2015	2.622
02/14/2015	2.6229999999999998
02/15/2015	2.624
02/16/2015	2.625
02/17/2015	2.626
02/18/2015	2.628
02/19/2015	2.629
02/20/2015	2.63
02/21/2015	2.6310000000000002
02/22/2015	2.632
02/23/2015	2.633
02/24/2015	2.634
02/25/2015	2.635
02/26/2015	2.636
02/27/2015	2.637
02/28/2015	2.638
03/01/2015	2.6390000000000002
03/02/2015	2.64
03/03/2015	2.641
03/04/2015	2.642
03/05/2015	2.643
03/06/2015	2.644
03/07/2015	2.645
03/08/2015	2.646
03/09/2015	2.6470000000000002
03/10/2015	2.648
03/11/2015	2.649
03/12/2015	2.65
03/13/2015	2.651
03/14/2015	2.6519999999999997
03/15/2015	2.653
03/16/2015	2.654
03/17/2015	2.6550000000000002
03/18/2015	2.656
03/19/2015	2.657
03/20/2015	2.658
03/21/2015	2.659
03/22/2015	2.6599999999999997
03/23/2015	2.662
03/24/2015	2.6630000000000003
03/25/2015	2.664
03/26/2015	2.665
03/27/2015	2.666
03/28/2015	2.667
03/29/2015	2.6679999999999997
03/30/2015	2.669
03/31/2015	2.67
04/01/2015	2.6710000000000003
04/02/2015	2.672
04/03/2015	2.673
04/04/2015	2.674
04/05/2015	2.675
04/06/2015	2.6759999999999997
04/07/2015	2.677
04/08/2015	2.6780000000000004
04/09/2015	2.6790000000000003
04/10/2015	2.68
04/11/2015	2.681
04/12/2015	2.682
04/13/2015	2.683
04/14/2015	2.6839999999999997
04/15/2015	2.685
04/16/2015	2.685
04/17/2015	2.686
04/18/2015	2.6870000000000003
04/19/2015	2.688
04/20/2015	2.689
04/21/2015	2.69
04/22/2015	2.691
04/23/2015	2.692
04/24/2015	2.693
04/25/2015	2.694
04/26/2015	2.6950000000000003
04/27/2015	2.696
04/28/2015	2.697
04/29/2015	2.698
04/30/2015	2.699
05/01/2015	2.7
05/02/2015	2.701
05/03/2015	2.702
05/04/2015	2.703
05/05/2015	2.704
05/06/2015	2.705
05/07/2015	2.706
05/08/2015	2.707
05/09/2015	2.708
05/10/2015	2.709
05/11/2015	2.71
05/12/2015	2.711
05/13/2015	2.7119999999999997
05/14/2015	2.713
05/15/2015	2.714
05/16/2015	2.715
05/17/2015	2.716
05/18/2015	2.717
05/19/2015	2.718
05/20/2015	2.718
05/21/2015	2.719
05/22/2015	2.7199999999999998
05/23/2015	2.721
05/24/2015	2.722
05/25/2015	2.723
05/26/2015	2.724
05/27/2015	2.725
05/28/2015	2.726
05/29/2015	2.727
05/30/2015	2.7279999999999998
05/31/2015	2.7289999999999996
06/01/2015	2.73
06/02/2015	2.731
06/03/2015	2.732
06/04/2015	2.733
06/05/2015	2.734
06/06/2015	2.735
06/07/2015	2.7359999999999998
06/08/2015	2.7369999999999997
06/09/2015	2.738
06/10/2015	2.7390000000000003
06/11/2015	2.74
06/12/2015	2.741
06/13/2015	2.742
06/14/2015	2.743
06/15/2015	2.7439999999999998
06/16/2015	2.7449999999999997
06/17/2015	2.7449999999999997
06/18/2015	2.746
06/19/2015	2.7470000000000003
06/20/2015	2.748
06/21/2015	2.749
06/22/2015	2.75
06/23/2015	2.751
06/24/2015	2.752
06/25/2015	2.753
06/26/2015	2.754
06/27/2015	2.7550000000000003
06/28/2015	2.7560000000000002
06/29/2015	2.757
06/30/2015	2.758
07/01/2015	2.759
07/02/2015	2.76
07/03/2015	2.761
07/04/2015	2.762
07/05/2015	2.763
07/06/2015	2.7640000000000002
07/07/2015	2.765
07/08/2015	2.766
07/09/2015	2.767
07/10/2015	2.768
07/11/2015	2.769
07/12/2015	2.77
07/13/2015	2.77
07/14/2015	2.771
07/15/2015	2.7720000000000002
07/16/2015	2.773
07/17/2015	2.774
07/18/2015	2.775
07/19/2015	2.776
07/20/2015	2.777
07/21/2015	2.778
07/22/2015	2.779
07/23/2015	2.78
07/24/2015	2.781
07/25/2015	2.782
07/26/2015	2.783
07/27/2015	2.784
07/28/2015	2.785
07/29/2015	2.786
07/30/2015	2.787
07/31/2015	2.788
08/01/2015	2.789
08/02/2015	2.79
08/03/2015	2.791
08/04/2015	2.792
08/05/2015	2.792
08/06/2015	2.793
08/07/2015	2.794
08/08/2015	2.795
08/09/2015	2.796
08/10/2015	2.7969999999999997
08/11/2015	2.798
08/12/2015	2.799
08/13/2015	2.8000000000000003
08/14/2015	2.801
08/15/2015	2.802
08/16/2015	2.803
08/17/2015	2.804
08/18/2015	2.8049999999999997
08/19/2015	2.806
08/20/2015	2.807
08/21/2015	2.8080000000000003
08/22/2015	2.809
08/23/2015	2.81
08/24/2015	2.811
08/25/2015	2.812
08/26/2015	2.812
08/27/2015	2.8129999999999997
08/28/2015	2.814
08/29/2015	2.815
08/30/2015	2.8160000000000003
08/31/2015	2.817
09/01/2015	2.818
09/02/2015	2.819
09/03/2015	2.82
09/04/2015	2.8209999999999997
09/05/2015	2.822
09/06/2015	2.823
09/07/2015	2.8240000000000003
09/08/2015	2.825
09/09/2015	2.826
09/10/2015	2.827
09/11/2015	2.828
09/12/2015	2.8289999999999997
09/13/2015	2.83
09/14/2015	2.83
09/15/2015	2.831
09/16/2015	2.8320000000000003
09/17/2015	2.833
09/18/2015	2.834
09/19/2015	2.835
09/20/2015	2.836
09/21/2015	2.8369999999999997
09/22/2015	2.838
09/23/2015	2.839
09/24/2015	2.8400000000000003
09/25/2015	2.841
09/26/2015	2.842
09/27/2015	2.843
09/28/2015	2.844
09/29/2015	2.8449999999999998
09/30/2015	2.846
10/01/2015	2.847
10/02/2015	2.847
10/03/2015	2.848
10/04/2015	2.849
10/05/2015	2.85
10/06/2015	2.851
10/07/2015	2.852
10/08/2015	2.8529999999999998
10/09/2015	2.854
10/10/2015	2.855
10/11/2015	2.856
10/12/2015	2.857
10/13/2015	2.858
10/14/2015	2.859
10/15/2015	2.86
10/16/2015	2.861
10/17/2015	2.862
10/18/2015	2.862
10/19/2015	2.863
10/20/2015	2.864
10/21/2015	2.8649999999999998
10/22/2015	2.866
10/23/2015	2.867
10/24/2015	2.868
10/25/2015	2.869
10/26/2015	2.87
10/27/2015	2.871
10/28/2015	2.872
10/29/2015	2.8729999999999998
10/30/2015	2.874
10/31/2015	2.875
11/01/2015	2.876
11/02/2015	2.876
11/03/2015	2.8770000000000002
11/04/2015	2.878
11/05/2015	2.879
11/06/2015	2.88
11/07/2015	2.881
11/08/2015	2.8819999999999997
11/09/2015	2.883
11/10/2015	2.884
11/11/2015	2.8850000000000002
11/12/2015	2.886
11/13/2015	2.887
11/14/2015	2.888
11/15/2015	2.889
11/16/2015	2.889
11/17/2015	2.8899999999999997
11/18/2015	2.891
11/19/2015	2.8920000000000003
11/20/2015	2.8930000000000002
11/21/2015	2.894
11/22/2015	2.895
11/23/2015	2.896
11/24/2015	2.897
11/25/2015	2.8979999999999997
11/26/2015	2.899
11/27/2015	2.9000000000000004
11/28/2015	2.9010000000000002
11/29/2015	2.9010000000000002
11/30/2015	2.902
12/01/2015	2.903
12/02/2015	2.904
12/03/2015	2.905
12/04/2015	2.9059999999999997
12/05/2015	2.907
12/06/2015	2.9080000000000004
12/07/2015	2.9090000000000003
12/08/2015	2.91
12/09/2015	2.911
12/10/2015	2.912
12/11/2015	2.913
12/12/2015	2.913
12/13/2015	2.9139999999999997
12/14/2015	2.915
12/15/2015	2.916
12/16/2015	2.9170000000000003
12/17/2015	2.918
12/18/2015	2.919
12/19/2015	2.92
12/20/2015	2.921
12/21/2015	2.922
12/22/2015	2.923
12/23/2015	2.923
12/24/2015	2.924
12/25/2015	2.9250000000000003
12/26/2015	2.926
12/27/2015	2.927
12/28/2015	2.928
12/29/2015	2.929
12/30/2015	2.93
12/31/2015	2.931
01/01/2016	2.932
01/02/2016	2.933
01/03/2016	2.934
01/04/2016	2.934
01/05/2016	2.935
01/06/2016	2.936
01/07/2016	2.937
01/08/2016	2.938
01/09/2016	2.939
01/10/2016	2.94
01/11/2016	2.941
01/12/2016	2.942
01/13/2016	2.943
01/14/2016	2.943
01/15/2016	2.944
01/16/2016	2.945
01/17/2016	2.946
01/18/2016	2.947
01/19/2016	2.948
01/20/2016	2.949
01/21/2016	2.9499999999999997
01/22/2016	2.951
01/23/2016	2.952
01/24/2016	2.952
01/25/2016	2.9530000000000003
01/26/2016	2.954
01/27/2016	2.955
01/28/2016	2.956
01/29/2016	2.957
01/30/2016	2.9579999999999997
01/31/2016	2.959
02/01/2016	2.96
02/02/2016	2.9610000000000003
02/03/2016	2.9610000000000003
02/04/2016	2.962
02/05/2016	2.963
02/06/2016	2.964
02/07/2016	2.965
02/08/2016	2.9659999999999997
02/09/2016	2.9669999999999996
02/10/2016	2.968
02/11/2016	2.9690000000000003
02/12/2016	2.9690000000000003
02/13/2016	2.97
02/14/2016	2.971
02/15/2016	2.972
02/16/2016	2.973
02/17/2016	2.9739999999999998
02/18/2016	2.9749999999999996
02/19/2016	2.976
02/20/2016	2.9770000000000003
02/21/2016	2.9770000000000003
02/22/2016	2.978
02/23/2016	2.979
02/24/2016	2.98
02/25/2016	2.981
02/26/2016	2.9819999999999998
02/27/2016	2.983
02/28/2016	2.984
02/29/2016	2.9850000000000003
03/01/2016	2.9850000000000003
03/02/2016	2.986
03/03/2016	2.987
03/04/2016	2.988
03/05/2016	2.989
03/06/2016	2.9899999999999998
03/07/2016	2.991
03/08/2016	2.992
03/09/2016	2.992
03/10/2016	2.993
03/11/2016	2.994
03/12/2016	2.995
03/13/2016	2.996
03/14/2016	2.997
03/15/2016	2.9979999999999998
03/16/2016	2.999
03/17/2016	2.999
03/18/2016	3.0
03/19/2016	3.001
03/20/2016	3.0020000000000002
03/21/2016	3.003
03/22/2016	3.004
03/23/2016	3.005
03/24/2016	3.006
03/25/2016	3.006
03/26/2016	3.007
03/27/2016	3.008
03/28/2016	3.009
03/29/2016	3.01
03/30/2016	3.011
03/31/2016	3.012
04/01/2016	3.013
04/02/2016	3.013
04/03/2016	3.0140000000000002
04/04/2016	3.015
04/05/2016	3.016
04/06/2016	3.017
04/07/2016	3.018
04/08/2016	3.019
04/09/2016	3.019
04/10/2016	3.02
04/11/2016	3.021
04/12/2016	3.0220000000000002
04/13/2016	3.023
04/14/2016	3.024
04/15/2016	3.025
04/16/2016	3.025
04/17/2016	3.026
04/18/2016	3.0269999999999997
04/19/2016	3.028
04/20/2016	3.029
04/21/2016	3.0300000000000002
04/22/2016	3.031
04/23/2016	3.031
04/24/2016	3.032
04/25/2016	3.033
04/26/2016	3.034
04/27/2016	3.0349999999999997
04/28/2016	3.036
04/29/2016	3.037
04/30/2016	3.037
05/01/2016	3.0380000000000003
05/02/2016	3.039
05/03/2016	3.04
05/04/2016	3.041
05/05/2016	3.042
05/06/2016	3.0429999999999997
05/07/2016	3.0429999999999997
05/08/2016	3.044
05/09/2016	3.045
05/10/2016	3.0460000000000003
05/11/2016	3.047
05/12/2016	3.048
05/13/2016	3.048
05/14/2016	3.049
05/15/2016	3.05
05/16/2016	3.0509999999999997
05/17/2016	3.052
05/18/2016	3.053
05/19/2016	3.0540000000000003
05/20/2016	3.0540000000000003
05/21/2016	3.055
05/22/2016	3.056
05/23/2016	3.057
05/24/2016	3.058
05/25/2016	3.0589999999999997
05/26/2016	3.0589999999999997
05/27/2016	3.06
05/28/2016	3.061
05/29/2016	3.0620000000000003
05/30/2016	3.063
05/31/2016	3.064
06/01/2016	3.064
06/02/2016	3.065
06/03/2016	3.066
06/04/2016	3.0669999999999997
06/05/2016	3.068
06/06/2016	3.069
06/07/2016	3.069
06/08/2016	3.0700000000000003
06/09/2016	3.071
06/10/2016	3.072
06/11/2016	3.073
06/12/2016	3.074
06/13/2016	3.074
06/14/2016	3.075
06/15/2016	3.076
06/16/2016	3.077
06/17/2016	3.078
06/18/2016	3.078
06/19/2016	3.079
06/20/2016	3.08
06/21/2016	3.081
06/22/2016	3.082
06/23/2016	3.083
06/24/2016	3.083
06/25/2016	3.084
06/26/2016	3.085
06/27/2016	3.086
06/28/2016	3.087
06/29/2016	3.088
06/30/2016	3.088
07/01/2016	3.089
07/02/2016	3.09
07/03/2016	3.091
07/04/2016	3.092
07/05/2016	3.092
07/06/2016	3.093
07/07/2016	3.094
07/08/2016	3.0949999999999998
07/09/2016	3.096
07/10/2016	3.096
07/11/2016	3.097
07/12/2016	3.098
07/13/2016	3.099
07/14/2016	3.1
07/15/2016	3.101
07/16/2016	3.101
07/17/2016	3.102
07/18/2016	3.1029999999999998
07/19/2016	3.104
07/20/2016	3.105
07/21/2016	3.105
07/22/2016	3.106
07/23/2016	3.107
07/24/2016	3.108
07/25/2016	3.109
07/26/2016	3.109
07/27/2016	3.11
07/28/2016	3.1109999999999998
07/29/2016	3.1119999999999997
07/30/2016	3.113
07/31/2016	3.113
08/01/2016	3.114
08/02/2016	3.115
08/03/2016	3.116
08/04/2016	3.117
08/05/2016	3.117
08/06/2016	3.118
08/07/2016	3.1189999999999998
08/08/2016	3.1199999999999997
08/09/2016	3.1199999999999997
08/10/2016	3.121
08/11/2016	3.1220000000000003
08/12/2016	3.123
08/13/2016	3.124
08/14/2016	3.124
08/15/2016	3.125
08/16/2016	3.1260000000000003
08/17/2016	3.127
08/18/2016	3.128
08/19/2016	3.128
08/20/2016	3.129
08/21/2016	3.1300000000000003
08/22/2016	3.131
08/23/2016	3.132
08/24/2016	3.132
08/25/2016	3.1329999999999996
08/26/2016	3.134
08/27/2016	3.1350000000000002
08/28/2016	3.1350000000000002
08/29/2016	3.136
08/30/2016	3.137
08/31/2016	3.138
09/01/2016	3.1390000000000002
09/02/2016	3.1390000000000002
09/03/2016	3.1399999999999997
09/04/2016	3.141
09/05/2016	3.1419999999999995
09/06/2016	3.1419999999999995
09/07/2016	3.143
09/08/2016	3.144
09/09/2016	3.145
09/10/2016	3.145
09/11/2016	3.1460000000000004
09/12/2016	3.147
09/13/2016	3.148
09/14/2016	3.1489999999999996
09/15/2016	3.1489999999999996
09/16/2016	3.15
09/17/2016	3.1510000000000002
09/18/2016	3.152
09/19/2016	3.152
09/20/2016	3.1530000000000005
09/21/2016	3.154
09/22/2016	3.1550000000000002
09/23/2016	3.1550000000000002
09/24/2016	3.1559999999999997
09/25/2016	3.157
09/26/2016	3.1579999999999995
09/27/2016	3.159
09/28/2016	3.159
09/29/2016	3.16
09/30/2016	3.161
10/01/2016	3.1620000000000004
10/02/2016	3.1620000000000004
10/03/2016	3.163
10/04/2016	3.164
10/05/2016	3.1649999999999996
10/06/2016	3.1649999999999996
10/07/2016	3.166
10/08/2016	3.167
10/09/2016	3.168
10/10/2016	3.168
10/11/2016	3.1690000000000005
10/12/2016	3.17
10/13/2016	3.1710000000000003
10/14/2016	3.1710000000000003
10/15/2016	3.1719999999999997
10/16/2016	3.173
10/17/2016	3.174
10/18/2016	3.174
10/19/2016	3.175
10/20/2016	3.1759999999999997
10/21/2016	3.177
10/22/2016	3.177
10/23/2016	3.1780000000000004
10/24/2016	3.179
10/25/2016	3.18
10/26/2016	3.18
10/27/2016	3.1809999999999996
10/28/2016	3.182
10/29/2016	3.183
10/30/2016	3.183
10/31/2016	3.184
11/01/2016	3.1850000000000005
11/02/2016	3.1850000000000005
11/03/2016	3.186
11/04/2016	3.1870000000000003
11/05/2016	3.1879999999999997
11/06/2016	3.1879999999999997
11/07/2016	3.189
11/08/2016	3.19
11/09/2016	3.1910000000000003
11/10/2016	3.1910000000000003
11/11/2016	3.1919999999999997
11/12/2016	3.193
11/13/2016	3.1940000000000004
11/14/2016	3.1940000000000004
11/15/2016	3.195
11/16/2016	3.196
11/17/2016	3.196
11/18/2016	3.197
11/19/2016	3.198
11/20/2016	3.199
11/21/2016	3.199
11/22/2016	3.2
11/23/2016	3.2009999999999996
11/24/2016	3.202
11/25/2016	3.202
11/26/2016	3.2030000000000003
11/27/2016	3.2039999999999997
11/28/2016	3.2039999999999997
11/29/2016	3.205
11/30/2016	3.206
12/01/2016	3.2070000000000003
12/02/2016	3.2070000000000003
12/03/2016	3.2079999999999997
12/04/2016	3.209
12/05/2016	3.209
12/06/2016	3.2099999999999995
12/07/2016	3.211
12/08/2016	3.212
12/09/2016	3.212
12/10/2016	3.213
12/11/2016	3.2140000000000004
12/12/2016	3.2140000000000004
12/13/2016	3.215
12/14/2016	3.216
12/15/2016	3.2169999999999996
12/16/2016	3.2169999999999996
12/17/2016	3.218
12/18/2016	3.2190000000000003
12/19/2016	3.2190000000000003
12/20/2016	3.2199999999999998
12/21/2016	3.221
12/22/2016	3.222
12/23/2016	3.222
12/24/2016	3.2230000000000003
12/25/2016	3.2239999999999998
12/26/2016	3.2239999999999998
12/27/2016	3.225
12/28/2016	3.2259999999999995
12/29/2016	3.2259999999999995
12/30/2016	3.227
12/31/2016	3.228
01/01/2017	3.229
01/02/2017	3.229
01/03/2017	3.2300000000000004
01/04/2017	3.231
01/05/2017	3.231
01/06/2017	3.232
01/07/2017	3.2329999999999997
01/08/2017	3.2329999999999997
01/09/2017	3.234
01/10/2017	3.235
01/11/2017	3.2359999999999998
01/12/2017	3.2359999999999998
01/13/2017	3.237
01/14/2017	3.238
01/15/2017	3.238
01/16/2017	3.2390000000000003
01/17/2017	3.2399999999999998
01/18/2017	3.2399999999999998
01/19/2017	3.241
01/20/2017	3.2419999999999995
01/21/2017	3.243
01/22/2017	3.243
01/23/2017	3.2439999999999998
01/24/2017	3.245
01/25/2017	3.245
01/26/2017	3.2460000000000004
01/27/2017	3.247
01/28/2017	3.247
01/29/2017	3.248
01/30/2017	3.2489999999999997
01/31/2017	3.2489999999999997
02/01/2017	3.25
02/02/2017	3.251
02/03/2017	3.251
02/04/2017	3.2520000000000002
02/05/2017	3.253
02/06/2017	3.253
02/07/2017	3.254
02/08/2017	3.2550000000000003
02/09/2017	3.256
02/10/2017	3.256
02/11/2017	3.257
02/12/2017	3.258
02/13/2017	3.258
02/14/2017	3.259
02/15/2017	3.26
02/16/2017	3.26
02/17/2017	3.261
02/18/2017	3.2620000000000005
02/19/2017	3.2620000000000005
02/20/2017	3.263
02/21/2017	3.2640000000000002
02/22/2017	3.2640000000000002
02/23/2017	3.2649999999999997
02/24/2017	3.266
02/25/2017	3.266
02/26/2017	3.267
02/27/2017	3.2680000000000002
02/28/2017	3.2680000000000002
03/01/2017	3.2689999999999997
03/02/2017	3.27
03/03/2017	3.27
03/04/2017	3.2710000000000004
03/05/2017	3.272
03/06/2017	3.272
03/07/2017	3.273
03/08/2017	3.274
03/09/2017	3.274
03/10/2017	3.2750000000000004
03/11/2017	3.276
03/12/2017	3.276
03/13/2017	3.277
03/14/2017	3.2779999999999996
03/15/2017	3.2779999999999996
03/16/2017	3.279
03/17/2017	3.2800000000000002
03/18/2017	3.2800000000000002
03/19/2017	3.2809999999999997
03/20/2017	3.282
03/21/2017	3.282
03/22/2017	3.283
03/23/2017	3.2840000000000003
03/24/2017	3.2840000000000003
03/25/2017	3.2849999999999997
03/26/2017	3.286
03/27/2017	3.286
03/28/2017	3.2870000000000004
03/29/2017	3.288
03/30/2017	3.288
03/31/2017	3.289
04/01/2017	3.289
04/02/2017	3.29
04/03/2017	3.2910000000000004
04/04/2017	3.2910000000000004
04/05/2017	3.292
04/06/2017	3.293
04/07/2017	3.293
04/08/2017	3.2939999999999996
04/09/2017	3.295
04/10/2017	3.295
04/11/2017	3.2960000000000003
04/12/2017	3.2969999999999997
04/13/2017	3.2969999999999997
04/14/2017	3.298
04/15/2017	3.299
04/16/2017	3.299
04/17/2017	3.3000000000000003
04/18/2017	3.3000000000000003
04/19/2017	3.3009999999999997
04/20/2017	3.302
04/21/2017	3.302
04/22/2017	3.3029999999999995
04/23/2017	3.304
04/24/2017	3.304
04/25/2017	3.305
04/26/2017	3.306
04/27/2017	3.306
04/28/2017	3.3070000000000004
04/29/2017	3.308
04/30/2017	3.308
05/01/2017	3.309
05/02/2017	3.309
05/03/2017	3.3099999999999996
05/04/2017	3.311
05/05/2017	3.311
05/06/2017	3.312
05/07/2017	3.313
05/08/2017	3.313
05/09/2017	3.314
05/10/2017	3.315
05/11/2017	3.315
05/12/2017	3.3160000000000003
05/13/2017	3.3160000000000003
05/14/2017	3.3169999999999997
05/15/2017	3.318
05/16/2017	3.318
05/17/2017	3.319
05/18/2017	3.32
05/19/2017	3.32
05/20/2017	3.321
05/21/2017	3.321
05/22/2017	3.322
05/23/2017	3.3230000000000004
05/24/2017	3.3230000000000004
05/25/2017	3.324
05/26/2017	3.325
05/27/2017	3.325
05/28/2017	3.3259999999999996
05/29/2017	3.327
05/30/2017	3.327
05/31/2017	3.328
06/01/2017	3.328
06/02/2017	3.329
06/03/2017	3.3300000000000005
06/04/2017	3.3300000000000005
06/05/2017	3.331
06/06/2017	3.3320000000000003
06/07/2017	3.3320000000000003
06/08/2017	3.3329999999999997
06/09/2017	3.3329999999999997
06/10/2017	3.334
06/11/2017	3.335
06/12/2017	3.335
06/13/2017	3.3360000000000003
06/14/2017	3.3360000000000003
06/15/2017	3.3369999999999997
06/16/2017	3.338
06/17/2017	3.338
06/18/2017	3.3390000000000004
06/19/2017	3.34
06/20/2017	3.34
06/21/2017	3.341
06/22/2017	3.341
06/23/2017	3.3419999999999996
06/24/2017	3.343
06/25/2017	3.343
06/26/2017	3.344
06/27/2017	3.345
06/28/2017	3.345
06/29/2017	3.3459999999999996
06/30/2017	3.3459999999999996
07/01/2017	3.347
07/02/2017	3.3480000000000003
07/03/2017	3.3480000000000003
07/04/2017	3.3489999999999998
07/05/2017	3.3489999999999998
07/06/2017	3.35
07/07/2017	3.351
07/08/2017	3.351
07/09/2017	3.3520000000000003
07/10/2017	3.3529999999999998
07/11/2017	3.3529999999999998
07/12/2017	3.354
07/13/2017	3.354
07/14/2017	3.3550000000000004
07/15/2017	3.356
07/16/2017	3.356
07/17/2017	3.357
07/18/2017	3.357
07/19/2017	3.3579999999999997
07/20/2017	3.359
07/21/2017	3.359
07/22/2017	3.36
07/23/2017	3.361
07/24/2017	3.361
07/25/2017	3.3619999999999997
07/26/2017	3.3619999999999997
07/27/2017	3.363
07/28/2017	3.3640000000000003
07/29/2017	3.3640000000000003
07/30/2017	3.3649999999999998
07/31/2017	3.3649999999999998
08/01/2017	3.366
08/02/2017	3.367
08/03/2017	3.367
08/04/2017	3.3680000000000003
08/05/2017	3.3680000000000003
08/06/2017	3.3689999999999998
08/07/2017	3.37
08/08/2017	3.37
08/09/2017	3.3709999999999996
08/10/2017	3.3709999999999996
08/11/2017	3.372
08/12/2017	3.373
08/13/2017	3.373
08/14/2017	3.374
08/15/2017	3.374
08/16/2017	3.375
08/17/2017	3.376
08/18/2017	3.376
08/19/2017	3.3770000000000002
08/20/2017	3.3770000000000002
08/21/2017	3.3779999999999997
08/22/2017	3.379
08/23/2017	3.379
08/24/2017	3.38
08/25/2017	3.38
08/26/2017	3.381
08/27/2017	3.382
08/28/2017	3.382
08/29/2017	3.383
08/30/2017	3.383
08/31/2017	3.3840000000000003
09/01/2017	3.385
09/02/2017	3.385
09/03/2017	3.386
09/04/2017	3.386
09/05/2017	3.3869999999999996
09/06/2017	3.388
09/07/2017	3.388
09/08/2017	3.3890000000000002
09/09/2017	3.3890000000000002
09/10/2017	3.39
09/11/2017	3.3910000000000005
09/12/2017	3.3910000000000005
09/13/2017	3.392
09/14/2017	3.392
09/15/2017	3.3930000000000002
09/16/2017	3.3939999999999997
09/17/2017	3.3939999999999997
09/18/2017	3.395
09/19/2017	3.395
09/20/2017	3.396
09/21/2017	3.3970000000000002
09/22/2017	3.3970000000000002
09/23/2017	3.398
09/24/2017	3.398
09/25/2017	3.399
09/26/2017	3.399
09/27/2017	3.4000000000000004
09/28/2017	3.401
09/29/2017	3.401
09/30/2017	3.402
10/01/2017	3.402
10/02/2017	3.4029999999999996
10/03/2017	3.404
10/04/2017	3.404
10/05/2017	3.405
10/06/2017	3.405
10/07/2017	3.406
10/08/2017	3.4070000000000005
10/09/2017	3.4070000000000005
10/10/2017	3.408
10/11/2017	3.408
10/12/2017	3.4090000000000003
10/13/2017	3.4090000000000003
10/14/2017	3.4099999999999997
10/15/2017	3.411
10/16/2017	3.411
10/17/2017	3.412
10/18/2017	3.412
10/19/2017	3.4130000000000003
10/20/2017	3.4139999999999997
10/21/2017	3.4139999999999997
10/22/2017	3.415
10/23/2017	3.415
10/24/2017	3.4160000000000004
10/25/2017	3.4160000000000004
10/26/2017	3.417
10/27/2017	3.418
10/28/2017	3.418
10/29/2017	3.4189999999999996
10/30/2017	3.4189999999999996
10/31/2017	3.42
11/01/2017	3.421
11/02/2017	3.421
11/03/2017	3.422
11/04/2017	3.422
11/05/2017	3.4229999999999996
11/06/2017	3.4229999999999996
11/07/2017	3.424
11/08/2017	3.4250000000000003
11/09/2017	3.4250000000000003
11/10/2017	3.4259999999999997
11/11/2017	3.4259999999999997
11/12/2017	3.427
11/13/2017	3.427
11/14/2017	3.428
11/15/2017	3.4290000000000003
11/16/2017	3.4290000000000003
11/17/2017	3.4299999999999997
11/18/2017	3.4299999999999997
11/19/2017	3.431
11/20/2017	3.431
11/21/2017	3.4320000000000004
11/22/2017	3.433
11/23/2017	3.433
11/24/2017	3.434
11/25/2017	3.434
11/26/2017	3.435
11/27/2017	3.435
11/28/2017	3.436
11/29/2017	3.437
11/30/2017	3.437
12/01/2017	3.438
12/02/2017	3.438
12/03/2017	3.4389999999999996
12/04/2017	3.4389999999999996
12/05/2017	3.44
12/06/2017	3.4410000000000003
12/07/2017	3.4410000000000003
12/08/2017	3.4419999999999997
12/09/2017	3.4419999999999997
12/10/2017	3.443
12/11/2017	3.443
12/12/2017	3.444
12/13/2017	3.4450000000000003
12/14/2017	3.4450000000000003
12/15/2017	3.4459999999999997
12/16/2017	3.4459999999999997
12/17/2017	3.447
12/18/2017	3.447
12/19/2017	3.4479999999999995
12/20/2017	3.449
12/21/2017	3.449
12/22/2017	3.45
12/23/2017	3.45
12/24/2017	3.451
12/25/2017	3.451
12/26/2017	3.4520000000000004
12/27/2017	3.453
12/28/2017	3.453
12/29/2017	3.454
12/30/2017	3.454
12/31/2017	3.4549999999999996
01/01/2018	3.4549999999999996
01/02/2018	3.456
01/03/2018	3.456
01/04/2018	3.457
01/05/2018	3.458
01/06/2018	3.458
01/07/2018	3.459
01/08/2018	3.459
01/09/2018	3.46
01/10/2018	3.46
01/11/2018	3.4610000000000003
01/12/2018	3.4610000000000003
01/13/2018	3.4619999999999997
01/14/2018	3.463
01/15/2018	3.463
01/16/2018	3.4639999999999995
01/17/2018	3.4639999999999995
01/18/2018	3.465
01/19/2018	3.465
01/20/2018	3.466
01/21/2018	3.467
01/22/2018	3.467
01/23/2018	3.4680000000000004
01/24/2018	3.4680000000000004
01/25/2018	3.469
01/26/2018	3.469
01/27/2018	3.47
01/28/2018	3.47
01/29/2018	3.4709999999999996
01/30/2018	3.472
01/31/2018	3.472
02/01/2018	3.473
02/02/2018	3.473
02/03/2018	3.474
02/04/2018	3.474
02/05/2018	3.4750000000000005
02/06/2018	3.4750000000000005
02/07/2018	3.476
02/08/2018	3.476
02/09/2018	3.4770000000000003
02/10/2018	3.4779999999999998
02/11/2018	3.4779999999999998
02/12/2018	3.479
02/13/2018	3.479
02/14/2018	3.4799999999999995
02/15/2018	3.4799999999999995
02/16/2018	3.481
02/17/2018	3.481
02/18/2018	3.4819999999999998
02/19/2018	3.483
02/20/2018	3.483
02/21/2018	3.4840000000000004
02/22/2018	3.4840000000000004
02/23/2018	3.485
02/24/2018	3.485
02/25/2018	3.486
02/26/2018	3.486
02/27/2018	3.4869999999999997
02/28/2018	3.4869999999999997
03/01/2018	3.488
03/02/2018	3.489
03/03/2018	3.489
03/04/2018	3.49
03/05/2018	3.49
03/06/2018	3.4909999999999997
03/07/2018	3.4909999999999997
03/08/2018	3.492
03/09/2018	3.492
03/10/2018	3.4930000000000003
03/11/2018	3.4930000000000003
03/12/2018	3.4939999999999998
03/13/2018	3.495
03/14/2018	3.495
03/15/2018	3.496
03/16/2018	3.496
03/17/2018	3.497
03/18/2018	3.497
03/19/2018	3.4979999999999998
03/20/2018	3.4979999999999998
03/21/2018	3.499
03/22/2018	3.499
03/23/2018	3.5000000000000004
03/24/2018	3.5000000000000004
03/25/2018	3.501
03/26/2018	3.5020000000000002
03/27/2018	3.5020000000000002
03/28/2018	3.5029999999999997
03/29/2018	3.5029999999999997
03/30/2018	3.504
03/31/2018	3.504
04/01/2018	3.505
04/02/2018	3.505
04/03/2018	3.5060000000000002
04/04/2018	3.5060000000000002
04/05/2018	3.5069999999999997
04/06/2018	3.5069999999999997
04/07/2018	3.508
04/08/2018	3.5090000000000003
04/09/2018	3.5090000000000003
04/10/2018	3.51
04/11/2018	3.51
04/12/2018	3.511
04/13/2018	3.511
04/14/2018	3.512
04/15/2018	3.512
04/16/2018	3.5130000000000003
04/17/2018	3.5130000000000003
04/18/2018	3.514
04/19/2018	3.514
04/20/2018	3.515
04/21/2018	3.515
04/22/2018	3.5159999999999996
04/23/2018	3.517
04/24/2018	3.517
04/25/2018	3.5180000000000002
04/26/2018	3.5180000000000002
04/27/2018	3.519
04/28/2018	3.519
04/29/2018	3.52
04/30/2018	3.52
05/01/2018	3.521
05/02/2018	3.521
05/03/2018	3.5220000000000002
05/04/2018	3.5220000000000002
05/05/2018	3.5229999999999997
05/06/2018	3.5229999999999997
05/07/2018	3.524
05/08/2018	3.524
05/09/2018	3.5249999999999995
05/10/2018	3.526
05/11/2018	3.526
05/12/2018	3.527
05/13/2018	3.527
05/14/2018	3.528
05/15/2018	3.528
05/16/2018	3.5290000000000004
05/17/2018	3.5290000000000004
05/18/2018	3.53
05/19/2018	3.53
05/20/2018	3.531
05/21/2018	3.531
05/22/2018	3.5319999999999996
05/23/2018	3.5319999999999996
05/24/2018	3.533
05/25/2018	3.533
05/26/2018	3.5340000000000003
05/27/2018	3.5340000000000003
05/28/2018	3.535
05/29/2018	3.535
05/30/2018	3.5360000000000005
05/31/2018	3.537
06/01/2018	3.537
06/02/2018	3.5380000000000003
06/03/2018	3.5380000000000003
06/04/2018	3.5389999999999997
06/05/2018	3.5389999999999997
06/06/2018	3.54
06/07/2018	3.54
06/08/2018	3.5409999999999995
06/09/2018	3.5409999999999995
06/10/2018	3.542
06/11/2018	3.542
06/12/2018	3.543
06/13/2018	3.543
06/14/2018	3.544
06/15/2018	3.544
06/16/2018	3.5450000000000004
06/17/2018	3.5450000000000004
06/18/2018	3.546
06/19/2018	3.546
06/20/2018	3.547
06/21/2018	3.547
06/22/2018	3.5479999999999996
06/23/2018	3.5479999999999996
06/24/2018	3.549
06/25/2018	3.549
06/26/2018	3.55
06/27/2018	3.551
06/28/2018	3.551
06/29/2018	3.5520000000000005
06/30/2018	3.5520000000000005
07/01/2018	3.553
07/02/2018	3.553
07/03/2018	3.5540000000000003
07/04/2018	3.5540000000000003
07/05/2018	3.5549999999999997
07/06/2018	3.5549999999999997
07/07/2018	3.556
07/08/2018	3.556
07/09/2018	3.557
07/10/2018	3.557
07/11/2018	3.558
07/12/2018	3.558
07/13/2018	3.5589999999999997
07/14/2018	3.5589999999999997
07/15/2018	3.56
07/16/2018	3.56
07/17/2018	3.5610000000000004
07/18/2018	3.5610000000000004
07/19/2018	3.562
07/20/2018	3.562
07/21/2018	3.563
07/22/2018	3.563
07/23/2018	3.5639999999999996
07/24/2018	3.5639999999999996
07/25/2018	3.565
07/26/2018	3.565
07/27/2018	3.566
07/28/2018	3.566
07/29/2018	3.567
07/30/2018	3.567
07/31/2018	3.5680000000000005
08/01/2018	3.5680000000000005
08/02/2018	3.569
08/03/2018	3.569
08/04/2018	3.5700000000000003
08/05/2018	3.5700000000000003
08/06/2018	3.5709999999999997
08/07/2018	3.5709999999999997
08/08/2018	3.572
08/09/2018	3.572
08/10/2018	3.573
08/11/2018	3.573
08/12/2018	3.5740000000000003
08/13/2018	3.5740000000000003
08/14/2018	3.5749999999999997
08/15/2018	3.5749999999999997
08/16/2018	3.576
08/17/2018	3.576
08/18/2018	3.5770000000000004
08/19/2018	3.5770000000000004
08/20/2018	3.578
08/21/2018	3.578
08/22/2018	3.579
08/23/2018	3.579
08/24/2018	3.58
08/25/2018	3.58
08/26/2018	3.581
08/27/2018	3.581
08/28/2018	3.582
08/29/2018	3.582
08/30/2018	3.583
08/31/2018	3.583
09/01/2018	3.5839999999999996
09/02/2018	3.5839999999999996
09/03/2018	3.585
09/04/2018	3.585
09/05/2018	3.5860000000000003
09/06/2018	3.5860000000000003
09/07/2018	3.5869999999999997
09/08/2018	3.5869999999999997
09/09/2018	3.588
09/10/2018	3.588
09/11/2018	3.589
09/12/2018	3.589
09/13/2018	3.5900000000000003
09/14/2018	3.5900000000000003
09/15/2018	3.5909999999999997
09/16/2018	3.5909999999999997
09/17/2018	3.592
09/18/2018	3.592
09/19/2018	3.5929999999999995
09/20/2018	3.5929999999999995
09/21/2018	3.594
09/22/2018	3.594
09/23/2018	3.595
09/24/2018	3.595
09/25/2018	3.596
09/26/2018	3.596
09/27/2018	3.5970000000000004
09/28/2018	3.5970000000000004
09/29/2018	3.598
09/30/2018	3.598
10/01/2018	3.599
10/02/2018	3.599
10/03/2018	3.5999999999999996
10/04/2018	3.5999999999999996
10/05/2018	3.601
10/06/2018	3.601
10/07/2018	3.6020000000000003
10/08/2018	3.6020000000000003
10/09/2018	3.6029999999999998
10/10/2018	3.6029999999999998
10/11/2018	3.604
10/12/2018	3.604
10/13/2018	3.605
10/14/2018	3.605
10/15/2018	3.6060000000000003
10/16/2018	3.6060000000000003
10/17/2018	3.6069999999999998
10/18/2018	3.6069999999999998
10/19/2018	3.608
10/20/2018	3.608
10/21/2018	3.6089999999999995
10/22/2018	3.6089999999999995
10/23/2018	3.6089999999999995
10/24/2018	3.61
10/25/2018	3.61
10/26/2018	3.611
10/27/2018	3.611
10/28/2018	3.612
10/29/2018	3.612
10/30/2018	3.6130000000000004
10/31/2018	3.6130000000000004
11/01/2018	3.614
11/02/2018	3.614
11/03/2018	3.615
11/04/2018	3.615
11/05/2018	3.6159999999999997
11/06/2018	3.6159999999999997
11/07/2018	3.617
11/08/2018	3.617
11/09/2018	3.618
11/10/2018	3.618
11/11/2018	3.6189999999999998
11/12/2018	3.6189999999999998
11/13/2018	3.62
11/14/2018	3.62
11/15/2018	3.621
11/16/2018	3.621
11/17/2018	3.6220000000000003
11/18/2018	3.6220000000000003
11/19/2018	3.6220000000000003
11/20/2018	3.6229999999999998
11/21/2018	3.6229999999999998
11/22/2018	3.624
11/23/2018	3.624
11/24/2018	3.6249999999999996
11/25/2018	3.6249999999999996
11/26/2018	3.626
11/27/2018	3.626
11/28/2018	3.627
11/29/2018	3.627
11/30/2018	3.628
12/01/2018	3.628
12/02/2018	3.6290000000000004
12/03/2018	3.6290000000000004
12/04/2018	3.63
12/05/2018	3.63
12/06/2018	3.6310000000000002
12/07/2018	3.6310000000000002
12/08/2018	3.6319999999999997
12/09/2018	3.6319999999999997
12/10/2018	3.6319999999999997
12/11/2018	3.633
12/12/2018	3.633
12/13/2018	3.634
12/14/2018	3.634
12/15/2018	3.6350000000000002
12/16/2018	3.6350000000000002
12/17/2018	3.636
12/18/2018	3.636
12/19/2018	3.637
12/20/2018	3.637
12/21/2018	3.6380000000000003
12/22/2018	3.6380000000000003
12/23/2018	3.639
12/24/2018	3.639
12/25/2018	3.64
12/26/2018	3.64
12/27/2018	3.641
12/28/2018	3.641
12/29/2018	3.641
12/30/2018	3.642
12/31/2018	3.642
01/01/2019	3.643
01/02/2019	3.643
01/03/2019	3.644
01/04/2019	3.644
01/05/2019	3.6450000000000005
01/06/2019	3.6450000000000005
01/07/2019	3.646
01/08/2019	3.646
01/09/2019	3.6470000000000002
01/10/2019	3.6470000000000002
01/11/2019	3.6479999999999997
01/12/2019	3.6479999999999997
01/13/2019	3.6479999999999997
01/14/2019	3.649
01/15/2019	3.649
01/16/2019	3.65
01/17/2019	3.65
01/18/2019	3.6510000000000002
01/19/2019	3.6510000000000002
01/20/2019	3.6519999999999997
01/21/2019	3.6519999999999997
01/22/2019	3.653
01/23/2019	3.653
01/24/2019	3.6540000000000004
01/25/2019	3.6540000000000004
01/26/2019	3.6540000000000004
01/27/2019	3.655
01/28/2019	3.655
01/29/2019	3.656
01/30/2019	3.656
01/31/2019	3.657
02/01/2019	3.657
02/02/2019	3.6580000000000004
02/03/2019	3.6580000000000004
02/04/2019	3.659
02/05/2019	3.659
02/06/2019	3.66
02/07/2019	3.66
02/08/2019	3.66
02/09/2019	3.6609999999999996
02/10/2019	3.6609999999999996
02/11/2019	3.662
02/12/2019	3.662
02/13/2019	3.6630000000000003
02/14/2019	3.6630000000000003
02/15/2019	3.6639999999999997
02/16/2019	3.6639999999999997
02/17/2019	3.665
02/18/2019	3.665
02/19/2019	3.666
02/20/2019	3.666
02/21/2019	3.666
02/22/2019	3.6670000000000003
02/23/2019	3.6670000000000003
02/24/2019	3.6679999999999997
02/25/2019	3.6679999999999997
02/26/2019	3.669
02/27/2019	3.669
02/28/2019	3.6700000000000004
03/01/2019	3.6700000000000004
03/02/2019	3.671
03/03/2019	3.671
03/04/2019	3.671
03/05/2019	3.672
03/06/2019	3.672
03/07/2019	3.673
03/08/2019	3.673
03/09/2019	3.6740000000000004
03/10/2019	3.6740000000000004
03/11/2019	3.675
03/12/2019	3.675
03/13/2019	3.676
03/14/2019	3.676
03/15/2019	3.676
03/16/2019	3.6769999999999996
03/17/2019	3.6769999999999996
03/18/2019	3.678
03/19/2019	3.678
03/20/2019	3.6790000000000003
03/21/2019	3.6790000000000003
03/22/2019	3.6799999999999997
03/23/2019	3.6799999999999997
03/24/2019	3.6799999999999997
03/25/2019	3.681
03/26/2019	3.681
03/27/2019	3.682
03/28/2019	3.682
03/29/2019	3.6830000000000003
03/30/2019	3.6830000000000003
03/31/2019	3.6839999999999997
04/01/2019	3.6839999999999997
04/02/2019	3.685
04/03/2019	3.685
04/04/2019	3.685
04/05/2019	3.6859999999999995
04/06/2019	3.6859999999999995
04/07/2019	3.687
04/08/2019	3.687
04/09/2019	3.688
04/10/2019	3.688
04/11/2019	3.689
04/12/2019	3.689
04/13/2019	3.689
04/14/2019	3.6900000000000004
04/15/2019	3.6900000000000004
04/16/2019	3.691
04/17/2019	3.691
04/18/2019	3.692
04/19/2019	3.692
04/20/2019	3.6929999999999996
04/21/2019	3.6929999999999996
04/22/2019	3.6929999999999996
04/23/2019	3.694
04/24/2019	3.694
04/25/2019	3.695
04/26/2019	3.695
04/27/2019	3.696
04/28/2019	3.696
04/29/2019	3.697
04/30/2019	3.697
05/01/2019	3.697
05/02/2019	3.698
05/03/2019	3.698
05/04/2019	3.6990000000000003
05/05/2019	3.6990000000000003
05/06/2019	3.6999999999999997
05/07/2019	3.6999999999999997
05/08/2019	3.6999999999999997
05/09/2019	3.701
05/10/2019	3.701
05/11/2019	3.702
05/12/2019	3.702
05/13/2019	3.703
05/14/2019	3.703
05/15/2019	3.7039999999999997
05/16/2019	3.7039999999999997
05/17/2019	3.7039999999999997
05/18/2019	3.705
05/19/2019	3.705
05/20/2019	3.7060000000000004
05/21/2019	3.7060000000000004
05/22/2019	3.707
05/23/2019	3.707
05/24/2019	3.707
05/25/2019	3.708
05/26/2019	3.708
05/27/2019	3.7089999999999996
05/28/2019	3.7089999999999996
05/29/2019	3.71
05/30/2019	3.71
05/31/2019	3.711
06/01/2019	3.711
06/02/2019	3.711
06/03/2019	3.712
06/04/2019	3.712
06/05/2019	3.7130000000000005
06/06/2019	3.7130000000000005
06/07/2019	3.714
06/08/2019	3.714
06/09/2019	3.714
06/10/2019	3.7150000000000003
06/11/2019	3.7150000000000003
06/12/2019	3.7159999999999997
06/13/2019	3.7159999999999997
06/14/2019	3.717
06/15/2019	3.717
06/16/2019	3.717
06/17/2019	3.718
06/18/2019	3.718
06/19/2019	3.7190000000000003
06/20/2019	3.7190000000000003
06/21/2019	3.7199999999999998
06/22/2019	3.7199999999999998
06/23/2019	3.7199999999999998
06/24/2019	3.721
06/25/2019	3.721
06/26/2019	3.7220000000000004
06/27/2019	3.7220000000000004
06/28/2019	3.723
06/29/2019	3.723
06/30/2019	3.723
07/01/2019	3.724
07/02/2019	3.724
07/03/2019	3.7249999999999996
07/04/2019	3.7249999999999996
07/05/2019	3.726
07/06/2019	3.726
07/07/2019	3.726
07/08/2019	3.727
07/09/2019	3.727
07/10/2019	3.728
07/11/2019	3.728
07/12/2019	3.7289999999999996
07/13/2019	3.7289999999999996
07/14/2019	3.7289999999999996
07/15/2019	3.73
07/16/2019	3.73
07/17/2019	3.7310000000000003
07/18/2019	3.7310000000000003
07/19/2019	3.7319999999999998
07/20/2019	3.7319999999999998
07/21/2019	3.7319999999999998
07/22/2019	3.733
07/23/2019	3.733
07/24/2019	3.734
07/25/2019	3.734
07/26/2019	3.7350000000000003
07/27/2019	3.7350000000000003
07/28/2019	3.7350000000000003
07/29/2019	3.7359999999999998
07/30/2019	3.7359999999999998
07/31/2019	3.737
08/01/2019	3.737
08/02/2019	3.737
08/03/2019	3.7379999999999995
08/04/2019	3.7379999999999995
08/05/2019	3.739
08/06/2019	3.739
08/07/2019	3.74
08/08/2019	3.74
08/09/2019	3.74
08/10/2019	3.7409999999999997
08/11/2019	3.7409999999999997
08/12/2019	3.742
08/13/2019	3.742
08/14/2019	3.743
08/15/2019	3.743
08/16/2019	3.743
08/17/2019	3.744
08/18/2019	3.744
08/19/2019	3.7449999999999997
08/20/2019	3.7449999999999997
08/21/2019	3.7449999999999997
08/22/2019	3.746
08/23/2019	3.746
08/24/2019	3.7470000000000003
08/25/2019	3.7470000000000003
08/26/2019	3.7479999999999998
08/27/2019	3.7479999999999998
08/28/2019	3.7479999999999998
08/29/2019	3.749
08/30/2019	3.749
08/31/2019	3.75
09/01/2019	3.75
09/02/2019	3.75
09/03/2019	3.7510000000000003
09/04/2019	3.7510000000000003
09/05/2019	3.752
09/06/2019	3.752
09/07/2019	3.752
09/08/2019	3.753
09/09/2019	3.753
09/10/2019	3.7539999999999996
09/11/2019	3.7539999999999996
09/12/2019	3.755
09/13/2019	3.755
09/14/2019	3.755
09/15/2019	3.7560000000000002
09/16/2019	3.7560000000000002
09/17/2019	3.757
09/18/2019	3.757
09/19/2019	3.757
09/20/2019	3.758
09/21/2019	3.758
09/22/2019	3.759
09/23/2019	3.759
09/24/2019	3.759
09/25/2019	3.7600000000000002
09/26/2019	3.7600000000000002
09/27/2019	3.7609999999999997
09/28/2019	3.7609999999999997
09/29/2019	3.762
09/30/2019	3.762
10/01/2019	3.762
10/02/2019	3.763
10/03/2019	3.763
10/04/2019	3.764
10/05/2019	3.764
10/06/2019	3.764
10/07/2019	3.765
10/08/2019	3.765
10/09/2019	3.766
10/10/2019	3.766
10/11/2019	3.766
10/12/2019	3.7670000000000003
10/13/2019	3.7670000000000003
10/14/2019	3.768
10/15/2019	3.768
10/16/2019	3.768
10/17/2019	3.769
10/18/2019	3.769
10/19/2019	3.7699999999999996
10/20/2019	3.7699999999999996
10/21/2019	3.7699999999999996
10/22/2019	3.771
10/23/2019	3.771
10/24/2019	3.772
10/25/2019	3.772
10/26/2019	3.772
10/27/2019	3.773
10/28/2019	3.773
10/29/2019	3.7740000000000005
10/30/2019	3.7740000000000005
10/31/2019	3.7740000000000005
11/01/2019	3.775
11/02/2019	3.775
11/03/2019	3.7760000000000002
11/04/2019	3.7760000000000002
11/05/2019	3.7760000000000002
11/06/2019	3.7769999999999997
11/07/2019	3.7769999999999997
11/08/2019	3.778
11/09/2019	3.778
11/10/2019	3.778
11/11/2019	3.779
11/12/2019	3.779
11/13/2019	3.7800000000000002
11/14/2019	3.7800000000000002
11/15/2019	3.7800000000000002
11/16/2019	3.781
11/17/2019	3.781
11/18/2019	3.782
11/19/2019	3.782
11/20/2019	3.782
11/21/2019	3.7830000000000004
11/22/2019	3.7830000000000004
11/23/2019	3.784
11/24/2019	3.784
11/25/2019	3.784
11/26/2019	3.785
11/27/2019	3.785
11/28/2019	3.7859999999999996
11/29/2019	3.7859999999999996
11/30/2019	3.7859999999999996
12/01/2019	3.787
12/02/2019	3.787
12/03/2019	3.788
12/04/2019	3.788
12/05/2019	3.788
12/06/2019	3.789
12/07/2019	3.789
12/08/2019	3.7900000000000005
12/09/2019	3.7900000000000005
12/10/2019	3.7900000000000005
12/11/2019	3.791
12/12/2019	3.791
12/13/2019	3.7920000000000003
12/14/2019	3.7920000000000003
12/15/2019	3.7920000000000003
12/16/2019	3.7929999999999997
12/17/2019	3.7929999999999997
12/18/2019	3.7929999999999997
12/19/2019	3.794
12/20/2019	3.794
12/21/2019	3.795
12/22/2019	3.795
12/23/2019	3.795
12/24/2019	3.7960000000000003
12/25/2019	3.7960000000000003
12/26/2019	3.7969999999999997
12/27/2019	3.7969999999999997
12/28/2019	3.7969999999999997
12/29/2019	3.798
12/30/2019	3.798
12/31/2019	3.7990000000000004
01/01/2020	3.7990000000000004
01/02/2020	3.7990000000000004
01/03/2020	3.8
01/04/2020	3.8
01/05/2020	3.8
01/06/2020	3.801
01/07/2020	3.801
01/08/2020	3.8019999999999996
01/09/2020	3.8019999999999996
01/10/2020	3.8019999999999996
01/11/2020	3.803
01/12/2020	3.803
01/13/2020	3.804
01/14/2020	3.804
01/15/2020	3.804
01/16/2020	3.805
01/17/2020	3.805
01/18/2020	3.8059999999999996
01/19/2020	3.8059999999999996
01/20/2020	3.8059999999999996
01/21/2020	3.807
01/22/2020	3.807
01/23/2020	3.807
01/24/2020	3.8080000000000003
01/25/2020	3.8080000000000003
01/26/2020	3.8089999999999997
01/27/2020	3.8089999999999997
01/28/2020	3.8089999999999997
01/29/2020	3.81
01/30/2020	3.81
01/31/2020	3.811
02/01/2020	3.811
02/02/2020	3.811
02/03/2020	3.8120000000000003
02/04/2020	3.8120000000000003
02/05/2020	3.8120000000000003
02/06/2020	3.8129999999999997
02/07/2020	3.8129999999999997
02/08/2020	3.814
02/09/2020	3.814
02/10/2020	3.814
02/11/2020	3.8150000000000004
02/12/2020	3.8150000000000004
02/13/2020	3.8150000000000004
02/14/2020	3.816
02/15/2020	3.816
02/16/2020	3.817
02/17/2020	3.817
02/18/2020	3.817
02/19/2020	3.818
02/20/2020	3.818
02/21/2020	3.818
02/22/2020	3.819
02/23/2020	3.819
02/24/2020	3.82
02/25/2020	3.82
02/26/2020	3.82
02/27/2020	3.821
02/28/2020	3.821
02/29/2020	3.8219999999999996
03/01/2020	3.8219999999999996
03/02/2020	3.8219999999999996
03/03/2020	3.823
03/04/2020	3.823
03/05/2020	3.823
03/06/2020	3.8240000000000003
03/07/2020	3.8240000000000003
03/08/2020	3.8249999999999997
03/09/2020	3.8249999999999997
03/10/2020	3.8249999999999997
03/11/2020	3.826
03/12/2020	3.826
03/13/2020	3.826
03/14/2020	3.827
03/15/2020	3.827
03/16/2020	3.8280000000000003
03/17/2020	3.8280000000000003
03/18/2020	3.8280000000000003
03/19/2020	3.8289999999999997
03/20/2020	3.8289999999999997
03/21/2020	3.8289999999999997
03/22/2020	3.83
03/23/2020	3.83
03/24/2020	3.83
03/25/2020	3.8309999999999995
03/26/2020	3.8309999999999995
03/27/2020	3.832
03/28/2020	3.832
03/29/2020	3.832
03/30/2020	3.833
03/31/2020	3.833
04/01/2020	3.833
04/02/2020	3.834
04/03/2020	3.834
04/04/2020	3.8350000000000004
04/05/2020	3.8350000000000004
04/06/2020	3.8350000000000004
04/07/2020	3.836
04/08/2020	3.836
04/09/2020	3.836
04/10/2020	3.837
04/11/2020	3.837
04/12/2020	3.8379999999999996
04/13/2020	3.8379999999999996
04/14/2020	3.8379999999999996
04/15/2020	3.839
04/16/2020	3.839
04/17/2020	3.839
04/18/2020	3.84
04/19/2020	3.84
04/20/2020	3.84
04/21/2020	3.841
04/22/2020	3.841
04/23/2020	3.842
04/24/2020	3.842
04/25/2020	3.842
04/26/2020	3.843
04/27/2020	3.843
04/28/2020	3.843
04/29/2020	3.8440000000000003
04/30/2020	3.8440000000000003
05/01/2020	3.8440000000000003
05/02/2020	3.8449999999999998
05/03/2020	3.8449999999999998
05/04/2020	3.846
05/05/2020	3.846
05/06/2020	3.846
05/07/2020	3.8469999999999995
05/08/2020	3.8469999999999995
05/09/2020	3.8469999999999995
05/10/2020	3.848
05/11/2020	3.848
05/12/2020	3.848
05/13/2020	3.849
05/14/2020	3.849
05/15/2020	3.85
05/16/2020	3.85
05/17/2020	3.85
05/18/2020	3.8510000000000004
05/19/2020	3.8510000000000004
05/20/2020	3.8510000000000004
05/21/2020	3.852
05/22/2020	3.852
05/23/2020	3.852
05/24/2020	3.853
05/25/2020	3.853
05/26/2020	3.8539999999999996
05/27/2020	3.8539999999999996
05/28/2020	3.8539999999999996
05/29/2020	3.855
05/30/2020	3.855
05/31/2020	3.855
06/01/2020	3.856
06/02/2020	3.856
06/03/2020	3.856
06/04/2020	3.857
06/05/2020	3.857
06/06/2020	3.857
06/07/2020	3.8580000000000005
06/08/2020	3.8580000000000005
06/09/2020	3.859
06/10/2020	3.859
06/11/2020	3.859
06/12/2020	3.8600000000000003
06/13/2020	3.8600000000000003
06/14/2020	3.8600000000000003
06/15/2020	3.8609999999999998
06/16/2020	3.8609999999999998
06/17/2020	3.8609999999999998


==> monotoneconvex_curve_cubicbessel.txt <==
Date	Rate
5/1/2010	0.205
5/2/2010	0.205
5/3/2010	0.205
5/4/2010	0.205
5/5/2010	0.208
5/6/2010	0.21
5/7/2010	0.213
5/8/2010	0.216
5/9/2010	0.218
5/10/2010	0.221
5/11/2010	0.224
5/12/2010	0.226
5/13/2010	0.229
5/14/2010	0.232
5/15/2010	0.234
5/16/2010	0.237
5/17/2010	0.24
5/18/2010	0.242
5/19/2010	0.245
5/20/2010	0.247
5/21/2010	0.25
5/22/2010	0.252
5/23/2010	0.255
5/24/2010	0.258
5/25/2010	0.26
5/26/2010	0.263
5/27/2010	0.265
5/28/2010	0.268
5/29/2010	0.27
5/30/2010	0.272
5/31/2010	0.275
6/1/2010	0.277
6/2/2010	0.28
6/3/2010	0.282
6/4/2010	0.285
6/5/2010	0.287
6/6/2010	0.289
6/7/2010	0.292
6/8/2010	0.294
6/9/2010	0.296
6/10/2010	0.299
6/11/2010	0.301
6/12/2010	0.303
6/13/2010	0.306
6/14/2010	0.308
6/15/2010	0.31
6/16/2010	0.313
6/17/2010	0.315
6/18/2010	0.317
6/19/2010	0.319
6/20/2010	0.322
6/21/2010	0.324
6/22/2010	0.326
6/23/2010	0.328
6/24/2010	0.33
6/25/2010	0.333
6/26/2010	0.335
6/27/2010	0.337
6/28/2010	0.339
6/29/2010	0.341
6/30/2010	0.343
7/1/2010	0.345
7/2/2010	0.347
7/3/2010	0.349
7/4/2010	0.352
7/5/2010	0.354
7/6/2010	0.356
7/7/2010	0.358
7/8/2010	0.36
7/9/2010	0.362
7/10/2010	0.364
7/11/2010	0.366
7/12/2010	0.368
7/13/2010	0.37
7/14/2010	0.372
7/15/2010	0.374
7/16/2010	0.375
7/17/2010	0.377
7/18/2010	0.379
7/19/2010	0.381
7/20/2010	0.383
7/21/2010	0.385
7/22/2010	0.387
7/23/2010	0.389
7/24/2010	0.391
7/25/2010	0.392
7/26/2010	0.394
7/27/2010	0.396
7/28/2010	0.398
7/29/2010	0.4
7/30/2010	0.401
7/31/2010	0.403
8/1/2010	0.405
8/2/2010	0.407
8/3/2010	0.408
8/4/2010	0.41
8/5/2010	0.412
8/6/2010	0.413
8/7/2010	0.415
8/8/2010	0.417
8/9/2010	0.418
8/10/2010	0.42
8/11/2010	0.422
8/12/2010	0.423
8/13/2010	0.425
8/14/2010	0.427
8/15/2010	0.428
8/16/2010	0.43
8/17/2010	0.431
8/18/2010	0.433
8/19/2010	0.434
8/20/2010	0.436
8/21/2010	0.438
8/22/2010	0.439
8/23/2010	0.441
8/24/2010	0.442
8/25/2010	0.444
8/26/2010	0.445
8/27/2010	0.446
8/28/2010	0.448
8/29/2010	0.449
8/30/2010	0.451
8/31/2010	0.452
9/1/2010	0.454
9/2/2010	0.455
9/3/2010	0.456
9/4/2010	0.458
9/5/2010	0.459
9/6/2010	0.46
9/7/2010	0.462
9/8/2010	0.463
9/9/2010	0.464
9/10/2010	0.466
9/11/2010	0.467
9/12/2010	0.468
9/13/2010	0.47
9/14/2010	0.471
9/15/2010	0.472
9/16/2010	0.473
9/17/2010	0.474
9/18/2010	0.475
9/19/2010	0.476
9/20/2010	0.476
9/21/2010	0.477
9/22/2010	0.478
9/23/2010	0.479
9/24/2010	0.48
9/25/2010	0.481
9/26/2010	0.482
9/27/2010	0.484
9/28/2010	0.485
9/29/2010	0.486
9/30/2010	0.487
10/1/2010	0.488
10/2/2010	0.49
10/3/2010	0.491
10/4/2010	0.492
10/5/2010	0.494
10/6/2010	0.495
10/7/2010	0.497
10/8/2010	0.498
10/9/2010	0.5
10/10/2010	0.501
10/11/2010	0.503
10/12/2010	0.504
10/13/2010	0.506
10/14/2010	0.508
10/15/2010	0.509
10/16/2010	0.511
10/17/2010	0.513
10/18/2010	0.515
10/19/2010	0.516
10/20/2010	0.518
10/21/2010	0.52
10/22/2010	0.522
10/23/2010	0.524
10/24/2010	0.526
10/25/2010	0.528
10/26/2010	0.53
10/27/2010	0.532
10/28/2010	0.534
10/29/2010	0.537
10/30/2010	0.539
10/31/2010	0.541
11/1/2010	0.543
11/2/2010	0.546
11/3/2010	0.548
11/4/2010	0.55
11/5/2010	0.553
11/6/2010	0.555
11/7/2010	0.558
11/8/2010	0.56
11/9/2010	0.563
11/10/2010	0.565
11/11/2010	0.568
11/12/2010	0.57
11/13/2010	0.573
11/14/2010	0.576
11/15/2010	0.578
11/16/2010	0.581
11/17/2010	0.584
11/18/2010	0.587
11/19/2010	0.589
11/20/2010	0.592
11/21/2010	0.595
11/22/2010	0.598
11/23/2010	0.601
11/24/2010	0.604
11/25/2010	0.607
11/26/2010	0.61
11/27/2010	0.613
11/28/2010	0.617
11/29/2010	0.62
11/30/2010	0.623
12/1/2010	0.626
12/2/2010	0.629
12/3/2010	0.633
12/4/2010	0.636
12/5/2010	0.639
12/6/2010	0.643
12/7/2010	0.646
12/8/2010	0.65
12/9/2010	0.653
12/10/2010	0.657
12/11/2010	0.66
12/12/2010	0.664
12/13/2010	0.667
12/14/2010	0.671
12/15/2010	0.674
12/16/2010	0.676
12/17/2010	0.678
12/18/2010	0.68
12/19/2010	0.682
12/20/2010	0.684
12/21/2010	0.686
12/22/2010	0.688
12/23/2010	0.69
12/24/2010	0.692
12/25/2010	0.694
12/26/2010	0.697
12/27/2010	0.699
12/28/2010	0.701
12/29/2010	0.703
12/30/2010	0.706
12/31/2010	0.708
1/1/2011	0.71
1/2/2011	0.713
1/3/2011	0.715
1/4/2011	0.717
1/5/2011	0.72
1/6/2011	0.722
1/7/2011	0.725
1/8/2011	0.728
1/9/2011	0.73
1/10/2011	0.733
1/11/2011	0.735
1/12/2011	0.738
1/13/2011	0.741
1/14/2011	0.743
1/15/2011	0.746
1/16/2011	0.749
1/17/2011	0.752
1/18/2011	0.755
1/19/2011	0.757
1/20/2011	0.76
1/21/2011	0.763
1/22/2011	0.766
1/23/2011	0.769
1/24/2011	0.772
1/25/2011	0.775
1/26/2011	0.778
1/27/2011	0.781
1/28/2011	0.784
1/29/2011	0.787
1/30/2011	0.791
1/31/2011	0.794
2/1/2011	0.797
2/2/2011	0.8
2/3/2011	0.803
2/4/2011	0.807
2/5/2011	0.81
2/6/2011	0.813
2/7/2011	0.817
2/8/2011	0.82
2/9/2011	0.824
2/10/2011	0.827
2/11/2011	0.83
2/12/2011	0.834
2/13/2011	0.837
2/14/2011	0.841
2/15/2011	0.845
2/16/2011	0.848
2/17/2011	0.852
2/18/2011	0.856
2/19/2011	0.859
2/20/2011	0.863
2/21/2011	0.867
2/22/2011	0.87
2/23/2011	0.874
2/24/2011	0.878
2/25/2011	0.882
2/26/2011	0.886
2/27/2011	0.89
2/28/2011	0.894
3/1/2011	0.898
3/2/2011	0.902
3/3/2011	0.906
3/4/2011	0.91
3/5/2011	0.914
3/6/2011	0.918
3/7/2011	0.922
3/8/2011	0.926
3/9/2011	0.93
3/10/2011	0.935
3/11/2011	0.939
3/12/2011	0.943
3/13/2011	0.947
3/14/2011	0.952
3/15/2011	0.955
3/16/2011	0.959
3/17/2011	0.962
3/18/2011	0.965
3/19/2011	0.968
3/20/2011	0.971
3/21/2011	0.974
3/22/2011	0.978
3/23/2011	0.981
3/24/2011	0.984
3/25/2011	0.987
3/26/2011	0.991
3/27/2011	0.994
3/28/2011	0.997
3/29/2011	1
3/30/2011	1.004
3/31/2011	1.007
4/1/2011	1.01
4/2/2011	1.014
4/3/2011	1.017
4/4/2011	1.021
4/5/2011	1.024
4/6/2011	1.027
4/7/2011	1.031
4/8/2011	1.034
4/9/2011	1.038
4/10/2011	1.041
4/11/2011	1.045
4/12/2011	1.048
4/13/2011	1.052
4/14/2011	1.055
4/15/2011	1.059
4/16/2011	1.062
4/17/2011	1.066
4/18/2011	1.069
4/19/2011	1.073
4/20/2011	1.077
4/21/2011	1.08
4/22/2011	1.084
4/23/2011	1.087
4/24/2011	1.091
4/25/2011	1.095
4/26/2011	1.098
4/27/2011	1.102
4/28/2011	1.106
4/29/2011	1.11
4/30/2011	1.113
5/1/2011	1.117
5/2/2011	1.121
5/3/2011	1.125
5/4/2011	1.128
5/5/2011	1.132
5/6/2011	1.136
5/7/2011	1.14
5/8/2011	1.144
5/9/2011	1.148
5/10/2011	1.151
5/11/2011	1.155
5/12/2011	1.159
5/13/2011	1.163
5/14/2011	1.167
5/15/2011	1.171
5/16/2011	1.175
5/17/2011	1.179
5/18/2011	1.183
5/19/2011	1.187
5/20/2011	1.191
5/21/2011	1.195
5/22/2011	1.199
5/23/2011	1.203
5/24/2011	1.207
5/25/2011	1.211
5/26/2011	1.215
5/27/2011	1.219
5/28/2011	1.223
5/29/2011	1.228
5/30/2011	1.232
5/31/2011	1.236
6/1/2011	1.24
6/2/2011	1.244
6/3/2011	1.248
6/4/2011	1.253
6/5/2011	1.257
6/6/2011	1.261
6/7/2011	1.265
6/8/2011	1.27
6/9/2011	1.274
6/10/2011	1.278
6/11/2011	1.282
6/12/2011	1.287
6/13/2011	1.291
6/14/2011	1.295
6/15/2011	1.3
6/16/2011	1.304
6/17/2011	1.308
6/18/2011	1.313
6/19/2011	1.317
6/20/2011	1.321
6/21/2011	1.325
6/22/2011	1.329
6/23/2011	1.333
6/24/2011	1.338
6/25/2011	1.342
6/26/2011	1.346
6/27/2011	1.35
6/28/2011	1.354
6/29/2011	1.358
6/30/2011	1.362
7/1/2011	1.366
7/2/2011	1.37
7/3/2011	1.374
7/4/2011	1.379
7/5/2011	1.383
7/6/2011	1.387
7/7/2011	1.391
7/8/2011	1.395
7/9/2011	1.399
7/10/2011	1.403
7/11/2011	1.407
7/12/2011	1.411
7/13/2011	1.415
7/14/2011	1.419
7/15/2011	1.423
7/16/2011	1.427
7/17/2011	1.431
7/18/2011	1.434
7/19/2011	1.438
7/20/2011	1.442
7/21/2011	1.446
7/22/2011	1.45
7/23/2011	1.454
7/24/2011	1.458
7/25/2011	1.462
7/26/2011	1.466
7/27/2011	1.47
7/28/2011	1.473
7/29/2011	1.477
7/30/2011	1.481
7/31/2011	1.485
8/1/2011	1.489
8/2/2011	1.493
8/3/2011	1.496
8/4/2011	1.5
8/5/2011	1.504
8/6/2011	1.508
8/7/2011	1.511
8/8/2011	1.515
8/9/2011	1.519
8/10/2011	1.523
8/11/2011	1.526
8/12/2011	1.53
8/13/2011	1.534
8/14/2011	1.538
8/15/2011	1.541
8/16/2011	1.545
8/17/2011	1.549
8/18/2011	1.552
8/19/2011	1.556
8/20/2011	1.56
8/21/2011	1.563
8/22/2011	1.567
8/23/2011	1.571
8/24/2011	1.574
8/25/2011	1.578
8/26/2011	1.581
8/27/2011	1.585
8/28/2011	1.589
8/29/2011	1.592
8/30/2011	1.596
8/31/2011	1.599
9/1/2011	1.603
9/2/2011	1.606
9/3/2011	1.61
9/4/2011	1.613
9/5/2011	1.617
9/6/2011	1.62
9/7/2011	1.624
9/8/2011	1.627
9/9/2011	1.631
9/10/2011	1.634
9/11/2011	1.638
9/12/2011	1.641
9/13/2011	1.645
9/14/2011	1.648
9/15/2011	1.653
9/16/2011	1.658
9/17/2011	1.663
9/18/2011	1.668
9/19/2011	1.673
9/20/2011	1.678
9/21/2011	1.683
9/22/2011	1.688
9/23/2011	1.693
9/24/2011	1.698
9/25/2011	1.702
9/26/2011	1.707
9/27/2011	1.712
9/28/2011	1.716
9/29/2011	1.721
9/30/2011	1.726
10/1/2011	1.73
10/2/2011	1.735
10/3/2011	1.739
10/4/2011	1.743
10/5/2011	1.748
10/6/2011	1.752
10/7/2011	1.756
10/8/2011	1.76
10/9/2011	1.764
10/10/2011	1.768
10/11/2011	1.772
10/12/2011	1.776
10/13/2011	1.78
10/14/2011	1.784
10/15/2011	1.788
10/16/2011	1.792
10/17/2011	1.795
10/18/2011	1.799
10/19/2011	1.803
10/20/2011	1.806
10/21/2011	1.81
10/22/2011	1.813
10/23/2011	1.817
10/24/2011	1.82
10/25/2011	1.823
10/26/2011	1.826
10/27/2011	1.83
10/28/2011	1.833
10/29/2011	1.836
10/30/2011	1.839
10/31/2011	1.842
11/1/2011	1.845
11/2/2011	1.848
11/3/2011	1.851
11/4/2011	1.854
11/5/2011	1.857
11/6/2011	1.859
11/7/2011	1.862
11/8/2011	1.865
11/9/2011	1.867
11/10/2011	1.87
11/11/2011	1.872
11/12/2011	1.875
11/13/2011	1.877
11/14/2011	1.88
11/15/2011	1.882
11/16/2011	1.884
11/17/2011	1.886
11/18/2011	1.889
11/19/2011	1.891
11/20/2011	1.893
11/21/2011	1.895
11/22/2011	1.897
11/23/2011	1.899
11/24/2011	1.901
11/25/2011	1.902
11/26/2011	1.904
11/27/2011	1.906
11/28/2011	1.908
11/29/2011	1.909
11/30/2011	1.911
12/1/2011	1.912
12/2/2011	1.914
12/3/2011	1.915
12/4/2011	1.917
12/5/2011	1.918
12/6/2011	1.919
12/7/2011	1.921
12/8/2011	1.922
12/9/2011	1.923
12/10/2011	1.924
12/11/2011	1.925
12/12/2011	1.926
12/13/2011	1.927
12/14/2011	1.928
12/15/2011	1.929
12/16/2011	1.93
12/17/2011	1.93
12/18/2011	1.931
12/19/2011	1.932
12/20/2011	1.932
12/21/2011	1.933
12/22/2011	1.934
12/23/2011	1.935
12/24/2011	1.936
12/25/2011	1.936
12/26/2011	1.937
12/27/2011	1.938
12/28/2011	1.939
12/29/2011	1.94
12/30/2011	1.941
12/31/2011	1.942
1/1/2012	1.943
1/2/2012	1.944
1/3/2012	1.946
1/4/2012	1.947
1/5/2012	1.948
1/6/2012	1.949
1/7/2012	1.95
1/8/2012	1.952
1/9/2012	1.953
1/10/2012	1.954
1/11/2012	1.956
1/12/2012	1.957
1/13/2012	1.959
1/14/2012	1.96
1/15/2012	1.962
1/16/2012	1.963
1/17/2012	1.965
1/18/2012	1.966
1/19/2012	1.968
1/20/2012	1.969
1/21/2012	1.971
1/22/2012	1.973
1/23/2012	1.975
1/24/2012	1.976
1/25/2012	1.978
1/26/2012	1.98
1/27/2012	1.982
1/28/2012	1.984
1/29/2012	1.986
1/30/2012	1.988
1/31/2012	1.99
2/1/2012	1.992
2/2/2012	1.994
2/3/2012	1.996
2/4/2012	1.998
2/5/2012	2
2/6/2012	2.002
2/7/2012	2.004
2/8/2012	2.006
2/9/2012	2.009
2/10/2012	2.011
2/11/2012	2.013
2/12/2012	2.016
2/13/2012	2.018
2/14/2012	2.02
2/15/2012	2.023
2/16/2012	2.025
2/17/2012	2.028
2/18/2012	2.03
2/19/2012	2.033
2/20/2012	2.035
2/21/2012	2.038
2/22/2012	2.041
2/23/2012	2.043
2/24/2012	2.046
2/25/2012	2.049
2/26/2012	2.051
2/27/2012	2.054
2/28/2012	2.057
2/29/2012	2.06
3/1/2012	2.063
3/2/2012	2.066
3/3/2012	2.069
3/4/2012	2.072
3/5/2012	2.075
3/6/2012	2.078
3/7/2012	2.081
3/8/2012	2.084
3/9/2012	2.087
3/10/2012	2.09
3/11/2012	2.093
3/12/2012	2.096
3/13/2012	2.1
3/14/2012	2.103
3/15/2012	2.106
3/16/2012	2.11
3/17/2012	2.113
3/18/2012	2.116
3/19/2012	2.12
3/20/2012	2.123
3/21/2012	2.127
3/22/2012	2.13
3/23/2012	2.134
3/24/2012	2.137
3/25/2012	2.141
3/26/2012	2.144
3/27/2012	2.148
3/28/2012	2.152
3/29/2012	2.156
3/30/2012	2.159
3/31/2012	2.163
4/1/2012	2.167
4/2/2012	2.171
4/3/2012	2.175
4/4/2012	2.178
4/5/2012	2.182
4/6/2012	2.186
4/7/2012	2.19
4/8/2012	2.194
4/9/2012	2.198
4/10/2012	2.202
4/11/2012	2.207
4/12/2012	2.211
4/13/2012	2.215
4/14/2012	2.219
4/15/2012	2.223
4/16/2012	2.228
4/17/2012	2.232
4/18/2012	2.236
4/19/2012	2.241
4/20/2012	2.245
4/21/2012	2.249
4/22/2012	2.254
4/23/2012	2.258
4/24/2012	2.263
4/25/2012	2.267
4/26/2012	2.272
4/27/2012	2.276
4/28/2012	2.281
4/29/2012	2.286
4/30/2012	2.29
5/1/2012	2.295
5/2/2012	2.3
5/3/2012	2.305
5/4/2012	2.309
5/5/2012	2.314
5/6/2012	2.319
5/7/2012	2.324
5/8/2012	2.329
5/9/2012	2.334
5/10/2012	2.339
5/11/2012	2.344
5/12/2012	2.349
5/13/2012	2.354
5/14/2012	2.358
5/15/2012	2.363
5/16/2012	2.368
5/17/2012	2.373
5/18/2012	2.378
5/19/2012	2.383
5/20/2012	2.387
5/21/2012	2.392
5/22/2012	2.397
5/23/2012	2.402
5/24/2012	2.407
5/25/2012	2.411
5/26/2012	2.416
5/27/2012	2.421
5/28/2012	2.426
5/29/2012	2.43
5/30/2012	2.435
5/31/2012	2.44
6/1/2012	2.444
6/2/2012	2.449
6/3/2012	2.454
6/4/2012	2.458
6/5/2012	2.463
6/6/2012	2.468
6/7/2012	2.472
6/8/2012	2.477
6/9/2012	2.481
6/10/2012	2.486
6/11/2012	2.491
6/12/2012	2.495
6/13/2012	2.5
6/14/2012	2.504
6/15/2012	2.509
6/16/2012	2.513
6/17/2012	2.518
6/18/2012	2.522
6/19/2012	2.527
6/20/2012	2.531
6/21/2012	2.536
6/22/2012	2.54
6/23/2012	2.544
6/24/2012	2.549
6/25/2012	2.553
6/26/2012	2.558
6/27/2012	2.562
6/28/2012	2.566
6/29/2012	2.571
6/30/2012	2.575
7/1/2012	2.579
7/2/2012	2.584
7/3/2012	2.588
7/4/2012	2.592
7/5/2012	2.597
7/6/2012	2.601
7/7/2012	2.605
7/8/2012	2.609
7/9/2012	2.614
7/10/2012	2.618
7/11/2012	2.622
7/12/2012	2.626
7/13/2012	2.63
7/14/2012	2.635
7/15/2012	2.639
7/16/2012	2.643
7/17/2012	2.647
7/18/2012	2.651
7/19/2012	2.655
7/20/2012	2.659
7/21/2012	2.663
7/22/2012	2.667
7/23/2012	2.672
7/24/2012	2.676
7/25/2012	2.68
7/26/2012	2.684
7/27/2012	2.688
7/28/2012	2.692
7/29/2012	2.696
7/30/2012	2.7
7/31/2012	2.704
8/1/2012	2.708
8/2/2012	2.712
8/3/2012	2.716
8/4/2012	2.719
8/5/2012	2.723
8/6/2012	2.727
8/7/2012	2.731
8/8/2012	2.735
8/9/2012	2.739
8/10/2012	2.743
8/11/2012	2.747
8/12/2012	2.75
8/13/2012	2.754
8/14/2012	2.758
8/15/2012	2.762
8/16/2012	2.766
8/17/2012	2.769
8/18/2012	2.773
8/19/2012	2.777
8/20/2012	2.781
8/21/2012	2.784
8/22/2012	2.788
8/23/2012	2.792
8/24/2012	2.795
8/25/2012	2.799
8/26/2012	2.803
8/27/2012	2.806
8/28/2012	2.81
8/29/2012	2.814
8/30/2012	2.817
8/31/2012	2.821
9/1/2012	2.825
9/2/2012	2.828
9/3/2012	2.832
9/4/2012	2.835
9/5/2012	2.839
9/6/2012	2.842
9/7/2012	2.846
9/8/2012	2.849
9/9/2012	2.853
9/10/2012	2.856
9/11/2012	2.86
9/12/2012	2.863
9/13/2012	2.867
9/14/2012	2.87
9/15/2012	2.874
9/16/2012	2.877
9/17/2012	2.881
9/18/2012	2.884
9/19/2012	2.887
9/20/2012	2.891
9/21/2012	2.894
9/22/2012	2.897
9/23/2012	2.901
9/24/2012	2.904
9/25/2012	2.907
9/26/2012	2.911
9/27/2012	2.914
9/28/2012	2.917
9/29/2012	2.92
9/30/2012	2.924
10/1/2012	2.927
10/2/2012	2.93
10/3/2012	2.933
10/4/2012	2.937
10/5/2012	2.94
10/6/2012	2.943
10/7/2012	2.946
10/8/2012	2.949
10/9/2012	2.952
10/10/2012	2.956
10/11/2012	2.959
10/12/2012	2.962
10/13/2012	2.965
10/14/2012	2.968
10/15/2012	2.971
10/16/2012	2.974
10/17/2012	2.977
10/18/2012	2.98
10/19/2012	2.983
10/20/2012	2.986
10/21/2012	2.989
10/22/2012	2.992
10/23/2012	2.995
10/24/2012	2.998
10/25/2012	3.001
10/26/2012	3.004
10/27/2012	3.007
10/28/2012	3.01
10/29/2012	3.013
10/30/2012	3.016
10/31/2012	3.019
11/1/2012	3.022
11/2/2012	3.024
11/3/2012	3.027
11/4/2012	3.03
11/5/2012	3.033
11/6/2012	3.036
11/7/2012	3.039
11/8/2012	3.041
11/9/2012	3.044
11/10/2012	3.047
11/11/2012	3.05
11/12/2012	3.052
11/13/2012	3.055
11/14/2012	3.058
11/15/2012	3.061
11/16/2012	3.063
11/17/2012	3.066
11/18/2012	3.069
11/19/2012	3.071
11/20/2012	3.074
11/21/2012	3.077
11/22/2012	3.079
11/23/2012	3.082
11/24/2012	3.084
11/25/2012	3.087
11/26/2012	3.09
11/27/2012	3.092
11/28/2012	3.095
11/29/2012	3.097
11/30/2012	3.1
12/1/2012	3.102
12/2/2012	3.105
12/3/2012	3.107
12/4/2012	3.11
12/5/2012	3.112
12/6/2012	3.115
12/7/2012	3.117
12/8/2012	3.12
12/9/2012	3.122
12/10/2012	3.125
12/11/2012	3.127
12/12/2012	3.129
12/13/2012	3.132
12/14/2012	3.134
12/15/2012	3.136
12/16/2012	3.139
12/17/2012	3.141
12/18/2012	3.143
12/19/2012	3.146
12/20/2012	3.148
12/21/2012	3.15
12/22/2012	3.153
12/23/2012	3.155
12/24/2012	3.157
12/25/2012	3.159
12/26/2012	3.162
12/27/2012	3.164
12/28/2012	3.166
12/29/2012	3.168
12/30/2012	3.17
12/31/2012	3.173
1/1/2013	3.175
1/2/2013	3.177
1/3/2013	3.179
1/4/2013	3.181
1/5/2013	3.183
1/6/2013	3.185
1/7/2013	3.187
1/8/2013	3.189
1/9/2013	3.191
1/10/2013	3.194
1/11/2013	3.196
1/12/2013	3.198
1/13/2013	3.2
1/14/2013	3.202
1/15/2013	3.204
1/16/2013	3.206
1/17/2013	3.208
1/18/2013	3.209
1/19/2013	3.211
1/20/2013	3.213
1/21/2013	3.215
1/22/2013	3.217
1/23/2013	3.219
1/24/2013	3.221
1/25/2013	3.223
1/26/2013	3.225
1/27/2013	3.227
1/28/2013	3.228
1/29/2013	3.23
1/30/2013	3.232
1/31/2013	3.234
2/1/2013	3.236
2/2/2013	3.237
2/3/2013	3.239
2/4/2013	3.241
2/5/2013	3.243
2/6/2013	3.244
2/7/2013	3.246
2/8/2013	3.248
2/9/2013	3.249
2/10/2013	3.251
2/11/2013	3.253
2/12/2013	3.254
2/13/2013	3.256
2/14/2013	3.258
2/15/2013	3.259
2/16/2013	3.261
2/17/2013	3.263
2/18/2013	3.264
2/19/2013	3.266
2/20/2013	3.267
2/21/2013	3.269
2/22/2013	3.27
2/23/2013	3.272
2/24/2013	3.273
2/25/2013	3.275
2/26/2013	3.276
2/27/2013	3.278
2/28/2013	3.279
3/1/2013	3.281
3/2/2013	3.282
3/3/2013	3.284
3/4/2013	3.285
3/5/2013	3.287
3/6/2013	3.288
3/7/2013	3.289
3/8/2013	3.291
3/9/2013	3.292
3/10/2013	3.293
3/11/2013	3.295
3/12/2013	3.296
3/13/2013	3.297
3/14/2013	3.299
3/15/2013	3.3
3/16/2013	3.301
3/17/2013	3.303
3/18/2013	3.304
3/19/2013	3.305
3/20/2013	3.306
3/21/2013	3.307
3/22/2013	3.309
3/23/2013	3.31
3/24/2013	3.311
3/25/2013	3.312
3/26/2013	3.313
3/27/2013	3.315
3/28/2013	3.316
3/29/2013	3.317
3/30/2013	3.318
3/31/2013	3.319
4/1/2013	3.32
4/2/2013	3.321
4/3/2013	3.322
4/4/2013	3.323
4/5/2013	3.324
4/6/2013	3.325
4/7/2013	3.326
4/8/2013	3.327
4/9/2013	3.328
4/10/2013	3.329
4/11/2013	3.33
4/12/2013	3.331
4/13/2013	3.332
4/14/2013	3.333
4/15/2013	3.334
4/16/2013	3.335
4/17/2013	3.336
4/18/2013	3.337
4/19/2013	3.338
4/20/2013	3.339
4/21/2013	3.339
4/22/2013	3.34
4/23/2013	3.341
4/24/2013	3.342
4/25/2013	3.343
4/26/2013	3.344
4/27/2013	3.344
4/28/2013	3.345
4/29/2013	3.346
4/30/2013	3.347
5/1/2013	3.347
5/2/2013	3.348
5/3/2013	3.349
5/4/2013	3.349
5/5/2013	3.35
5/6/2013	3.351
5/7/2013	3.353
5/8/2013	3.356
5/9/2013	3.359
5/10/2013	3.362
5/11/2013	3.366
5/12/2013	3.369
5/13/2013	3.372
5/14/2013	3.375
5/15/2013	3.378
5/16/2013	3.381
5/17/2013	3.385
5/18/2013	3.388
5/19/2013	3.391
5/20/2013	3.394
5/21/2013	3.397
5/22/2013	3.4
5/23/2013	3.404
5/24/2013	3.407
5/25/2013	3.41
5/26/2013	3.413
5/27/2013	3.416
5/28/2013	3.419
5/29/2013	3.422
5/30/2013	3.425
5/31/2013	3.429
6/1/2013	3.432
6/2/2013	3.435
6/3/2013	3.438
6/4/2013	3.441
6/5/2013	3.444
6/6/2013	3.447
6/7/2013	3.45
6/8/2013	3.453
6/9/2013	3.456
6/10/2013	3.459
6/11/2013	3.462
6/12/2013	3.466
6/13/2013	3.469
6/14/2013	3.472
6/15/2013	3.475
6/16/2013	3.478
6/17/2013	3.481
6/18/2013	3.484
6/19/2013	3.487
6/20/2013	3.49
6/21/2013	3.493
6/22/2013	3.496
6/23/2013	3.499
6/24/2013	3.502
6/25/2013	3.505
6/26/2013	3.508
6/27/2013	3.511
6/28/2013	3.514
6/29/2013	3.517
6/30/2013	3.52
7/1/2013	3.523
7/2/2013	3.526
7/3/2013	3.529
7/4/2013	3.532
7/5/2013	3.534
7/6/2013	3.537
7/7/2013	3.54
7/8/2013	3.543
7/9/2013	3.546
7/10/2013	3.549
7/11/2013	3.552
7/12/2013	3.555
7/13/2013	3.558
7/14/2013	3.561
7/15/2013	3.564
7/16/2013	3.567
7/17/2013	3.57
7/18/2013	3.572
7/19/2013	3.575
7/20/2013	3.578
7/21/2013	3.581
7/22/2013	3.584
7/23/2013	3.587
7/24/2013	3.59
7/25/2013	3.592
7/26/2013	3.595
7/27/2013	3.598
7/28/2013	3.601
7/29/2013	3.604
7/30/2013	3.607
7/31/2013	3.61
8/1/2013	3.612
8/2/2013	3.615
8/3/2013	3.618
8/4/2013	3.621
8/5/2013	3.624
8/6/2013	3.626
8/7/2013	3.629
8/8/2013	3.632
8/9/2013	3.635
8/10/2013	3.638
8/11/2013	3.64
8/12/2013	3.643
8/13/2013	3.646
8/14/2013	3.649
8/15/2013	3.651
8/16/2013	3.654
8/17/2013	3.657
8/18/2013	3.66
8/19/2013	3.662
8/20/2013	3.665
8/21/2013	3.668
8/22/2013	3.671
8/23/2013	3.673
8/24/2013	3.676
8/25/2013	3.679
8/26/2013	3.681
8/27/2013	3.684
8/28/2013	3.687
8/29/2013	3.69
8/30/2013	3.692
8/31/2013	3.695
9/1/2013	3.698
9/2/2013	3.7
9/3/2013	3.703
9/4/2013	3.706
9/5/2013	3.708
9/6/2013	3.711
9/7/2013	3.714
9/8/2013	3.716
9/9/2013	3.719
9/10/2013	3.722
9/11/2013	3.724
9/12/2013	3.727
9/13/2013	3.729
9/14/2013	3.732
9/15/2013	3.735
9/16/2013	3.737
9/17/2013	3.74
9/18/2013	3.742
9/19/2013	3.745
9/20/2013	3.748
9/21/2013	3.75
9/22/2013	3.753
9/23/2013	3.755
9/24/2013	3.758
9/25/2013	3.761
9/26/2013	3.763
9/27/2013	3.766
9/28/2013	3.768
9/29/2013	3.771
9/30/2013	3.773
10/1/2013	3.776
10/2/2013	3.778
10/3/2013	3.781
10/4/2013	3.784
10/5/2013	3.786
10/6/2013	3.789
10/7/2013	3.791
10/8/2013	3.794
10/9/2013	3.796
10/10/2013	3.799
10/11/2013	3.801
10/12/2013	3.804
10/13/2013	3.806
10/14/2013	3.809
10/15/2013	3.811
10/16/2013	3.814
10/17/2013	3.816
10/18/2013	3.818
10/19/2013	3.821
10/20/2013	3.823
10/21/2013	3.826
10/22/2013	3.828
10/23/2013	3.831
10/24/2013	3.833
10/25/2013	3.836
10/26/2013	3.838
10/27/2013	3.84
10/28/2013	3.843
10/29/2013	3.845
10/30/2013	3.848
10/31/2013	3.85
11/1/2013	3.852
11/2/2013	3.855
11/3/2013	3.857
11/4/2013	3.86
11/5/2013	3.862
11/6/2013	3.864
11/7/2013	3.867
11/8/2013	3.869
11/9/2013	3.872
11/10/2013	3.874
11/11/2013	3.876
11/12/2013	3.879
11/13/2013	3.881
11/14/2013	3.883
11/15/2013	3.886
11/16/2013	3.888
11/17/2013	3.89
11/18/2013	3.893
11/19/2013	3.895
11/20/2013	3.897
11/21/2013	3.9
11/22/2013	3.902
11/23/2013	3.904
11/24/2013	3.906
11/25/2013	3.909
11/26/2013	3.911
11/27/2013	3.913
11/28/2013	3.916
11/29/2013	3.918
11/30/2013	3.92
12/1/2013	3.922
12/2/2013	3.925
12/3/2013	3.927
12/4/2013	3.929
12/5/2013	3.931
12/6/2013	3.934
12/7/2013	3.936
12/8/2013	3.938
12/9/2013	3.94
12/10/2013	3.943
12/11/2013	3.945
12/12/2013	3.947
12/13/2013	3.949
12/14/2013	3.951
12/15/2013	3.954
12/16/2013	3.956
12/17/2013	3.958
12/18/2013	3.96
12/19/2013	3.962
12/20/2013	3.964
12/21/2013	3.967
12/22/2013	3.969
12/23/2013	3.971
12/24/2013	3.973
12/25/2013	3.975
12/26/2013	3.977
12/27/2013	3.98
12/28/2013	3.982
12/29/2013	3.984
12/30/2013	3.986
12/31/2013	3.988
1/1/2014	3.99
1/2/2014	3.992
1/3/2014	3.994
1/4/2014	3.997
1/5/2014	3.999
1/6/2014	4.001
1/7/2014	4.003
1/8/2014	4.005
1/9/2014	4.007
1/10/2014	4.009
1/11/2014	4.011
1/12/2014	4.013
1/13/2014	4.015
1/14/2014	4.017
1/15/2014	4.019
1/16/2014	4.021
1/17/2014	4.024
1/18/2014	4.026
1/19/2014	4.028
1/20/2014	4.03
1/21/2014	4.032
1/22/2014	4.034
1/23/2014	4.036
1/24/2014	4.038
1/25/2014	4.04
1/26/2014	4.042
1/27/2014	4.044
1/28/2014	4.046
1/29/2014	4.048
1/30/2014	4.05
1/31/2014	4.052
2/1/2014	4.054
2/2/2014	4.056
2/3/2014	4.058
2/4/2014	4.06
2/5/2014	4.062
2/6/2014	4.064
2/7/2014	4.065
2/8/2014	4.067
2/9/2014	4.069
2/10/2014	4.071
2/11/2014	4.073
2/12/2014	4.075
2/13/2014	4.077
2/14/2014	4.079
2/15/2014	4.081
2/16/2014	4.083
2/17/2014	4.085
2/18/2014	4.087
2/19/2014	4.089
2/20/2014	4.09
2/21/2014	4.092
2/22/2014	4.094
2/23/2014	4.096
2/24/2014	4.098
2/25/2014	4.1
2/26/2014	4.102
2/27/2014	4.103
2/28/2014	4.105
3/1/2014	4.107
3/2/2014	4.109
3/3/2014	4.111
3/4/2014	4.113
3/5/2014	4.115
3/6/2014	4.116
3/7/2014	4.118
3/8/2014	4.12
3/9/2014	4.122
3/10/2014	4.124
3/11/2014	4.125
3/12/2014	4.127
3/13/2014	4.129
3/14/2014	4.131
3/15/2014	4.133
3/16/2014	4.134
3/17/2014	4.136
3/18/2014	4.138
3/19/2014	4.14
3/20/2014	4.141
3/21/2014	4.143
3/22/2014	4.145
3/23/2014	4.147
3/24/2014	4.148
3/25/2014	4.15
3/26/2014	4.152
3/27/2014	4.154
3/28/2014	4.155
3/29/2014	4.157
3/30/2014	4.159
3/31/2014	4.161
4/1/2014	4.162
4/2/2014	4.164
4/3/2014	4.166
4/4/2014	4.167
4/5/2014	4.169
4/6/2014	4.171
4/7/2014	4.172
4/8/2014	4.174
4/9/2014	4.176
4/10/2014	4.177
4/11/2014	4.179
4/12/2014	4.181
4/13/2014	4.182
4/14/2014	4.184
4/15/2014	4.186
4/16/2014	4.187
4/17/2014	4.189
4/18/2014	4.191
4/19/2014	4.192
4/20/2014	4.194
4/21/2014	4.195
4/22/2014	4.197
4/23/2014	4.199
4/24/2014	4.2
4/25/2014	4.202
4/26/2014	4.203
4/27/2014	4.205
4/28/2014	4.207
4/29/2014	4.208
4/30/2014	4.21
5/1/2014	4.211
5/2/2014	4.213
5/3/2014	4.214
5/4/2014	4.216
5/5/2014	4.217
5/6/2014	4.219
5/7/2014	4.221
5/8/2014	4.222
5/9/2014	4.224
5/10/2014	4.225
5/11/2014	4.227
5/12/2014	4.228
5/13/2014	4.23
5/14/2014	4.231
5/15/2014	4.233
5/16/2014	4.234
5/17/2014	4.236
5/18/2014	4.237
5/19/2014	4.239
5/20/2014	4.24
5/21/2014	4.242
5/22/2014	4.243
5/23/2014	4.245
5/24/2014	4.246
5/25/2014	4.248
5/26/2014	4.249
5/27/2014	4.25
5/28/2014	4.252
5/29/2014	4.253
5/30/2014	4.255
5/31/2014	4.256
6/1/2014	4.258
6/2/2014	4.259
6/3/2014	4.26
6/4/2014	4.262
6/5/2014	4.263
6/6/2014	4.265
6/7/2014	4.266
6/8/2014	4.267
6/9/2014	4.269
6/10/2014	4.27
6/11/2014	4.272
6/12/2014	4.273
6/13/2014	4.274
6/14/2014	4.276
6/15/2014	4.277
6/16/2014	4.278
6/17/2014	4.28
6/18/2014	4.281
6/19/2014	4.282
6/20/2014	4.284
6/21/2014	4.285
6/22/2014	4.286
6/23/2014	4.288
6/24/2014	4.289
6/25/2014	4.29
6/26/2014	4.292
6/27/2014	4.293
6/28/2014	4.294
6/29/2014	4.296
6/30/2014	4.297
7/1/2014	4.298
7/2/2014	4.299
7/3/2014	4.301
7/4/2014	4.302
7/5/2014	4.303
7/6/2014	4.305
7/7/2014	4.306
7/8/2014	4.307
7/9/2014	4.308
7/10/2014	4.31
7/11/2014	4.311
7/12/2014	4.312
7/13/2014	4.313
7/14/2014	4.314
7/15/2014	4.316
7/16/2014	4.317
7/17/2014	4.318
7/18/2014	4.319
7/19/2014	4.321
7/20/2014	4.322
7/21/2014	4.323
7/22/2014	4.324
7/23/2014	4.325
7/24/2014	4.326
7/25/2014	4.328
7/26/2014	4.329
7/27/2014	4.33
7/28/2014	4.331
7/29/2014	4.332
7/30/2014	4.333
7/31/2014	4.335
8/1/2014	4.336
8/2/2014	4.337
8/3/2014	4.338
8/4/2014	4.339
8/5/2014	4.34
8/6/2014	4.341
8/7/2014	4.343
8/8/2014	4.344
8/9/2014	4.345
8/10/2014	4.346
8/11/2014	4.347
8/12/2014	4.348
8/13/2014	4.349
8/14/2014	4.35
8/15/2014	4.351
8/16/2014	4.352
8/17/2014	4.353
8/18/2014	4.355
8/19/2014	4.356
8/20/2014	4.357
8/21/2014	4.358
8/22/2014	4.359
8/23/2014	4.36
8/24/2014	4.361
8/25/2014	4.362
8/26/2014	4.363
8/27/2014	4.364
8/28/2014	4.365
8/29/2014	4.366
8/30/2014	4.367
8/31/2014	4.368
9/1/2014	4.369
9/2/2014	4.37
9/3/2014	4.371
9/4/2014	4.372
9/5/2014	4.373
9/6/2014	4.374
9/7/2014	4.375
9/8/2014	4.376
9/9/2014	4.377
9/10/2014	4.378
9/11/2014	4.379
9/12/2014	4.38
9/13/2014	4.381
9/14/2014	4.382
9/15/2014	4.382
9/16/2014	4.383
9/17/2014	4.384
9/18/2014	4.385
9/19/2014	4.386
9/20/2014	4.387
9/21/2014	4.388
9/22/2014	4.389
9/23/2014	4.39
9/24/2014	4.391
9/25/2014	4.392
9/26/2014	4.392
9/27/2014	4.393
9/28/2014	4.394
9/29/2014	4.395
9/30/2014	4.396
10/1/2014	4.397
10/2/2014	4.398
10/3/2014	4.399
10/4/2014	4.399
10/5/2014	4.4
10/6/2014	4.401
10/7/2014	4.402
10/8/2014	4.403
10/9/2014	4.404
10/10/2014	4.404
10/11/2014	4.405
10/12/2014	4.406
10/13/2014	4.407
10/14/2014	4.408
10/15/2014	4.408
10/16/2014	4.409
10/17/2014	4.41
10/18/2014	4.411
10/19/2014	4.412
10/20/2014	4.412
10/21/2014	4.413
10/22/2014	4.414
10/23/2014	4.415
10/24/2014	4.415
10/25/2014	4.416
10/26/2014	4.417
10/27/2014	4.418
10/28/2014	4.418
10/29/2014	4.419
10/30/2014	4.42
10/31/2014	4.421
11/1/2014	4.421
11/2/2014	4.422
11/3/2014	4.423
11/4/2014	4.423
11/5/2014	4.424
11/6/2014	4.425
11/7/2014	4.425
11/8/2014	4.426
11/9/2014	4.427
11/10/2014	4.427
11/11/2014	4.428
11/12/2014	4.429
11/13/2014	4.429
11/14/2014	4.43
11/15/2014	4.431
11/16/2014	4.431
11/17/2014	4.432
11/18/2014	4.433
11/19/2014	4.433
11/20/2014	4.434
11/21/2014	4.435
11/22/2014	4.435
11/23/2014	4.436
11/24/2014	4.436
11/25/2014	4.437
11/26/2014	4.438
11/27/2014	4.438
11/28/2014	4.439
11/29/2014	4.439
11/30/2014	4.44
12/1/2014	4.441
12/2/2014	4.441
12/3/2014	4.442
12/4/2014	4.442
12/5/2014	4.443
12/6/2014	4.443
12/7/2014	4.444
12/8/2014	4.445
12/9/2014	4.445
12/10/2014	4.446
12/11/2014	4.446
12/12/2014	4.447
12/13/2014	4.447
12/14/2014	4.448
12/15/2014	4.448
12/16/2014	4.449
12/17/2014	4.449
12/18/2014	4.45
12/19/2014	4.45
12/20/2014	4.451
12/21/2014	4.451
12/22/2014	4.452
12/23/2014	4.452
12/24/2014	4.453
12/25/2014	4.453
12/26/2014	4.454
12/27/2014	4.454
12/28/2014	4.455
12/29/2014	4.455
12/30/2014	4.455
12/31/2014	4.456
1/1/2015	4.456
1/2/2015	4.457
1/3/2015	4.457
1/4/2015	4.458
1/5/2015	4.458
1/6/2015	4.458
1/7/2015	4.459
1/8/2015	4.459
1/9/2015	4.46
1/10/2015	4.46
1/11/2015	4.46
1/12/2015	4.461
1/13/2015	4.461
1/14/2015	4.462
1/15/2015	4.462
1/16/2015	4.462
1/17/2015	4.463
1/18/2015	4.463
1/19/2015	4.463
1/20/2015	4.464
1/21/2015	4.464
1/22/2015	4.464
1/23/2015	4.465
1/24/2015	4.465
1/25/2015	4.465
1/26/2015	4.466
1/27/2015	4.466
1/28/2015	4.466
1/29/2015	4.467
1/30/2015	4.467
1/31/2015	4.467
2/1/2015	4.468
2/2/2015	4.468
2/3/2015	4.468
2/4/2015	4.468
2/5/2015	4.469
2/6/2015	4.469
2/7/2015	4.469
2/8/2015	4.47
2/9/2015	4.47
2/10/2015	4.47
2/11/2015	4.47
2/12/2015	4.471
2/13/2015	4.471
2/14/2015	4.471
2/15/2015	4.471
2/16/2015	4.471
2/17/2015	4.472
2/18/2015	4.472
2/19/2015	4.472
2/20/2015	4.472
2/21/2015	4.473
2/22/2015	4.473
2/23/2015	4.473
2/24/2015	4.473
2/25/2015	4.473
2/26/2015	4.473
2/27/2015	4.474
2/28/2015	4.474
3/1/2015	4.474
3/2/2015	4.474
3/3/2015	4.474
3/4/2015	4.474
3/5/2015	4.475
3/6/2015	4.475
3/7/2015	4.475
3/8/2015	4.475
3/9/2015	4.475
3/10/2015	4.475
3/11/2015	4.475
3/12/2015	4.475
3/13/2015	4.476
3/14/2015	4.476
3/15/2015	4.476
3/16/2015	4.476
3/17/2015	4.476
3/18/2015	4.476
3/19/2015	4.476
3/20/2015	4.476
3/21/2015	4.476
3/22/2015	4.476
3/23/2015	4.476
3/24/2015	4.476
3/25/2015	4.477
3/26/2015	4.477
3/27/2015	4.477
3/28/2015	4.477
3/29/2015	4.477
3/30/2015	4.477
3/31/2015	4.477
4/1/2015	4.477
4/2/2015	4.477
4/3/2015	4.477
4/4/2015	4.477
4/5/2015	4.477
4/6/2015	4.477
4/7/2015	4.477
4/8/2015	4.477
4/9/2015	4.477
4/10/2015	4.477
4/11/2015	4.477
4/12/2015	4.477
4/13/2015	4.477
4/14/2015	4.477
4/15/2015	4.477
4/16/2015	4.477
4/17/2015	4.477
4/18/2015	4.476
4/19/2015	4.476
4/20/2015	4.476
4/21/2015	4.476
4/22/2015	4.476
4/23/2015	4.476
4/24/2015	4.476
4/25/2015	4.476
4/26/2015	4.476
4/27/2015	4.476
4/28/2015	4.476
4/29/2015	4.476
4/30/2015	4.475
5/1/2015	4.475
5/2/2015	4.475
5/3/2015	4.475
5/4/2015	4.475
5/5/2015	4.476
5/6/2015	4.477
5/7/2015	4.479
5/8/2015	4.481
5/9/2015	4.482
5/10/2015	4.484
5/11/2015	4.486
5/12/2015	4.487
5/13/2015	4.489
5/14/2015	4.491
5/15/2015	4.492
5/16/2015	4.494
5/17/2015	4.496
5/18/2015	4.497
5/19/2015	4.499
5/20/2015	4.501
5/21/2015	4.502
5/22/2015	4.504
5/23/2015	4.506
5/24/2015	4.507
5/25/2015	4.509
5/26/2015	4.51
5/27/2015	4.512
5/28/2015	4.514
5/29/2015	4.515
5/30/2015	4.517
5/31/2015	4.518
6/1/2015	4.52
6/2/2015	4.522
6/3/2015	4.523
6/4/2015	4.525
6/5/2015	4.526
6/6/2015	4.528
6/7/2015	4.53
6/8/2015	4.531
6/9/2015	4.533
6/10/2015	4.534
6/11/2015	4.536
6/12/2015	4.538
6/13/2015	4.539
6/14/2015	4.541
6/15/2015	4.542
6/16/2015	4.544
6/17/2015	4.545
6/18/2015	4.547
6/19/2015	4.549
6/20/2015	4.55
6/21/2015	4.552
6/22/2015	4.553
6/23/2015	4.555
6/24/2015	4.556
6/25/2015	4.558
6/26/2015	4.559
6/27/2015	4.561
6/28/2015	4.562
6/29/2015	4.564
6/30/2015	4.565
7/1/2015	4.567
7/2/2015	4.568
7/3/2015	4.57
7/4/2015	4.571
7/5/2015	4.573
7/6/2015	4.575
7/7/2015	4.576
7/8/2015	4.578
7/9/2015	4.579
7/10/2015	4.581
7/11/2015	4.582
7/12/2015	4.583
7/13/2015	4.585
7/14/2015	4.586
7/15/2015	4.588
7/16/2015	4.589
7/17/2015	4.591
7/18/2015	4.592
7/19/2015	4.594
7/20/2015	4.595
7/21/2015	4.597
7/22/2015	4.598
7/23/2015	4.6
7/24/2015	4.601
7/25/2015	4.603
7/26/2015	4.604
7/27/2015	4.606
7/28/2015	4.607
7/29/2015	4.608
7/30/2015	4.61
7/31/2015	4.611
8/1/2015	4.613
8/2/2015	4.614
8/3/2015	4.616
8/4/2015	4.617
8/5/2015	4.618
8/6/2015	4.62
8/7/2015	4.621
8/8/2015	4.623
8/9/2015	4.624
8/10/2015	4.625
8/11/2015	4.627
8/12/2015	4.628
8/13/2015	4.63
8/14/2015	4.631
8/15/2015	4.632
8/16/2015	4.634
8/17/2015	4.635
8/18/2015	4.637
8/19/2015	4.638
8/20/2015	4.639
8/21/2015	4.641
8/22/2015	4.642
8/23/2015	4.644
8/24/2015	4.645
8/25/2015	4.646
8/26/2015	4.648
8/27/2015	4.649
8/28/2015	4.65
8/29/2015	4.652
8/30/2015	4.653
8/31/2015	4.654
9/1/2015	4.656
9/2/2015	4.657
9/3/2015	4.658
9/4/2015	4.66
9/5/2015	4.661
9/6/2015	4.662
9/7/2015	4.664
9/8/2015	4.665
9/9/2015	4.666
9/10/2015	4.668
9/11/2015	4.669
9/12/2015	4.67
9/13/2015	4.672
9/14/2015	4.673
9/15/2015	4.674
9/16/2015	4.676
9/17/2015	4.677
9/18/2015	4.678
9/19/2015	4.679
9/20/2015	4.681
9/21/2015	4.682
9/22/2015	4.683
9/23/2015	4.685
9/24/2015	4.686
9/25/2015	4.687
9/26/2015	4.688
9/27/2015	4.69
9/28/2015	4.691
9/29/2015	4.692
9/30/2015	4.693
10/1/2015	4.695
10/2/2015	4.696
10/3/2015	4.697
10/4/2015	4.698
10/5/2015	4.7
10/6/2015	4.701
10/7/2015	4.702
10/8/2015	4.703
10/9/2015	4.705
10/10/2015	4.706
10/11/2015	4.707
10/12/2015	4.708
10/13/2015	4.71
10/14/2015	4.711
10/15/2015	4.712
10/16/2015	4.713
10/17/2015	4.714
10/18/2015	4.716
10/19/2015	4.717
10/20/2015	4.718
10/21/2015	4.719
10/22/2015	4.721
10/23/2015	4.722
10/24/2015	4.723
10/25/2015	4.724
10/26/2015	4.725
10/27/2015	4.726
10/28/2015	4.728
10/29/2015	4.729
10/30/2015	4.73
10/31/2015	4.731
11/1/2015	4.732
11/2/2015	4.734
11/3/2015	4.735
11/4/2015	4.736
11/5/2015	4.737
11/6/2015	4.738
11/7/2015	4.739
11/8/2015	4.74
11/9/2015	4.742
11/10/2015	4.743
11/11/2015	4.744
11/12/2015	4.745
11/13/2015	4.746
11/14/2015	4.747
11/15/2015	4.748
11/16/2015	4.75
11/17/2015	4.751
11/18/2015	4.752
11/19/2015	4.753
11/20/2015	4.754
11/21/2015	4.755
11/22/2015	4.756
11/23/2015	4.757
11/24/2015	4.758
11/25/2015	4.76
11/26/2015	4.761
11/27/2015	4.762
11/28/2015	4.763
11/29/2015	4.764
11/30/2015	4.765
12/1/2015	4.766
12/2/2015	4.767
12/3/2015	4.768
12/4/2015	4.769
12/5/2015	4.77
12/6/2015	4.772
12/7/2015	4.773
12/8/2015	4.774
12/9/2015	4.775
12/10/2015	4.776
12/11/2015	4.777
12/12/2015	4.778
12/13/2015	4.779
12/14/2015	4.78
12/15/2015	4.781
12/16/2015	4.782
12/17/2015	4.783
12/18/2015	4.784
12/19/2015	4.785
12/20/2015	4.786
12/21/2015	4.787
12/22/2015	4.788
12/23/2015	4.789
12/24/2015	4.79
12/25/2015	4.791
12/26/2015	4.792
12/27/2015	4.793
12/28/2015	4.794
12/29/2015	4.795
12/30/2015	4.796
12/31/2015	4.797
1/1/2016	4.798
1/2/2016	4.799
1/3/2016	4.8
1/4/2016	4.801
1/5/2016	4.802
1/6/2016	4.803
1/7/2016	4.804
1/8/2016	4.805
1/9/2016	4.806
1/10/2016	4.807
1/11/2016	4.808
1/12/2016	4.809
1/13/2016	4.81
1/14/2016	4.811
1/15/2016	4.812
1/16/2016	4.813
1/17/2016	4.814
1/18/2016	4.815
1/19/2016	4.816
1/20/2016	4.817
1/21/2016	4.818
1/22/2016	4.819
1/23/2016	4.82
1/24/2016	4.82
1/25/2016	4.821
1/26/2016	4.822
1/27/2016	4.823
1/28/2016	4.824
1/29/2016	4.825
1/30/2016	4.826
1/31/2016	4.827
2/1/2016	4.828
2/2/2016	4.829
2/3/2016	4.83
2/4/2016	4.831
2/5/2016	4.831
2/6/2016	4.832
2/7/2016	4.833
2/8/2016	4.834
2/9/2016	4.835
2/10/2016	4.836
2/11/2016	4.837
2/12/2016	4.838
2/13/2016	4.839
2/14/2016	4.839
2/15/2016	4.84
2/16/2016	4.841
2/17/2016	4.842
2/18/2016	4.843
2/19/2016	4.844
2/20/2016	4.845
2/21/2016	4.845
2/22/2016	4.846
2/23/2016	4.847
2/24/2016	4.848
2/25/2016	4.849
2/26/2016	4.85
2/27/2016	4.85
2/28/2016	4.851
2/29/2016	4.852
3/1/2016	4.853
3/2/2016	4.854
3/3/2016	4.855
3/4/2016	4.855
3/5/2016	4.856
3/6/2016	4.857
3/7/2016	4.858
3/8/2016	4.859
3/9/2016	4.859
3/10/2016	4.86
3/11/2016	4.861
3/12/2016	4.862
3/13/2016	4.863
3/14/2016	4.863
3/15/2016	4.864
3/16/2016	4.865
3/17/2016	4.866
3/18/2016	4.867
3/19/2016	4.867
3/20/2016	4.868
3/21/2016	4.869
3/22/2016	4.87
3/23/2016	4.87
3/24/2016	4.871
3/25/2016	4.872
3/26/2016	4.873
3/27/2016	4.873
3/28/2016	4.874
3/29/2016	4.875
3/30/2016	4.876
3/31/2016	4.876
4/1/2016	4.877
4/2/2016	4.878
4/3/2016	4.879
4/4/2016	4.879
4/5/2016	4.88
4/6/2016	4.881
4/7/2016	4.881
4/8/2016	4.882
4/9/2016	4.883
4/10/2016	4.884
4/11/2016	4.884
4/12/2016	4.885
4/13/2016	4.886
4/14/2016	4.886
4/15/2016	4.887
4/16/2016	4.888
4/17/2016	4.888
4/18/2016	4.889
4/19/2016	4.89
4/20/2016	4.891
4/21/2016	4.891
4/22/2016	4.892
4/23/2016	4.893
4/24/2016	4.893
4/25/2016	4.894
4/26/2016	4.895
4/27/2016	4.895
4/28/2016	4.896
4/29/2016	4.897
4/30/2016	4.897
5/1/2016	4.898
5/2/2016	4.899
5/3/2016	4.899
5/4/2016	4.9
5/5/2016	4.9
5/6/2016	4.901
5/7/2016	4.902
5/8/2016	4.902
5/9/2016	4.903
5/10/2016	4.904
5/11/2016	4.904
5/12/2016	4.905
5/13/2016	4.905
5/14/2016	4.906
5/15/2016	4.907
5/16/2016	4.907
5/17/2016	4.908
5/18/2016	4.908
5/19/2016	4.909
5/20/2016	4.91
5/21/2016	4.91
5/22/2016	4.911
5/23/2016	4.911
5/24/2016	4.912
5/25/2016	4.913
5/26/2016	4.913
5/27/2016	4.914
5/28/2016	4.914
5/29/2016	4.915
5/30/2016	4.916
5/31/2016	4.916
6/1/2016	4.917
6/2/2016	4.917
6/3/2016	4.918
6/4/2016	4.918
6/5/2016	4.919
6/6/2016	4.919
6/7/2016	4.92
6/8/2016	4.92
6/9/2016	4.921
6/10/2016	4.922
6/11/2016	4.922
6/12/2016	4.923
6/13/2016	4.923
6/14/2016	4.924
6/15/2016	4.924
6/16/2016	4.925
6/17/2016	4.925
6/18/2016	4.926
6/19/2016	4.926
6/20/2016	4.927
6/21/2016	4.927
6/22/2016	4.928
6/23/2016	4.928
6/24/2016	4.929
6/25/2016	4.929
6/26/2016	4.93
6/27/2016	4.93
6/28/2016	4.931
6/29/2016	4.931
6/30/2016	4.932
7/1/2016	4.932
7/2/2016	4.933
7/3/2016	4.933
7/4/2016	4.934
7/5/2016	4.934
7/6/2016	4.935
7/7/2016	4.935
7/8/2016	4.935
7/9/2016	4.936
7/10/2016	4.936
7/11/2016	4.937
7/12/2016	4.937
7/13/2016	4.938
7/14/2016	4.938
7/15/2016	4.939
7/16/2016	4.939
7/17/2016	4.939
7/18/2016	4.94
7/19/2016	4.94
7/20/2016	4.941
7/21/2016	4.941
7/22/2016	4.942
7/23/2016	4.942
7/24/2016	4.942
7/25/2016	4.943
7/26/2016	4.943
7/27/2016	4.944
7/28/2016	4.944
7/29/2016	4.944
7/30/2016	4.945
7/31/2016	4.945
8/1/2016	4.946
8/2/2016	4.946
8/3/2016	4.946
8/4/2016	4.947
8/5/2016	4.947
8/6/2016	4.947
8/7/2016	4.948
8/8/2016	4.948
8/9/2016	4.949
8/10/2016	4.949
8/11/2016	4.949
8/12/2016	4.95
8/13/2016	4.95
8/14/2016	4.95
8/15/2016	4.951
8/16/2016	4.951
8/17/2016	4.951
8/18/2016	4.952
8/19/2016	4.952
8/20/2016	4.952
8/21/2016	4.953
8/22/2016	4.953
8/23/2016	4.953
8/24/2016	4.954
8/25/2016	4.954
8/26/2016	4.954
8/27/2016	4.955
8/28/2016	4.955
8/29/2016	4.955
8/30/2016	4.956
8/31/2016	4.956
9/1/2016	4.956
9/2/2016	4.956
9/3/2016	4.957
9/4/2016	4.957
9/5/2016	4.957
9/6/2016	4.958
9/7/2016	4.958
9/8/2016	4.958
9/9/2016	4.958
9/10/2016	4.959
9/11/2016	4.959
9/12/2016	4.959
9/13/2016	4.96
9/14/2016	4.96
9/15/2016	4.96
9/16/2016	4.96
9/17/2016	4.961
9/18/2016	4.961
9/19/2016	4.961
9/20/2016	4.961
9/21/2016	4.962
9/22/2016	4.962
9/23/2016	4.962
9/24/2016	4.962
9/25/2016	4.962
9/26/2016	4.963
9/27/2016	4.963
9/28/2016	4.963
9/29/2016	4.963
9/30/2016	4.964
10/1/2016	4.964
10/2/2016	4.964
10/3/2016	4.964
10/4/2016	4.964
10/5/2016	4.965
10/6/2016	4.965
10/7/2016	4.965
10/8/2016	4.965
10/9/2016	4.965
10/10/2016	4.966
10/11/2016	4.966
10/12/2016	4.966
10/13/2016	4.966
10/14/2016	4.966
10/15/2016	4.966
10/16/2016	4.967
10/17/2016	4.967
10/18/2016	4.967
10/19/2016	4.967
10/20/2016	4.967
10/21/2016	4.967
10/22/2016	4.968
10/23/2016	4.968
10/24/2016	4.968
10/25/2016	4.968
10/26/2016	4.968
10/27/2016	4.968
10/28/2016	4.968
10/29/2016	4.969
10/30/2016	4.969
10/31/2016	4.969
11/1/2016	4.969
11/2/2016	4.969
11/3/2016	4.969
11/4/2016	4.969
11/5/2016	4.969
11/6/2016	4.97
11/7/2016	4.97
11/8/2016	4.97
11/9/2016	4.97
11/10/2016	4.97
11/11/2016	4.97
11/12/2016	4.97
11/13/2016	4.97
11/14/2016	4.97
11/15/2016	4.97
11/16/2016	4.971
11/17/2016	4.971
11/18/2016	4.971
11/19/2016	4.971
11/20/2016	4.971
11/21/2016	4.971
11/22/2016	4.971
11/23/2016	4.971
11/24/2016	4.971
11/25/2016	4.971
11/26/2016	4.971
11/27/2016	4.971
11/28/2016	4.971
11/29/2016	4.971
11/30/2016	4.971
12/1/2016	4.971
12/2/2016	4.971
12/3/2016	4.972
12/4/2016	4.972
12/5/2016	4.972
12/6/2016	4.972
12/7/2016	4.972
12/8/2016	4.972
12/9/2016	4.972
12/10/2016	4.972
12/11/2016	4.972
12/12/2016	4.972
12/13/2016	4.972
12/14/2016	4.972
12/15/2016	4.972
12/16/2016	4.972
12/17/2016	4.972
12/18/2016	4.972
12/19/2016	4.972
12/20/2016	4.972
12/21/2016	4.972
12/22/2016	4.972
12/23/2016	4.972
12/24/2016	4.972
12/25/2016	4.972
12/26/2016	4.971
12/27/2016	4.971
12/28/2016	4.971
12/29/2016	4.971
12/30/2016	4.971
12/31/2016	4.971
1/1/2017	4.971
1/2/2017	4.971
1/3/2017	4.971
1/4/2017	4.971
1/5/2017	4.971
1/6/2017	4.971
1/7/2017	4.971
1/8/2017	4.971
1/9/2017	4.971
1/10/2017	4.971
1/11/2017	4.971
1/12/2017	4.971
1/13/2017	4.97
1/14/2017	4.97
1/15/2017	4.97
1/16/2017	4.97
1/17/2017	4.97
1/18/2017	4.97
1/19/2017	4.97
1/20/2017	4.97
1/21/2017	4.97
1/22/2017	4.97
1/23/2017	4.969
1/24/2017	4.969
1/25/2017	4.969
1/26/2017	4.969
1/27/2017	4.969
1/28/2017	4.969
1/29/2017	4.969
1/30/2017	4.969
1/31/2017	4.968
2/1/2017	4.968
2/2/2017	4.968
2/3/2017	4.968
2/4/2017	4.968
2/5/2017	4.968
2/6/2017	4.968
2/7/2017	4.967
2/8/2017	4.967
2/9/2017	4.967
2/10/2017	4.967
2/11/2017	4.967
2/12/2017	4.967
2/13/2017	4.966
2/14/2017	4.966
2/15/2017	4.966
2/16/2017	4.966
2/17/2017	4.966
2/18/2017	4.966
2/19/2017	4.965
2/20/2017	4.965
2/21/2017	4.965
2/22/2017	4.965
2/23/2017	4.965
2/24/2017	4.964
2/25/2017	4.964
2/26/2017	4.964
2/27/2017	4.964
2/28/2017	4.963
3/1/2017	4.963
3/2/2017	4.963
3/3/2017	4.963
3/4/2017	4.963
3/5/2017	4.962
3/6/2017	4.962
3/7/2017	4.962
3/8/2017	4.962
3/9/2017	4.961
3/10/2017	4.961
3/11/2017	4.961
3/12/2017	4.961
3/13/2017	4.96
3/14/2017	4.96
3/15/2017	4.96
3/16/2017	4.96
3/17/2017	4.959
3/18/2017	4.959
3/19/2017	4.959
3/20/2017	4.959
3/21/2017	4.958
3/22/2017	4.958
3/23/2017	4.958
3/24/2017	4.957
3/25/2017	4.957
3/26/2017	4.957
3/27/2017	4.957
3/28/2017	4.956
3/29/2017	4.956
3/30/2017	4.956
3/31/2017	4.955
4/1/2017	4.955
4/2/2017	4.955
4/3/2017	4.954
4/4/2017	4.954
4/5/2017	4.954
4/6/2017	4.954
4/7/2017	4.953
4/8/2017	4.953
4/9/2017	4.953
4/10/2017	4.952
4/11/2017	4.952
4/12/2017	4.952
4/13/2017	4.951
4/14/2017	4.951
4/15/2017	4.951
4/16/2017	4.95
4/17/2017	4.95
4/18/2017	4.949
4/19/2017	4.949
4/20/2017	4.949
4/21/2017	4.948
4/22/2017	4.948
4/23/2017	4.948
4/24/2017	4.947
4/25/2017	4.947
4/26/2017	4.947
4/27/2017	4.946
4/28/2017	4.946
4/29/2017	4.945
4/30/2017	4.945
5/1/2017	4.945
5/2/2017	4.944
5/3/2017	4.944
5/4/2017	4.943
5/5/2017	4.943
5/6/2017	4.943
5/7/2017	4.942
5/8/2017	4.942
5/9/2017	4.942
5/10/2017	4.943
5/11/2017	4.943
5/12/2017	4.943
5/13/2017	4.944
5/14/2017	4.944
5/15/2017	4.944
5/16/2017	4.944
5/17/2017	4.945
5/18/2017	4.945
5/19/2017	4.945
5/20/2017	4.946
5/21/2017	4.946
5/22/2017	4.946
5/23/2017	4.946
5/24/2017	4.947
5/25/2017	4.947
5/26/2017	4.947
5/27/2017	4.948
5/28/2017	4.948
5/29/2017	4.948
5/30/2017	4.948
5/31/2017	4.949
6/1/2017	4.949
6/2/2017	4.949
6/3/2017	4.95
6/4/2017	4.95
6/5/2017	4.95
6/6/2017	4.95
6/7/2017	4.951
6/8/2017	4.951
6/9/2017	4.951
6/10/2017	4.952
6/11/2017	4.952
6/12/2017	4.952
6/13/2017	4.952
6/14/2017	4.953
6/15/2017	4.953
6/16/2017	4.953
6/17/2017	4.954
6/18/2017	4.954
6/19/2017	4.954
6/20/2017	4.954
6/21/2017	4.955
6/22/2017	4.955
6/23/2017	4.955
6/24/2017	4.956
6/25/2017	4.956
6/26/2017	4.956
6/27/2017	4.956
6/28/2017	4.957
6/29/2017	4.957
6/30/2017	4.957
7/1/2017	4.958
7/2/2017	4.958
7/3/2017	4.958
7/4/2017	4.958
7/5/2017	4.959
7/6/2017	4.959
7/7/2017	4.959
7/8/2017	4.96
7/9/2017	4.96
7/10/2017	4.96
7/11/2017	4.96
7/12/2017	4.961
7/13/2017	4.961
7/14/2017	4.961
7/15/2017	4.962
7/16/2017	4.962
7/17/2017	4.962
7/18/2017	4.962
7/19/2017	4.963
7/20/2017	4.963
7/21/2017	4.963
7/22/2017	4.964
7/23/2017	4.964
7/24/2017	4.964
7/25/2017	4.964
7/26/2017	4.965
7/27/2017	4.965
7/28/2017	4.965
7/29/2017	4.966
7/30/2017	4.966
7/31/2017	4.966
8/1/2017	4.966
8/2/2017	4.967
8/3/2017	4.967
8/4/2017	4.967
8/5/2017	4.968
8/6/2017	4.968
8/7/2017	4.968
8/8/2017	4.969
8/9/2017	4.969
8/10/2017	4.969
8/11/2017	4.969
8/12/2017	4.97
8/13/2017	4.97
8/14/2017	4.97
8/15/2017	4.971
8/16/2017	4.971
8/17/2017	4.971
8/18/2017	4.971
8/19/2017	4.972
8/20/2017	4.972
8/21/2017	4.972
8/22/2017	4.973
8/23/2017	4.973
8/24/2017	4.973
8/25/2017	4.973
8/26/2017	4.974
8/27/2017	4.974
8/28/2017	4.974
8/29/2017	4.975
8/30/2017	4.975
8/31/2017	4.975
9/1/2017	4.975
9/2/2017	4.976
9/3/2017	4.976
9/4/2017	4.976
9/5/2017	4.977
9/6/2017	4.977
9/7/2017	4.977
9/8/2017	4.977
9/9/2017	4.978
9/10/2017	4.978
9/11/2017	4.978
9/12/2017	4.979
9/13/2017	4.979
9/14/2017	4.979
9/15/2017	4.979
9/16/2017	4.98
9/17/2017	4.98
9/18/2017	4.98
9/19/2017	4.981
9/20/2017	4.981
9/21/2017	4.981
9/22/2017	4.981
9/23/2017	4.982
9/24/2017	4.982
9/25/2017	4.982
9/26/2017	4.983
9/27/2017	4.983
9/28/2017	4.983
9/29/2017	4.983
9/30/2017	4.984
10/1/2017	4.984
10/2/2017	4.984
10/3/2017	4.985
10/4/2017	4.985
10/5/2017	4.985
10/6/2017	4.985
10/7/2017	4.986
10/8/2017	4.986
10/9/2017	4.986
10/10/2017	4.987
10/11/2017	4.987
10/12/2017	4.987
10/13/2017	4.987
10/14/2017	4.988
10/15/2017	4.988
10/16/2017	4.988
10/17/2017	4.989
10/18/2017	4.989
10/19/2017	4.989
10/20/2017	4.989
10/21/2017	4.99
10/22/2017	4.99
10/23/2017	4.99
10/24/2017	4.991
10/25/2017	4.991
10/26/2017	4.991
10/27/2017	4.991
10/28/2017	4.992
10/29/2017	4.992
10/30/2017	4.992
10/31/2017	4.993
11/1/2017	4.993
11/2/2017	4.993
11/3/2017	4.993
11/4/2017	4.994
11/5/2017	4.994
11/6/2017	4.994
11/7/2017	4.995
11/8/2017	4.995
11/9/2017	4.995
11/10/2017	4.995
11/11/2017	4.996
11/12/2017	4.996
11/13/2017	4.996
11/14/2017	4.997
11/15/2017	4.997
11/16/2017	4.997
11/17/2017	4.998
11/18/2017	4.998
11/19/2017	4.998
11/20/2017	4.998
11/21/2017	4.999
11/22/2017	4.999
11/23/2017	4.999
11/24/2017	5
11/25/2017	5
11/26/2017	5
11/27/2017	5
11/28/2017	5.001
11/29/2017	5.001
11/30/2017	5.001
12/1/2017	5.002
12/2/2017	5.002
12/3/2017	5.002
12/4/2017	5.002
12/5/2017	5.003
12/6/2017	5.003
12/7/2017	5.003
12/8/2017	5.004
12/9/2017	5.004
12/10/2017	5.004
12/11/2017	5.004
12/12/2017	5.005
12/13/2017	5.005
12/14/2017	5.005
12/15/2017	5.006
12/16/2017	5.006
12/17/2017	5.006
12/18/2017	5.006
12/19/2017	5.007
12/20/2017	5.007
12/21/2017	5.007
12/22/2017	5.008
12/23/2017	5.008
12/24/2017	5.008
12/25/2017	5.008
12/26/2017	5.009
12/27/2017	5.009
12/28/2017	5.009
12/29/2017	5.01
12/30/2017	5.01
12/31/2017	5.01
1/1/2018	5.01
1/2/2018	5.011
1/3/2018	5.011
1/4/2018	5.011
1/5/2018	5.012
1/6/2018	5.012
1/7/2018	5.012
1/8/2018	5.012
1/9/2018	5.013
1/10/2018	5.013
1/11/2018	5.013
1/12/2018	5.014
1/13/2018	5.014
1/14/2018	5.014
1/15/2018	5.014
1/16/2018	5.015
1/17/2018	5.015
1/18/2018	5.015
1/19/2018	5.016
1/20/2018	5.016
1/21/2018	5.016
1/22/2018	5.016
1/23/2018	5.017
1/24/2018	5.017
1/25/2018	5.017
1/26/2018	5.018
1/27/2018	5.018
1/28/2018	5.018
1/29/2018	5.018
1/30/2018	5.019
1/31/2018	5.019
2/1/2018	5.019
2/2/2018	5.02
2/3/2018	5.02
2/4/2018	5.02
2/5/2018	5.02
2/6/2018	5.021
2/7/2018	5.021
2/8/2018	5.021
2/9/2018	5.022
2/10/2018	5.022
2/11/2018	5.022
2/12/2018	5.022
2/13/2018	5.023
2/14/2018	5.023
2/15/2018	5.023
2/16/2018	5.024
2/17/2018	5.024
2/18/2018	5.024
2/19/2018	5.024
2/20/2018	5.025
2/21/2018	5.025
2/22/2018	5.025
2/23/2018	5.026
2/24/2018	5.026
2/25/2018	5.026
2/26/2018	5.027
2/27/2018	5.027
2/28/2018	5.027
3/1/2018	5.027
3/2/2018	5.028
3/3/2018	5.028
3/4/2018	5.028
3/5/2018	5.029
3/6/2018	5.029
3/7/2018	5.029
3/8/2018	5.029
3/9/2018	5.03
3/10/2018	5.03
3/11/2018	5.03
3/12/2018	5.031
3/13/2018	5.031
3/14/2018	5.031
3/15/2018	5.031
3/16/2018	5.032
3/17/2018	5.032
3/18/2018	5.032
3/19/2018	5.033
3/20/2018	5.033
3/21/2018	5.033
3/22/2018	5.033
3/23/2018	5.034
3/24/2018	5.034
3/25/2018	5.034
3/26/2018	5.035
3/27/2018	5.035
3/28/2018	5.035
3/29/2018	5.035
3/30/2018	5.036
3/31/2018	5.036
4/1/2018	5.036
4/2/2018	5.037
4/3/2018	5.037
4/4/2018	5.037
4/5/2018	5.037
4/6/2018	5.038
4/7/2018	5.038
4/8/2018	5.038
4/9/2018	5.039
4/10/2018	5.039
4/11/2018	5.039
4/12/2018	5.039
4/13/2018	5.04
4/14/2018	5.04
4/15/2018	5.04
4/16/2018	5.041
4/17/2018	5.041
4/18/2018	5.041
4/19/2018	5.041
4/20/2018	5.042
4/21/2018	5.042
4/22/2018	5.042
4/23/2018	5.043
4/24/2018	5.043
4/25/2018	5.043
4/26/2018	5.043
4/27/2018	5.044
4/28/2018	5.044
4/29/2018	5.044
4/30/2018	5.045
5/1/2018	5.045
5/2/2018	5.045
5/3/2018	5.045
5/4/2018	5.046
5/5/2018	5.046
5/6/2018	5.046
5/7/2018	5.047
5/8/2018	5.047
5/9/2018	5.047
5/10/2018	5.047
5/11/2018	5.048
5/12/2018	5.048
5/13/2018	5.048
5/14/2018	5.049
5/15/2018	5.049
5/16/2018	5.049
5/17/2018	5.049
5/18/2018	5.05
5/19/2018	5.05
5/20/2018	5.05
5/21/2018	5.051
5/22/2018	5.051
5/23/2018	5.051
5/24/2018	5.051
5/25/2018	5.052
5/26/2018	5.052
5/27/2018	5.052
5/28/2018	5.053
5/29/2018	5.053
5/30/2018	5.053
5/31/2018	5.054
6/1/2018	5.054
6/2/2018	5.054
6/3/2018	5.054
6/4/2018	5.055
6/5/2018	5.055
6/6/2018	5.055
6/7/2018	5.056
6/8/2018	5.056
6/9/2018	5.056
6/10/2018	5.056
6/11/2018	5.057
6/12/2018	5.057
6/13/2018	5.057
6/14/2018	5.058
6/15/2018	5.058
6/16/2018	5.058
6/17/2018	5.058
6/18/2018	5.059
6/19/2018	5.059
6/20/2018	5.059
6/21/2018	5.06
6/22/2018	5.06
6/23/2018	5.06
6/24/2018	5.06
6/25/2018	5.061
6/26/2018	5.061
6/27/2018	5.061
6/28/2018	5.062
6/29/2018	5.062
6/30/2018	5.062
7/1/2018	5.062
7/2/2018	5.063
7/3/2018	5.063
7/4/2018	5.063
7/5/2018	5.064
7/6/2018	5.064
7/7/2018	5.064
7/8/2018	5.064
7/9/2018	5.065
7/10/2018	5.065
7/11/2018	5.065
7/12/2018	5.066
7/13/2018	5.066
7/14/2018	5.066
7/15/2018	5.066
7/16/2018	5.067
7/17/2018	5.067
7/18/2018	5.067
7/19/2018	5.068
7/20/2018	5.068
7/21/2018	5.068
7/22/2018	5.068
7/23/2018	5.069
7/24/2018	5.069
7/25/2018	5.069
7/26/2018	5.07
7/27/2018	5.07
7/28/2018	5.07
7/29/2018	5.07
7/30/2018	5.071
7/31/2018	5.071
8/1/2018	5.071
8/2/2018	5.072
8/3/2018	5.072
8/4/2018	5.072
8/5/2018	5.072
8/6/2018	5.073
8/7/2018	5.073
8/8/2018	5.073
8/9/2018	5.074
8/10/2018	5.074
8/11/2018	5.074
8/12/2018	5.074
8/13/2018	5.075
8/14/2018	5.075
8/15/2018	5.075
8/16/2018	5.076
8/17/2018	5.076
8/18/2018	5.076
8/19/2018	5.076
8/20/2018	5.077
8/21/2018	5.077
8/22/2018	5.077
8/23/2018	5.078
8/24/2018	5.078
8/25/2018	5.078
8/26/2018	5.078
8/27/2018	5.079
8/28/2018	5.079
8/29/2018	5.079
8/30/2018	5.08
8/31/2018	5.08
9/1/2018	5.08
9/2/2018	5.08
9/3/2018	5.081
9/4/2018	5.081
9/5/2018	5.081
9/6/2018	5.082
9/7/2018	5.082
9/8/2018	5.082
9/9/2018	5.083
9/10/2018	5.083
9/11/2018	5.083
9/12/2018	5.083
9/13/2018	5.084
9/14/2018	5.084
9/15/2018	5.084
9/16/2018	5.085
9/17/2018	5.085
9/18/2018	5.085
9/19/2018	5.085
9/20/2018	5.086
9/21/2018	5.086
9/22/2018	5.086
9/23/2018	5.087
9/24/2018	5.087
9/25/2018	5.087
9/26/2018	5.087
9/27/2018	5.088
9/28/2018	5.088
9/29/2018	5.088
9/30/2018	5.089
10/1/2018	5.089
10/2/2018	5.089
10/3/2018	5.089
10/4/2018	5.09
10/5/2018	5.09
10/6/2018	5.09
10/7/2018	5.091
10/8/2018	5.091
10/9/2018	5.091
10/10/2018	5.091
10/11/2018	5.092
10/12/2018	5.092
10/13/2018	5.092
10/14/2018	5.093
10/15/2018	5.093
10/16/2018	5.093
10/17/2018	5.093
10/18/2018	5.094
10/19/2018	5.094
10/20/2018	5.094
10/21/2018	5.095
10/22/2018	5.095
10/23/2018	5.095
10/24/2018	5.095
10/25/2018	5.096
10/26/2018	5.096
10/27/2018	5.096
10/28/2018	5.097
10/29/2018	5.097
10/30/2018	5.097
10/31/2018	5.097
11/1/2018	5.098
11/2/2018	5.098
11/3/2018	5.098
11/4/2018	5.099
11/5/2018	5.099
11/6/2018	5.099
11/7/2018	5.099
11/8/2018	5.1
11/9/2018	5.1
11/10/2018	5.1
11/11/2018	5.101
11/12/2018	5.101
11/13/2018	5.101
11/14/2018	5.101
11/15/2018	5.102
11/16/2018	5.102
11/17/2018	5.102
11/18/2018	5.103
11/19/2018	5.103
11/20/2018	5.103
11/21/2018	5.103
11/22/2018	5.104
11/23/2018	5.104
11/24/2018	5.104
11/25/2018	5.105
11/26/2018	5.105
11/27/2018	5.105
11/28/2018	5.105
11/29/2018	5.106
11/30/2018	5.106
12/1/2018	5.106
12/2/2018	5.107
12/3/2018	5.107
12/4/2018	5.107
12/5/2018	5.107
12/6/2018	5.108
12/7/2018	5.108
12/8/2018	5.108
12/9/2018	5.109
12/10/2018	5.109
12/11/2018	5.109
12/12/2018	5.11
12/13/2018	5.11
12/14/2018	5.11
12/15/2018	5.11
12/16/2018	5.111
12/17/2018	5.111
12/18/2018	5.111
12/19/2018	5.112
12/20/2018	5.112
12/21/2018	5.112
12/22/2018	5.112
12/23/2018	5.113
12/24/2018	5.113
12/25/2018	5.113
12/26/2018	5.114
12/27/2018	5.114
12/28/2018	5.114
12/29/2018	5.114
12/30/2018	5.115
12/31/2018	5.115
1/1/2019	5.115
1/2/2019	5.116
1/3/2019	5.116
1/4/2019	5.116
1/5/2019	5.116
1/6/2019	5.117
1/7/2019	5.117
1/8/2019	5.117
1/9/2019	5.118
1/10/2019	5.118
1/11/2019	5.118
1/12/2019	5.118
1/13/2019	5.119
1/14/2019	5.119
1/15/2019	5.119
1/16/2019	5.12
1/17/2019	5.12
1/18/2019	5.12
1/19/2019	5.12
1/20/2019	5.121
1/21/2019	5.121
1/22/2019	5.121
1/23/2019	5.122
1/24/2019	5.122
1/25/2019	5.122
1/26/2019	5.122
1/27/2019	5.123
1/28/2019	5.123
1/29/2019	5.123
1/30/2019	5.124
1/31/2019	5.124
2/1/2019	5.124
2/2/2019	5.124
2/3/2019	5.125
2/4/2019	5.125
2/5/2019	5.125
2/6/2019	5.126
2/7/2019	5.126
2/8/2019	5.126
2/9/2019	5.126
2/10/2019	5.127
2/11/2019	5.127
2/12/2019	5.127
2/13/2019	5.128
2/14/2019	5.128
2/15/2019	5.128
2/16/2019	5.128
2/17/2019	5.129
2/18/2019	5.129
2/19/2019	5.129
2/20/2019	5.13
2/21/2019	5.13
2/22/2019	5.13
2/23/2019	5.13
2/24/2019	5.131
2/25/2019	5.131
2/26/2019	5.131
2/27/2019	5.132
2/28/2019	5.132
3/1/2019	5.132
3/2/2019	5.132
3/3/2019	5.133
3/4/2019	5.133
3/5/2019	5.133
3/6/2019	5.134
3/7/2019	5.134
3/8/2019	5.134
3/9/2019	5.134
3/10/2019	5.135
3/11/2019	5.135
3/12/2019	5.135
3/13/2019	5.136
3/14/2019	5.136
3/15/2019	5.136
3/16/2019	5.136
3/17/2019	5.137
3/18/2019	5.137
3/19/2019	5.137
3/20/2019	5.138
3/21/2019	5.138
3/22/2019	5.138
3/23/2019	5.139
3/24/2019	5.139
3/25/2019	5.139
3/26/2019	5.139
3/27/2019	5.14
3/28/2019	5.14
3/29/2019	5.14
3/30/2019	5.141
3/31/2019	5.141
4/1/2019	5.141
4/2/2019	5.141
4/3/2019	5.142
4/4/2019	5.142
4/5/2019	5.142
4/6/2019	5.143
4/7/2019	5.143
4/8/2019	5.143
4/9/2019	5.143
4/10/2019	5.144
4/11/2019	5.144
4/12/2019	5.144
4/13/2019	5.145
4/14/2019	5.145
4/15/2019	5.145
4/16/2019	5.145
4/17/2019	5.146
4/18/2019	5.146
4/19/2019	5.146
4/20/2019	5.147
4/21/2019	5.147
4/22/2019	5.147
4/23/2019	5.147
4/24/2019	5.148
4/25/2019	5.148
4/26/2019	5.148
4/27/2019	5.149
4/28/2019	5.149
4/29/2019	5.149
4/30/2019	5.149
5/1/2019	5.15
5/2/2019	5.15
5/3/2019	5.15
5/4/2019	5.151
5/5/2019	5.151
5/6/2019	5.151
5/7/2019	5.151
5/8/2019	5.152
5/9/2019	5.152
5/10/2019	5.152
5/11/2019	5.153
5/12/2019	5.153
5/13/2019	5.153
5/14/2019	5.153
5/15/2019	5.154
5/16/2019	5.154
5/17/2019	5.154
5/18/2019	5.155
5/19/2019	5.155
5/20/2019	5.155
5/21/2019	5.155
5/22/2019	5.156
5/23/2019	5.156
5/24/2019	5.156
5/25/2019	5.157
5/26/2019	5.157
5/27/2019	5.157
5/28/2019	5.157
5/29/2019	5.158
5/30/2019	5.158
5/31/2019	5.158
6/1/2019	5.159
6/2/2019	5.159
6/3/2019	5.159
6/4/2019	5.159
6/5/2019	5.16
6/6/2019	5.16
6/7/2019	5.16
6/8/2019	5.161
6/9/2019	5.161
6/10/2019	5.161
6/11/2019	5.161
6/12/2019	5.162
6/13/2019	5.162
6/14/2019	5.162
6/15/2019	5.163
6/16/2019	5.163
6/17/2019	5.163
6/18/2019	5.163
6/19/2019	5.164
6/20/2019	5.164
6/21/2019	5.164
6/22/2019	5.165
6/23/2019	5.165
6/24/2019	5.165
6/25/2019	5.166
6/26/2019	5.166
6/27/2019	5.166
6/28/2019	5.166
6/29/2019	5.167
6/30/2019	5.167
7/1/2019	5.167
7/2/2019	5.168
7/3/2019	5.168
7/4/2019	5.168
7/5/2019	5.168
7/6/2019	5.169
7/7/2019	5.169
7/8/2019	5.169
7/9/2019	5.17
7/10/2019	5.17
7/11/2019	5.17
7/12/2019	5.17
7/13/2019	5.171
7/14/2019	5.171
7/15/2019	5.171
7/16/2019	5.172
7/17/2019	5.172
7/18/2019	5.172
7/19/2019	5.172
7/20/2019	5.173
7/21/2019	5.173
7/22/2019	5.173
7/23/2019	5.174
7/24/2019	5.174
7/25/2019	5.174
7/26/2019	5.174
7/27/2019	5.175
7/28/2019	5.175
7/29/2019	5.175
7/30/2019	5.176
7/31/2019	5.176
8/1/2019	5.176
8/2/2019	5.176
8/3/2019	5.177
8/4/2019	5.177
8/5/2019	5.177
8/6/2019	5.178
8/7/2019	5.178
8/8/2019	5.178
8/9/2019	5.178
8/10/2019	5.179
8/11/2019	5.179
8/12/2019	5.179
8/13/2019	5.18
8/14/2019	5.18
8/15/2019	5.18
8/16/2019	5.18
8/17/2019	5.181
8/18/2019	5.181
8/19/2019	5.181
8/20/2019	5.182
8/21/2019	5.182
8/22/2019	5.182
8/23/2019	5.182
8/24/2019	5.183
8/25/2019	5.183
8/26/2019	5.183
8/27/2019	5.184
8/28/2019	5.184
8/29/2019	5.184
8/30/2019	5.184
8/31/2019	5.185
9/1/2019	5.185
9/2/2019	5.185
9/3/2019	5.186
9/4/2019	5.186
9/5/2019	5.186
9/6/2019	5.186
9/7/2019	5.187
9/8/2019	5.187
9/9/2019	5.187
9/10/2019	5.188
9/11/2019	5.188
9/12/2019	5.188
9/13/2019	5.188
9/14/2019	5.189
9/15/2019	5.189
9/16/2019	5.189
9/17/2019	5.19
9/18/2019	5.19
9/19/2019	5.19
9/20/2019	5.191
9/21/2019	5.191
9/22/2019	5.191
9/23/2019	5.191
9/24/2019	5.192
9/25/2019	5.192
9/26/2019	5.192
9/27/2019	5.193
9/28/2019	5.193
9/29/2019	5.193
9/30/2019	5.193
10/1/2019	5.194
10/2/2019	5.194
10/3/2019	5.194
10/4/2019	5.195
10/5/2019	5.195
10/6/2019	5.195
10/7/2019	5.195
10/8/2019	5.196
10/9/2019	5.196
10/10/2019	5.196
10/11/2019	5.197
10/12/2019	5.197
10/13/2019	5.197
10/14/2019	5.197
10/15/2019	5.198
10/16/2019	5.198
10/17/2019	5.198
10/18/2019	5.199
10/19/2019	5.199
10/20/2019	5.199
10/21/2019	5.199
10/22/2019	5.2
10/23/2019	5.2
10/24/2019	5.2
10/25/2019	5.201
10/26/2019	5.201
10/27/2019	5.201
10/28/2019	5.201
10/29/2019	5.202
10/30/2019	5.202
10/31/2019	5.202
11/1/2019	5.203
11/2/2019	5.203
11/3/2019	5.203
11/4/2019	5.203
11/5/2019	5.204
11/6/2019	5.204
11/7/2019	5.204
11/8/2019	5.205
11/9/2019	5.205
11/10/2019	5.205
11/11/2019	5.205
11/12/2019	5.206
11/13/2019	5.206
11/14/2019	5.206
11/15/2019	5.207
11/16/2019	5.207
11/17/2019	5.207
11/18/2019	5.207
11/19/2019	5.208
11/20/2019	5.208
11/21/2019	5.208
11/22/2019	5.209
11/23/2019	5.209
11/24/2019	5.209
11/25/2019	5.209
11/26/2019	5.21
11/27/2019	5.21
11/28/2019	5.21
11/29/2019	5.211
11/30/2019	5.211
12/1/2019	5.211
12/2/2019	5.211
12/3/2019	5.212
12/4/2019	5.212
12/5/2019	5.212
12/6/2019	5.213
12/7/2019	5.213
12/8/2019	5.213
12/9/2019	5.213
12/10/2019	5.214
12/11/2019	5.214
12/12/2019	5.214
12/13/2019	5.215
12/14/2019	5.215
12/15/2019	5.215
12/16/2019	5.215
12/17/2019	5.216
12/18/2019	5.216
12/19/2019	5.216
12/20/2019	5.217
12/21/2019	5.217
12/22/2019	5.217
12/23/2019	5.218
12/24/2019	5.218
12/25/2019	5.218
12/26/2019	5.218
12/27/2019	5.219
12/28/2019	5.219
12/29/2019	5.219
12/30/2019	5.22
12/31/2019	5.22
1/1/2020	5.22
1/2/2020	5.22
1/3/2020	5.221
1/4/2020	5.221
1/5/2020	5.221
1/6/2020	5.222
1/7/2020	5.222
1/8/2020	5.222
1/9/2020	5.222
1/10/2020	5.223
1/11/2020	5.223
1/12/2020	5.223
1/13/2020	5.224
1/14/2020	5.224
1/15/2020	5.224
1/16/2020	5.224
1/17/2020	5.225
1/18/2020	5.225
1/19/2020	5.225
1/20/2020	5.226
1/21/2020	5.226
1/22/2020	5.226
1/23/2020	5.226
1/24/2020	5.227
1/25/2020	5.227
1/26/2020	5.227
1/27/2020	5.228
1/28/2020	5.228
1/29/2020	5.228
1/30/2020	5.228
1/31/2020	5.229
2/1/2020	5.229
2/2/2020	5.229
2/3/2020	5.23
2/4/2020	5.23
2/5/2020	5.23
2/6/2020	5.23
2/7/2020	5.231
2/8/2020	5.231
2/9/2020	5.231
2/10/2020	5.232
2/11/2020	5.232
2/12/2020	5.232
2/13/2020	5.232
2/14/2020	5.233
2/15/2020	5.233
2/16/2020	5.233
2/17/2020	5.234
2/18/2020	5.234
2/19/2020	5.234
2/20/2020	5.234
2/21/2020	5.235
2/22/2020	5.235
2/23/2020	5.235
2/24/2020	5.236
2/25/2020	5.236
2/26/2020	5.236
2/27/2020	5.236
2/28/2020	5.237
2/29/2020	5.237
3/1/2020	5.237
3/2/2020	5.238
3/3/2020	5.238
3/4/2020	5.238
3/5/2020	5.238
3/6/2020	5.239
3/7/2020	5.239
3/8/2020	5.239
3/9/2020	5.24
3/10/2020	5.24
3/11/2020	5.24
3/12/2020	5.24
3/13/2020	5.241
3/14/2020	5.241
3/15/2020	5.241
3/16/2020	5.242
3/17/2020	5.242
3/18/2020	5.242
3/19/2020	5.242
3/20/2020	5.243
3/21/2020	5.243
3/22/2020	5.243
3/23/2020	5.244
3/24/2020	5.244
3/25/2020	5.244
3/26/2020	5.245
3/27/2020	5.245
3/28/2020	5.245
3/29/2020	5.245
3/30/2020	5.246
3/31/2020	5.246
4/1/2020	5.246
4/2/2020	5.247
4/3/2020	5.247
4/4/2020	5.247
4/5/2020	5.247
4/6/2020	5.248
4/7/2020	5.248
4/8/2020	5.248
4/9/2020	5.249
4/10/2020	5.249
4/11/2020	5.249
4/12/2020	5.249
4/13/2020	5.25
4/14/2020	5.25
4/15/2020	5.25
4/16/2020	5.251
4/17/2020	5.251
4/18/2020	5.251
4/19/2020	5.251
4/20/2020	5.252
4/21/2020	5.252
4/22/2020	5.252
4/23/2020	5.253
4/24/2020	5.253
4/25/2020	5.253
4/26/2020	5.253
4/27/2020	5.254
4/28/2020	5.254
4/29/2020	5.254
4/30/2020	5.255
5/1/2020	5.255
5/2/2020	5.255
5/3/2020	5.255
5/4/2020	5.256
5/5/2020	5.256
5/6/2020	5.256
5/7/2020	5.256
5/8/2020	5.256
5/9/2020	5.256
5/10/2020	5.256
5/11/2020	5.256
5/12/2020	5.256
5/13/2020	5.256
5/14/2020	5.256
5/15/2020	5.256
5/16/2020	5.256
5/17/2020	5.256
5/18/2020	5.256
5/19/2020	5.256
5/20/2020	5.256
5/21/2020	5.256
5/22/2020	5.256
5/23/2020	5.256
5/24/2020	5.256
5/25/2020	5.256
5/26/2020	5.256
5/27/2020	5.256
5/28/2020	5.256
5/29/2020	5.256
5/30/2020	5.256
5/31/2020	5.256
6/1/2020	5.256
6/2/2020	5.256
6/3/2020	5.256
6/4/2020	5.256
6/5/2020	5.256
6/6/2020	5.256
6/7/2020	5.256
6/8/2020	5.256
6/9/2020	5.256
6/10/2020	5.256
6/11/2020	5.256
6/12/2020	5.256
6/13/2020	5.256
6/14/2020	5.256
6/15/2020	5.256
6/16/2020	5.256


==> monotoneconvex_curve_haganwest.txt <==
Date	Rate
5/1/2010	0.205
5/2/2010	0.205
5/3/2010	0.205
5/4/2010	0.205
5/5/2010	0.208
5/6/2010	0.21
5/7/2010	0.213
5/8/2010	0.216
5/9/2010	0.218
5/10/2010	0.221
5/11/2010	0.224
5/12/2010	0.226
5/13/2010	0.229
5/14/2010	0.232
5/15/2010	0.234
5/16/2010	0.237
5/17/2010	0.24
5/18/2010	0.242
5/19/2010	0.245
5/20/2010	0.247
5/21/2010	0.25
5/22/2010	0.252
5/23/2010	0.255
5/24/2010	0.258
5/25/2010	0.26
5/26/2010	0.263
5/27/2010	0.265
5/28/2010	0.268
5/29/2010	0.27
5/30/2010	0.272
5/31/2010	0.275
6/1/2010	0.277
6/2/2010	0.28
6/3/2010	0.282
6/4/2010	0.285
6/5/2010	0.287
6/6/2010	0.289
6/7/2010	0.292
6/8/2010	0.294
6/9/2010	0.296
6/10/2010	0.299
6/11/2010	0.301
6/12/2010	0.303
6/13/2010	0.306
6/14/2010	0.308
6/15/2010	0.31
6/16/2010	0.313
6/17/2010	0.315
6/18/2010	0.317
6/19/2010	0.319
6/20/2010	0.322
6/21/2010	0.324
6/22/2010	0.326
6/23/2010	0.328
6/24/2010	0.33
6/25/2010	0.333
6/26/2010	0.335
6/27/2010	0.337
6/28/2010	0.339
6/29/2010	0.341
6/30/2010	0.343
7/1/2010	0.345
7/2/2010	0.347
7/3/2010	0.349
7/4/2010	0.352
7/5/2010	0.354
7/6/2010	0.356
7/7/2010	0.358
7/8/2010	0.36
7/9/2010	0.362
7/10/2010	0.364
7/11/2010	0.366
7/12/2010	0.368
7/13/2010	0.37
7/14/2010	0.372
7/15/2010	0.374
7/16/2010	0.375
7/17/2010	0.377
7/18/2010	0.379
7/19/2010	0.381
7/20/2010	0.383
7/21/2010	0.385
7/22/2010	0.387
7/23/2010	0.389
7/24/2010	0.391
7/25/2010	0.392
7/26/2010	0.394
7/27/2010	0.396
7/28/2010	0.398
7/29/2010	0.4
7/30/2010	0.401
7/31/2010	0.403
8/1/2010	0.405
8/2/2010	0.407
8/3/2010	0.408
8/4/2010	0.41
8/5/2010	0.412
8/6/2010	0.413
8/7/2010	0.415
8/8/2010	0.417
8/9/2010	0.418
8/10/2010	0.42
8/11/2010	0.422
8/12/2010	0.423
8/13/2010	0.425
8/14/2010	0.427
8/15/2010	0.428
8/16/2010	0.43
8/17/2010	0.431
8/18/2010	0.433
8/19/2010	0.434
8/20/2010	0.436
8/21/2010	0.438
8/22/2010	0.439
8/23/2010	0.441
8/24/2010	0.442
8/25/2010	0.444
8/26/2010	0.445
8/27/2010	0.446
8/28/2010	0.448
8/29/2010	0.449
8/30/2010	0.451
8/31/2010	0.452
9/1/2010	0.454
9/2/2010	0.455
9/3/2010	0.456
9/4/2010	0.458
9/5/2010	0.459
9/6/2010	0.46
9/7/2010	0.462
9/8/2010	0.463
9/9/2010	0.464
9/10/2010	0.466
9/11/2010	0.467
9/12/2010	0.468
9/13/2010	0.47
9/14/2010	0.471
9/15/2010	0.472
9/16/2010	0.473
9/17/2010	0.474
9/18/2010	0.475
9/19/2010	0.476
9/20/2010	0.476
9/21/2010	0.477
9/22/2010	0.478
9/23/2010	0.479
9/24/2010	0.48
9/25/2010	0.481
9/26/2010	0.482
9/27/2010	0.484
9/28/2010	0.485
9/29/2010	0.486
9/30/2010	0.487
10/1/2010	0.488
10/2/2010	0.49
10/3/2010	0.491
10/4/2010	0.492
10/5/2010	0.494
10/6/2010	0.495
10/7/2010	0.497
10/8/2010	0.498
10/9/2010	0.5
10/10/2010	0.501
10/11/2010	0.503
10/12/2010	0.504
10/13/2010	0.506
10/14/2010	0.508
10/15/2010	0.509
10/16/2010	0.511
10/17/2010	0.513
10/18/2010	0.515
10/19/2010	0.516
10/20/2010	0.518
10/21/2010	0.52
10/22/2010	0.522
10/23/2010	0.524
10/24/2010	0.526
10/25/2010	0.528
10/26/2010	0.53
10/27/2010	0.532
10/28/2010	0.534
10/29/2010	0.537
10/30/2010	0.539
10/31/2010	0.541
11/1/2010	0.543
11/2/2010	0.546
11/3/2010	0.548
11/4/2010	0.55
11/5/2010	0.553
11/6/2010	0.555
11/7/2010	0.558
11/8/2010	0.56
11/9/2010	0.563
11/10/2010	0.565
11/11/2010	0.568
11/12/2010	0.57
11/13/2010	0.573
11/14/2010	0.576
11/15/2010	0.578
11/16/2010	0.581
11/17/2010	0.584
11/18/2010	0.587
11/19/2010	0.589
11/20/2010	0.592
11/21/2010	0.595
11/22/2010	0.598
11/23/2010	0.601
11/24/2010	0.604
11/25/2010	0.607
11/26/2010	0.61
11/27/2010	0.613
11/28/2010	0.617
11/29/2010	0.62
11/30/2010	0.623
12/1/2010	0.626
12/2/2010	0.629
12/3/2010	0.633
12/4/2010	0.636
12/5/2010	0.639
12/6/2010	0.643
12/7/2010	0.646
12/8/2010	0.65
12/9/2010	0.653
12/10/2010	0.657
12/11/2010	0.66
12/12/2010	0.664
12/13/2010	0.667
12/14/2010	0.671
12/15/2010	0.674
12/16/2010	0.676
12/17/2010	0.678
12/18/2010	0.68
12/19/2010	0.682
12/20/2010	0.684
12/21/2010	0.686
12/22/2010	0.688
12/23/2010	0.69
12/24/2010	0.692
12/25/2010	0.694
12/26/2010	0.697
12/27/2010	0.699
12/28/2010	0.701
12/29/2010	0.703
12/30/2010	0.706
12/31/2010	0.708
1/1/2011	0.71
1/2/2011	0.713
1/3/2011	0.715
1/4/2011	0.717
1/5/2011	0.72
1/6/2011	0.722
1/7/2011	0.725
1/8/2011	0.728
1/9/2011	0.73
1/10/2011	0.733
1/11/2011	0.735
1/12/2011	0.738
1/13/2011	0.741
1/14/2011	0.743
1/15/2011	0.746
1/16/2011	0.749
1/17/2011	0.752
1/18/2011	0.755
1/19/2011	0.757
1/20/2011	0.76
1/21/2011	0.763
1/22/2011	0.766
1/23/2011	0.769
1/24/2011	0.772
1/25/2011	0.775
1/26/2011	0.778
1/27/2011	0.781
1/28/2011	0.784
1/29/2011	0.787
1/30/2011	0.791
1/31/2011	0.794
2/1/2011	0.797
2/2/2011	0.8
2/3/2011	0.803
2/4/2011	0.807
2/5/2011	0.81
2/6/2011	0.813
2/7/2011	0.817
2/8/2011	0.82
2/9/2011	0.824
2/10/2011	0.827
2/11/2011	0.83
2/12/2011	0.834
2/13/2011	0.837
2/14/2011	0.841
2/15/2011	0.845
2/16/2011	0.848
2/17/2011	0.852
2/18/2011	0.856
2/19/2011	0.859
2/20/2011	0.863
2/21/2011	0.867
2/22/2011	0.87
2/23/2011	0.874
2/24/2011	0.878
2/25/2011	0.882
2/26/2011	0.886
2/27/2011	0.89
2/28/2011	0.894
3/1/2011	0.898
3/2/2011	0.902
3/3/2011	0.906
3/4/2011	0.91
3/5/2011	0.914
3/6/2011	0.918
3/7/2011	0.922
3/8/2011	0.926
3/9/2011	0.93
3/10/2011	0.935
3/11/2011	0.939
3/12/2011	0.943
3/13/2011	0.947
3/14/2011	0.952
3/15/2011	0.955
3/16/2011	0.959
3/17/2011	0.962
3/18/2011	0.965
3/19/2011	0.968
3/20/2011	0.971
3/21/2011	0.974
3/22/2011	0.978
3/23/2011	0.981
3/24/2011	0.984
3/25/2011	0.987
3/26/2011	0.991
3/27/2011	0.994
3/28/2011	0.997
3/29/2011	1
3/30/2011	1.004
3/31/2011	1.007
4/1/2011	1.01
4/2/2011	1.014
4/3/2011	1.017
4/4/2011	1.021
4/5/2011	1.024
4/6/2011	1.027
4/7/2011	1.031
4/8/2011	1.034
4/9/2011	1.038
4/10/2011	1.041
4/11/2011	1.045
4/12/2011	1.048
4/13/2011	1.052
4/14/2011	1.055
4/15/2011	1.059
4/16/2011	1.062
4/17/2011	1.066
4/18/2011	1.069
4/19/2011	1.073
4/20/2011	1.077
4/21/2011	1.08
4/22/2011	1.084
4/23/2011	1.087
4/24/2011	1.091
4/25/2011	1.095
4/26/2011	1.098
4/27/2011	1.102
4/28/2011	1.106
4/29/2011	1.11
4/30/2011	1.113
5/1/2011	1.117
5/2/2011	1.121
5/3/2011	1.125
5/4/2011	1.128
5/5/2011	1.132
5/6/2011	1.136
5/7/2011	1.14
5/8/2011	1.144
5/9/2011	1.148
5/10/2011	1.151
5/11/2011	1.155
5/12/2011	1.159
5/13/2011	1.163
5/14/2011	1.167
5/15/2011	1.171
5/16/2011	1.175
5/17/2011	1.179
5/18/2011	1.183
5/19/2011	1.187
5/20/2011	1.191
5/21/2011	1.195
5/22/2011	1.199
5/23/2011	1.203
5/24/2011	1.207
5/25/2011	1.211
5/26/2011	1.215
5/27/2011	1.219
5/28/2011	1.223
5/29/2011	1.228
5/30/2011	1.232
5/31/2011	1.236
6/1/2011	1.24
6/2/2011	1.244
6/3/2011	1.248
6/4/2011	1.253
6/5/2011	1.257
6/6/2011	1.261
6/7/2011	1.265
6/8/2011	1.27
6/9/2011	1.274
6/10/2011	1.278
6/11/2011	1.282
6/12/2011	1.287
6/13/2011	1.291
6/14/2011	1.295
6/15/2011	1.3
6/16/2011	1.304
6/17/2011	1.308
6/18/2011	1.313
6/19/2011	1.317
6/20/2011	1.321
6/21/2011	1.325
6/22/2011	1.329
6/23/2011	1.333
6/24/2011	1.338
6/25/2011	1.342
6/26/2011	1.346
6/27/2011	1.35
6/28/2011	1.354
6/29/2011	1.358
6/30/2011	1.362
7/1/2011	1.366
7/2/2011	1.37
7/3/2011	1.374
7/4/2011	1.379
7/5/2011	1.383
7/6/2011	1.387
7/7/2011	1.391
7/8/2011	1.395
7/9/2011	1.399
7/10/2011	1.403
7/11/2011	1.407
7/12/2011	1.411
7/13/2011	1.415
7/14/2011	1.419
7/15/2011	1.423
7/16/2011	1.427
7/17/2011	1.431
7/18/2011	1.434
7/19/2011	1.438
7/20/2011	1.442
7/21/2011	1.446
7/22/2011	1.45
7/23/2011	1.454
7/24/2011	1.458
7/25/2011	1.462
7/26/2011	1.466
7/27/2011	1.47
7/28/2011	1.473
7/29/2011	1.477
7/30/2011	1.481
7/31/2011	1.485
8/1/2011	1.489
8/2/2011	1.493
8/3/2011	1.496
8/4/2011	1.5
8/5/2011	1.504
8/6/2011	1.508
8/7/2011	1.511
8/8/2011	1.515
8/9/2011	1.519
8/10/2011	1.523
8/11/2011	1.526
8/12/2011	1.53
8/13/2011	1.534
8/14/2011	1.538
8/15/2011	1.541
8/16/2011	1.545
8/17/2011	1.549
8/18/2011	1.552
8/19/2011	1.556
8/20/2011	1.56
8/21/2011	1.563
8/22/2011	1.567
8/23/2011	1.571
8/24/2011	1.574
8/25/2011	1.578
8/26/2011	1.581
8/27/2011	1.585
8/28/2011	1.589
8/29/2011	1.592
8/30/2011	1.596
8/31/2011	1.599
9/1/2011	1.603
9/2/2011	1.606
9/3/2011	1.61
9/4/2011	1.613
9/5/2011	1.617
9/6/2011	1.62
9/7/2011	1.624
9/8/2011	1.627
9/9/2011	1.631
9/10/2011	1.634
9/11/2011	1.638
9/12/2011	1.641
9/13/2011	1.645
9/14/2011	1.648
9/15/2011	1.653
9/16/2011	1.658
9/17/2011	1.663
9/18/2011	1.668
9/19/2011	1.673
9/20/2011	1.678
9/21/2011	1.683
9/22/2011	1.688
9/23/2011	1.693
9/24/2011	1.698
9/25/2011	1.702
9/26/2011	1.707
9/27/2011	1.712
9/28/2011	1.716
9/29/2011	1.721
9/30/2011	1.726
10/1/2011	1.73
10/2/2011	1.735
10/3/2011	1.739
10/4/2011	1.743
10/5/2011	1.748
10/6/2011	1.752
10/7/2011	1.756
10/8/2011	1.76
10/9/2011	1.764
10/10/2011	1.768
10/11/2011	1.772
10/12/2011	1.776
10/13/2011	1.78
10/14/2011	1.784
10/15/2011	1.788
10/16/2011	1.792
10/17/2011	1.795
10/18/2011	1.799
10/19/2011	1.803
10/20/2011	1.806
10/21/2011	1.81
10/22/2011	1.813
10/23/2011	1.817
10/24/2011	1.82
10/25/2011	1.823
10/26/2011	1.826
10/27/2011	1.83
10/28/2011	1.833
10/29/2011	1.836
10/30/2011	1.839
10/31/2011	1.842
11/1/2011	1.845
11/2/2011	1.848
11/3/2011	1.851
11/4/2011	1.854
11/5/2011	1.857
11/6/2011	1.859
11/7/2011	1.862
11/8/2011	1.865
11/9/2011	1.867
11/10/2011	1.87
11/11/2011	1.872
11/12/2011	1.875
11/13/2011	1.877
11/14/2011	1.88
11/15/2011	1.882
11/16/2011	1.884
11/17/2011	1.886
11/18/2011	1.889
11/19/2011	1.891
11/20/2011	1.893
11/21/2011	1.895
11/22/2011	1.897
11/23/2011	1.899
11/24/2011	1.901
11/25/2011	1.902
11/26/2011	1.904
11/27/2011	1.906
11/28/2011	1.908
11/29/2011	1.909
11/30/2011	1.911
12/1/2011	1.912
12/2/2011	1.914
12/3/2011	1.915
12/4/2011	1.917
12/5/2011	1.918
12/6/2011	1.919
12/7/2011	1.921
12/8/2011	1.922
12/9/2011	1.923
12/10/2011	1.924
12/11/2011	1.925
12/12/2011	1.926
12/13/2011	1.927
12/14/2011	1.928
12/15/2011	1.929
12/16/2011	1.93
12/17/2011	1.93
12/18/2011	1.931
12/19/2011	1.932
12/20/2011	1.932
12/21/2011	1.933
12/22/2011	1.934
12/23/2011	1.935
12/24/2011	1.936
12/25/2011	1.936
12/26/2011	1.937
12/27/2011	1.938
12/28/2011	1.939
12/29/2011	1.94
12/30/2011	1.941
12/31/2011	1.942
1/1/2012	1.943
1/2/2012	1.944
1/3/2012	1.946
1/4/2012	1.947
1/5/2012	1.948
1/6/2012	1.949
1/7/2012	1.95
1/8/2012	1.952
1/9/2012	1.953
1/10/2012	1.954
1/11/2012	1.956
1/12/2012	1.957
1/13/2012	1.959
1/14/2012	1.96
1/15/2012	1.962
1/16/2012	1.963
1/17/2012	1.965
1/18/2012	1.966
1/19/2012	1.968
1/20/2012	1.969
1/21/2012	1.971
1/22/2012	1.973
1/23/2012	1.975
1/24/2012	1.976
1/25/2012	1.978
1/26/2012	1.98
1/27/2012	1.982
1/28/2012	1.984
1/29/2012	1.986
1/30/2012	1.988
1/31/2012	1.99
2/1/2012	1.992
2/2/2012	1.994
2/3/2012	1.996
2/4/2012	1.998
2/5/2012	2
2/6/2012	2.002
2/7/2012	2.004
2/8/2012	2.006
2/9/2012	2.009
2/10/2012	2.011
2/11/2012	2.013
2/12/2012	2.016
2/13/2012	2.018
2/14/2012	2.02
2/15/2012	2.023
2/16/2012	2.025
2/17/2012	2.028
2/18/2012	2.03
2/19/2012	2.033
2/20/2012	2.035
2/21/2012	2.038
2/22/2012	2.041
2/23/2012	2.043
2/24/2012	2.046
2/25/2012	2.049
2/26/2012	2.051
2/27/2012	2.054
2/28/2012	2.057
2/29/2012	2.06
3/1/2012	2.063
3/2/2012	2.066
3/3/2012	2.069
3/4/2012	2.072
3/5/2012	2.075
3/6/2012	2.078
3/7/2012	2.081
3/8/2012	2.084
3/9/2012	2.087
3/10/2012	2.09
3/11/2012	2.093
3/12/2012	2.096
3/13/2012	2.1
3/14/2012	2.103
3/15/2012	2.106
3/16/2012	2.11
3/17/2012	2.113
3/18/2012	2.116
3/19/2012	2.12
3/20/2012	2.123
3/21/2012	2.127
3/22/2012	2.13
3/23/2012	2.134
3/24/2012	2.137
3/25/2012	2.141
3/26/2012	2.144
3/27/2012	2.148
3/28/2012	2.152
3/29/2012	2.156
3/30/2012	2.159
3/31/2012	2.163
4/1/2012	2.167
4/2/2012	2.171
4/3/2012	2.175
4/4/2012	2.178
4/5/2012	2.182
4/6/2012	2.186
4/7/2012	2.19
4/8/2012	2.194
4/9/2012	2.198
4/10/2012	2.202
4/11/2012	2.207
4/12/2012	2.211
4/13/2012	2.215
4/14/2012	2.219
4/15/2012	2.223
4/16/2012	2.228
4/17/2012	2.232
4/18/2012	2.236
4/19/2012	2.241
4/20/2012	2.245
4/21/2012	2.249
4/22/2012	2.254
4/23/2012	2.258
4/24/2012	2.263
4/25/2012	2.267
4/26/2012	2.272
4/27/2012	2.276
4/28/2012	2.281
4/29/2012	2.286
4/30/2012	2.29
5/1/2012	2.295
5/2/2012	2.3
5/3/2012	2.305
5/4/2012	2.309
5/5/2012	2.314
5/6/2012	2.319
5/7/2012	2.324
5/8/2012	2.329
5/9/2012	2.334
5/10/2012	2.339
5/11/2012	2.344
5/12/2012	2.349
5/13/2012	2.354
5/14/2012	2.358
5/15/2012	2.363
5/16/2012	2.368
5/17/2012	2.373
5/18/2012	2.378
5/19/2012	2.383
5/20/2012	2.387
5/21/2012	2.392
5/22/2012	2.397
5/23/2012	2.402
5/24/2012	2.407
5/25/2012	2.411
5/26/2012	2.416
5/27/2012	2.421
5/28/2012	2.426
5/29/2012	2.43
5/30/2012	2.435
5/31/2012	2.44
6/1/2012	2.444
6/2/2012	2.449
6/3/2012	2.454
6/4/2012	2.458
6/5/2012	2.463
6/6/2012	2.468
6/7/2012	2.472
6/8/2012	2.477
6/9/2012	2.481
6/10/2012	2.486
6/11/2012	2.491
6/12/2012	2.495
6/13/2012	2.5
6/14/2012	2.504
6/15/2012	2.509
6/16/2012	2.513
6/17/2012	2.518
6/18/2012	2.522
6/19/2012	2.527
6/20/2012	2.531
6/21/2012	2.536
6/22/2012	2.54
6/23/2012	2.544
6/24/2012	2.549
6/25/2012	2.553
6/26/2012	2.558
6/27/2012	2.562
6/28/2012	2.566
6/29/2012	2.571
6/30/2012	2.575
7/1/2012	2.579
7/2/2012	2.584
7/3/2012	2.588
7/4/2012	2.592
7/5/2012	2.597
7/6/2012	2.601
7/7/2012	2.605
7/8/2012	2.609
7/9/2012	2.614
7/10/2012	2.618
7/11/2012	2.622
7/12/2012	2.626
7/13/2012	2.63
7/14/2012	2.635
7/15/2012	2.639
7/16/2012	2.643
7/17/2012	2.647
7/18/2012	2.651
7/19/2012	2.655
7/20/2012	2.659
7/21/2012	2.663
7/22/2012	2.667
7/23/2012	2.672
7/24/2012	2.676
7/25/2012	2.68
7/26/2012	2.684
7/27/2012	2.688
7/28/2012	2.692
7/29/2012	2.696
7/30/2012	2.7
7/31/2012	2.704
8/1/2012	2.708
8/2/2012	2.712
8/3/2012	2.716
8/4/2012	2.719
8/5/2012	2.723
8/6/2012	2.727
8/7/2012	2.731
8/8/2012	2.735
8/9/2012	2.739
8/10/2012	2.743
8/11/2012	2.747
8/12/2012	2.75
8/13/2012	2.754
8/14/2012	2.758
8/15/2012	2.762
8/16/2012	2.766
8/17/2012	2.769
8/18/2012	2.773
8/19/2012	2.777
8/20/2012	2.781
8/21/2012	2.784
8/22/2012	2.788
8/23/2012	2.792
8/24/2012	2.795
8/25/2012	2.799
8/26/2012	2.803
8/27/2012	2.806
8/28/2012	2.81
8/29/2012	2.814
8/30/2012	2.817
8/31/2012	2.821
9/1/2012	2.825
9/2/2012	2.828
9/3/2012	2.832
9/4/2012	2.835
9/5/2012	2.839
9/6/2012	2.842
9/7/2012	2.846
9/8/2012	2.849
9/9/2012	2.853
9/10/2012	2.856
9/11/2012	2.86
9/12/2012	2.863
9/13/2012	2.867
9/14/2012	2.87
9/15/2012	2.874
9/16/2012	2.877
9/17/2012	2.881
9/18/2012	2.884
9/19/2012	2.887
9/20/2012	2.891
9/21/2012	2.894
9/22/2012	2.897
9/23/2012	2.901
9/24/2012	2.904
9/25/2012	2.907
9/26/2012	2.911
9/27/2012	2.914
9/28/2012	2.917
9/29/2012	2.92
9/30/2012	2.924
10/1/2012	2.927
10/2/2012	2.93
10/3/2012	2.933
10/4/2012	2.937
10/5/2012	2.94
10/6/2012	2.943
10/7/2012	2.946
10/8/2012	2.949
10/9/2012	2.952
10/10/2012	2.956
10/11/2012	2.959
10/12/2012	2.962
10/13/2012	2.965
10/14/2012	2.968
10/15/2012	2.971
10/16/2012	2.974
10/17/2012	2.977
10/18/2012	2.98
10/19/2012	2.983
10/20/2012	2.986
10/21/2012	2.989
10/22/2012	2.992
10/23/2012	2.995
10/24/2012	2.998
10/25/2012	3.001
10/26/2012	3.004
10/27/2012	3.007
10/28/2012	3.01
10/29/2012	3.013
10/30/2012	3.016
10/31/2012	3.019
11/1/2012	3.022
11/2/2012	3.024
11/3/2012	3.027
11/4/2012	3.03
11/5/2012	3.033
11/6/2012	3.036
11/7/2012	3.039
11/8/2012	3.041
11/9/2012	3.044
11/10/2012	3.047
11/11/2012	3.05
11/12/2012	3.052
11/13/2012	3.055
11/14/2012	3.058
11/15/2012	3.061
11/16/2012	3.063
11/17/2012	3.066
11/18/2012	3.069
11/19/2012	3.071
11/20/2012	3.074
11/21/2012	3.077
11/22/2012	3.079
11/23/2012	3.082
11/24/2012	3.084
11/25/2012	3.087
11/26/2012	3.09
11/27/2012	3.092
11/28/2012	3.095
11/29/2012	3.097
11/30/2012	3.1
12/1/2012	3.102
12/2/2012	3.105
12/3/2012	3.107
12/4/2012	3.11
12/5/2012	3.112
12/6/2012	3.115
12/7/2012	3.117
12/8/2012	3.12
12/9/2012	3.122
12/10/2012	3.125
12/11/2012	3.127
12/12/2012	3.129
12/13/2012	3.132
12/14/2012	3.134
12/15/2012	3.136
12/16/2012	3.139
12/17/2012	3.141
12/18/2012	3.143
12/19/2012	3.146
12/20/2012	3.148
12/21/2012	3.15
12/22/2012	3.153
12/23/2012	3.155
12/24/2012	3.157
12/25/2012	3.159
12/26/2012	3.162
12/27/2012	3.164
12/28/2012	3.166
12/29/2012	3.168
12/30/2012	3.17
12/31/2012	3.173
1/1/2013	3.175
1/2/2013	3.177
1/3/2013	3.179
1/4/2013	3.181
1/5/2013	3.183
1/6/2013	3.185
1/7/2013	3.187
1/8/2013	3.189
1/9/2013	3.191
1/10/2013	3.194
1/11/2013	3.196
1/12/2013	3.198
1/13/2013	3.2
1/14/2013	3.202
1/15/2013	3.204
1/16/2013	3.206
1/17/2013	3.208
1/18/2013	3.209
1/19/2013	3.211
1/20/2013	3.213
1/21/2013	3.215
1/22/2013	3.217
1/23/2013	3.219
1/24/2013	3.221
1/25/2013	3.223
1/26/2013	3.225
1/27/2013	3.227
1/28/2013	3.228
1/29/2013	3.23
1/30/2013	3.232
1/31/2013	3.234
2/1/2013	3.236
2/2/2013	3.237
2/3/2013	3.239
2/4/2013	3.241
2/5/2013	3.243
2/6/2013	3.244
2/7/2013	3.246
2/8/2013	3.248
2/9/2013	3.249
2/10/2013	3.251
2/11/2013	3.253
2/12/2013	3.254
2/13/2013	3.256
2/14/2013	3.258
2/15/2013	3.259
2/16/2013	3.261
2/17/2013	3.263
2/18/2013	3.264
2/19/2013	3.266
2/20/2013	3.267
2/21/2013	3.269
2/22/2013	3.27
2/23/2013	3.272
2/24/2013	3.273
2/25/2013	3.275
2/26/2013	3.276
2/27/2013	3.278
2/28/2013	3.279
3/1/2013	3.281
3/2/2013	3.282
3/3/2013	3.284
3/4/2013	3.285
3/5/2013	3.287
3/6/2013	3.288
3/7/2013	3.289
3/8/2013	3.291
3/9/2013	3.292
3/10/2013	3.293
3/11/2013	3.295
3/12/2013	3.296
3/13/2013	3.297
3/14/2013	3.299
3/15/2013	3.3
3/16/2013	3.301
3/17/2013	3.303
3/18/2013	3.304
3/19/2013	3.305
3/20/2013	3.306
3/21/2013	3.307
3/22/2013	3.309
3/23/2013	3.31
3/24/2013	3.311
3/25/2013	3.312
3/26/2013	3.313
3/27/2013	3.315
3/28/2013	3.316
3/29/2013	3.317
3/30/2013	3.318
3/31/2013	3.319
4/1/2013	3.32
4/2/2013	3.321
4/3/2013	3.322
4/4/2013	3.323
4/5/2013	3.324
4/6/2013	3.325
4/7/2013	3.326
4/8/2013	3.327
4/9/2013	3.328
4/10/2013	3.329
4/11/2013	3.33
4/12/2013	3.331
4/13/2013	3.332
4/14/2013	3.333
4/15/2013	3.334
4/16/2013	3.335
4/17/2013	3.336
4/18/2013	3.337
4/19/2013	3.338
4/20/2013	3.339
4/21/2013	3.339
4/22/2013	3.34
4/23/2013	3.341
4/24/2013	3.342
4/25/2013	3.343
4/26/2013	3.344
4/27/2013	3.344
4/28/2013	3.345
4/29/2013	3.346
4/30/2013	3.347
5/1/2013	3.347
5/2/2013	3.348
5/3/2013	3.349
5/4/2013	3.349
5/5/2013	3.35
5/6/2013	3.351
5/7/2013	3.353
5/8/2013	3.356
5/9/2013	3.359
5/10/2013	3.362
5/11/2013	3.366
5/12/2013	3.369
5/13/2013	3.372
5/14/2013	3.375
5/15/2013	3.378
5/16/2013	3.382
5/17/2013	3.385
5/18/2013	3.388
5/19/2013	3.391
5/20/2013	3.394
5/21/2013	3.397
5/22/2013	3.401
5/23/2013	3.404
5/24/2013	3.407
5/25/2013	3.41
5/26/2013	3.413
5/27/2013	3.416
5/28/2013	3.419
5/29/2013	3.423
5/30/2013	3.426
5/31/2013	3.429
6/1/2013	3.432
6/2/2013	3.435
6/3/2013	3.438
6/4/2013	3.441
6/5/2013	3.444
6/6/2013	3.447
6/7/2013	3.45
6/8/2013	3.453
6/9/2013	3.457
6/10/2013	3.46
6/11/2013	3.463
6/12/2013	3.466
6/13/2013	3.469
6/14/2013	3.472
6/15/2013	3.475
6/16/2013	3.478
6/17/2013	3.481
6/18/2013	3.484
6/19/2013	3.487
6/20/2013	3.49
6/21/2013	3.493
6/22/2013	3.496
6/23/2013	3.499
6/24/2013	3.502
6/25/2013	3.505
6/26/2013	3.508
6/27/2013	3.511
6/28/2013	3.514
6/29/2013	3.517
6/30/2013	3.52
7/1/2013	3.523
7/2/2013	3.526
7/3/2013	3.529
7/4/2013	3.532
7/5/2013	3.535
7/6/2013	3.538
7/7/2013	3.541
7/8/2013	3.544
7/9/2013	3.547
7/10/2013	3.55
7/11/2013	3.552
7/12/2013	3.555
7/13/2013	3.558
7/14/2013	3.561
7/15/2013	3.564
7/16/2013	3.567
7/17/2013	3.57
7/18/2013	3.573
7/19/2013	3.576
7/20/2013	3.579
7/21/2013	3.581
7/22/2013	3.584
7/23/2013	3.587
7/24/2013	3.59
7/25/2013	3.593
7/26/2013	3.596
7/27/2013	3.599
7/28/2013	3.601
7/29/2013	3.604
7/30/2013	3.607
7/31/2013	3.61
8/1/2013	3.613
8/2/2013	3.616
8/3/2013	3.618
8/4/2013	3.621
8/5/2013	3.624
8/6/2013	3.627
8/7/2013	3.63
8/8/2013	3.632
8/9/2013	3.635
8/10/2013	3.638
8/11/2013	3.641
8/12/2013	3.644
8/13/2013	3.646
8/14/2013	3.649
8/15/2013	3.652
8/16/2013	3.655
8/17/2013	3.657
8/18/2013	3.66
8/19/2013	3.663
8/20/2013	3.666
8/21/2013	3.668
8/22/2013	3.671
8/23/2013	3.674
8/24/2013	3.677
8/25/2013	3.679
8/26/2013	3.682
8/27/2013	3.685
8/28/2013	3.687
8/29/2013	3.69
8/30/2013	3.693
8/31/2013	3.696
9/1/2013	3.698
9/2/2013	3.701
9/3/2013	3.704
9/4/2013	3.706
9/5/2013	3.709
9/6/2013	3.712
9/7/2013	3.714
9/8/2013	3.717
9/9/2013	3.72
9/10/2013	3.722
9/11/2013	3.725
9/12/2013	3.727
9/13/2013	3.73
9/14/2013	3.733
9/15/2013	3.735
9/16/2013	3.738
9/17/2013	3.741
9/18/2013	3.743
9/19/2013	3.746
9/20/2013	3.748
9/21/2013	3.751
9/22/2013	3.754
9/23/2013	3.756
9/24/2013	3.759
9/25/2013	3.761
9/26/2013	3.764
9/27/2013	3.766
9/28/2013	3.769
9/29/2013	3.771
9/30/2013	3.774
10/1/2013	3.777
10/2/2013	3.779
10/3/2013	3.782
10/4/2013	3.784
10/5/2013	3.787
10/6/2013	3.789
10/7/2013	3.792
10/8/2013	3.794
10/9/2013	3.797
10/10/2013	3.799
10/11/2013	3.802
10/12/2013	3.804
10/13/2013	3.807
10/14/2013	3.809
10/15/2013	3.812
10/16/2013	3.814
10/17/2013	3.817
10/18/2013	3.819
10/19/2013	3.822
10/20/2013	3.824
10/21/2013	3.827
10/22/2013	3.829
10/23/2013	3.831
10/24/2013	3.834
10/25/2013	3.836
10/26/2013	3.839
10/27/2013	3.841
10/28/2013	3.844
10/29/2013	3.846
10/30/2013	3.848
10/31/2013	3.851
11/1/2013	3.853
11/2/2013	3.856
11/3/2013	3.858
11/4/2013	3.86
11/5/2013	3.863
11/6/2013	3.865
11/7/2013	3.868
11/8/2013	3.87
11/9/2013	3.872
11/10/2013	3.875
11/11/2013	3.877
11/12/2013	3.879
11/13/2013	3.882
11/14/2013	3.884
11/15/2013	3.886
11/16/2013	3.889
11/17/2013	3.891
11/18/2013	3.893
11/19/2013	3.896
11/20/2013	3.898
11/21/2013	3.9
11/22/2013	3.903
11/23/2013	3.905
11/24/2013	3.907
11/25/2013	3.909
11/26/2013	3.912
11/27/2013	3.914
11/28/2013	3.916
11/29/2013	3.919
11/30/2013	3.921
12/1/2013	3.923
12/2/2013	3.925
12/3/2013	3.928
12/4/2013	3.93
12/5/2013	3.932
12/6/2013	3.934
12/7/2013	3.937
12/8/2013	3.939
12/9/2013	3.941
12/10/2013	3.943
12/11/2013	3.946
12/12/2013	3.948
12/13/2013	3.95
12/14/2013	3.952
12/15/2013	3.954
12/16/2013	3.957
12/17/2013	3.959
12/18/2013	3.961
12/19/2013	3.963
12/20/2013	3.965
12/21/2013	3.967
12/22/2013	3.97
12/23/2013	3.972
12/24/2013	3.974
12/25/2013	3.976
12/26/2013	3.978
12/27/2013	3.98
12/28/2013	3.983
12/29/2013	3.985
12/30/2013	3.987
12/31/2013	3.989
1/1/2014	3.991
1/2/2014	3.993
1/3/2014	3.995
1/4/2014	3.997
1/5/2014	3.999
1/6/2014	4.002
1/7/2014	4.004
1/8/2014	4.006
1/9/2014	4.008
1/10/2014	4.01
1/11/2014	4.012
1/12/2014	4.014
1/13/2014	4.016
1/14/2014	4.018
1/15/2014	4.02
1/16/2014	4.022
1/17/2014	4.024
1/18/2014	4.026
1/19/2014	4.028
1/20/2014	4.03
1/21/2014	4.032
1/22/2014	4.035
1/23/2014	4.037
1/24/2014	4.039
1/25/2014	4.041
1/26/2014	4.043
1/27/2014	4.045
1/28/2014	4.047
1/29/2014	4.049
1/30/2014	4.051
1/31/2014	4.053
2/1/2014	4.054
2/2/2014	4.056
2/3/2014	4.058
2/4/2014	4.06
2/5/2014	4.062
2/6/2014	4.064
2/7/2014	4.066
2/8/2014	4.068
2/9/2014	4.07
2/10/2014	4.072
2/11/2014	4.074
2/12/2014	4.076
2/13/2014	4.078
2/14/2014	4.08
2/15/2014	4.082
2/16/2014	4.084
2/17/2014	4.085
2/18/2014	4.087
2/19/2014	4.089
2/20/2014	4.091
2/21/2014	4.093
2/22/2014	4.095
2/23/2014	4.097
2/24/2014	4.099
2/25/2014	4.101
2/26/2014	4.102
2/27/2014	4.104
2/28/2014	4.106
3/1/2014	4.108
3/2/2014	4.11
3/3/2014	4.112
3/4/2014	4.113
3/5/2014	4.115
3/6/2014	4.117
3/7/2014	4.119
3/8/2014	4.121
3/9/2014	4.123
3/10/2014	4.124
3/11/2014	4.126
3/12/2014	4.128
3/13/2014	4.13
3/14/2014	4.132
3/15/2014	4.133
3/16/2014	4.135
3/17/2014	4.137
3/18/2014	4.139
3/19/2014	4.14
3/20/2014	4.142
3/21/2014	4.144
3/22/2014	4.146
3/23/2014	4.147
3/24/2014	4.149
3/25/2014	4.151
3/26/2014	4.153
3/27/2014	4.154
3/28/2014	4.156
3/29/2014	4.158
3/30/2014	4.16
3/31/2014	4.161
4/1/2014	4.163
4/2/2014	4.165
4/3/2014	4.166
4/4/2014	4.168
4/5/2014	4.17
4/6/2014	4.171
4/7/2014	4.173
4/8/2014	4.175
4/9/2014	4.176
4/10/2014	4.178
4/11/2014	4.18
4/12/2014	4.181
4/13/2014	4.183
4/14/2014	4.185
4/15/2014	4.186
4/16/2014	4.188
4/17/2014	4.19
4/18/2014	4.191
4/19/2014	4.193
4/20/2014	4.194
4/21/2014	4.196
4/22/2014	4.198
4/23/2014	4.199
4/24/2014	4.201
4/25/2014	4.202
4/26/2014	4.204
4/27/2014	4.206
4/28/2014	4.207
4/29/2014	4.209
4/30/2014	4.21
5/1/2014	4.212
5/2/2014	4.213
5/3/2014	4.215
5/4/2014	4.217
5/5/2014	4.218
5/6/2014	4.22
5/7/2014	4.221
5/8/2014	4.223
5/9/2014	4.224
5/10/2014	4.226
5/11/2014	4.227
5/12/2014	4.229
5/13/2014	4.23
5/14/2014	4.232
5/15/2014	4.233
5/16/2014	4.235
5/17/2014	4.236
5/18/2014	4.238
5/19/2014	4.239
5/20/2014	4.241
5/21/2014	4.242
5/22/2014	4.244
5/23/2014	4.245
5/24/2014	4.247
5/25/2014	4.248
5/26/2014	4.249
5/27/2014	4.251
5/28/2014	4.252
5/29/2014	4.254
5/30/2014	4.255
5/31/2014	4.257
6/1/2014	4.258
6/2/2014	4.259
6/3/2014	4.261
6/4/2014	4.262
6/5/2014	4.264
6/6/2014	4.265
6/7/2014	4.266
6/8/2014	4.268
6/9/2014	4.269
6/10/2014	4.271
6/11/2014	4.272
6/12/2014	4.273
6/13/2014	4.275
6/14/2014	4.276
6/15/2014	4.277
6/16/2014	4.279
6/17/2014	4.28
6/18/2014	4.281
6/19/2014	4.283
6/20/2014	4.284
6/21/2014	4.285
6/22/2014	4.287
6/23/2014	4.288
6/24/2014	4.289
6/25/2014	4.291
6/26/2014	4.292
6/27/2014	4.293
6/28/2014	4.295
6/29/2014	4.296
6/30/2014	4.297
7/1/2014	4.299
7/2/2014	4.3
7/3/2014	4.301
7/4/2014	4.302
7/5/2014	4.304
7/6/2014	4.305
7/7/2014	4.306
7/8/2014	4.307
7/9/2014	4.309
7/10/2014	4.31
7/11/2014	4.311
7/12/2014	4.312
7/13/2014	4.314
7/14/2014	4.315
7/15/2014	4.316
7/16/2014	4.317
7/17/2014	4.318
7/18/2014	4.32
7/19/2014	4.321
7/20/2014	4.322
7/21/2014	4.323
7/22/2014	4.324
7/23/2014	4.326
7/24/2014	4.327
7/25/2014	4.328
7/26/2014	4.329
7/27/2014	4.33
7/28/2014	4.331
7/29/2014	4.333
7/30/2014	4.334
7/31/2014	4.335
8/1/2014	4.336
8/2/2014	4.337
8/3/2014	4.338
8/4/2014	4.339
8/5/2014	4.34
8/6/2014	4.342
8/7/2014	4.343
8/8/2014	4.344
8/9/2014	4.345
8/10/2014	4.346
8/11/2014	4.347
8/12/2014	4.348
8/13/2014	4.349
8/14/2014	4.35
8/15/2014	4.351
8/16/2014	4.352
8/17/2014	4.354
8/18/2014	4.355
8/19/2014	4.356
8/20/2014	4.357
8/21/2014	4.358
8/22/2014	4.359
8/23/2014	4.36
8/24/2014	4.361
8/25/2014	4.362
8/26/2014	4.363
8/27/2014	4.364
8/28/2014	4.365
8/29/2014	4.366
8/30/2014	4.367
8/31/2014	4.368
9/1/2014	4.369
9/2/2014	4.37
9/3/2014	4.371
9/4/2014	4.372
9/5/2014	4.373
9/6/2014	4.374
9/7/2014	4.375
9/8/2014	4.376
9/9/2014	4.377
9/10/2014	4.378
9/11/2014	4.379
9/12/2014	4.38
9/13/2014	4.38
9/14/2014	4.381
9/15/2014	4.382
9/16/2014	4.383
9/17/2014	4.384
9/18/2014	4.385
9/19/2014	4.386
9/20/2014	4.387
9/21/2014	4.388
9/22/2014	4.389
9/23/2014	4.39
9/24/2014	4.39
9/25/2014	4.391
9/26/2014	4.392
9/27/2014	4.393
9/28/2014	4.394
9/29/2014	4.395
9/30/2014	4.396
10/1/2014	4.397
10/2/2014	4.397
10/3/2014	4.398
10/4/2014	4.399
10/5/2014	4.4
10/6/2014	4.401
10/7/2014	4.402
10/8/2014	4.402
10/9/2014	4.403
10/10/2014	4.404
10/11/2014	4.405
10/12/2014	4.406
10/13/2014	4.406
10/14/2014	4.407
10/15/2014	4.408
10/16/2014	4.409
10/17/2014	4.41
10/18/2014	4.41
10/19/2014	4.411
10/20/2014	4.412
10/21/2014	4.413
10/22/2014	4.413
10/23/2014	4.414
10/24/2014	4.415
10/25/2014	4.416
10/26/2014	4.416
10/27/2014	4.417
10/28/2014	4.418
10/29/2014	4.419
10/30/2014	4.419
10/31/2014	4.42
11/1/2014	4.421
11/2/2014	4.421
11/3/2014	4.422
11/4/2014	4.423
11/5/2014	4.424
11/6/2014	4.424
11/7/2014	4.425
11/8/2014	4.426
11/9/2014	4.426
11/10/2014	4.427
11/11/2014	4.428
11/12/2014	4.428
11/13/2014	4.429
11/14/2014	4.43
11/15/2014	4.43
11/16/2014	4.431
11/17/2014	4.431
11/18/2014	4.432
11/19/2014	4.433
11/20/2014	4.433
11/21/2014	4.434
11/22/2014	4.435
11/23/2014	4.435
11/24/2014	4.436
11/25/2014	4.436
11/26/2014	4.437
11/27/2014	4.438
11/28/2014	4.438
11/29/2014	4.439
11/30/2014	4.439
12/1/2014	4.44
12/2/2014	4.44
12/3/2014	4.441
12/4/2014	4.442
12/5/2014	4.442
12/6/2014	4.443
12/7/2014	4.443
12/8/2014	4.444
12/9/2014	4.444
12/10/2014	4.445
12/11/2014	4.445
12/12/2014	4.446
12/13/2014	4.446
12/14/2014	4.447
12/15/2014	4.447
12/16/2014	4.448
12/17/2014	4.448
12/18/2014	4.449
12/19/2014	4.449
12/20/2014	4.45
12/21/2014	4.45
12/22/2014	4.451
12/23/2014	4.451
12/24/2014	4.452
12/25/2014	4.452
12/26/2014	4.453
12/27/2014	4.453
12/28/2014	4.454
12/29/2014	4.454
12/30/2014	4.454
12/31/2014	4.455
1/1/2015	4.455
1/2/2015	4.456
1/3/2015	4.456
1/4/2015	4.457
1/5/2015	4.457
1/6/2015	4.457
1/7/2015	4.458
1/8/2015	4.458
1/9/2015	4.459
1/10/2015	4.459
1/11/2015	4.459
1/12/2015	4.46
1/13/2015	4.46
1/14/2015	4.46
1/15/2015	4.461
1/16/2015	4.461
1/17/2015	4.461
1/18/2015	4.462
1/19/2015	4.462
1/20/2015	4.462
1/21/2015	4.463
1/22/2015	4.463
1/23/2015	4.463
1/24/2015	4.464
1/25/2015	4.464
1/26/2015	4.464
1/27/2015	4.465
1/28/2015	4.465
1/29/2015	4.465
1/30/2015	4.466
1/31/2015	4.466
2/1/2015	4.466
2/2/2015	4.466
2/3/2015	4.467
2/4/2015	4.467
2/5/2015	4.467
2/6/2015	4.468
2/7/2015	4.468
2/8/2015	4.468
2/9/2015	4.468
2/10/2015	4.469
2/11/2015	4.469
2/12/2015	4.469
2/13/2015	4.469
2/14/2015	4.469
2/15/2015	4.47
2/16/2015	4.47
2/17/2015	4.47
2/18/2015	4.47
2/19/2015	4.47
2/20/2015	4.471
2/21/2015	4.471
2/22/2015	4.471
2/23/2015	4.471
2/24/2015	4.471
2/25/2015	4.472
2/26/2015	4.472
2/27/2015	4.472
2/28/2015	4.472
3/1/2015	4.472
3/2/2015	4.472
3/3/2015	4.473
3/4/2015	4.473
3/5/2015	4.473
3/6/2015	4.473
3/7/2015	4.473
3/8/2015	4.473
3/9/2015	4.473
3/10/2015	4.473
3/11/2015	4.473
3/12/2015	4.474
3/13/2015	4.474
3/14/2015	4.474
3/15/2015	4.474
3/16/2015	4.474
3/17/2015	4.474
3/18/2015	4.474
3/19/2015	4.474
3/20/2015	4.474
3/21/2015	4.474
3/22/2015	4.474
3/23/2015	4.474
3/24/2015	4.474
3/25/2015	4.474
3/26/2015	4.475
3/27/2015	4.475
3/28/2015	4.475
3/29/2015	4.475
3/30/2015	4.475
3/31/2015	4.475
4/1/2015	4.475
4/2/2015	4.475
4/3/2015	4.475
4/4/2015	4.475
4/5/2015	4.475
4/6/2015	4.475
4/7/2015	4.475
4/8/2015	4.475
4/9/2015	4.475
4/10/2015	4.475
4/11/2015	4.475
4/12/2015	4.475
4/13/2015	4.475
4/14/2015	4.475
4/15/2015	4.475
4/16/2015	4.475
4/17/2015	4.475
4/18/2015	4.475
4/19/2015	4.475
4/20/2015	4.475
4/21/2015	4.475
4/22/2015	4.475
4/23/2015	4.475
4/24/2015	4.475
4/25/2015	4.475
4/26/2015	4.475
4/27/2015	4.475
4/28/2015	4.475
4/29/2015	4.475
4/30/2015	4.475
5/1/2015	4.475
5/2/2015	4.475
5/3/2015	4.475
5/4/2015	4.475
5/5/2015	4.476
5/6/2015	4.477
5/7/2015	4.479
5/8/2015	4.481
5/9/2015	4.483
5/10/2015	4.485
5/11/2015	4.487
5/12/2015	4.489
5/13/2015	4.491
5/14/2015	4.492
5/15/2015	4.494
5/16/2015	4.496
5/17/2015	4.498
5/18/2015	4.5
5/19/2015	4.502
5/20/2015	4.503
5/21/2015	4.505
5/22/2015	4.507
5/23/2015	4.509
5/24/2015	4.511
5/25/2015	4.512
5/26/2015	4.514
5/27/2015	4.516
5/28/2015	4.518
5/29/2015	4.52
5/30/2015	4.521
5/31/2015	4.523
6/1/2015	4.525
6/2/2015	4.527
6/3/2015	4.528
6/4/2015	4.53
6/5/2015	4.532
6/6/2015	4.534
6/7/2015	4.536
6/8/2015	4.537
6/9/2015	4.539
6/10/2015	4.541
6/11/2015	4.543
6/12/2015	4.544
6/13/2015	4.546
6/14/2015	4.548
6/15/2015	4.549
6/16/2015	4.551
6/17/2015	4.553
6/18/2015	4.555
6/19/2015	4.556
6/20/2015	4.558
6/21/2015	4.56
6/22/2015	4.561
6/23/2015	4.563
6/24/2015	4.565
6/25/2015	4.567
6/26/2015	4.568
6/27/2015	4.57
6/28/2015	4.572
6/29/2015	4.573
6/30/2015	4.575
7/1/2015	4.577
7/2/2015	4.578
7/3/2015	4.58
7/4/2015	4.582
7/5/2015	4.583
7/6/2015	4.585
7/7/2015	4.586
7/8/2015	4.588
7/9/2015	4.59
7/10/2015	4.591
7/11/2015	4.593
7/12/2015	4.595
7/13/2015	4.596
7/14/2015	4.598
7/15/2015	4.599
7/16/2015	4.601
7/17/2015	4.603
7/18/2015	4.604
7/19/2015	4.606
7/20/2015	4.607
7/21/2015	4.609
7/22/2015	4.611
7/23/2015	4.612
7/24/2015	4.614
7/25/2015	4.615
7/26/2015	4.617
7/27/2015	4.619
7/28/2015	4.62
7/29/2015	4.622
7/30/2015	4.623
7/31/2015	4.625
8/1/2015	4.626
8/2/2015	4.628
8/3/2015	4.629
8/4/2015	4.631
8/5/2015	4.632
8/6/2015	4.634
8/7/2015	4.635
8/8/2015	4.637
8/9/2015	4.639
8/10/2015	4.64
8/11/2015	4.642
8/12/2015	4.643
8/13/2015	4.645
8/14/2015	4.646
8/15/2015	4.648
8/16/2015	4.649
8/17/2015	4.651
8/18/2015	4.652
8/19/2015	4.654
8/20/2015	4.655
8/21/2015	4.656
8/22/2015	4.658
8/23/2015	4.659
8/24/2015	4.661
8/25/2015	4.662
8/26/2015	4.664
8/27/2015	4.665
8/28/2015	4.667
8/29/2015	4.668
8/30/2015	4.67
8/31/2015	4.671
9/1/2015	4.672
9/2/2015	4.674
9/3/2015	4.675
9/4/2015	4.677
9/5/2015	4.678
9/6/2015	4.679
9/7/2015	4.681
9/8/2015	4.682
9/9/2015	4.684
9/10/2015	4.685
9/11/2015	4.686
9/12/2015	4.688
9/13/2015	4.689
9/14/2015	4.691
9/15/2015	4.692
9/16/2015	4.693
9/17/2015	4.695
9/18/2015	4.696
9/19/2015	4.697
9/20/2015	4.699
9/21/2015	4.7
9/22/2015	4.702
9/23/2015	4.703
9/24/2015	4.704
9/25/2015	4.706
9/26/2015	4.707
9/27/2015	4.708
9/28/2015	4.71
9/29/2015	4.711
9/30/2015	4.712
10/1/2015	4.714
10/2/2015	4.715
10/3/2015	4.716
10/4/2015	4.717
10/5/2015	4.719
10/6/2015	4.72
10/7/2015	4.721
10/8/2015	4.723
10/9/2015	4.724
10/10/2015	4.725
10/11/2015	4.727
10/12/2015	4.728
10/13/2015	4.729
10/14/2015	4.73
10/15/2015	4.732
10/16/2015	4.733
10/17/2015	4.734
10/18/2015	4.735
10/19/2015	4.737
10/20/2015	4.738
10/21/2015	4.739
10/22/2015	4.74
10/23/2015	4.742
10/24/2015	4.743
10/25/2015	4.744
10/26/2015	4.745
10/27/2015	4.746
10/28/2015	4.748
10/29/2015	4.749
10/30/2015	4.75
10/31/2015	4.751
11/1/2015	4.752
11/2/2015	4.754
11/3/2015	4.755
11/4/2015	4.756
11/5/2015	4.757
11/6/2015	4.758
11/7/2015	4.76
11/8/2015	4.761
11/9/2015	4.762
11/10/2015	4.763
11/11/2015	4.764
11/12/2015	4.765
11/13/2015	4.767
11/14/2015	4.768
11/15/2015	4.769
11/16/2015	4.77
11/17/2015	4.771
11/18/2015	4.772
11/19/2015	4.773
11/20/2015	4.775
11/21/2015	4.776
11/22/2015	4.777
11/23/2015	4.778
11/24/2015	4.779
11/25/2015	4.78
11/26/2015	4.781
11/27/2015	4.782
11/28/2015	4.783
11/29/2015	4.785
11/30/2015	4.786
12/1/2015	4.787
12/2/2015	4.788
12/3/2015	4.789
12/4/2015	4.79
12/5/2015	4.791
12/6/2015	4.792
12/7/2015	4.793
12/8/2015	4.794
12/9/2015	4.795
12/10/2015	4.796
12/11/2015	4.797
12/12/2015	4.798
12/13/2015	4.799
12/14/2015	4.8
12/15/2015	4.801
12/16/2015	4.803
12/17/2015	4.804
12/18/2015	4.805
12/19/2015	4.806
12/20/2015	4.807
12/21/2015	4.808
12/22/2015	4.809
12/23/2015	4.81
12/24/2015	4.811
12/25/2015	4.812
12/26/2015	4.813
12/27/2015	4.814
12/28/2015	4.815
12/29/2015	4.816
12/30/2015	4.817
12/31/2015	4.817
1/1/2016	4.818
1/2/2016	4.819
1/3/2016	4.82
1/4/2016	4.821
1/5/2016	4.822
1/6/2016	4.823
1/7/2016	4.824
1/8/2016	4.825
1/9/2016	4.826
1/10/2016	4.827
1/11/2016	4.828
1/12/2016	4.829
1/13/2016	4.83
1/14/2016	4.831
1/15/2016	4.832
1/16/2016	4.833
1/17/2016	4.833
1/18/2016	4.834
1/19/2016	4.835
1/20/2016	4.836
1/21/2016	4.837
1/22/2016	4.838
1/23/2016	4.839
1/24/2016	4.84
1/25/2016	4.841
1/26/2016	4.841
1/27/2016	4.842
1/28/2016	4.843
1/29/2016	4.844
1/30/2016	4.845
1/31/2016	4.846
2/1/2016	4.847
2/2/2016	4.847
2/3/2016	4.848
2/4/2016	4.849
2/5/2016	4.85
2/6/2016	4.851
2/7/2016	4.852
2/8/2016	4.852
2/9/2016	4.853
2/10/2016	4.854
2/11/2016	4.855
2/12/2016	4.856
2/13/2016	4.856
2/14/2016	4.857
2/15/2016	4.858
2/16/2016	4.859
2/17/2016	4.86
2/18/2016	4.86
2/19/2016	4.861
2/20/2016	4.862
2/21/2016	4.863
2/22/2016	4.864
2/23/2016	4.864
2/24/2016	4.865
2/25/2016	4.866
2/26/2016	4.867
2/27/2016	4.867
2/28/2016	4.868
2/29/2016	4.869
3/1/2016	4.87
3/2/2016	4.87
3/3/2016	4.871
3/4/2016	4.872
3/5/2016	4.873
3/6/2016	4.873
3/7/2016	4.874
3/8/2016	4.875
3/9/2016	4.875
3/10/2016	4.876
3/11/2016	4.877
3/12/2016	4.877
3/13/2016	4.878
3/14/2016	4.879
3/15/2016	4.88
3/16/2016	4.88
3/17/2016	4.881
3/18/2016	4.882
3/19/2016	4.882
3/20/2016	4.883
3/21/2016	4.884
3/22/2016	4.884
3/23/2016	4.885
3/24/2016	4.886
3/25/2016	4.886
3/26/2016	4.887
3/27/2016	4.888
3/28/2016	4.888
3/29/2016	4.889
3/30/2016	4.889
3/31/2016	4.89
4/1/2016	4.891
4/2/2016	4.891
4/3/2016	4.892
4/4/2016	4.893
4/5/2016	4.893
4/6/2016	4.894
4/7/2016	4.894
4/8/2016	4.895
4/9/2016	4.896
4/10/2016	4.896
4/11/2016	4.897
4/12/2016	4.897
4/13/2016	4.898
4/14/2016	4.898
4/15/2016	4.899
4/16/2016	4.9
4/17/2016	4.9
4/18/2016	4.901
4/19/2016	4.901
4/20/2016	4.902
4/21/2016	4.902
4/22/2016	4.903
4/23/2016	4.903
4/24/2016	4.904
4/25/2016	4.904
4/26/2016	4.905
4/27/2016	4.906
4/28/2016	4.906
4/29/2016	4.907
4/30/2016	4.907
5/1/2016	4.908
5/2/2016	4.908
5/3/2016	4.909
5/4/2016	4.909
5/5/2016	4.91
5/6/2016	4.91
5/7/2016	4.911
5/8/2016	4.911
5/9/2016	4.912
5/10/2016	4.912
5/11/2016	4.912
5/12/2016	4.913
5/13/2016	4.913
5/14/2016	4.914
5/15/2016	4.914
5/16/2016	4.915
5/17/2016	4.915
5/18/2016	4.916
5/19/2016	4.916
5/20/2016	4.917
5/21/2016	4.917
5/22/2016	4.917
5/23/2016	4.918
5/24/2016	4.918
5/25/2016	4.919
5/26/2016	4.919
5/27/2016	4.919
5/28/2016	4.92
5/29/2016	4.92
5/30/2016	4.921
5/31/2016	4.921
6/1/2016	4.921
6/2/2016	4.922
6/3/2016	4.922
6/4/2016	4.923
6/5/2016	4.923
6/6/2016	4.923
6/7/2016	4.924
6/8/2016	4.924
6/9/2016	4.924
6/10/2016	4.925
6/11/2016	4.925
6/12/2016	4.926
6/13/2016	4.926
6/14/2016	4.926
6/15/2016	4.927
6/16/2016	4.927
6/17/2016	4.927
6/18/2016	4.928
6/19/2016	4.928
6/20/2016	4.928
6/21/2016	4.929
6/22/2016	4.929
6/23/2016	4.929
6/24/2016	4.929
6/25/2016	4.93
6/26/2016	4.93
6/27/2016	4.93
6/28/2016	4.931
6/29/2016	4.931
6/30/2016	4.931
7/1/2016	4.931
7/2/2016	4.932
7/3/2016	4.932
7/4/2016	4.932
7/5/2016	4.933
7/6/2016	4.933
7/7/2016	4.933
7/8/2016	4.933
7/9/2016	4.934
7/10/2016	4.934
7/11/2016	4.934
7/12/2016	4.934
7/13/2016	4.934
7/14/2016	4.935
7/15/2016	4.935
7/16/2016	4.935
7/17/2016	4.935
7/18/2016	4.936
7/19/2016	4.936
7/20/2016	4.936
7/21/2016	4.936
7/22/2016	4.936
7/23/2016	4.937
7/24/2016	4.937
7/25/2016	4.937
7/26/2016	4.937
7/27/2016	4.937
7/28/2016	4.938
7/29/2016	4.938
7/30/2016	4.938
7/31/2016	4.938
8/1/2016	4.938
8/2/2016	4.938
8/3/2016	4.938
8/4/2016	4.939
8/5/2016	4.939
8/6/2016	4.939
8/7/2016	4.939
8/8/2016	4.939
8/9/2016	4.939
8/10/2016	4.939
8/11/2016	4.94
8/12/2016	4.94
8/13/2016	4.94
8/14/2016	4.94
8/15/2016	4.94
8/16/2016	4.94
8/17/2016	4.94
8/18/2016	4.94
8/19/2016	4.94
8/20/2016	4.94
8/21/2016	4.941
8/22/2016	4.941
8/23/2016	4.941
8/24/2016	4.941
8/25/2016	4.941
8/26/2016	4.941
8/27/2016	4.941
8/28/2016	4.941
8/29/2016	4.941
8/30/2016	4.941
8/31/2016	4.941
9/1/2016	4.941
9/2/2016	4.941
9/3/2016	4.941
9/4/2016	4.941
9/5/2016	4.941
9/6/2016	4.941
9/7/2016	4.941
9/8/2016	4.941
9/9/2016	4.941
9/10/2016	4.941
9/11/2016	4.941
9/12/2016	4.941
9/13/2016	4.941
9/14/2016	4.941
9/15/2016	4.941
9/16/2016	4.941
9/17/2016	4.941
9/18/2016	4.941
9/19/2016	4.941
9/20/2016	4.941
9/21/2016	4.941
9/22/2016	4.941
9/23/2016	4.941
9/24/2016	4.941
9/25/2016	4.941
9/26/2016	4.941
9/27/2016	4.941
9/28/2016	4.941
9/29/2016	4.941
9/30/2016	4.941
10/1/2016	4.941
10/2/2016	4.941
10/3/2016	4.941
10/4/2016	4.941
10/5/2016	4.941
10/6/2016	4.941
10/7/2016	4.941
10/8/2016	4.941
10/9/2016	4.941
10/10/2016	4.941
10/11/2016	4.941
10/12/2016	4.941
10/13/2016	4.941
10/14/2016	4.941
10/15/2016	4.941
10/16/2016	4.941
10/17/2016	4.941
10/18/2016	4.941
10/19/2016	4.941
10/20/2016	4.941
10/21/2016	4.941
10/22/2016	4.941
10/23/2016	4.941
10/24/2016	4.941
10/25/2016	4.941
10/26/2016	4.941
10/27/2016	4.941
10/28/2016	4.941
10/29/2016	4.941
10/30/2016	4.941
10/31/2016	4.941
11/1/2016	4.941
11/2/2016	4.941
11/3/2016	4.941
11/4/2016	4.941
11/5/2016	4.941
11/6/2016	4.941
11/7/2016	4.941
11/8/2016	4.941
11/9/2016	4.941
11/10/2016	4.941
11/11/2016	4.941
11/12/2016	4.941
11/13/2016	4.941
11/14/2016	4.941
11/15/2016	4.941
11/16/2016	4.941
11/17/2016	4.941
11/18/2016	4.941
11/19/2016	4.941
11/20/2016	4.941
11/21/2016	4.941
11/22/2016	4.941
11/23/2016	4.941
11/24/2016	4.941
11/25/2016	4.941
11/26/2016	4.941
11/27/2016	4.941
11/28/2016	4.941
11/29/2016	4.941
11/30/2016	4.941
12/1/2016	4.941
12/2/2016	4.941
12/3/2016	4.941
12/4/2016	4.941
12/5/2016	4.941
12/6/2016	4.941
12/7/2016	4.941
12/8/2016	4.941
12/9/2016	4.941
12/10/2016	4.941
12/11/2016	4.941
12/12/2016	4.941
12/13/2016	4.941
12/14/2016	4.941
12/15/2016	4.941
12/16/2016	4.941
12/17/2016	4.941
12/18/2016	4.941
12/19/2016	4.941
12/20/2016	4.941
12/21/2016	4.941
12/22/2016	4.941
12/23/2016	4.941
12/24/2016	4.941
12/25/2016	4.941
12/26/2016	4.941
12/27/2016	4.941
12/28/2016	4.941
12/29/2016	4.941
12/30/2016	4.941
12/31/2016	4.941
1/1/2017	4.941
1/2/2017	4.941
1/3/2017	4.941
1/4/2017	4.941
1/5/2017	4.941
1/6/2017	4.941
1/7/2017	4.941
1/8/2017	4.941
1/9/2017	4.941
1/10/2017	4.941
1/11/2017	4.941
1/12/2017	4.941
1/13/2017	4.941
1/14/2017	4.941
1/15/2017	4.941
1/16/2017	4.941
1/17/2017	4.941
1/18/2017	4.941
1/19/2017	4.941
1/20/2017	4.941
1/21/2017	4.941
1/22/2017	4.941
1/23/2017	4.941
1/24/2017	4.941
1/25/2017	4.941
1/26/2017	4.941
1/27/2017	4.941
1/28/2017	4.941
1/29/2017	4.941
1/30/2017	4.941
1/31/2017	4.941
2/1/2017	4.941
2/2/2017	4.941
2/3/2017	4.941
2/4/2017	4.941
2/5/2017	4.941
2/6/2017	4.941
2/7/2017	4.941
2/8/2017	4.941
2/9/2017	4.941
2/10/2017	4.941
2/11/2017	4.941
2/12/2017	4.941
2/13/2017	4.941
2/14/2017	4.941
2/15/2017	4.941
2/16/2017	4.941
2/17/2017	4.941
2/18/2017	4.941
2/19/2017	4.941
2/20/2017	4.941
2/21/2017	4.941
2/22/2017	4.941
2/23/2017	4.941
2/24/2017	4.941
2/25/2017	4.941
2/26/2017	4.941
2/27/2017	4.941
2/28/2017	4.941
3/1/2017	4.941
3/2/2017	4.941
3/3/2017	4.941
3/4/2017	4.941
3/5/2017	4.941
3/6/2017	4.941
3/7/2017	4.941
3/8/2017	4.941
3/9/2017	4.941
3/10/2017	4.941
3/11/2017	4.941
3/12/2017	4.941
3/13/2017	4.941
3/14/2017	4.941
3/15/2017	4.941
3/16/2017	4.941
3/17/2017	4.941
3/18/2017	4.941
3/19/2017	4.941
3/20/2017	4.941
3/21/2017	4.941
3/22/2017	4.941
3/23/2017	4.941
3/24/2017	4.941
3/25/2017	4.941
3/26/2017	4.941
3/27/2017	4.941
3/28/2017	4.941
3/29/2017	4.941
3/30/2017	4.941
3/31/2017	4.941
4/1/2017	4.941
4/2/2017	4.941
4/3/2017	4.941
4/4/2017	4.941
4/5/2017	4.941
4/6/2017	4.941
4/7/2017	4.941
4/8/2017	4.941
4/9/2017	4.941
4/10/2017	4.941
4/11/2017	4.941
4/12/2017	4.941
4/13/2017	4.941
4/14/2017	4.941
4/15/2017	4.941
4/16/2017	4.941
4/17/2017	4.941
4/18/2017	4.941
4/19/2017	4.941
4/20/2017	4.941
4/21/2017	4.941
4/22/2017	4.941
4/23/2017	4.941
4/24/2017	4.941
4/25/2017	4.941
4/26/2017	4.941
4/27/2017	4.941
4/28/2017	4.941
4/29/2017	4.941
4/30/2017	4.941
5/1/2017	4.941
5/2/2017	4.941
5/3/2017	4.941
5/4/2017	4.941
5/5/2017	4.941
5/6/2017	4.941
5/7/2017	4.941
5/8/2017	4.942
5/9/2017	4.942
5/10/2017	4.943
5/11/2017	4.943
5/12/2017	4.943
5/13/2017	4.944
5/14/2017	4.944
5/15/2017	4.945
5/16/2017	4.945
5/17/2017	4.946
5/18/2017	4.946
5/19/2017	4.946
5/20/2017	4.947
5/21/2017	4.947
5/22/2017	4.948
5/23/2017	4.948
5/24/2017	4.949
5/25/2017	4.949
5/26/2017	4.949
5/27/2017	4.95
5/28/2017	4.95
5/29/2017	4.951
5/30/2017	4.951
5/31/2017	4.951
6/1/2017	4.952
6/2/2017	4.952
6/3/2017	4.953
6/4/2017	4.953
6/5/2017	4.954
6/6/2017	4.954
6/7/2017	4.954
6/8/2017	4.955
6/9/2017	4.955
6/10/2017	4.956
6/11/2017	4.956
6/12/2017	4.956
6/13/2017	4.957
6/14/2017	4.957
6/15/2017	4.958
6/16/2017	4.958
6/17/2017	4.959
6/18/2017	4.959
6/19/2017	4.959
6/20/2017	4.96
6/21/2017	4.96
6/22/2017	4.961
6/23/2017	4.961
6/24/2017	4.961
6/25/2017	4.962
6/26/2017	4.962
6/27/2017	4.963
6/28/2017	4.963
6/29/2017	4.963
6/30/2017	4.964
7/1/2017	4.964
7/2/2017	4.965
7/3/2017	4.965
7/4/2017	4.966
7/5/2017	4.966
7/6/2017	4.966
7/7/2017	4.967
7/8/2017	4.967
7/9/2017	4.968
7/10/2017	4.968
7/11/2017	4.968
7/12/2017	4.969
7/13/2017	4.969
7/14/2017	4.97
7/15/2017	4.97
7/16/2017	4.97
7/17/2017	4.971
7/18/2017	4.971
7/19/2017	4.972
7/20/2017	4.972
7/21/2017	4.972
7/22/2017	4.973
7/23/2017	4.973
7/24/2017	4.974
7/25/2017	4.974
7/26/2017	4.974
7/27/2017	4.975
7/28/2017	4.975
7/29/2017	4.976
7/30/2017	4.976
7/31/2017	4.976
8/1/2017	4.977
8/2/2017	4.977
8/3/2017	4.978
8/4/2017	4.978
8/5/2017	4.978
8/6/2017	4.979
8/7/2017	4.979
8/8/2017	4.98
8/9/2017	4.98
8/10/2017	4.98
8/11/2017	4.981
8/12/2017	4.981
8/13/2017	4.982
8/14/2017	4.982
8/15/2017	4.982
8/16/2017	4.983
8/17/2017	4.983
8/18/2017	4.983
8/19/2017	4.984
8/20/2017	4.984
8/21/2017	4.985
8/22/2017	4.985
8/23/2017	4.985
8/24/2017	4.986
8/25/2017	4.986
8/26/2017	4.987
8/27/2017	4.987
8/28/2017	4.987
8/29/2017	4.988
8/30/2017	4.988
8/31/2017	4.989
9/1/2017	4.989
9/2/2017	4.989
9/3/2017	4.99
9/4/2017	4.99
9/5/2017	4.99
9/6/2017	4.991
9/7/2017	4.991
9/8/2017	4.992
9/9/2017	4.992
9/10/2017	4.992
9/11/2017	4.993
9/12/2017	4.993
9/13/2017	4.993
9/14/2017	4.994
9/15/2017	4.994
9/16/2017	4.995
9/17/2017	4.995
9/18/2017	4.995
9/19/2017	4.996
9/20/2017	4.996
9/21/2017	4.997
9/22/2017	4.997
9/23/2017	4.997
9/24/2017	4.998
9/25/2017	4.998
9/26/2017	4.998
9/27/2017	4.999
9/28/2017	4.999
9/29/2017	5
9/30/2017	5
10/1/2017	5
10/2/2017	5.001
10/3/2017	5.001
10/4/2017	5.001
10/5/2017	5.002
10/6/2017	5.002
10/7/2017	5.002
10/8/2017	5.003
10/9/2017	5.003
10/10/2017	5.004
10/11/2017	5.004
10/12/2017	5.004
10/13/2017	5.005
10/14/2017	5.005
10/15/2017	5.005
10/16/2017	5.006
10/17/2017	5.006
10/18/2017	5.007
10/19/2017	5.007
10/20/2017	5.007
10/21/2017	5.008
10/22/2017	5.008
10/23/2017	5.008
10/24/2017	5.009
10/25/2017	5.009
10/26/2017	5.009
10/27/2017	5.01
10/28/2017	5.01
10/29/2017	5.011
10/30/2017	5.011
10/31/2017	5.011
11/1/2017	5.012
11/2/2017	5.012
11/3/2017	5.012
11/4/2017	5.013
11/5/2017	5.013
11/6/2017	5.013
11/7/2017	5.014
11/8/2017	5.014
11/9/2017	5.014
11/10/2017	5.015
11/11/2017	5.015
11/12/2017	5.016
11/13/2017	5.016
11/14/2017	5.016
11/15/2017	5.017
11/16/2017	5.017
11/17/2017	5.017
11/18/2017	5.018
11/19/2017	5.018
11/20/2017	5.018
11/21/2017	5.019
11/22/2017	5.019
11/23/2017	5.019
11/24/2017	5.02
11/25/2017	5.02
11/26/2017	5.02
11/27/2017	5.021
11/28/2017	5.021
11/29/2017	5.022
11/30/2017	5.022
12/1/2017	5.022
12/2/2017	5.023
12/3/2017	5.023
12/4/2017	5.023
12/5/2017	5.024
12/6/2017	5.024
12/7/2017	5.024
12/8/2017	5.025
12/9/2017	5.025
12/10/2017	5.025
12/11/2017	5.026
12/12/2017	5.026
12/13/2017	5.026
12/14/2017	5.027
12/15/2017	5.027
12/16/2017	5.027
12/17/2017	5.028
12/18/2017	5.028
12/19/2017	5.028
12/20/2017	5.029
12/21/2017	5.029
12/22/2017	5.029
12/23/2017	5.03
12/24/2017	5.03
12/25/2017	5.03
12/26/2017	5.031
12/27/2017	5.031
12/28/2017	5.032
12/29/2017	5.032
12/30/2017	5.032
12/31/2017	5.033
1/1/2018	5.033
1/2/2018	5.033
1/3/2018	5.034
1/4/2018	5.034
1/5/2018	5.034
1/6/2018	5.035
1/7/2018	5.035
1/8/2018	5.035
1/9/2018	5.036
1/10/2018	5.036
1/11/2018	5.036
1/12/2018	5.037
1/13/2018	5.037
1/14/2018	5.037
1/15/2018	5.038
1/16/2018	5.038
1/17/2018	5.038
1/18/2018	5.039
1/19/2018	5.039
1/20/2018	5.039
1/21/2018	5.04
1/22/2018	5.04
1/23/2018	5.04
1/24/2018	5.04
1/25/2018	5.041
1/26/2018	5.041
1/27/2018	5.041
1/28/2018	5.042
1/29/2018	5.042
1/30/2018	5.042
1/31/2018	5.043
2/1/2018	5.043
2/2/2018	5.043
2/3/2018	5.044
2/4/2018	5.044
2/5/2018	5.044
2/6/2018	5.045
2/7/2018	5.045
2/8/2018	5.045
2/9/2018	5.046
2/10/2018	5.046
2/11/2018	5.046
2/12/2018	5.047
2/13/2018	5.047
2/14/2018	5.047
2/15/2018	5.048
2/16/2018	5.048
2/17/2018	5.048
2/18/2018	5.049
2/19/2018	5.049
2/20/2018	5.049
2/21/2018	5.049
2/22/2018	5.05
2/23/2018	5.05
2/24/2018	5.05
2/25/2018	5.051
2/26/2018	5.051
2/27/2018	5.051
2/28/2018	5.052
3/1/2018	5.052
3/2/2018	5.052
3/3/2018	5.053
3/4/2018	5.053
3/5/2018	5.053
3/6/2018	5.054
3/7/2018	5.054
3/8/2018	5.054
3/9/2018	5.055
3/10/2018	5.055
3/11/2018	5.055
3/12/2018	5.055
3/13/2018	5.056
3/14/2018	5.056
3/15/2018	5.056
3/16/2018	5.057
3/17/2018	5.057
3/18/2018	5.057
3/19/2018	5.058
3/20/2018	5.058
3/21/2018	5.058
3/22/2018	5.059
3/23/2018	5.059
3/24/2018	5.059
3/25/2018	5.059
3/26/2018	5.06
3/27/2018	5.06
3/28/2018	5.06
3/29/2018	5.061
3/30/2018	5.061
3/31/2018	5.061
4/1/2018	5.062
4/2/2018	5.062
4/3/2018	5.062
4/4/2018	5.062
4/5/2018	5.063
4/6/2018	5.063
4/7/2018	5.063
4/8/2018	5.064
4/9/2018	5.064
4/10/2018	5.064
4/11/2018	5.065
4/12/2018	5.065
4/13/2018	5.065
4/14/2018	5.065
4/15/2018	5.066
4/16/2018	5.066
4/17/2018	5.066
4/18/2018	5.067
4/19/2018	5.067
4/20/2018	5.067
4/21/2018	5.067
4/22/2018	5.068
4/23/2018	5.068
4/24/2018	5.068
4/25/2018	5.069
4/26/2018	5.069
4/27/2018	5.069
4/28/2018	5.07
4/29/2018	5.07
4/30/2018	5.07
5/1/2018	5.07
5/2/2018	5.071
5/3/2018	5.071
5/4/2018	5.071
5/5/2018	5.072
5/6/2018	5.072
5/7/2018	5.072
5/8/2018	5.072
5/9/2018	5.073
5/10/2018	5.073
5/11/2018	5.073
5/12/2018	5.074
5/13/2018	5.074
5/14/2018	5.074
5/15/2018	5.074
5/16/2018	5.075
5/17/2018	5.075
5/18/2018	5.075
5/19/2018	5.076
5/20/2018	5.076
5/21/2018	5.076
5/22/2018	5.076
5/23/2018	5.077
5/24/2018	5.077
5/25/2018	5.077
5/26/2018	5.077
5/27/2018	5.078
5/28/2018	5.078
5/29/2018	5.078
5/30/2018	5.079
5/31/2018	5.079
6/1/2018	5.079
6/2/2018	5.079
6/3/2018	5.08
6/4/2018	5.08
6/5/2018	5.08
6/6/2018	5.081
6/7/2018	5.081
6/8/2018	5.081
6/9/2018	5.081
6/10/2018	5.082
6/11/2018	5.082
6/12/2018	5.082
6/13/2018	5.082
6/14/2018	5.083
6/15/2018	5.083
6/16/2018	5.083
6/17/2018	5.084
6/18/2018	5.084
6/19/2018	5.084
6/20/2018	5.084
6/21/2018	5.085
6/22/2018	5.085
6/23/2018	5.085
6/24/2018	5.085
6/25/2018	5.086
6/26/2018	5.086
6/27/2018	5.086
6/28/2018	5.086
6/29/2018	5.087
6/30/2018	5.087
7/1/2018	5.087
7/2/2018	5.088
7/3/2018	5.088
7/4/2018	5.088
7/5/2018	5.088
7/6/2018	5.089
7/7/2018	5.089
7/8/2018	5.089
7/9/2018	5.089
7/10/2018	5.09
7/11/2018	5.09
7/12/2018	5.09
7/13/2018	5.09
7/14/2018	5.091
7/15/2018	5.091
7/16/2018	5.091
7/17/2018	5.091
7/18/2018	5.092
7/19/2018	5.092
7/20/2018	5.092
7/21/2018	5.093
7/22/2018	5.093
7/23/2018	5.093
7/24/2018	5.093
7/25/2018	5.094
7/26/2018	5.094
7/27/2018	5.094
7/28/2018	5.094
7/29/2018	5.095
7/30/2018	5.095
7/31/2018	5.095
8/1/2018	5.095
8/2/2018	5.096
8/3/2018	5.096
8/4/2018	5.096
8/5/2018	5.096
8/6/2018	5.097
8/7/2018	5.097
8/8/2018	5.097
8/9/2018	5.097
8/10/2018	5.098
8/11/2018	5.098
8/12/2018	5.098
8/13/2018	5.098
8/14/2018	5.099
8/15/2018	5.099
8/16/2018	5.099
8/17/2018	5.099
8/18/2018	5.1
8/19/2018	5.1
8/20/2018	5.1
8/21/2018	5.1
8/22/2018	5.101
8/23/2018	5.101
8/24/2018	5.101
8/25/2018	5.101
8/26/2018	5.102
8/27/2018	5.102
8/28/2018	5.102
8/29/2018	5.102
8/30/2018	5.102
8/31/2018	5.103
9/1/2018	5.103
9/2/2018	5.103
9/3/2018	5.103
9/4/2018	5.104
9/5/2018	5.104
9/6/2018	5.104
9/7/2018	5.104
9/8/2018	5.105
9/9/2018	5.105
9/10/2018	5.105
9/11/2018	5.105
9/12/2018	5.106
9/13/2018	5.106
9/14/2018	5.106
9/15/2018	5.106
9/16/2018	5.107
9/17/2018	5.107
9/18/2018	5.107
9/19/2018	5.107
9/20/2018	5.107
9/21/2018	5.108
9/22/2018	5.108
9/23/2018	5.108
9/24/2018	5.108
9/25/2018	5.109
9/26/2018	5.109
9/27/2018	5.109
9/28/2018	5.109
9/29/2018	5.11
9/30/2018	5.11
10/1/2018	5.11
10/2/2018	5.11
10/3/2018	5.11
10/4/2018	5.111
10/5/2018	5.111
10/6/2018	5.111
10/7/2018	5.111
10/8/2018	5.112
10/9/2018	5.112
10/10/2018	5.112
10/11/2018	5.112
10/12/2018	5.113
10/13/2018	5.113
10/14/2018	5.113
10/15/2018	5.113
10/16/2018	5.113
10/17/2018	5.114
10/18/2018	5.114
10/19/2018	5.114
10/20/2018	5.114
10/21/2018	5.115
10/22/2018	5.115
10/23/2018	5.115
10/24/2018	5.115
10/25/2018	5.115
10/26/2018	5.116
10/27/2018	5.116
10/28/2018	5.116
10/29/2018	5.116
10/30/2018	5.116
10/31/2018	5.117
11/1/2018	5.117
11/2/2018	5.117
11/3/2018	5.117
11/4/2018	5.118
11/5/2018	5.118
11/6/2018	5.118
11/7/2018	5.118
11/8/2018	5.118
11/9/2018	5.119
11/10/2018	5.119
11/11/2018	5.119
11/12/2018	5.119
11/13/2018	5.119
11/14/2018	5.12
11/15/2018	5.12
11/16/2018	5.12
11/17/2018	5.12
11/18/2018	5.121
11/19/2018	5.121
11/20/2018	5.121
11/21/2018	5.121
11/22/2018	5.121
11/23/2018	5.122
11/24/2018	5.122
11/25/2018	5.122
11/26/2018	5.122
11/27/2018	5.122
11/28/2018	5.123
11/29/2018	5.123
11/30/2018	5.123
12/1/2018	5.123
12/2/2018	5.123
12/3/2018	5.124
12/4/2018	5.124
12/5/2018	5.124
12/6/2018	5.124
12/7/2018	5.124
12/8/2018	5.125
12/9/2018	5.125
12/10/2018	5.125
12/11/2018	5.125
12/12/2018	5.125
12/13/2018	5.126
12/14/2018	5.126
12/15/2018	5.126
12/16/2018	5.126
12/17/2018	5.126
12/18/2018	5.127
12/19/2018	5.127
12/20/2018	5.127
12/21/2018	5.127
12/22/2018	5.127
12/23/2018	5.128
12/24/2018	5.128
12/25/2018	5.128
12/26/2018	5.128
12/27/2018	5.128
12/28/2018	5.129
12/29/2018	5.129
12/30/2018	5.129
12/31/2018	5.129
1/1/2019	5.129
1/2/2019	5.13
1/3/2019	5.13
1/4/2019	5.13
1/5/2019	5.13
1/6/2019	5.13
1/7/2019	5.131
1/8/2019	5.131
1/9/2019	5.131
1/10/2019	5.131
1/11/2019	5.131
1/12/2019	5.131
1/13/2019	5.132
1/14/2019	5.132
1/15/2019	5.132
1/16/2019	5.132
1/17/2019	5.132
1/18/2019	5.133
1/19/2019	5.133
1/20/2019	5.133
1/21/2019	5.133
1/22/2019	5.133
1/23/2019	5.134
1/24/2019	5.134
1/25/2019	5.134
1/26/2019	5.134
1/27/2019	5.134
1/28/2019	5.134
1/29/2019	5.135
1/30/2019	5.135
1/31/2019	5.135
2/1/2019	5.135
2/2/2019	5.135
2/3/2019	5.136
2/4/2019	5.136
2/5/2019	5.136
2/6/2019	5.136
2/7/2019	5.136
2/8/2019	5.136
2/9/2019	5.137
2/10/2019	5.137
2/11/2019	5.137
2/12/2019	5.137
2/13/2019	5.137
2/14/2019	5.138
2/15/2019	5.138
2/16/2019	5.138
2/17/2019	5.138
2/18/2019	5.138
2/19/2019	5.138
2/20/2019	5.139
2/21/2019	5.139
2/22/2019	5.139
2/23/2019	5.139
2/24/2019	5.139
2/25/2019	5.139
2/26/2019	5.14
2/27/2019	5.14
2/28/2019	5.14
3/1/2019	5.14
3/2/2019	5.14
3/3/2019	5.14
3/4/2019	5.141
3/5/2019	5.141
3/6/2019	5.141
3/7/2019	5.141
3/8/2019	5.141
3/9/2019	5.141
3/10/2019	5.142
3/11/2019	5.142
3/12/2019	5.142
3/13/2019	5.142
3/14/2019	5.142
3/15/2019	5.142
3/16/2019	5.143
3/17/2019	5.143
3/18/2019	5.143
3/19/2019	5.143
3/20/2019	5.143
3/21/2019	5.143
3/22/2019	5.144
3/23/2019	5.144
3/24/2019	5.144
3/25/2019	5.144
3/26/2019	5.144
3/27/2019	5.144
3/28/2019	5.145
3/29/2019	5.145
3/30/2019	5.145
3/31/2019	5.145
4/1/2019	5.145
4/2/2019	5.145
4/3/2019	5.145
4/4/2019	5.146
4/5/2019	5.146
4/6/2019	5.146
4/7/2019	5.146
4/8/2019	5.146
4/9/2019	5.146
4/10/2019	5.147
4/11/2019	5.147
4/12/2019	5.147
4/13/2019	5.147
4/14/2019	5.147
4/15/2019	5.147
4/16/2019	5.147
4/17/2019	5.148
4/18/2019	5.148
4/19/2019	5.148
4/20/2019	5.148
4/21/2019	5.148
4/22/2019	5.148
4/23/2019	5.149
4/24/2019	5.149
4/25/2019	5.149
4/26/2019	5.149
4/27/2019	5.149
4/28/2019	5.149
4/29/2019	5.149
4/30/2019	5.15
5/1/2019	5.15
5/2/2019	5.15
5/3/2019	5.15
5/4/2019	5.15
5/5/2019	5.15
5/6/2019	5.15
5/7/2019	5.151
5/8/2019	5.151
5/9/2019	5.151
5/10/2019	5.151
5/11/2019	5.151
5/12/2019	5.151
5/13/2019	5.151
5/14/2019	5.152
5/15/2019	5.152
5/16/2019	5.152
5/17/2019	5.152
5/18/2019	5.152
5/19/2019	5.152
5/20/2019	5.152
5/21/2019	5.153
5/22/2019	5.153
5/23/2019	5.153
5/24/2019	5.153
5/25/2019	5.153
5/26/2019	5.153
5/27/2019	5.153
5/28/2019	5.153
5/29/2019	5.154
5/30/2019	5.154
5/31/2019	5.154
6/1/2019	5.154
6/2/2019	5.154
6/3/2019	5.154
6/4/2019	5.154
6/5/2019	5.155
6/6/2019	5.155
6/7/2019	5.155
6/8/2019	5.155
6/9/2019	5.155
6/10/2019	5.155
6/11/2019	5.155
6/12/2019	5.155
6/13/2019	5.156
6/14/2019	5.156
6/15/2019	5.156
6/16/2019	5.156
6/17/2019	5.156
6/18/2019	5.156
6/19/2019	5.156
6/20/2019	5.156
6/21/2019	5.157
6/22/2019	5.157
6/23/2019	5.157
6/24/2019	5.157
6/25/2019	5.157
6/26/2019	5.157
6/27/2019	5.157
6/28/2019	5.157
6/29/2019	5.158
6/30/2019	5.158
7/1/2019	5.158
7/2/2019	5.158
7/3/2019	5.158
7/4/2019	5.158
7/5/2019	5.158
7/6/2019	5.158
7/7/2019	5.159
7/8/2019	5.159
7/9/2019	5.159
7/10/2019	5.159
7/11/2019	5.159
7/12/2019	5.159
7/13/2019	5.159
7/14/2019	5.159
7/15/2019	5.159
7/16/2019	5.16
7/17/2019	5.16
7/18/2019	5.16
7/19/2019	5.16
7/20/2019	5.16
7/21/2019	5.16
7/22/2019	5.16
7/23/2019	5.16
7/24/2019	5.161
7/25/2019	5.161
7/26/2019	5.161
7/27/2019	5.161
7/28/2019	5.161
7/29/2019	5.161
7/30/2019	5.161
7/31/2019	5.161
8/1/2019	5.161
8/2/2019	5.162
8/3/2019	5.162
8/4/2019	5.162
8/5/2019	5.162
8/6/2019	5.162
8/7/2019	5.162
8/8/2019	5.162
8/9/2019	5.162
8/10/2019	5.162
8/11/2019	5.162
8/12/2019	5.163
8/13/2019	5.163
8/14/2019	5.163
8/15/2019	5.163
8/16/2019	5.163
8/17/2019	5.163
8/18/2019	5.163
8/19/2019	5.163
8/20/2019	5.163
8/21/2019	5.164
8/22/2019	5.164
8/23/2019	5.164
8/24/2019	5.164
8/25/2019	5.164
8/26/2019	5.164
8/27/2019	5.164
8/28/2019	5.164
8/29/2019	5.164
8/30/2019	5.164
8/31/2019	5.165
9/1/2019	5.165
9/2/2019	5.165
9/3/2019	5.165
9/4/2019	5.165
9/5/2019	5.165
9/6/2019	5.165
9/7/2019	5.165
9/8/2019	5.165
9/9/2019	5.165
9/10/2019	5.165
9/11/2019	5.166
9/12/2019	5.166
9/13/2019	5.166
9/14/2019	5.166
9/15/2019	5.166
9/16/2019	5.166
9/17/2019	5.166
9/18/2019	5.166
9/19/2019	5.166
9/20/2019	5.166
9/21/2019	5.166
9/22/2019	5.167
9/23/2019	5.167
9/24/2019	5.167
9/25/2019	5.167
9/26/2019	5.167
9/27/2019	5.167
9/28/2019	5.167
9/29/2019	5.167
9/30/2019	5.167
10/1/2019	5.167
10/2/2019	5.167
10/3/2019	5.168
10/4/2019	5.168
10/5/2019	5.168
10/6/2019	5.168
10/7/2019	5.168
10/8/2019	5.168
10/9/2019	5.168
10/10/2019	5.168
10/11/2019	5.168
10/12/2019	5.168
10/13/2019	5.168
10/14/2019	5.168
10/15/2019	5.168
10/16/2019	5.169
10/17/2019	5.169
10/18/2019	5.169
10/19/2019	5.169
10/20/2019	5.169
10/21/2019	5.169
10/22/2019	5.169
10/23/2019	5.169
10/24/2019	5.169
10/25/2019	5.169
10/26/2019	5.169
10/27/2019	5.169
10/28/2019	5.17
10/29/2019	5.17
10/30/2019	5.17
10/31/2019	5.17
11/1/2019	5.17
11/2/2019	5.17
11/3/2019	5.17
11/4/2019	5.17
11/5/2019	5.17
11/6/2019	5.17
11/7/2019	5.17
11/8/2019	5.17
11/9/2019	5.17
11/10/2019	5.17
11/11/2019	5.171
11/12/2019	5.171
11/13/2019	5.171
11/14/2019	5.171
11/15/2019	5.171
11/16/2019	5.171
11/17/2019	5.171
11/18/2019	5.171
11/19/2019	5.171
11/20/2019	5.171
11/21/2019	5.171
11/22/2019	5.171
11/23/2019	5.171
11/24/2019	5.171
11/25/2019	5.171
11/26/2019	5.171
11/27/2019	5.172
11/28/2019	5.172
11/29/2019	5.172
11/30/2019	5.172
12/1/2019	5.172
12/2/2019	5.172
12/3/2019	5.172
12/4/2019	5.172
12/5/2019	5.172
12/6/2019	5.172
12/7/2019	5.172
12/8/2019	5.172
12/9/2019	5.172
12/10/2019	5.172
12/11/2019	5.172
12/12/2019	5.172
12/13/2019	5.173
12/14/2019	5.173
12/15/2019	5.173
12/16/2019	5.173
12/17/2019	5.173
12/18/2019	5.173
12/19/2019	5.173
12/20/2019	5.173
12/21/2019	5.173
12/22/2019	5.173
12/23/2019	5.173
12/24/2019	5.173
12/25/2019	5.173
12/26/2019	5.173
12/27/2019	5.173
12/28/2019	5.173
12/29/2019	5.173
12/30/2019	5.173
12/31/2019	5.173
1/1/2020	5.174
1/2/2020	5.174
1/3/2020	5.174
1/4/2020	5.174
1/5/2020	5.174
1/6/2020	5.174
1/7/2020	5.174
1/8/2020	5.174
1/9/2020	5.174
1/10/2020	5.174
1/11/2020	5.174
1/12/2020	5.174
1/13/2020	5.174
1/14/2020	5.174
1/15/2020	5.174
1/16/2020	5.174
1/17/2020	5.174
1/18/2020	5.174
1/19/2020	5.174
1/20/2020	5.174
1/21/2020	5.174
1/22/2020	5.174
1/23/2020	5.175
1/24/2020	5.175
1/25/2020	5.175
1/26/2020	5.175
1/27/2020	5.175
1/28/2020	5.175
1/29/2020	5.175
1/30/2020	5.175
1/31/2020	5.175
2/1/2020	5.175
2/2/2020	5.175
2/3/2020	5.175
2/4/2020	5.175
2/5/2020	5.175
2/6/2020	5.175
2/7/2020	5.175
2/8/2020	5.175
2/9/2020	5.175
2/10/2020	5.175
2/11/2020	5.175
2/12/2020	5.175
2/13/2020	5.175
2/14/2020	5.175
2/15/2020	5.175
2/16/2020	5.175
2/17/2020	5.175
2/18/2020	5.175
2/19/2020	5.175
2/20/2020	5.175
2/21/2020	5.176
2/22/2020	5.176
2/23/2020	5.176
2/24/2020	5.176
2/25/2020	5.176
2/26/2020	5.176
2/27/2020	5.176
2/28/2020	5.176
2/29/2020	5.176
3/1/2020	5.176
3/2/2020	5.176
3/3/2020	5.176
3/4/2020	5.176
3/5/2020	5.176
3/6/2020	5.176
3/7/2020	5.176
3/8/2020	5.176
3/9/2020	5.176
3/10/2020	5.176
3/11/2020	5.176
3/12/2020	5.176
3/13/2020	5.176
3/14/2020	5.176
3/15/2020	5.176
3/16/2020	5.176
3/17/2020	5.176
3/18/2020	5.176
3/19/2020	5.176
3/20/2020	5.176
3/21/2020	5.176
3/22/2020	5.176
3/23/2020	5.176
3/24/2020	5.176
3/25/2020	5.176
3/26/2020	5.176
3/27/2020	5.176
3/28/2020	5.176
3/29/2020	5.176
3/30/2020	5.176
3/31/2020	5.176
4/1/2020	5.176
4/2/2020	5.176
4/3/2020	5.176
4/4/2020	5.176
4/5/2020	5.176
4/6/2020	5.176
4/7/2020	5.176
4/8/2020	5.176
4/9/2020	5.176
4/10/2020	5.176
4/11/2020	5.176
4/12/2020	5.176
4/13/2020	5.176
4/14/2020	5.176
4/15/2020	5.176
4/16/2020	5.177
4/17/2020	5.177
4/18/2020	5.177
4/19/2020	5.177
4/20/2020	5.177
4/21/2020	5.177
4/22/2020	5.177
4/23/2020	5.177
4/24/2020	5.177
4/25/2020	5.177
4/26/2020	5.177
4/27/2020	5.177
4/28/2020	5.177
4/29/2020	5.177
4/30/2020	5.177
5/1/2020	5.177
5/2/2020	5.177
5/3/2020	5.177
5/4/2020	5.177
5/5/2020	5.177
5/6/2020	5.177
5/7/2020	5.177
5/8/2020	5.177
5/9/2020	5.177
5/10/2020	5.177
5/11/2020	5.177
5/12/2020	5.177
5/13/2020	5.177
5/14/2020	5.177
5/15/2020	5.177
5/16/2020	5.177
5/17/2020	5.177
5/18/2020	5.177
5/19/2020	5.177
5/20/2020	5.177
5/21/2020	5.177
5/22/2020	5.177
5/23/2020	5.177
5/24/2020	5.177
5/25/2020	5.177
5/26/2020	5.177
5/27/2020	5.177
5/28/2020	5.177
5/29/2020	5.177
5/30/2020	5.177
5/31/2020	5.177
6/1/2020	5.177
6/2/2020	5.177
6/3/2020	5.177
6/4/2020	5.177
6/5/2020	5.177
6/6/2020	5.177
6/7/2020	5.177
6/8/2020	5.177
6/9/2020	5.177
6/10/2020	5.177
6/11/2020	5.177
6/12/2020	5.177
6/13/2020	5.177
6/14/2020	5.177
6/15/2020	5.177
6/16/2020	5.177


==> monotoneconvex_curve_harmonic.txt <==
Date	Rate
5/1/2010	0.205
5/2/2010	0.205
5/3/2010	0.205
5/4/2010	0.205
5/5/2010	0.242
5/6/2010	0.244
5/7/2010	0.247
5/8/2010	0.249
5/9/2010	0.252
5/10/2010	0.254
5/11/2010	0.257
5/12/2010	0.259
5/13/2010	0.261
5/14/2010	0.264
5/15/2010	0.266
5/16/2010	0.269
5/17/2010	0.271
5/18/2010	0.273
5/19/2010	0.276
5/20/2010	0.278
5/21/2010	0.28
5/22/2010	0.282
5/23/2010	0.285
5/24/2010	0.287
5/25/2010	0.289
5/26/2010	0.291
5/27/2010	0.294
5/28/2010	0.296
5/29/2010	0.298
5/30/2010	0.3
5/31/2010	0.302
6/1/2010	0.304
6/2/2010	0.307
6/3/2010	0.309
6/4/2010	0.311
6/5/2010	0.313
6/6/2010	0.315
6/7/2010	0.317
6/8/2010	0.319
6/9/2010	0.321
6/10/2010	0.323
6/11/2010	0.325
6/12/2010	0.327
6/13/2010	0.329
6/14/2010	0.331
6/15/2010	0.333
6/16/2010	0.335
6/17/2010	0.336
6/18/2010	0.338
6/19/2010	0.34
6/20/2010	0.342
6/21/2010	0.344
6/22/2010	0.346
6/23/2010	0.347
6/24/2010	0.349
6/25/2010	0.351
6/26/2010	0.353
6/27/2010	0.354
6/28/2010	0.356
6/29/2010	0.358
6/30/2010	0.36
7/1/2010	0.361
7/2/2010	0.363
7/3/2010	0.365
7/4/2010	0.366
7/5/2010	0.368
7/6/2010	0.369
7/7/2010	0.371
7/8/2010	0.373
7/9/2010	0.374
7/10/2010	0.376
7/11/2010	0.377
7/12/2010	0.379
7/13/2010	0.38
7/14/2010	0.382
7/15/2010	0.383
7/16/2010	0.385
7/17/2010	0.386
7/18/2010	0.388
7/19/2010	0.389
7/20/2010	0.39
7/21/2010	0.392
7/22/2010	0.393
7/23/2010	0.394
7/24/2010	0.396
7/25/2010	0.397
7/26/2010	0.398
7/27/2010	0.4
7/28/2010	0.401
7/29/2010	0.402
7/30/2010	0.403
7/31/2010	0.405
8/1/2010	0.406
8/2/2010	0.407
8/3/2010	0.408
8/4/2010	0.409
8/5/2010	0.411
8/6/2010	0.412
8/7/2010	0.413
8/8/2010	0.414
8/9/2010	0.415
8/10/2010	0.416
8/11/2010	0.417
8/12/2010	0.418
8/13/2010	0.419
8/14/2010	0.42
8/15/2010	0.421
8/16/2010	0.422
8/17/2010	0.423
8/18/2010	0.424
8/19/2010	0.425
8/20/2010	0.426
8/21/2010	0.427
8/22/2010	0.428
8/23/2010	0.429
8/24/2010	0.43
8/25/2010	0.431
8/26/2010	0.431
8/27/2010	0.432
8/28/2010	0.433
8/29/2010	0.434
8/30/2010	0.435
8/31/2010	0.435
9/1/2010	0.436
9/2/2010	0.437
9/3/2010	0.438
9/4/2010	0.438
9/5/2010	0.439
9/6/2010	0.44
9/7/2010	0.44
9/8/2010	0.441
9/9/2010	0.442
9/10/2010	0.442
9/11/2010	0.443
9/12/2010	0.443
9/13/2010	0.444
9/14/2010	0.444
9/15/2010	0.445
9/16/2010	0.447
9/17/2010	0.449
9/18/2010	0.451
9/19/2010	0.454
9/20/2010	0.456
9/21/2010	0.459
9/22/2010	0.461
9/23/2010	0.464
9/24/2010	0.466
9/25/2010	0.469
9/26/2010	0.471
9/27/2010	0.474
9/28/2010	0.476
9/29/2010	0.478
9/30/2010	0.481
10/1/2010	0.483
10/2/2010	0.486
10/3/2010	0.488
10/4/2010	0.491
10/5/2010	0.493
10/6/2010	0.495
10/7/2010	0.498
10/8/2010	0.5
10/9/2010	0.502
10/10/2010	0.505
10/11/2010	0.507
10/12/2010	0.51
10/13/2010	0.512
10/14/2010	0.514
10/15/2010	0.517
10/16/2010	0.519
10/17/2010	0.521
10/18/2010	0.524
10/19/2010	0.526
10/20/2010	0.528
10/21/2010	0.531
10/22/2010	0.533
10/23/2010	0.535
10/24/2010	0.538
10/25/2010	0.54
10/26/2010	0.542
10/27/2010	0.545
10/28/2010	0.547
10/29/2010	0.549
10/30/2010	0.552
10/31/2010	0.554
11/1/2010	0.556
11/2/2010	0.558
11/3/2010	0.561
11/4/2010	0.563
11/5/2010	0.565
11/6/2010	0.567
11/7/2010	0.57
11/8/2010	0.572
11/9/2010	0.574
11/10/2010	0.576
11/11/2010	0.579
11/12/2010	0.581
11/13/2010	0.583
11/14/2010	0.585
11/15/2010	0.588
11/16/2010	0.59
11/17/2010	0.592
11/18/2010	0.594
11/19/2010	0.596
11/20/2010	0.599
11/21/2010	0.601
11/22/2010	0.603
11/23/2010	0.605
11/24/2010	0.607
11/25/2010	0.61
11/26/2010	0.612
11/27/2010	0.614
11/28/2010	0.616
11/29/2010	0.618
11/30/2010	0.62
12/1/2010	0.622
12/2/2010	0.625
12/3/2010	0.627
12/4/2010	0.629
12/5/2010	0.631
12/6/2010	0.633
12/7/2010	0.635
12/8/2010	0.637
12/9/2010	0.639
12/10/2010	0.642
12/11/2010	0.644
12/12/2010	0.646
12/13/2010	0.648
12/14/2010	0.65
12/15/2010	0.653
12/16/2010	0.656
12/17/2010	0.66
12/18/2010	0.663
12/19/2010	0.666
12/20/2010	0.67
12/21/2010	0.673
12/22/2010	0.677
12/23/2010	0.68
12/24/2010	0.683
12/25/2010	0.687
12/26/2010	0.69
12/27/2010	0.693
12/28/2010	0.697
12/29/2010	0.7
12/30/2010	0.703
12/31/2010	0.707
1/1/2011	0.71
1/2/2011	0.713
1/3/2011	0.717
1/4/2011	0.72
1/5/2011	0.723
1/6/2011	0.726
1/7/2011	0.73
1/8/2011	0.733
1/9/2011	0.736
1/10/2011	0.739
1/11/2011	0.743
1/12/2011	0.746
1/13/2011	0.749
1/14/2011	0.752
1/15/2011	0.755
1/16/2011	0.759
1/17/2011	0.762
1/18/2011	0.765
1/19/2011	0.768
1/20/2011	0.771
1/21/2011	0.774
1/22/2011	0.777
1/23/2011	0.781
1/24/2011	0.784
1/25/2011	0.787
1/26/2011	0.79
1/27/2011	0.793
1/28/2011	0.796
1/29/2011	0.799
1/30/2011	0.802
1/31/2011	0.805
2/1/2011	0.808
2/2/2011	0.811
2/3/2011	0.815
2/4/2011	0.818
2/5/2011	0.821
2/6/2011	0.824
2/7/2011	0.827
2/8/2011	0.83
2/9/2011	0.833
2/10/2011	0.836
2/11/2011	0.839
2/12/2011	0.842
2/13/2011	0.844
2/14/2011	0.847
2/15/2011	0.85
2/16/2011	0.853
2/17/2011	0.856
2/18/2011	0.859
2/19/2011	0.862
2/20/2011	0.865
2/21/2011	0.868
2/22/2011	0.871
2/23/2011	0.874
2/24/2011	0.877
2/25/2011	0.879
2/26/2011	0.882
2/27/2011	0.885
2/28/2011	0.888
3/1/2011	0.891
3/2/2011	0.894
3/3/2011	0.896
3/4/2011	0.899
3/5/2011	0.902
3/6/2011	0.905
3/7/2011	0.908
3/8/2011	0.91
3/9/2011	0.913
3/10/2011	0.916
3/11/2011	0.919
3/12/2011	0.922
3/13/2011	0.924
3/14/2011	0.927
3/15/2011	0.931
3/16/2011	0.935
3/17/2011	0.94
3/18/2011	0.945
3/19/2011	0.95
3/20/2011	0.954
3/21/2011	0.959
3/22/2011	0.964
3/23/2011	0.968
3/24/2011	0.973
3/25/2011	0.977
3/26/2011	0.982
3/27/2011	0.986
3/28/2011	0.991
3/29/2011	0.995
3/30/2011	1
3/31/2011	1.004
4/1/2011	1.008
4/2/2011	1.013
4/3/2011	1.017
4/4/2011	1.021
4/5/2011	1.026
4/6/2011	1.03
4/7/2011	1.034
4/8/2011	1.039
4/9/2011	1.043
4/10/2011	1.047
4/11/2011	1.051
4/12/2011	1.055
4/13/2011	1.059
4/14/2011	1.063
4/15/2011	1.068
4/16/2011	1.072
4/17/2011	1.076
4/18/2011	1.08
4/19/2011	1.084
4/20/2011	1.088
4/21/2011	1.092
4/22/2011	1.095
4/23/2011	1.099
4/24/2011	1.103
4/25/2011	1.107
4/26/2011	1.111
4/27/2011	1.115
4/28/2011	1.119
4/29/2011	1.122
4/30/2011	1.126
5/1/2011	1.13
5/2/2011	1.133
5/3/2011	1.137
5/4/2011	1.141
5/5/2011	1.144
5/6/2011	1.148
5/7/2011	1.152
5/8/2011	1.155
5/9/2011	1.159
5/10/2011	1.162
5/11/2011	1.166
5/12/2011	1.169
5/13/2011	1.173
5/14/2011	1.176
5/15/2011	1.179
5/16/2011	1.183
5/17/2011	1.186
5/18/2011	1.19
5/19/2011	1.193
5/20/2011	1.196
5/21/2011	1.199
5/22/2011	1.203
5/23/2011	1.206
5/24/2011	1.209
5/25/2011	1.212
5/26/2011	1.215
5/27/2011	1.219
5/28/2011	1.222
5/29/2011	1.225
5/30/2011	1.228
5/31/2011	1.231
6/1/2011	1.234
6/2/2011	1.237
6/3/2011	1.24
6/4/2011	1.243
6/5/2011	1.246
6/6/2011	1.249
6/7/2011	1.252
6/8/2011	1.254
6/9/2011	1.257
6/10/2011	1.26
6/11/2011	1.263
6/12/2011	1.266
6/13/2011	1.268
6/14/2011	1.271
6/15/2011	1.274
6/16/2011	1.278
6/17/2011	1.284
6/18/2011	1.289
6/19/2011	1.295
6/20/2011	1.301
6/21/2011	1.306
6/22/2011	1.312
6/23/2011	1.317
6/24/2011	1.323
6/25/2011	1.328
6/26/2011	1.333
6/27/2011	1.339
6/28/2011	1.344
6/29/2011	1.349
6/30/2011	1.354
7/1/2011	1.359
7/2/2011	1.364
7/3/2011	1.37
7/4/2011	1.375
7/5/2011	1.38
7/6/2011	1.385
7/7/2011	1.389
7/8/2011	1.394
7/9/2011	1.399
7/10/2011	1.404
7/11/2011	1.409
7/12/2011	1.413
7/13/2011	1.418
7/14/2011	1.423
7/15/2011	1.427
7/16/2011	1.432
7/17/2011	1.436
7/18/2011	1.441
7/19/2011	1.445
7/20/2011	1.45
7/21/2011	1.454
7/22/2011	1.458
7/23/2011	1.463
7/24/2011	1.467
7/25/2011	1.471
7/26/2011	1.475
7/27/2011	1.48
7/28/2011	1.484
7/29/2011	1.488
7/30/2011	1.492
7/31/2011	1.496
8/1/2011	1.5
8/2/2011	1.504
8/3/2011	1.507
8/4/2011	1.511
8/5/2011	1.515
8/6/2011	1.519
8/7/2011	1.522
8/8/2011	1.526
8/9/2011	1.53
8/10/2011	1.533
8/11/2011	1.537
8/12/2011	1.54
8/13/2011	1.544
8/14/2011	1.547
8/15/2011	1.551
8/16/2011	1.554
8/17/2011	1.557
8/18/2011	1.561
8/19/2011	1.564
8/20/2011	1.567
8/21/2011	1.57
8/22/2011	1.573
8/23/2011	1.576
8/24/2011	1.579
8/25/2011	1.582
8/26/2011	1.585
8/27/2011	1.588
8/28/2011	1.591
8/29/2011	1.594
8/30/2011	1.597
8/31/2011	1.6
9/1/2011	1.602
9/2/2011	1.605
9/3/2011	1.608
9/4/2011	1.61
9/5/2011	1.613
9/6/2011	1.615
9/7/2011	1.618
9/8/2011	1.62
9/9/2011	1.623
9/10/2011	1.625
9/11/2011	1.627
9/12/2011	1.63
9/13/2011	1.632
9/14/2011	1.634
9/15/2011	1.638
9/16/2011	1.644
9/17/2011	1.65
9/18/2011	1.655
9/19/2011	1.661
9/20/2011	1.666
9/21/2011	1.672
9/22/2011	1.677
9/23/2011	1.682
9/24/2011	1.687
9/25/2011	1.693
9/26/2011	1.698
9/27/2011	1.703
9/28/2011	1.708
9/29/2011	1.713
9/30/2011	1.718
10/1/2011	1.723
10/2/2011	1.728
10/3/2011	1.732
10/4/2011	1.737
10/5/2011	1.742
10/6/2011	1.746
10/7/2011	1.751
10/8/2011	1.755
10/9/2011	1.76
10/10/2011	1.764
10/11/2011	1.768
10/12/2011	1.773
10/13/2011	1.777
10/14/2011	1.781
10/15/2011	1.785
10/16/2011	1.789
10/17/2011	1.793
10/18/2011	1.797
10/19/2011	1.801
10/20/2011	1.805
10/21/2011	1.809
10/22/2011	1.812
10/23/2011	1.816
10/24/2011	1.82
10/25/2011	1.823
10/26/2011	1.827
10/27/2011	1.83
10/28/2011	1.834
10/29/2011	1.837
10/30/2011	1.84
10/31/2011	1.843
11/1/2011	1.847
11/2/2011	1.85
11/3/2011	1.853
11/4/2011	1.856
11/5/2011	1.859
11/6/2011	1.862
11/7/2011	1.865
11/8/2011	1.867
11/9/2011	1.87
11/10/2011	1.873
11/11/2011	1.875
11/12/2011	1.878
11/13/2011	1.881
11/14/2011	1.883
11/15/2011	1.885
11/16/2011	1.888
11/17/2011	1.89
11/18/2011	1.892
11/19/2011	1.895
11/20/2011	1.897
11/21/2011	1.899
11/22/2011	1.901
11/23/2011	1.903
11/24/2011	1.905
11/25/2011	1.907
11/26/2011	1.908
11/27/2011	1.91
11/28/2011	1.912
11/29/2011	1.913
11/30/2011	1.915
12/1/2011	1.917
12/2/2011	1.918
12/3/2011	1.92
12/4/2011	1.921
12/5/2011	1.922
12/6/2011	1.923
12/7/2011	1.925
12/8/2011	1.926
12/9/2011	1.927
12/10/2011	1.928
12/11/2011	1.929
12/12/2011	1.93
12/13/2011	1.931
12/14/2011	1.932
12/15/2011	1.932
12/16/2011	1.933
12/17/2011	1.934
12/18/2011	1.934
12/19/2011	1.935
12/20/2011	1.935
12/21/2011	1.935
12/22/2011	1.935
12/23/2011	1.935
12/24/2011	1.934
12/25/2011	1.934
12/26/2011	1.934
12/27/2011	1.934
12/28/2011	1.934
12/29/2011	1.934
12/30/2011	1.934
12/31/2011	1.934
1/1/2012	1.934
1/2/2012	1.934
1/3/2012	1.934
1/4/2012	1.935
1/5/2012	1.935
1/6/2012	1.935
1/7/2012	1.936
1/8/2012	1.936
1/9/2012	1.937
1/10/2012	1.937
1/11/2012	1.938
1/12/2012	1.939
1/13/2012	1.94
1/14/2012	1.94
1/15/2012	1.941
1/16/2012	1.942
1/17/2012	1.943
1/18/2012	1.944
1/19/2012	1.945
1/20/2012	1.946
1/21/2012	1.947
1/22/2012	1.949
1/23/2012	1.95
1/24/2012	1.951
1/25/2012	1.953
1/26/2012	1.954
1/27/2012	1.956
1/28/2012	1.957
1/29/2012	1.959
1/30/2012	1.96
1/31/2012	1.962
2/1/2012	1.964
2/2/2012	1.966
2/3/2012	1.967
2/4/2012	1.969
2/5/2012	1.971
2/6/2012	1.973
2/7/2012	1.975
2/8/2012	1.977
2/9/2012	1.98
2/10/2012	1.982
2/11/2012	1.984
2/12/2012	1.986
2/13/2012	1.989
2/14/2012	1.991
2/15/2012	1.994
2/16/2012	1.996
2/17/2012	1.999
2/18/2012	2.001
2/19/2012	2.004
2/20/2012	2.007
2/21/2012	2.01
2/22/2012	2.012
2/23/2012	2.015
2/24/2012	2.018
2/25/2012	2.021
2/26/2012	2.024
2/27/2012	2.027
2/28/2012	2.031
2/29/2012	2.034
3/1/2012	2.037
3/2/2012	2.04
3/3/2012	2.044
3/4/2012	2.047
3/5/2012	2.051
3/6/2012	2.054
3/7/2012	2.058
3/8/2012	2.061
3/9/2012	2.065
3/10/2012	2.069
3/11/2012	2.073
3/12/2012	2.076
3/13/2012	2.08
3/14/2012	2.084
3/15/2012	2.088
3/16/2012	2.092
3/17/2012	2.096
3/18/2012	2.101
3/19/2012	2.105
3/20/2012	2.109
3/21/2012	2.113
3/22/2012	2.118
3/23/2012	2.122
3/24/2012	2.127
3/25/2012	2.131
3/26/2012	2.136
3/27/2012	2.14
3/28/2012	2.145
3/29/2012	2.15
3/30/2012	2.154
3/31/2012	2.159
4/1/2012	2.164
4/2/2012	2.169
4/3/2012	2.174
4/4/2012	2.179
4/5/2012	2.184
4/6/2012	2.189
4/7/2012	2.195
4/8/2012	2.2
4/9/2012	2.205
4/10/2012	2.21
4/11/2012	2.216
4/12/2012	2.221
4/13/2012	2.227
4/14/2012	2.232
4/15/2012	2.238
4/16/2012	2.244
4/17/2012	2.249
4/18/2012	2.255
4/19/2012	2.261
4/20/2012	2.267
4/21/2012	2.273
4/22/2012	2.279
4/23/2012	2.285
4/24/2012	2.291
4/25/2012	2.297
4/26/2012	2.303
4/27/2012	2.309
4/28/2012	2.316
4/29/2012	2.322
4/30/2012	2.329
5/1/2012	2.335
5/2/2012	2.341
5/3/2012	2.348
5/4/2012	2.355
5/5/2012	2.361
5/6/2012	2.368
5/7/2012	2.375
5/8/2012	2.38
5/9/2012	2.384
5/10/2012	2.389
5/11/2012	2.393
5/12/2012	2.397
5/13/2012	2.401
5/14/2012	2.405
5/15/2012	2.409
5/16/2012	2.414
5/17/2012	2.418
5/18/2012	2.422
5/19/2012	2.426
5/20/2012	2.43
5/21/2012	2.434
5/22/2012	2.438
5/23/2012	2.442
5/24/2012	2.446
5/25/2012	2.45
5/26/2012	2.454
5/27/2012	2.458
5/28/2012	2.462
5/29/2012	2.466
5/30/2012	2.47
5/31/2012	2.475
6/1/2012	2.479
6/2/2012	2.483
6/3/2012	2.486
6/4/2012	2.49
6/5/2012	2.494
6/6/2012	2.498
6/7/2012	2.502
6/8/2012	2.506
6/9/2012	2.51
6/10/2012	2.514
6/11/2012	2.518
6/12/2012	2.522
6/13/2012	2.526
6/14/2012	2.53
6/15/2012	2.534
6/16/2012	2.538
6/17/2012	2.542
6/18/2012	2.545
6/19/2012	2.549
6/20/2012	2.553
6/21/2012	2.557
6/22/2012	2.561
6/23/2012	2.565
6/24/2012	2.568
6/25/2012	2.572
6/26/2012	2.576
6/27/2012	2.58
6/28/2012	2.584
6/29/2012	2.587
6/30/2012	2.591
7/1/2012	2.595
7/2/2012	2.599
7/3/2012	2.603
7/4/2012	2.606
7/5/2012	2.61
7/6/2012	2.614
7/7/2012	2.617
7/8/2012	2.621
7/9/2012	2.625
7/10/2012	2.629
7/11/2012	2.632
7/12/2012	2.636
7/13/2012	2.64
7/14/2012	2.643
7/15/2012	2.647
7/16/2012	2.651
7/17/2012	2.654
7/18/2012	2.658
7/19/2012	2.662
7/20/2012	2.665
7/21/2012	2.669
7/22/2012	2.672
7/23/2012	2.676
7/24/2012	2.68
7/25/2012	2.683
7/26/2012	2.687
7/27/2012	2.69
7/28/2012	2.694
7/29/2012	2.697
7/30/2012	2.701
7/31/2012	2.705
8/1/2012	2.708
8/2/2012	2.712
8/3/2012	2.715
8/4/2012	2.719
8/5/2012	2.722
8/6/2012	2.726
8/7/2012	2.729
8/8/2012	2.733
8/9/2012	2.736
8/10/2012	2.739
8/11/2012	2.743
8/12/2012	2.746
8/13/2012	2.75
8/14/2012	2.753
8/15/2012	2.757
8/16/2012	2.76
8/17/2012	2.763
8/18/2012	2.767
8/19/2012	2.77
8/20/2012	2.774
8/21/2012	2.777
8/22/2012	2.78
8/23/2012	2.784
8/24/2012	2.787
8/25/2012	2.79
8/26/2012	2.794
8/27/2012	2.797
8/28/2012	2.8
8/29/2012	2.804
8/30/2012	2.807
8/31/2012	2.81
9/1/2012	2.814
9/2/2012	2.817
9/3/2012	2.82
9/4/2012	2.823
9/5/2012	2.827
9/6/2012	2.83
9/7/2012	2.833
9/8/2012	2.836
9/9/2012	2.84
9/10/2012	2.843
9/11/2012	2.846
9/12/2012	2.849
9/13/2012	2.853
9/14/2012	2.856
9/15/2012	2.859
9/16/2012	2.862
9/17/2012	2.865
9/18/2012	2.868
9/19/2012	2.872
9/20/2012	2.875
9/21/2012	2.878
9/22/2012	2.881
9/23/2012	2.884
9/24/2012	2.887
9/25/2012	2.89
9/26/2012	2.893
9/27/2012	2.896
9/28/2012	2.9
9/29/2012	2.903
9/30/2012	2.906
10/1/2012	2.909
10/2/2012	2.912
10/3/2012	2.915
10/4/2012	2.918
10/5/2012	2.921
10/6/2012	2.924
10/7/2012	2.927
10/8/2012	2.93
10/9/2012	2.933
10/10/2012	2.936
10/11/2012	2.939
10/12/2012	2.942
10/13/2012	2.945
10/14/2012	2.948
10/15/2012	2.951
10/16/2012	2.954
10/17/2012	2.957
10/18/2012	2.96
10/19/2012	2.962
10/20/2012	2.965
10/21/2012	2.968
10/22/2012	2.971
10/23/2012	2.974
10/24/2012	2.977
10/25/2012	2.98
10/26/2012	2.983
10/27/2012	2.985
10/28/2012	2.988
10/29/2012	2.991
10/30/2012	2.994
10/31/2012	2.997
11/1/2012	3
11/2/2012	3.002
11/3/2012	3.005
11/4/2012	3.008
11/5/2012	3.011
11/6/2012	3.014
11/7/2012	3.016
11/8/2012	3.019
11/9/2012	3.022
11/10/2012	3.025
11/11/2012	3.027
11/12/2012	3.03
11/13/2012	3.033
11/14/2012	3.036
11/15/2012	3.038
11/16/2012	3.041
11/17/2012	3.044
11/18/2012	3.046
11/19/2012	3.049
11/20/2012	3.052
11/21/2012	3.054
11/22/2012	3.057
11/23/2012	3.06
11/24/2012	3.062
11/25/2012	3.065
11/26/2012	3.068
11/27/2012	3.07
11/28/2012	3.073
11/29/2012	3.075
11/30/2012	3.078
12/1/2012	3.081
12/2/2012	3.083
12/3/2012	3.086
12/4/2012	3.088
12/5/2012	3.091
12/6/2012	3.093
12/7/2012	3.096
12/8/2012	3.098
12/9/2012	3.101
12/10/2012	3.103
12/11/2012	3.106
12/12/2012	3.108
12/13/2012	3.111
12/14/2012	3.113
12/15/2012	3.116
12/16/2012	3.118
12/17/2012	3.121
12/18/2012	3.123
12/19/2012	3.126
12/20/2012	3.128
12/21/2012	3.131
12/22/2012	3.133
12/23/2012	3.135
12/24/2012	3.138
12/25/2012	3.14
12/26/2012	3.143
12/27/2012	3.145
12/28/2012	3.147
12/29/2012	3.15
12/30/2012	3.152
12/31/2012	3.154
1/1/2013	3.157
1/2/2013	3.159
1/3/2013	3.161
1/4/2013	3.164
1/5/2013	3.166
1/6/2013	3.168
1/7/2013	3.171
1/8/2013	3.173
1/9/2013	3.175
1/10/2013	3.177
1/11/2013	3.18
1/12/2013	3.182
1/13/2013	3.184
1/14/2013	3.186
1/15/2013	3.189
1/16/2013	3.191
1/17/2013	3.193
1/18/2013	3.195
1/19/2013	3.198
1/20/2013	3.2
1/21/2013	3.202
1/22/2013	3.204
1/23/2013	3.206
1/24/2013	3.208
1/25/2013	3.211
1/26/2013	3.213
1/27/2013	3.215
1/28/2013	3.217
1/29/2013	3.219
1/30/2013	3.221
1/31/2013	3.223
2/1/2013	3.225
2/2/2013	3.228
2/3/2013	3.23
2/4/2013	3.232
2/5/2013	3.234
2/6/2013	3.236
2/7/2013	3.238
2/8/2013	3.24
2/9/2013	3.242
2/10/2013	3.244
2/11/2013	3.246
2/12/2013	3.248
2/13/2013	3.25
2/14/2013	3.252
2/15/2013	3.254
2/16/2013	3.256
2/17/2013	3.258
2/18/2013	3.26
2/19/2013	3.262
2/20/2013	3.264
2/21/2013	3.266
2/22/2013	3.268
2/23/2013	3.27
2/24/2013	3.272
2/25/2013	3.274
2/26/2013	3.275
2/27/2013	3.277
2/28/2013	3.279
3/1/2013	3.281
3/2/2013	3.283
3/3/2013	3.285
3/4/2013	3.287
3/5/2013	3.289
3/6/2013	3.29
3/7/2013	3.292
3/8/2013	3.294
3/9/2013	3.296
3/10/2013	3.298
3/11/2013	3.3
3/12/2013	3.301
3/13/2013	3.303
3/14/2013	3.305
3/15/2013	3.307
3/16/2013	3.308
3/17/2013	3.31
3/18/2013	3.312
3/19/2013	3.314
3/20/2013	3.315
3/21/2013	3.317
3/22/2013	3.319
3/23/2013	3.321
3/24/2013	3.322
3/25/2013	3.324
3/26/2013	3.326
3/27/2013	3.327
3/28/2013	3.329
3/29/2013	3.331
3/30/2013	3.332
3/31/2013	3.334
4/1/2013	3.336
4/2/2013	3.337
4/3/2013	3.339
4/4/2013	3.341
4/5/2013	3.342
4/6/2013	3.344
4/7/2013	3.345
4/8/2013	3.347
4/9/2013	3.348
4/10/2013	3.35
4/11/2013	3.352
4/12/2013	3.353
4/13/2013	3.355
4/14/2013	3.356
4/15/2013	3.358
4/16/2013	3.359
4/17/2013	3.361
4/18/2013	3.362
4/19/2013	3.364
4/20/2013	3.365
4/21/2013	3.367
4/22/2013	3.368
4/23/2013	3.37
4/24/2013	3.371
4/25/2013	3.373
4/26/2013	3.374
4/27/2013	3.376
4/28/2013	3.377
4/29/2013	3.378
4/30/2013	3.38
5/1/2013	3.381
5/2/2013	3.383
5/3/2013	3.384
5/4/2013	3.385
5/5/2013	3.387
5/6/2013	3.388
5/7/2013	3.39
5/8/2013	3.393
5/9/2013	3.397
5/10/2013	3.4
5/11/2013	3.403
5/12/2013	3.406
5/13/2013	3.409
5/14/2013	3.412
5/15/2013	3.415
5/16/2013	3.418
5/17/2013	3.421
5/18/2013	3.424
5/19/2013	3.427
5/20/2013	3.43
5/21/2013	3.433
5/22/2013	3.436
5/23/2013	3.439
5/24/2013	3.442
5/25/2013	3.445
5/26/2013	3.448
5/27/2013	3.451
5/28/2013	3.454
5/29/2013	3.457
5/30/2013	3.46
5/31/2013	3.463
6/1/2013	3.466
6/2/2013	3.469
6/3/2013	3.472
6/4/2013	3.475
6/5/2013	3.478
6/6/2013	3.481
6/7/2013	3.484
6/8/2013	3.487
6/9/2013	3.49
6/10/2013	3.493
6/11/2013	3.496
6/12/2013	3.499
6/13/2013	3.501
6/14/2013	3.504
6/15/2013	3.507
6/16/2013	3.51
6/17/2013	3.513
6/18/2013	3.516
6/19/2013	3.519
6/20/2013	3.522
6/21/2013	3.525
6/22/2013	3.527
6/23/2013	3.53
6/24/2013	3.533
6/25/2013	3.536
6/26/2013	3.539
6/27/2013	3.542
6/28/2013	3.545
6/29/2013	3.548
6/30/2013	3.55
7/1/2013	3.553
7/2/2013	3.556
7/3/2013	3.559
7/4/2013	3.562
7/5/2013	3.565
7/6/2013	3.567
7/7/2013	3.57
7/8/2013	3.573
7/9/2013	3.576
7/10/2013	3.579
7/11/2013	3.581
7/12/2013	3.584
7/13/2013	3.587
7/14/2013	3.59
7/15/2013	3.592
7/16/2013	3.595
7/17/2013	3.598
7/18/2013	3.601
7/19/2013	3.604
7/20/2013	3.606
7/21/2013	3.609
7/22/2013	3.612
7/23/2013	3.615
7/24/2013	3.617
7/25/2013	3.62
7/26/2013	3.623
7/27/2013	3.625
7/28/2013	3.628
7/29/2013	3.631
7/30/2013	3.634
7/31/2013	3.636
8/1/2013	3.639
8/2/2013	3.642
8/3/2013	3.644
8/4/2013	3.647
8/5/2013	3.65
8/6/2013	3.652
8/7/2013	3.655
8/8/2013	3.658
8/9/2013	3.66
8/10/2013	3.663
8/11/2013	3.666
8/12/2013	3.668
8/13/2013	3.671
8/14/2013	3.674
8/15/2013	3.676
8/16/2013	3.679
8/17/2013	3.682
8/18/2013	3.684
8/19/2013	3.687
8/20/2013	3.689
8/21/2013	3.692
8/22/2013	3.695
8/23/2013	3.697
8/24/2013	3.7
8/25/2013	3.702
8/26/2013	3.705
8/27/2013	3.708
8/28/2013	3.71
8/29/2013	3.713
8/30/2013	3.715
8/31/2013	3.718
9/1/2013	3.721
9/2/2013	3.723
9/3/2013	3.726
9/4/2013	3.728
9/5/2013	3.731
9/6/2013	3.733
9/7/2013	3.736
9/8/2013	3.738
9/9/2013	3.741
9/10/2013	3.743
9/11/2013	3.746
9/12/2013	3.748
9/13/2013	3.751
9/14/2013	3.753
9/15/2013	3.756
9/16/2013	3.758
9/17/2013	3.761
9/18/2013	3.763
9/19/2013	3.766
9/20/2013	3.768
9/21/2013	3.771
9/22/2013	3.773
9/23/2013	3.776
9/24/2013	3.778
9/25/2013	3.781
9/26/2013	3.783
9/27/2013	3.786
9/28/2013	3.788
9/29/2013	3.79
9/30/2013	3.793
10/1/2013	3.795
10/2/2013	3.798
10/3/2013	3.8
10/4/2013	3.803
10/5/2013	3.805
10/6/2013	3.807
10/7/2013	3.81
10/8/2013	3.812
10/9/2013	3.815
10/10/2013	3.817
10/11/2013	3.819
10/12/2013	3.822
10/13/2013	3.824
10/14/2013	3.826
10/15/2013	3.829
10/16/2013	3.831
10/17/2013	3.834
10/18/2013	3.836
10/19/2013	3.838
10/20/2013	3.841
10/21/2013	3.843
10/22/2013	3.845
10/23/2013	3.848
10/24/2013	3.85
10/25/2013	3.852
10/26/2013	3.855
10/27/2013	3.857
10/28/2013	3.859
10/29/2013	3.861
10/30/2013	3.864
10/31/2013	3.866
11/1/2013	3.868
11/2/2013	3.871
11/3/2013	3.873
11/4/2013	3.875
11/5/2013	3.877
11/6/2013	3.88
11/7/2013	3.882
11/8/2013	3.884
11/9/2013	3.886
11/10/2013	3.889
11/11/2013	3.891
11/12/2013	3.893
11/13/2013	3.895
11/14/2013	3.898
11/15/2013	3.9
11/16/2013	3.902
11/17/2013	3.904
11/18/2013	3.907
11/19/2013	3.909
11/20/2013	3.911
11/21/2013	3.913
11/22/2013	3.915
11/23/2013	3.918
11/24/2013	3.92
11/25/2013	3.922
11/26/2013	3.924
11/27/2013	3.926
11/28/2013	3.928
11/29/2013	3.931
11/30/2013	3.933
12/1/2013	3.935
12/2/2013	3.937
12/3/2013	3.939
12/4/2013	3.941
12/5/2013	3.943
12/6/2013	3.946
12/7/2013	3.948
12/8/2013	3.95
12/9/2013	3.952
12/10/2013	3.954
12/11/2013	3.956
12/12/2013	3.958
12/13/2013	3.96
12/14/2013	3.963
12/15/2013	3.965
12/16/2013	3.967
12/17/2013	3.969
12/18/2013	3.971
12/19/2013	3.973
12/20/2013	3.975
12/21/2013	3.977
12/22/2013	3.979
12/23/2013	3.981
12/24/2013	3.983
12/25/2013	3.985
12/26/2013	3.987
12/27/2013	3.989
12/28/2013	3.991
12/29/2013	3.993
12/30/2013	3.995
12/31/2013	3.997
1/1/2014	3.999
1/2/2014	4.001
1/3/2014	4.004
1/4/2014	4.006
1/5/2014	4.008
1/6/2014	4.009
1/7/2014	4.011
1/8/2014	4.013
1/9/2014	4.015
1/10/2014	4.017
1/11/2014	4.019
1/12/2014	4.021
1/13/2014	4.023
1/14/2014	4.025
1/15/2014	4.027
1/16/2014	4.029
1/17/2014	4.031
1/18/2014	4.033
1/19/2014	4.035
1/20/2014	4.037
1/21/2014	4.039
1/22/2014	4.041
1/23/2014	4.043
1/24/2014	4.045
1/25/2014	4.047
1/26/2014	4.048
1/27/2014	4.05
1/28/2014	4.052
1/29/2014	4.054
1/30/2014	4.056
1/31/2014	4.058
2/1/2014	4.06
2/2/2014	4.062
2/3/2014	4.063
2/4/2014	4.065
2/5/2014	4.067
2/6/2014	4.069
2/7/2014	4.071
2/8/2014	4.073
2/9/2014	4.075
2/10/2014	4.076
2/11/2014	4.078
2/12/2014	4.08
2/13/2014	4.082
2/14/2014	4.084
2/15/2014	4.086
2/16/2014	4.087
2/17/2014	4.089
2/18/2014	4.091
2/19/2014	4.093
2/20/2014	4.095
2/21/2014	4.096
2/22/2014	4.098
2/23/2014	4.1
2/24/2014	4.102
2/25/2014	4.103
2/26/2014	4.105
2/27/2014	4.107
2/28/2014	4.109
3/1/2014	4.11
3/2/2014	4.112
3/3/2014	4.114
3/4/2014	4.116
3/5/2014	4.117
3/6/2014	4.119
3/7/2014	4.121
3/8/2014	4.123
3/9/2014	4.124
3/10/2014	4.126
3/11/2014	4.128
3/12/2014	4.129
3/13/2014	4.131
3/14/2014	4.133
3/15/2014	4.134
3/16/2014	4.136
3/17/2014	4.138
3/18/2014	4.14
3/19/2014	4.141
3/20/2014	4.143
3/21/2014	4.145
3/22/2014	4.146
3/23/2014	4.148
3/24/2014	4.149
3/25/2014	4.151
3/26/2014	4.153
3/27/2014	4.154
3/28/2014	4.156
3/29/2014	4.158
3/30/2014	4.159
3/31/2014	4.161
4/1/2014	4.163
4/2/2014	4.164
4/3/2014	4.166
4/4/2014	4.167
4/5/2014	4.169
4/6/2014	4.17
4/7/2014	4.172
4/8/2014	4.174
4/9/2014	4.175
4/10/2014	4.177
4/11/2014	4.178
4/12/2014	4.18
4/13/2014	4.181
4/14/2014	4.183
4/15/2014	4.185
4/16/2014	4.186
4/17/2014	4.188
4/18/2014	4.189
4/19/2014	4.191
4/20/2014	4.192
4/21/2014	4.194
4/22/2014	4.195
4/23/2014	4.197
4/24/2014	4.198
4/25/2014	4.2
4/26/2014	4.201
4/27/2014	4.203
4/28/2014	4.204
4/29/2014	4.206
4/30/2014	4.207
5/1/2014	4.209
5/2/2014	4.21
5/3/2014	4.212
5/4/2014	4.213
5/5/2014	4.215
5/6/2014	4.216
5/7/2014	4.218
5/8/2014	4.219
5/9/2014	4.22
5/10/2014	4.222
5/11/2014	4.223
5/12/2014	4.225
5/13/2014	4.226
5/14/2014	4.228
5/15/2014	4.229
5/16/2014	4.23
5/17/2014	4.232
5/18/2014	4.233
5/19/2014	4.235
5/20/2014	4.236
5/21/2014	4.237
5/22/2014	4.239
5/23/2014	4.24
5/24/2014	4.241
5/25/2014	4.243
5/26/2014	4.244
5/27/2014	4.246
5/28/2014	4.247
5/29/2014	4.248
5/30/2014	4.25
5/31/2014	4.251
6/1/2014	4.252
6/2/2014	4.254
6/3/2014	4.255
6/4/2014	4.256
6/5/2014	4.258
6/6/2014	4.259
6/7/2014	4.26
6/8/2014	4.262
6/9/2014	4.263
6/10/2014	4.264
6/11/2014	4.265
6/12/2014	4.267
6/13/2014	4.268
6/14/2014	4.269
6/15/2014	4.271
6/16/2014	4.272
6/17/2014	4.273
6/18/2014	4.274
6/19/2014	4.276
6/20/2014	4.277
6/21/2014	4.278
6/22/2014	4.279
6/23/2014	4.281
6/24/2014	4.282
6/25/2014	4.283
6/26/2014	4.284
6/27/2014	4.286
6/28/2014	4.287
6/29/2014	4.288
6/30/2014	4.289
7/1/2014	4.29
7/2/2014	4.292
7/3/2014	4.293
7/4/2014	4.294
7/5/2014	4.295
7/6/2014	4.296
7/7/2014	4.297
7/8/2014	4.299
7/9/2014	4.3
7/10/2014	4.301
7/11/2014	4.302
7/12/2014	4.303
7/13/2014	4.304
7/14/2014	4.306
7/15/2014	4.307
7/16/2014	4.308
7/17/2014	4.309
7/18/2014	4.31
7/19/2014	4.311
7/20/2014	4.312
7/21/2014	4.313
7/22/2014	4.315
7/23/2014	4.316
7/24/2014	4.317
7/25/2014	4.318
7/26/2014	4.319
7/27/2014	4.32
7/28/2014	4.321
7/29/2014	4.322
7/30/2014	4.323
7/31/2014	4.324
8/1/2014	4.325
8/2/2014	4.326
8/3/2014	4.328
8/4/2014	4.329
8/5/2014	4.33
8/6/2014	4.331
8/7/2014	4.332
8/8/2014	4.333
8/9/2014	4.334
8/10/2014	4.335
8/11/2014	4.336
8/12/2014	4.337
8/13/2014	4.338
8/14/2014	4.339
8/15/2014	4.34
8/16/2014	4.341
8/17/2014	4.342
8/18/2014	4.343
8/19/2014	4.344
8/20/2014	4.345
8/21/2014	4.346
8/22/2014	4.347
8/23/2014	4.348
8/24/2014	4.349
8/25/2014	4.35
8/26/2014	4.351
8/27/2014	4.351
8/28/2014	4.352
8/29/2014	4.353
8/30/2014	4.354
8/31/2014	4.355
9/1/2014	4.356
9/2/2014	4.357
9/3/2014	4.358
9/4/2014	4.359
9/5/2014	4.36
9/6/2014	4.361
9/7/2014	4.362
9/8/2014	4.362
9/9/2014	4.363
9/10/2014	4.364
9/11/2014	4.365
9/12/2014	4.366
9/13/2014	4.367
9/14/2014	4.368
9/15/2014	4.369
9/16/2014	4.369
9/17/2014	4.37
9/18/2014	4.371
9/19/2014	4.372
9/20/2014	4.373
9/21/2014	4.374
9/22/2014	4.375
9/23/2014	4.375
9/24/2014	4.376
9/25/2014	4.377
9/26/2014	4.378
9/27/2014	4.379
9/28/2014	4.379
9/29/2014	4.38
9/30/2014	4.381
10/1/2014	4.382
10/2/2014	4.383
10/3/2014	4.383
10/4/2014	4.384
10/5/2014	4.385
10/6/2014	4.386
10/7/2014	4.386
10/8/2014	4.387
10/9/2014	4.388
10/10/2014	4.389
10/11/2014	4.389
10/12/2014	4.39
10/13/2014	4.391
10/14/2014	4.392
10/15/2014	4.392
10/16/2014	4.393
10/17/2014	4.394
10/18/2014	4.395
10/19/2014	4.395
10/20/2014	4.396
10/21/2014	4.397
10/22/2014	4.397
10/23/2014	4.398
10/24/2014	4.399
10/25/2014	4.399
10/26/2014	4.4
10/27/2014	4.401
10/28/2014	4.401
10/29/2014	4.402
10/30/2014	4.403
10/31/2014	4.403
11/1/2014	4.404
11/2/2014	4.405
11/3/2014	4.405
11/4/2014	4.406
11/5/2014	4.407
11/6/2014	4.407
11/7/2014	4.408
11/8/2014	4.408
11/9/2014	4.409
11/10/2014	4.41
11/11/2014	4.41
11/12/2014	4.411
11/13/2014	4.411
11/14/2014	4.412
11/15/2014	4.413
11/16/2014	4.413
11/17/2014	4.414
11/18/2014	4.414
11/19/2014	4.415
11/20/2014	4.416
11/21/2014	4.416
11/22/2014	4.417
11/23/2014	4.417
11/24/2014	4.418
11/25/2014	4.418
11/26/2014	4.419
11/27/2014	4.419
11/28/2014	4.42
11/29/2014	4.42
11/30/2014	4.421
12/1/2014	4.421
12/2/2014	4.422
12/3/2014	4.422
12/4/2014	4.423
12/5/2014	4.423
12/6/2014	4.424
12/7/2014	4.424
12/8/2014	4.425
12/9/2014	4.425
12/10/2014	4.426
12/11/2014	4.426
12/12/2014	4.427
12/13/2014	4.427
12/14/2014	4.428
12/15/2014	4.428
12/16/2014	4.429
12/17/2014	4.429
12/18/2014	4.429
12/19/2014	4.43
12/20/2014	4.43
12/21/2014	4.431
12/22/2014	4.431
12/23/2014	4.432
12/24/2014	4.432
12/25/2014	4.432
12/26/2014	4.433
12/27/2014	4.433
12/28/2014	4.434
12/29/2014	4.434
12/30/2014	4.434
12/31/2014	4.435
1/1/2015	4.435
1/2/2015	4.436
1/3/2015	4.436
1/4/2015	4.436
1/5/2015	4.437
1/6/2015	4.437
1/7/2015	4.437
1/8/2015	4.438
1/9/2015	4.438
1/10/2015	4.438
1/11/2015	4.439
1/12/2015	4.439
1/13/2015	4.439
1/14/2015	4.44
1/15/2015	4.44
1/16/2015	4.44
1/17/2015	4.441
1/18/2015	4.441
1/19/2015	4.441
1/20/2015	4.441
1/21/2015	4.442
1/22/2015	4.442
1/23/2015	4.442
1/24/2015	4.443
1/25/2015	4.443
1/26/2015	4.443
1/27/2015	4.443
1/28/2015	4.444
1/29/2015	4.444
1/30/2015	4.444
1/31/2015	4.444
2/1/2015	4.445
2/2/2015	4.445
2/3/2015	4.445
2/4/2015	4.445
2/5/2015	4.445
2/6/2015	4.446
2/7/2015	4.446
2/8/2015	4.446
2/9/2015	4.446
2/10/2015	4.446
2/11/2015	4.447
2/12/2015	4.447
2/13/2015	4.447
2/14/2015	4.447
2/15/2015	4.447
2/16/2015	4.448
2/17/2015	4.448
2/18/2015	4.448
2/19/2015	4.448
2/20/2015	4.448
2/21/2015	4.448
2/22/2015	4.448
2/23/2015	4.449
2/24/2015	4.449
2/25/2015	4.449
2/26/2015	4.449
2/27/2015	4.449
2/28/2015	4.449
3/1/2015	4.449
3/2/2015	4.449
3/3/2015	4.45
3/4/2015	4.45
3/5/2015	4.45
3/6/2015	4.45
3/7/2015	4.45
3/8/2015	4.45
3/9/2015	4.45
3/10/2015	4.45
3/11/2015	4.45
3/12/2015	4.45
3/13/2015	4.45
3/14/2015	4.45
3/15/2015	4.45
3/16/2015	4.45
3/17/2015	4.45
3/18/2015	4.451
3/19/2015	4.451
3/20/2015	4.451
3/21/2015	4.451
3/22/2015	4.451
3/23/2015	4.451
3/24/2015	4.451
3/25/2015	4.451
3/26/2015	4.451
3/27/2015	4.451
3/28/2015	4.451
3/29/2015	4.451
3/30/2015	4.451
3/31/2015	4.451
4/1/2015	4.451
4/2/2015	4.45
4/3/2015	4.45
4/4/2015	4.45
4/5/2015	4.45
4/6/2015	4.45
4/7/2015	4.45
4/8/2015	4.45
4/9/2015	4.45
4/10/2015	4.45
4/11/2015	4.45
4/12/2015	4.45
4/13/2015	4.45
4/14/2015	4.45
4/15/2015	4.45
4/16/2015	4.45
4/17/2015	4.449
4/18/2015	4.449
4/19/2015	4.449
4/20/2015	4.449
4/21/2015	4.449
4/22/2015	4.449
4/23/2015	4.449
4/24/2015	4.449
4/25/2015	4.448
4/26/2015	4.448
4/27/2015	4.448
4/28/2015	4.448
4/29/2015	4.448
4/30/2015	4.448
5/1/2015	4.448
5/2/2015	4.447
5/3/2015	4.447
5/4/2015	4.447
5/5/2015	4.448
5/6/2015	4.45
5/7/2015	4.451
5/8/2015	4.453
5/9/2015	4.455
5/10/2015	4.457
5/11/2015	4.459
5/12/2015	4.46
5/13/2015	4.462
5/14/2015	4.464
5/15/2015	4.466
5/16/2015	4.467
5/17/2015	4.469
5/18/2015	4.471
5/19/2015	4.473
5/20/2015	4.474
5/21/2015	4.476
5/22/2015	4.478
5/23/2015	4.48
5/24/2015	4.481
5/25/2015	4.483
5/26/2015	4.485
5/27/2015	4.487
5/28/2015	4.488
5/29/2015	4.49
5/30/2015	4.492
5/31/2015	4.494
6/1/2015	4.495
6/2/2015	4.497
6/3/2015	4.499
6/4/2015	4.5
6/5/2015	4.502
6/6/2015	4.504
6/7/2015	4.506
6/8/2015	4.507
6/9/2015	4.509
6/10/2015	4.511
6/11/2015	4.512
6/12/2015	4.514
6/13/2015	4.516
6/14/2015	4.517
6/15/2015	4.519
6/16/2015	4.521
6/17/2015	4.522
6/18/2015	4.524
6/19/2015	4.526
6/20/2015	4.527
6/21/2015	4.529
6/22/2015	4.531
6/23/2015	4.532
6/24/2015	4.534
6/25/2015	4.536
6/26/2015	4.537
6/27/2015	4.539
6/28/2015	4.541
6/29/2015	4.542
6/30/2015	4.544
7/1/2015	4.545
7/2/2015	4.547
7/3/2015	4.549
7/4/2015	4.55
7/5/2015	4.552
7/6/2015	4.554
7/7/2015	4.555
7/8/2015	4.557
7/9/2015	4.558
7/10/2015	4.56
7/11/2015	4.562
7/12/2015	4.563
7/13/2015	4.565
7/14/2015	4.566
7/15/2015	4.568
7/16/2015	4.57
7/17/2015	4.571
7/18/2015	4.573
7/19/2015	4.574
7/20/2015	4.576
7/21/2015	4.577
7/22/2015	4.579
7/23/2015	4.58
7/24/2015	4.582
7/25/2015	4.584
7/26/2015	4.585
7/27/2015	4.587
7/28/2015	4.588
7/29/2015	4.59
7/30/2015	4.591
7/31/2015	4.593
8/1/2015	4.594
8/2/2015	4.596
8/3/2015	4.597
8/4/2015	4.599
8/5/2015	4.601
8/6/2015	4.602
8/7/2015	4.604
8/8/2015	4.605
8/9/2015	4.607
8/10/2015	4.608
8/11/2015	4.61
8/12/2015	4.611
8/13/2015	4.613
8/14/2015	4.614
8/15/2015	4.616
8/16/2015	4.617
8/17/2015	4.619
8/18/2015	4.62
8/19/2015	4.622
8/20/2015	4.623
8/21/2015	4.624
8/22/2015	4.626
8/23/2015	4.627
8/24/2015	4.629
8/25/2015	4.63
8/26/2015	4.632
8/27/2015	4.633
8/28/2015	4.635
8/29/2015	4.636
8/30/2015	4.638
8/31/2015	4.639
9/1/2015	4.641
9/2/2015	4.642
9/3/2015	4.643
9/4/2015	4.645
9/5/2015	4.646
9/6/2015	4.648
9/7/2015	4.649
9/8/2015	4.651
9/9/2015	4.652
9/10/2015	4.653
9/11/2015	4.655
9/12/2015	4.656
9/13/2015	4.658
9/14/2015	4.659
9/15/2015	4.66
9/16/2015	4.662
9/17/2015	4.663
9/18/2015	4.665
9/19/2015	4.666
9/20/2015	4.667
9/21/2015	4.669
9/22/2015	4.67
9/23/2015	4.671
9/24/2015	4.673
9/25/2015	4.674
9/26/2015	4.676
9/27/2015	4.677
9/28/2015	4.678
9/29/2015	4.68
9/30/2015	4.681
10/1/2015	4.682
10/2/2015	4.684
10/3/2015	4.685
10/4/2015	4.686
10/5/2015	4.688
10/6/2015	4.689
10/7/2015	4.69
10/8/2015	4.692
10/9/2015	4.693
10/10/2015	4.694
10/11/2015	4.696
10/12/2015	4.697
10/13/2015	4.698
10/14/2015	4.7
10/15/2015	4.701
10/16/2015	4.702
10/17/2015	4.704
10/18/2015	4.705
10/19/2015	4.706
10/20/2015	4.707
10/21/2015	4.709
10/22/2015	4.71
10/23/2015	4.711
10/24/2015	4.713
10/25/2015	4.714
10/26/2015	4.715
10/27/2015	4.716
10/28/2015	4.718
10/29/2015	4.719
10/30/2015	4.72
10/31/2015	4.721
11/1/2015	4.723
11/2/2015	4.724
11/3/2015	4.725
11/4/2015	4.727
11/5/2015	4.728
11/6/2015	4.729
11/7/2015	4.73
11/8/2015	4.731
11/9/2015	4.733
11/10/2015	4.734
11/11/2015	4.735
11/12/2015	4.736
11/13/2015	4.738
11/14/2015	4.739
11/15/2015	4.74
11/16/2015	4.741
11/17/2015	4.742
11/18/2015	4.744
11/19/2015	4.745
11/20/2015	4.746
11/21/2015	4.747
11/22/2015	4.748
11/23/2015	4.75
11/24/2015	4.751
11/25/2015	4.752
11/26/2015	4.753
11/27/2015	4.754
11/28/2015	4.756
11/29/2015	4.757
11/30/2015	4.758
12/1/2015	4.759
12/2/2015	4.76
12/3/2015	4.761
12/4/2015	4.763
12/5/2015	4.764
12/6/2015	4.765
12/7/2015	4.766
12/8/2015	4.767
12/9/2015	4.768
12/10/2015	4.769
12/11/2015	4.771
12/12/2015	4.772
12/13/2015	4.773
12/14/2015	4.774
12/15/2015	4.775
12/16/2015	4.776
12/17/2015	4.777
12/18/2015	4.778
12/19/2015	4.78
12/20/2015	4.781
12/21/2015	4.782
12/22/2015	4.783
12/23/2015	4.784
12/24/2015	4.785
12/25/2015	4.786
12/26/2015	4.787
12/27/2015	4.788
12/28/2015	4.789
12/29/2015	4.791
12/30/2015	4.792
12/31/2015	4.793
1/1/2016	4.794
1/2/2016	4.795
1/3/2016	4.796
1/4/2016	4.797
1/5/2016	4.798
1/6/2016	4.799
1/7/2016	4.8
1/8/2016	4.801
1/9/2016	4.802
1/10/2016	4.803
1/11/2016	4.804
1/12/2016	4.805
1/13/2016	4.806
1/14/2016	4.807
1/15/2016	4.808
1/16/2016	4.81
1/17/2016	4.811
1/18/2016	4.812
1/19/2016	4.813
1/20/2016	4.814
1/21/2016	4.815
1/22/2016	4.816
1/23/2016	4.817
1/24/2016	4.818
1/25/2016	4.819
1/26/2016	4.82
1/27/2016	4.821
1/28/2016	4.822
1/29/2016	4.823
1/30/2016	4.824
1/31/2016	4.825
2/1/2016	4.826
2/2/2016	4.827
2/3/2016	4.828
2/4/2016	4.828
2/5/2016	4.829
2/6/2016	4.83
2/7/2016	4.831
2/8/2016	4.832
2/9/2016	4.833
2/10/2016	4.834
2/11/2016	4.835
2/12/2016	4.836
2/13/2016	4.837
2/14/2016	4.838
2/15/2016	4.839
2/16/2016	4.84
2/17/2016	4.841
2/18/2016	4.842
2/19/2016	4.843
2/20/2016	4.844
2/21/2016	4.845
2/22/2016	4.845
2/23/2016	4.846
2/24/2016	4.847
2/25/2016	4.848
2/26/2016	4.849
2/27/2016	4.85
2/28/2016	4.851
2/29/2016	4.852
3/1/2016	4.853
3/2/2016	4.854
3/3/2016	4.854
3/4/2016	4.855
3/5/2016	4.856
3/6/2016	4.857
3/7/2016	4.858
3/8/2016	4.859
3/9/2016	4.86
3/10/2016	4.861
3/11/2016	4.861
3/12/2016	4.862
3/13/2016	4.863
3/14/2016	4.864
3/15/2016	4.865
3/16/2016	4.866
3/17/2016	4.867
3/18/2016	4.867
3/19/2016	4.868
3/20/2016	4.869
3/21/2016	4.87
3/22/2016	4.871
3/23/2016	4.872
3/24/2016	4.872
3/25/2016	4.873
3/26/2016	4.874
3/27/2016	4.875
3/28/2016	4.876
3/29/2016	4.876
3/30/2016	4.877
3/31/2016	4.878
4/1/2016	4.879
4/2/2016	4.88
4/3/2016	4.88
4/4/2016	4.881
4/5/2016	4.882
4/6/2016	4.883
4/7/2016	4.884
4/8/2016	4.884
4/9/2016	4.885
4/10/2016	4.886
4/11/2016	4.887
4/12/2016	4.887
4/13/2016	4.888
4/14/2016	4.889
4/15/2016	4.89
4/16/2016	4.89
4/17/2016	4.891
4/18/2016	4.892
4/19/2016	4.893
4/20/2016	4.893
4/21/2016	4.894
4/22/2016	4.895
4/23/2016	4.896
4/24/2016	4.896
4/25/2016	4.897
4/26/2016	4.898
4/27/2016	4.899
4/28/2016	4.899
4/29/2016	4.9
4/30/2016	4.901
5/1/2016	4.901
5/2/2016	4.902
5/3/2016	4.903
5/4/2016	4.904
5/5/2016	4.904
5/6/2016	4.905
5/7/2016	4.906
5/8/2016	4.906
5/9/2016	4.907
5/10/2016	4.908
5/11/2016	4.908
5/12/2016	4.909
5/13/2016	4.91
5/14/2016	4.91
5/15/2016	4.911
5/16/2016	4.912
5/17/2016	4.912
5/18/2016	4.913
5/19/2016	4.914
5/20/2016	4.914
5/21/2016	4.915
5/22/2016	4.916
5/23/2016	4.916
5/24/2016	4.917
5/25/2016	4.918
5/26/2016	4.918
5/27/2016	4.919
5/28/2016	4.919
5/29/2016	4.92
5/30/2016	4.921
5/31/2016	4.921
6/1/2016	4.922
6/2/2016	4.922
6/3/2016	4.923
6/4/2016	4.924
6/5/2016	4.924
6/6/2016	4.925
6/7/2016	4.926
6/8/2016	4.926
6/9/2016	4.927
6/10/2016	4.927
6/11/2016	4.928
6/12/2016	4.928
6/13/2016	4.929
6/14/2016	4.93
6/15/2016	4.93
6/16/2016	4.931
6/17/2016	4.931
6/18/2016	4.932
6/19/2016	4.932
6/20/2016	4.933
6/21/2016	4.934
6/22/2016	4.934
6/23/2016	4.935
6/24/2016	4.935
6/25/2016	4.936
6/26/2016	4.936
6/27/2016	4.937
6/28/2016	4.937
6/29/2016	4.938
6/30/2016	4.938
7/1/2016	4.939
7/2/2016	4.939
7/3/2016	4.94
7/4/2016	4.94
7/5/2016	4.941
7/6/2016	4.942
7/7/2016	4.942
7/8/2016	4.943
7/9/2016	4.943
7/10/2016	4.944
7/11/2016	4.944
7/12/2016	4.945
7/13/2016	4.945
7/14/2016	4.945
7/15/2016	4.946
7/16/2016	4.946
7/17/2016	4.947
7/18/2016	4.947
7/19/2016	4.948
7/20/2016	4.948
7/21/2016	4.949
7/22/2016	4.949
7/23/2016	4.95
7/24/2016	4.95
7/25/2016	4.951
7/26/2016	4.951
7/27/2016	4.952
7/28/2016	4.952
7/29/2016	4.952
7/30/2016	4.953
7/31/2016	4.953
8/1/2016	4.954
8/2/2016	4.954
8/3/2016	4.955
8/4/2016	4.955
8/5/2016	4.955
8/6/2016	4.956
8/7/2016	4.956
8/8/2016	4.957
8/9/2016	4.957
8/10/2016	4.957
8/11/2016	4.958
8/12/2016	4.958
8/13/2016	4.959
8/14/2016	4.959
8/15/2016	4.959
8/16/2016	4.96
8/17/2016	4.96
8/18/2016	4.961
8/19/2016	4.961
8/20/2016	4.961
8/21/2016	4.962
8/22/2016	4.962
8/23/2016	4.962
8/24/2016	4.963
8/25/2016	4.963
8/26/2016	4.963
8/27/2016	4.964
8/28/2016	4.964
8/29/2016	4.965
8/30/2016	4.965
8/31/2016	4.965
9/1/2016	4.966
9/2/2016	4.966
9/3/2016	4.966
9/4/2016	4.967
9/5/2016	4.967
9/6/2016	4.967
9/7/2016	4.968
9/8/2016	4.968
9/9/2016	4.968
9/10/2016	4.968
9/11/2016	4.969
9/12/2016	4.969
9/13/2016	4.969
9/14/2016	4.97
9/15/2016	4.97
9/16/2016	4.97
9/17/2016	4.971
9/18/2016	4.971
9/19/2016	4.971
9/20/2016	4.971
9/21/2016	4.972
9/22/2016	4.972
9/23/2016	4.972
9/24/2016	4.972
9/25/2016	4.973
9/26/2016	4.973
9/27/2016	4.973
9/28/2016	4.974
9/29/2016	4.974
9/30/2016	4.974
10/1/2016	4.974
10/2/2016	4.975
10/3/2016	4.975
10/4/2016	4.975
10/5/2016	4.975
10/6/2016	4.975
10/7/2016	4.976
10/8/2016	4.976
10/9/2016	4.976
10/10/2016	4.976
10/11/2016	4.977
10/12/2016	4.977
10/13/2016	4.977
10/14/2016	4.977
10/15/2016	4.977
10/16/2016	4.978
10/17/2016	4.978
10/18/2016	4.978
10/19/2016	4.978
10/20/2016	4.978
10/21/2016	4.979
10/22/2016	4.979
10/23/2016	4.979
10/24/2016	4.979
10/25/2016	4.979
10/26/2016	4.979
10/27/2016	4.98
10/28/2016	4.98
10/29/2016	4.98
10/30/2016	4.98
10/31/2016	4.98
11/1/2016	4.98
11/2/2016	4.981
11/3/2016	4.981
11/4/2016	4.981
11/5/2016	4.981
11/6/2016	4.981
11/7/2016	4.981
11/8/2016	4.981
11/9/2016	4.982
11/10/2016	4.982
11/11/2016	4.982
11/12/2016	4.982
11/13/2016	4.982
11/14/2016	4.982
11/15/2016	4.982
11/16/2016	4.982
11/17/2016	4.982
11/18/2016	4.983
11/19/2016	4.983
11/20/2016	4.983
11/21/2016	4.983
11/22/2016	4.983
11/23/2016	4.983
11/24/2016	4.983
11/25/2016	4.983
11/26/2016	4.983
11/27/2016	4.983
11/28/2016	4.983
11/29/2016	4.983
11/30/2016	4.984
12/1/2016	4.984
12/2/2016	4.984
12/3/2016	4.984
12/4/2016	4.984
12/5/2016	4.984
12/6/2016	4.984
12/7/2016	4.984
12/8/2016	4.984
12/9/2016	4.984
12/10/2016	4.984
12/11/2016	4.984
12/12/2016	4.984
12/13/2016	4.984
12/14/2016	4.984
12/15/2016	4.984
12/16/2016	4.984
12/17/2016	4.984
12/18/2016	4.984
12/19/2016	4.984
12/20/2016	4.984
12/21/2016	4.984
12/22/2016	4.984
12/23/2016	4.984
12/24/2016	4.984
12/25/2016	4.984
12/26/2016	4.984
12/27/2016	4.984
12/28/2016	4.984
12/29/2016	4.984
12/30/2016	4.984
12/31/2016	4.984
1/1/2017	4.984
1/2/2017	4.984
1/3/2017	4.984
1/4/2017	4.984
1/5/2017	4.984
1/6/2017	4.984
1/7/2017	4.984
1/8/2017	4.984
1/9/2017	4.984
1/10/2017	4.984
1/11/2017	4.984
1/12/2017	4.983
1/13/2017	4.983
1/14/2017	4.983
1/15/2017	4.983
1/16/2017	4.983
1/17/2017	4.983
1/18/2017	4.983
1/19/2017	4.983
1/20/2017	4.983
1/21/2017	4.983
1/22/2017	4.983
1/23/2017	4.983
1/24/2017	4.982
1/25/2017	4.982
1/26/2017	4.982
1/27/2017	4.982
1/28/2017	4.982
1/29/2017	4.982
1/30/2017	4.982
1/31/2017	4.982
2/1/2017	4.982
2/2/2017	4.981
2/3/2017	4.981
2/4/2017	4.981
2/5/2017	4.981
2/6/2017	4.981
2/7/2017	4.981
2/8/2017	4.981
2/9/2017	4.98
2/10/2017	4.98
2/11/2017	4.98
2/12/2017	4.98
2/13/2017	4.98
2/14/2017	4.98
2/15/2017	4.98
2/16/2017	4.979
2/17/2017	4.979
2/18/2017	4.979
2/19/2017	4.979
2/20/2017	4.979
2/21/2017	4.978
2/22/2017	4.978
2/23/2017	4.978
2/24/2017	4.978
2/25/2017	4.978
2/26/2017	4.977
2/27/2017	4.977
2/28/2017	4.977
3/1/2017	4.977
3/2/2017	4.977
3/3/2017	4.976
3/4/2017	4.976
3/5/2017	4.976
3/6/2017	4.976
3/7/2017	4.976
3/8/2017	4.975
3/9/2017	4.975
3/10/2017	4.975
3/11/2017	4.975
3/12/2017	4.974
3/13/2017	4.974
3/14/2017	4.974
3/15/2017	4.974
3/16/2017	4.973
3/17/2017	4.973
3/18/2017	4.973
3/19/2017	4.973
3/20/2017	4.972
3/21/2017	4.972
3/22/2017	4.972
3/23/2017	4.971
3/24/2017	4.971
3/25/2017	4.971
3/26/2017	4.971
3/27/2017	4.97
3/28/2017	4.97
3/29/2017	4.97
3/30/2017	4.969
3/31/2017	4.969
4/1/2017	4.969
4/2/2017	4.969
4/3/2017	4.968
4/4/2017	4.968
4/5/2017	4.968
4/6/2017	4.967
4/7/2017	4.967
4/8/2017	4.967
4/9/2017	4.966
4/10/2017	4.966
4/11/2017	4.966
4/12/2017	4.965
4/13/2017	4.965
4/14/2017	4.965
4/15/2017	4.964
4/16/2017	4.964
4/17/2017	4.964
4/18/2017	4.963
4/19/2017	4.963
4/20/2017	4.963
4/21/2017	4.962
4/22/2017	4.962
4/23/2017	4.961
4/24/2017	4.961
4/25/2017	4.961
4/26/2017	4.96
4/27/2017	4.96
4/28/2017	4.96
4/29/2017	4.959
4/30/2017	4.959
5/1/2017	4.958
5/2/2017	4.958
5/3/2017	4.958
5/4/2017	4.957
5/5/2017	4.957
5/6/2017	4.956
5/7/2017	4.956
5/8/2017	4.956
5/9/2017	4.956
5/10/2017	4.956
5/11/2017	4.957
5/12/2017	4.957
5/13/2017	4.957
5/14/2017	4.957
5/15/2017	4.957
5/16/2017	4.958
5/17/2017	4.958
5/18/2017	4.958
5/19/2017	4.958
5/20/2017	4.959
5/21/2017	4.959
5/22/2017	4.959
5/23/2017	4.959
5/24/2017	4.96
5/25/2017	4.96
5/26/2017	4.96
5/27/2017	4.96
5/28/2017	4.961
5/29/2017	4.961
5/30/2017	4.961
5/31/2017	4.961
6/1/2017	4.962
6/2/2017	4.962
6/3/2017	4.962
6/4/2017	4.962
6/5/2017	4.962
6/6/2017	4.963
6/7/2017	4.963
6/8/2017	4.963
6/9/2017	4.963
6/10/2017	4.964
6/11/2017	4.964
6/12/2017	4.964
6/13/2017	4.964
6/14/2017	4.965
6/15/2017	4.965
6/16/2017	4.965
6/17/2017	4.965
6/18/2017	4.966
6/19/2017	4.966
6/20/2017	4.966
6/21/2017	4.966
6/22/2017	4.967
6/23/2017	4.967
6/24/2017	4.967
6/25/2017	4.967
6/26/2017	4.968
6/27/2017	4.968
6/28/2017	4.968
6/29/2017	4.968
6/30/2017	4.968
7/1/2017	4.969
7/2/2017	4.969
7/3/2017	4.969
7/4/2017	4.969
7/5/2017	4.97
7/6/2017	4.97
7/7/2017	4.97
7/8/2017	4.97
7/9/2017	4.971
7/10/2017	4.971
7/11/2017	4.971
7/12/2017	4.971
7/13/2017	4.972
7/14/2017	4.972
7/15/2017	4.972
7/16/2017	4.972
7/17/2017	4.973
7/18/2017	4.973
7/19/2017	4.973
7/20/2017	4.973
7/21/2017	4.974
7/22/2017	4.974
7/23/2017	4.974
7/24/2017	4.974
7/25/2017	4.974
7/26/2017	4.975
7/27/2017	4.975
7/28/2017	4.975
7/29/2017	4.975
7/30/2017	4.976
7/31/2017	4.976
8/1/2017	4.976
8/2/2017	4.976
8/3/2017	4.977
8/4/2017	4.977
8/5/2017	4.977
8/6/2017	4.977
8/7/2017	4.978
8/8/2017	4.978
8/9/2017	4.978
8/10/2017	4.978
8/11/2017	4.979
8/12/2017	4.979
8/13/2017	4.979
8/14/2017	4.979
8/15/2017	4.98
8/16/2017	4.98
8/17/2017	4.98
8/18/2017	4.98
8/19/2017	4.981
8/20/2017	4.981
8/21/2017	4.981
8/22/2017	4.981
8/23/2017	4.982
8/24/2017	4.982
8/25/2017	4.982
8/26/2017	4.982
8/27/2017	4.983
8/28/2017	4.983
8/29/2017	4.983
8/30/2017	4.983
8/31/2017	4.983
9/1/2017	4.984
9/2/2017	4.984
9/3/2017	4.984
9/4/2017	4.984
9/5/2017	4.985
9/6/2017	4.985
9/7/2017	4.985
9/8/2017	4.985
9/9/2017	4.986
9/10/2017	4.986
9/11/2017	4.986
9/12/2017	4.986
9/13/2017	4.987
9/14/2017	4.987
9/15/2017	4.987
9/16/2017	4.987
9/17/2017	4.988
9/18/2017	4.988
9/19/2017	4.988
9/20/2017	4.988
9/21/2017	4.989
9/22/2017	4.989
9/23/2017	4.989
9/24/2017	4.989
9/25/2017	4.99
9/26/2017	4.99
9/27/2017	4.99
9/28/2017	4.99
9/29/2017	4.991
9/30/2017	4.991
10/1/2017	4.991
10/2/2017	4.991
10/3/2017	4.992
10/4/2017	4.992
10/5/2017	4.992
10/6/2017	4.992
10/7/2017	4.993
10/8/2017	4.993
10/9/2017	4.993
10/10/2017	4.993
10/11/2017	4.994
10/12/2017	4.994
10/13/2017	4.994
10/14/2017	4.994
10/15/2017	4.995
10/16/2017	4.995
10/17/2017	4.995
10/18/2017	4.995
10/19/2017	4.996
10/20/2017	4.996
10/21/2017	4.996
10/22/2017	4.996
10/23/2017	4.997
10/24/2017	4.997
10/25/2017	4.997
10/26/2017	4.997
10/27/2017	4.998
10/28/2017	4.998
10/29/2017	4.998
10/30/2017	4.998
10/31/2017	4.999
11/1/2017	4.999
11/2/2017	4.999
11/3/2017	4.999
11/4/2017	5
11/5/2017	5
11/6/2017	5
11/7/2017	5
11/8/2017	5.001
11/9/2017	5.001
11/10/2017	5.001
11/11/2017	5.001
11/12/2017	5.002
11/13/2017	5.002
11/14/2017	5.002
11/15/2017	5.002
11/16/2017	5.003
11/17/2017	5.003
11/18/2017	5.003
11/19/2017	5.003
11/20/2017	5.004
11/21/2017	5.004
11/22/2017	5.004
11/23/2017	5.004
11/24/2017	5.005
11/25/2017	5.005
11/26/2017	5.005
11/27/2017	5.005
11/28/2017	5.006
11/29/2017	5.006
11/30/2017	5.006
12/1/2017	5.006
12/2/2017	5.007
12/3/2017	5.007
12/4/2017	5.007
12/5/2017	5.007
12/6/2017	5.008
12/7/2017	5.008
12/8/2017	5.008
12/9/2017	5.008
12/10/2017	5.009
12/11/2017	5.009
12/12/2017	5.009
12/13/2017	5.009
12/14/2017	5.01
12/15/2017	5.01
12/16/2017	5.01
12/17/2017	5.01
12/18/2017	5.011
12/19/2017	5.011
12/20/2017	5.011
12/21/2017	5.011
12/22/2017	5.012
12/23/2017	5.012
12/24/2017	5.012
12/25/2017	5.012
12/26/2017	5.013
12/27/2017	5.013
12/28/2017	5.013
12/29/2017	5.013
12/30/2017	5.014
12/31/2017	5.014
1/1/2018	5.014
1/2/2018	5.014
1/3/2018	5.015
1/4/2018	5.015
1/5/2018	5.015
1/6/2018	5.015
1/7/2018	5.016
1/8/2018	5.016
1/9/2018	5.016
1/10/2018	5.016
1/11/2018	5.017
1/12/2018	5.017
1/13/2018	5.017
1/14/2018	5.017
1/15/2018	5.018
1/16/2018	5.018
1/17/2018	5.018
1/18/2018	5.018
1/19/2018	5.019
1/20/2018	5.019
1/21/2018	5.019
1/22/2018	5.019
1/23/2018	5.02
1/24/2018	5.02
1/25/2018	5.02
1/26/2018	5.02
1/27/2018	5.021
1/28/2018	5.021
1/29/2018	5.021
1/30/2018	5.021
1/31/2018	5.022
2/1/2018	5.022
2/2/2018	5.022
2/3/2018	5.022
2/4/2018	5.023
2/5/2018	5.023
2/6/2018	5.023
2/7/2018	5.023
2/8/2018	5.024
2/9/2018	5.024
2/10/2018	5.024
2/11/2018	5.024
2/12/2018	5.025
2/13/2018	5.025
2/14/2018	5.025
2/15/2018	5.026
2/16/2018	5.026
2/17/2018	5.026
2/18/2018	5.026
2/19/2018	5.027
2/20/2018	5.027
2/21/2018	5.027
2/22/2018	5.027
2/23/2018	5.028
2/24/2018	5.028
2/25/2018	5.028
2/26/2018	5.028
2/27/2018	5.029
2/28/2018	5.029
3/1/2018	5.029
3/2/2018	5.029
3/3/2018	5.03
3/4/2018	5.03
3/5/2018	5.03
3/6/2018	5.03
3/7/2018	5.031
3/8/2018	5.031
3/9/2018	5.031
3/10/2018	5.031
3/11/2018	5.032
3/12/2018	5.032
3/13/2018	5.032
3/14/2018	5.032
3/15/2018	5.033
3/16/2018	5.033
3/17/2018	5.033
3/18/2018	5.033
3/19/2018	5.034
3/20/2018	5.034
3/21/2018	5.034
3/22/2018	5.035
3/23/2018	5.035
3/24/2018	5.035
3/25/2018	5.035
3/26/2018	5.036
3/27/2018	5.036
3/28/2018	5.036
3/29/2018	5.036
3/30/2018	5.037
3/31/2018	5.037
4/1/2018	5.037
4/2/2018	5.037
4/3/2018	5.038
4/4/2018	5.038
4/5/2018	5.038
4/6/2018	5.038
4/7/2018	5.039
4/8/2018	5.039
4/9/2018	5.039
4/10/2018	5.039
4/11/2018	5.04
4/12/2018	5.04
4/13/2018	5.04
4/14/2018	5.04
4/15/2018	5.041
4/16/2018	5.041
4/17/2018	5.041
4/18/2018	5.042
4/19/2018	5.042
4/20/2018	5.042
4/21/2018	5.042
4/22/2018	5.043
4/23/2018	5.043
4/24/2018	5.043
4/25/2018	5.043
4/26/2018	5.044
4/27/2018	5.044
4/28/2018	5.044
4/29/2018	5.044
4/30/2018	5.045
5/1/2018	5.045
5/2/2018	5.045
5/3/2018	5.045
5/4/2018	5.046
5/5/2018	5.046
5/6/2018	5.046
5/7/2018	5.046
5/8/2018	5.047
5/9/2018	5.047
5/10/2018	5.047
5/11/2018	5.048
5/12/2018	5.048
5/13/2018	5.048
5/14/2018	5.048
5/15/2018	5.049
5/16/2018	5.049
5/17/2018	5.049
5/18/2018	5.049
5/19/2018	5.05
5/20/2018	5.05
5/21/2018	5.05
5/22/2018	5.05
5/23/2018	5.051
5/24/2018	5.051
5/25/2018	5.051
5/26/2018	5.051
5/27/2018	5.052
5/28/2018	5.052
5/29/2018	5.052
5/30/2018	5.053
5/31/2018	5.053
6/1/2018	5.053
6/2/2018	5.053
6/3/2018	5.054
6/4/2018	5.054
6/5/2018	5.054
6/6/2018	5.054
6/7/2018	5.055
6/8/2018	5.055
6/9/2018	5.055
6/10/2018	5.055
6/11/2018	5.056
6/12/2018	5.056
6/13/2018	5.056
6/14/2018	5.056
6/15/2018	5.057
6/16/2018	5.057
6/17/2018	5.057
6/18/2018	5.058
6/19/2018	5.058
6/20/2018	5.058
6/21/2018	5.058
6/22/2018	5.059
6/23/2018	5.059
6/24/2018	5.059
6/25/2018	5.059
6/26/2018	5.06
6/27/2018	5.06
6/28/2018	5.06
6/29/2018	5.06
6/30/2018	5.061
7/1/2018	5.061
7/2/2018	5.061
7/3/2018	5.062
7/4/2018	5.062
7/5/2018	5.062
7/6/2018	5.062
7/7/2018	5.063
7/8/2018	5.063
7/9/2018	5.063
7/10/2018	5.063
7/11/2018	5.064
7/12/2018	5.064
7/13/2018	5.064
7/14/2018	5.064
7/15/2018	5.065
7/16/2018	5.065
7/17/2018	5.065
7/18/2018	5.065
7/19/2018	5.066
7/20/2018	5.066
7/21/2018	5.066
7/22/2018	5.067
7/23/2018	5.067
7/24/2018	5.067
7/25/2018	5.067
7/26/2018	5.068
7/27/2018	5.068
7/28/2018	5.068
7/29/2018	5.068
7/30/2018	5.069
7/31/2018	5.069
8/1/2018	5.069
8/2/2018	5.07
8/3/2018	5.07
8/4/2018	5.07
8/5/2018	5.07
8/6/2018	5.071
8/7/2018	5.071
8/8/2018	5.071
8/9/2018	5.071
8/10/2018	5.072
8/11/2018	5.072
8/12/2018	5.072
8/13/2018	5.072
8/14/2018	5.073
8/15/2018	5.073
8/16/2018	5.073
8/17/2018	5.074
8/18/2018	5.074
8/19/2018	5.074
8/20/2018	5.074
8/21/2018	5.075
8/22/2018	5.075
8/23/2018	5.075
8/24/2018	5.075
8/25/2018	5.076
8/26/2018	5.076
8/27/2018	5.076
8/28/2018	5.076
8/29/2018	5.077
8/30/2018	5.077
8/31/2018	5.077
9/1/2018	5.078
9/2/2018	5.078
9/3/2018	5.078
9/4/2018	5.078
9/5/2018	5.079
9/6/2018	5.079
9/7/2018	5.079
9/8/2018	5.079
9/9/2018	5.08
9/10/2018	5.08
9/11/2018	5.08
9/12/2018	5.081
9/13/2018	5.081
9/14/2018	5.081
9/15/2018	5.081
9/16/2018	5.082
9/17/2018	5.082
9/18/2018	5.082
9/19/2018	5.082
9/20/2018	5.083
9/21/2018	5.083
9/22/2018	5.083
9/23/2018	5.084
9/24/2018	5.084
9/25/2018	5.084
9/26/2018	5.084
9/27/2018	5.085
9/28/2018	5.085
9/29/2018	5.085
9/30/2018	5.085
10/1/2018	5.086
10/2/2018	5.086
10/3/2018	5.086
10/4/2018	5.087
10/5/2018	5.087
10/6/2018	5.087
10/7/2018	5.087
10/8/2018	5.088
10/9/2018	5.088
10/10/2018	5.088
10/11/2018	5.088
10/12/2018	5.089
10/13/2018	5.089
10/14/2018	5.089
10/15/2018	5.089
10/16/2018	5.09
10/17/2018	5.09
10/18/2018	5.09
10/19/2018	5.091
10/20/2018	5.091
10/21/2018	5.091
10/22/2018	5.091
10/23/2018	5.092
10/24/2018	5.092
10/25/2018	5.092
10/26/2018	5.093
10/27/2018	5.093
10/28/2018	5.093
10/29/2018	5.093
10/30/2018	5.094
10/31/2018	5.094
11/1/2018	5.094
11/2/2018	5.094
11/3/2018	5.095
11/4/2018	5.095
11/5/2018	5.095
11/6/2018	5.096
11/7/2018	5.096
11/8/2018	5.096
11/9/2018	5.096
11/10/2018	5.097
11/11/2018	5.097
11/12/2018	5.097
11/13/2018	5.097
11/14/2018	5.098
11/15/2018	5.098
11/16/2018	5.098
11/17/2018	5.099
11/18/2018	5.099
11/19/2018	5.099
11/20/2018	5.099
11/21/2018	5.1
11/22/2018	5.1
11/23/2018	5.1
11/24/2018	5.1
11/25/2018	5.101
11/26/2018	5.101
11/27/2018	5.101
11/28/2018	5.102
11/29/2018	5.102
11/30/2018	5.102
12/1/2018	5.102
12/2/2018	5.103
12/3/2018	5.103
12/4/2018	5.103
12/5/2018	5.103
12/6/2018	5.104
12/7/2018	5.104
12/8/2018	5.104
12/9/2018	5.105
12/10/2018	5.105
12/11/2018	5.105
12/12/2018	5.105
12/13/2018	5.106
12/14/2018	5.106
12/15/2018	5.106
12/16/2018	5.107
12/17/2018	5.107
12/18/2018	5.107
12/19/2018	5.107
12/20/2018	5.108
12/21/2018	5.108
12/22/2018	5.108
12/23/2018	5.108
12/24/2018	5.109
12/25/2018	5.109
12/26/2018	5.109
12/27/2018	5.11
12/28/2018	5.11
12/29/2018	5.11
12/30/2018	5.11
12/31/2018	5.111
1/1/2019	5.111
1/2/2019	5.111
1/3/2019	5.112
1/4/2019	5.112
1/5/2019	5.112
1/6/2019	5.112
1/7/2019	5.113
1/8/2019	5.113
1/9/2019	5.113
1/10/2019	5.113
1/11/2019	5.114
1/12/2019	5.114
1/13/2019	5.114
1/14/2019	5.115
1/15/2019	5.115
1/16/2019	5.115
1/17/2019	5.115
1/18/2019	5.116
1/19/2019	5.116
1/20/2019	5.116
1/21/2019	5.117
1/22/2019	5.117
1/23/2019	5.117
1/24/2019	5.117
1/25/2019	5.118
1/26/2019	5.118
1/27/2019	5.118
1/28/2019	5.119
1/29/2019	5.119
1/30/2019	5.119
1/31/2019	5.119
2/1/2019	5.12
2/2/2019	5.12
2/3/2019	5.12
2/4/2019	5.12
2/5/2019	5.121
2/6/2019	5.121
2/7/2019	5.121
2/8/2019	5.122
2/9/2019	5.122
2/10/2019	5.122
2/11/2019	5.122
2/12/2019	5.123
2/13/2019	5.123
2/14/2019	5.123
2/15/2019	5.124
2/16/2019	5.124
2/17/2019	5.124
2/18/2019	5.124
2/19/2019	5.125
2/20/2019	5.125
2/21/2019	5.125
2/22/2019	5.126
2/23/2019	5.126
2/24/2019	5.126
2/25/2019	5.126
2/26/2019	5.127
2/27/2019	5.127
2/28/2019	5.127
3/1/2019	5.128
3/2/2019	5.128
3/3/2019	5.128
3/4/2019	5.128
3/5/2019	5.129
3/6/2019	5.129
3/7/2019	5.129
3/8/2019	5.129
3/9/2019	5.13
3/10/2019	5.13
3/11/2019	5.13
3/12/2019	5.131
3/13/2019	5.131
3/14/2019	5.131
3/15/2019	5.131
3/16/2019	5.132
3/17/2019	5.132
3/18/2019	5.132
3/19/2019	5.133
3/20/2019	5.133
3/21/2019	5.133
3/22/2019	5.133
3/23/2019	5.134
3/24/2019	5.134
3/25/2019	5.134
3/26/2019	5.135
3/27/2019	5.135
3/28/2019	5.135
3/29/2019	5.135
3/30/2019	5.136
3/31/2019	5.136
4/1/2019	5.136
4/2/2019	5.137
4/3/2019	5.137
4/4/2019	5.137
4/5/2019	5.137
4/6/2019	5.138
4/7/2019	5.138
4/8/2019	5.138
4/9/2019	5.139
4/10/2019	5.139
4/11/2019	5.139
4/12/2019	5.139
4/13/2019	5.14
4/14/2019	5.14
4/15/2019	5.14
4/16/2019	5.141
4/17/2019	5.141
4/18/2019	5.141
4/19/2019	5.141
4/20/2019	5.142
4/21/2019	5.142
4/22/2019	5.142
4/23/2019	5.143
4/24/2019	5.143
4/25/2019	5.143
4/26/2019	5.143
4/27/2019	5.144
4/28/2019	5.144
4/29/2019	5.144
4/30/2019	5.145
5/1/2019	5.145
5/2/2019	5.145
5/3/2019	5.145
5/4/2019	5.146
5/5/2019	5.146
5/6/2019	5.146
5/7/2019	5.147
5/8/2019	5.147
5/9/2019	5.147
5/10/2019	5.147
5/11/2019	5.148
5/12/2019	5.148
5/13/2019	5.148
5/14/2019	5.149
5/15/2019	5.149
5/16/2019	5.149
5/17/2019	5.149
5/18/2019	5.15
5/19/2019	5.15
5/20/2019	5.15
5/21/2019	5.151
5/22/2019	5.151
5/23/2019	5.151
5/24/2019	5.151
5/25/2019	5.152
5/26/2019	5.152
5/27/2019	5.152
5/28/2019	5.153
5/29/2019	5.153
5/30/2019	5.153
5/31/2019	5.153
6/1/2019	5.154
6/2/2019	5.154
6/3/2019	5.154
6/4/2019	5.155
6/5/2019	5.155
6/6/2019	5.155
6/7/2019	5.156
6/8/2019	5.156
6/9/2019	5.156
6/10/2019	5.156
6/11/2019	5.157
6/12/2019	5.157
6/13/2019	5.157
6/14/2019	5.158
6/15/2019	5.158
6/16/2019	5.158
6/17/2019	5.158
6/18/2019	5.159
6/19/2019	5.159
6/20/2019	5.159
6/21/2019	5.16
6/22/2019	5.16
6/23/2019	5.16
6/24/2019	5.16
6/25/2019	5.161
6/26/2019	5.161
6/27/2019	5.161
6/28/2019	5.162
6/29/2019	5.162
6/30/2019	5.162
7/1/2019	5.162
7/2/2019	5.163
7/3/2019	5.163
7/4/2019	5.163
7/5/2019	5.164
7/6/2019	5.164
7/7/2019	5.164
7/8/2019	5.165
7/9/2019	5.165
7/10/2019	5.165
7/11/2019	5.165
7/12/2019	5.166
7/13/2019	5.166
7/14/2019	5.166
7/15/2019	5.167
7/16/2019	5.167
7/17/2019	5.167
7/18/2019	5.167
7/19/2019	5.168
7/20/2019	5.168
7/21/2019	5.168
7/22/2019	5.169
7/23/2019	5.169
7/24/2019	5.169
7/25/2019	5.169
7/26/2019	5.17
7/27/2019	5.17
7/28/2019	5.17
7/29/2019	5.171
7/30/2019	5.171
7/31/2019	5.171
8/1/2019	5.172
8/2/2019	5.172
8/3/2019	5.172
8/4/2019	5.172
8/5/2019	5.173
8/6/2019	5.173
8/7/2019	5.173
8/8/2019	5.174
8/9/2019	5.174
8/10/2019	5.174
8/11/2019	5.174
8/12/2019	5.175
8/13/2019	5.175
8/14/2019	5.175
8/15/2019	5.176
8/16/2019	5.176
8/17/2019	5.176
8/18/2019	5.176
8/19/2019	5.177
8/20/2019	5.177
8/21/2019	5.177
8/22/2019	5.178
8/23/2019	5.178
8/24/2019	5.178
8/25/2019	5.179
8/26/2019	5.179
8/27/2019	5.179
8/28/2019	5.179
8/29/2019	5.18
8/30/2019	5.18
8/31/2019	5.18
9/1/2019	5.181
9/2/2019	5.181
9/3/2019	5.181
9/4/2019	5.182
9/5/2019	5.182
9/6/2019	5.182
9/7/2019	5.182
9/8/2019	5.183
9/9/2019	5.183
9/10/2019	5.183
9/11/2019	5.184
9/12/2019	5.184
9/13/2019	5.184
9/14/2019	5.184
9/15/2019	5.185
9/16/2019	5.185
9/17/2019	5.185
9/18/2019	5.186
9/19/2019	5.186
9/20/2019	5.186
9/21/2019	5.187
9/22/2019	5.187
9/23/2019	5.187
9/24/2019	5.187
9/25/2019	5.188
9/26/2019	5.188
9/27/2019	5.188
9/28/2019	5.189
9/29/2019	5.189
9/30/2019	5.189
10/1/2019	5.19
10/2/2019	5.19
10/3/2019	5.19
10/4/2019	5.19
10/5/2019	5.191
10/6/2019	5.191
10/7/2019	5.191
10/8/2019	5.192
10/9/2019	5.192
10/10/2019	5.192
10/11/2019	5.192
10/12/2019	5.193
10/13/2019	5.193
10/14/2019	5.193
10/15/2019	5.194
10/16/2019	5.194
10/17/2019	5.194
10/18/2019	5.195
10/19/2019	5.195
10/20/2019	5.195
10/21/2019	5.195
10/22/2019	5.196
10/23/2019	5.196
10/24/2019	5.196
10/25/2019	5.197
10/26/2019	5.197
10/27/2019	5.197
10/28/2019	5.198
10/29/2019	5.198
10/30/2019	5.198
10/31/2019	5.198
11/1/2019	5.199
11/2/2019	5.199
11/3/2019	5.199
11/4/2019	5.2
11/5/2019	5.2
11/6/2019	5.2
11/7/2019	5.201
11/8/2019	5.201
11/9/2019	5.201
11/10/2019	5.201
11/11/2019	5.202
11/12/2019	5.202
11/13/2019	5.202
11/14/2019	5.203
11/15/2019	5.203
11/16/2019	5.203
11/17/2019	5.204
11/18/2019	5.204
11/19/2019	5.204
11/20/2019	5.204
11/21/2019	5.205
11/22/2019	5.205
11/23/2019	5.205
11/24/2019	5.206
11/25/2019	5.206
11/26/2019	5.206
11/27/2019	5.207
11/28/2019	5.207
11/29/2019	5.207
11/30/2019	5.207
12/1/2019	5.208
12/2/2019	5.208
12/3/2019	5.208
12/4/2019	5.209
12/5/2019	5.209
12/6/2019	5.209
12/7/2019	5.21
12/8/2019	5.21
12/9/2019	5.21
12/10/2019	5.21
12/11/2019	5.211
12/12/2019	5.211
12/13/2019	5.211
12/14/2019	5.212
12/15/2019	5.212
12/16/2019	5.212
12/17/2019	5.213
12/18/2019	5.213
12/19/2019	5.213
12/20/2019	5.213
12/21/2019	5.214
12/22/2019	5.214
12/23/2019	5.214
12/24/2019	5.215
12/25/2019	5.215
12/26/2019	5.215
12/27/2019	5.216
12/28/2019	5.216
12/29/2019	5.216
12/30/2019	5.217
12/31/2019	5.217
1/1/2020	5.217
1/2/2020	5.217
1/3/2020	5.218
1/4/2020	5.218
1/5/2020	5.218
1/6/2020	5.219
1/7/2020	5.219
1/8/2020	5.219
1/9/2020	5.22
1/10/2020	5.22
1/11/2020	5.22
1/12/2020	5.22
1/13/2020	5.221
1/14/2020	5.221
1/15/2020	5.221
1/16/2020	5.222
1/17/2020	5.222
1/18/2020	5.222
1/19/2020	5.223
1/20/2020	5.223
1/21/2020	5.223
1/22/2020	5.224
1/23/2020	5.224
1/24/2020	5.224
1/25/2020	5.224
1/26/2020	5.225
1/27/2020	5.225
1/28/2020	5.225
1/29/2020	5.226
1/30/2020	5.226
1/31/2020	5.226
2/1/2020	5.227
2/2/2020	5.227
2/3/2020	5.227
2/4/2020	5.227
2/5/2020	5.228
2/6/2020	5.228
2/7/2020	5.228
2/8/2020	5.229
2/9/2020	5.229
2/10/2020	5.229
2/11/2020	5.23
2/12/2020	5.23
2/13/2020	5.23
2/14/2020	5.231
2/15/2020	5.231
2/16/2020	5.231
2/17/2020	5.231
2/18/2020	5.232
2/19/2020	5.232
2/20/2020	5.232
2/21/2020	5.233
2/22/2020	5.233
2/23/2020	5.233
2/24/2020	5.234
2/25/2020	5.234
2/26/2020	5.234
2/27/2020	5.235
2/28/2020	5.235
2/29/2020	5.235
3/1/2020	5.235
3/2/2020	5.236
3/3/2020	5.236
3/4/2020	5.236
3/5/2020	5.237
3/6/2020	5.237
3/7/2020	5.237
3/8/2020	5.238
3/9/2020	5.238
3/10/2020	5.238
3/11/2020	5.239
3/12/2020	5.239
3/13/2020	5.239
3/14/2020	5.239
3/15/2020	5.24
3/16/2020	5.24
3/17/2020	5.24
3/18/2020	5.241
3/19/2020	5.241
3/20/2020	5.241
3/21/2020	5.242
3/22/2020	5.242
3/23/2020	5.242
3/24/2020	5.243
3/25/2020	5.243
3/26/2020	5.243
3/27/2020	5.243
3/28/2020	5.244
3/29/2020	5.244
3/30/2020	5.244
3/31/2020	5.245
4/1/2020	5.245
4/2/2020	5.245
4/3/2020	5.246
4/4/2020	5.246
4/5/2020	5.246
4/6/2020	5.247
4/7/2020	5.247
4/8/2020	5.247
4/9/2020	5.248
4/10/2020	5.248
4/11/2020	5.248
4/12/2020	5.248
4/13/2020	5.249
4/14/2020	5.249
4/15/2020	5.249
4/16/2020	5.25
4/17/2020	5.25
4/18/2020	5.25
4/19/2020	5.251
4/20/2020	5.251
4/21/2020	5.251
4/22/2020	5.252
4/23/2020	5.252
4/24/2020	5.252
4/25/2020	5.252
4/26/2020	5.253
4/27/2020	5.253
4/28/2020	5.253
4/29/2020	5.254
4/30/2020	5.254
5/1/2020	5.254
5/2/2020	5.255
5/3/2020	5.255
5/4/2020	5.255
5/5/2020	5.255
5/6/2020	5.255
5/7/2020	5.255
5/8/2020	5.255
5/9/2020	5.255
5/10/2020	5.255
5/11/2020	5.255
5/12/2020	5.255
5/13/2020	5.255
5/14/2020	5.255
5/15/2020	5.255
5/16/2020	5.255
5/17/2020	5.255
5/18/2020	5.255
5/19/2020	5.255
5/20/2020	5.255
5/21/2020	5.255
5/22/2020	5.255
5/23/2020	5.255
5/24/2020	5.255
5/25/2020	5.255
5/26/2020	5.255
5/27/2020	5.255
5/28/2020	5.255
5/29/2020	5.255
5/30/2020	5.255
5/31/2020	5.255
6/1/2020	5.255
6/2/2020	5.255
6/3/2020	5.255
6/4/2020	5.255
6/5/2020	5.255
6/6/2020	5.255
6/7/2020	5.255
6/8/2020	5.255
6/9/2020	5.255
6/10/2020	5.255
6/11/2020	5.255
6/12/2020	5.255
6/13/2020	5.255
6/14/2020	5.255
6/15/2020	5.255
6/16/2020	5.255


==> monotoneconvex_curve_linear.txt <==
Date	Rate
05/01/10	0.205
05/02/10	0.205
05/03/10	0.205
05/04/10	0.205
05/05/10	0.4
05/06/10	0.4
05/07/10	0.4
05/08/10	0.4
05/09/10	0.4
05/10/10	0.4
05/11/10	0.4
05/12/10	0.4
05/13/10	0.4
05/14/10	0.4
05/15/10	0.4
05/16/10	0.4
05/17/10	0.4
05/18/10	0.4
05/19/10	0.4
05/20/10	0.4
05/21/10	0.4
05/22/10	0.4
05/23/10	0.4
05/24/10	0.4
05/25/10	0.4
05/26/10	0.4
05/27/10	0.4
05/28/10	0.4
05/29/10	0.4
05/30/10	0.4
05/31/10	0.4
06/01/10	0.4
06/02/10	0.4
06/03/10	0.4
06/04/10	0.4
06/05/10	0.4
06/06/10	0.4
06/07/10	0.4
06/08/10	0.4
06/09/10	0.4
06/10/10	0.4
06/11/10	0.4
06/12/10	0.4
06/13/10	0.4
06/14/10	0.4
06/15/10	0.4
06/16/10	0.4
06/17/10	0.4
06/18/10	0.4
06/19/10	0.4
06/20/10	0.4
06/21/10	0.4
06/22/10	0.4
06/23/10	0.4
06/24/10	0.4
06/25/10	0.4
06/26/10	0.4
06/27/10	0.4
06/28/10	0.4
06/29/10	0.4
06/30/10	0.4
07/01/10	0.4
07/02/10	0.4
07/03/10	0.4
07/04/10	0.4
07/05/10	0.4
07/06/10	0.4
07/07/10	0.4
07/08/10	0.4
07/09/10	0.4
07/10/10	0.4
07/11/10	0.4
07/12/10	0.4
07/13/10	0.4
07/14/10	0.4
07/15/10	0.4
07/16/10	0.4
07/17/10	0.4
07/18/10	0.4
07/19/10	0.4
07/20/10	0.4
07/21/10	0.4
07/22/10	0.4
07/23/10	0.4
07/24/10	0.4
07/25/10	0.4
07/26/10	0.4
07/27/10	0.4
07/28/10	0.4
07/29/10	0.4
07/30/10	0.4
07/31/10	0.4
08/01/10	0.4
08/02/10	0.4
08/03/10	0.4
08/04/10	0.4
08/05/10	0.4
08/06/10	0.4
08/07/10	0.4
08/08/10	0.4
08/09/10	0.4
08/10/10	0.4
08/11/10	0.4
08/12/10	0.4
08/13/10	0.4
08/14/10	0.4
08/15/10	0.4
08/16/10	0.4
08/17/10	0.4
08/18/10	0.4
08/19/10	0.4
08/20/10	0.4
08/21/10	0.4
08/22/10	0.4
08/23/10	0.4
08/24/10	0.4
08/25/10	0.4
08/26/10	0.4
08/27/10	0.4
08/28/10	0.4
08/29/10	0.4
08/30/10	0.4
08/31/10	0.4
09/01/10	0.4
09/02/10	0.4
09/03/10	0.4
09/04/10	0.4
09/05/10	0.4
09/06/10	0.4
09/07/10	0.4
09/08/10	0.4
09/09/10	0.4
09/10/10	0.4
09/11/10	0.4
09/12/10	0.4
09/13/10	0.4
09/14/10	0.4
09/15/10	0.4
09/16/10	0.552
09/17/10	0.552
09/18/10	0.552
09/19/10	0.552
09/20/10	0.552
09/21/10	0.552
09/22/10	0.552
09/23/10	0.552
09/24/10	0.552
09/25/10	0.552
09/26/10	0.552
09/27/10	0.552
09/28/10	0.552
09/29/10	0.552
09/30/10	0.552
10/01/10	0.552
10/02/10	0.552
10/03/10	0.552
10/04/10	0.552
10/05/10	0.552
10/06/10	0.552
10/07/10	0.552
10/08/10	0.552
10/09/10	0.552
10/10/10	0.552
10/11/10	0.552
10/12/10	0.552
10/13/10	0.552
10/14/10	0.552
10/15/10	0.552
10/16/10	0.552
10/17/10	0.552
10/18/10	0.552
10/19/10	0.552
10/20/10	0.552
10/21/10	0.552
10/22/10	0.552
10/23/10	0.552
10/24/10	0.552
10/25/10	0.552
10/26/10	0.552
10/27/10	0.552
10/28/10	0.552
10/29/10	0.552
10/30/10	0.552
10/31/10	0.552
11/01/10	0.552
11/02/10	0.552
11/03/10	0.552
11/04/10	0.552
11/05/10	0.552
11/06/10	0.552
11/07/10	0.552
11/08/10	0.552
11/09/10	0.552
11/10/10	0.552
11/11/10	0.552
11/12/10	0.552
11/13/10	0.552
11/14/10	0.552
11/15/10	0.552
11/16/10	0.552
11/17/10	0.552
11/18/10	0.552
11/19/10	0.552
11/20/10	0.552
11/21/10	0.552
11/22/10	0.552
11/23/10	0.552
11/24/10	0.552
11/25/10	0.552
11/26/10	0.552
11/27/10	0.552
11/28/10	0.552
11/29/10	0.552
11/30/10	0.552
12/01/10	0.552
12/02/10	0.552
12/03/10	0.552
12/04/10	0.552
12/05/10	0.552
12/06/10	0.552
12/07/10	0.552
12/08/10	0.552
12/09/10	0.552
12/10/10	0.552
12/11/10	0.552
12/12/10	0.552
12/13/10	0.552
12/14/10	0.552
12/15/10	0.795
12/16/10	0.795
12/17/10	0.795
12/18/10	0.795
12/19/10	0.795
12/20/10	0.795
12/21/10	0.795
12/22/10	0.795
12/23/10	0.795
12/24/10	0.795
12/25/10	0.795
12/26/10	0.795
12/27/10	0.795
12/28/10	0.795
12/29/10	0.795
12/30/10	0.795
12/31/10	0.795
01/01/11	0.795
01/02/11	0.795
01/03/11	0.795
01/04/11	0.795
01/05/11	0.795
01/06/11	0.795
01/07/11	0.795
01/08/11	0.795
01/09/11	0.795
01/10/11	0.795
01/11/11	0.795
01/12/11	0.795
01/13/11	0.795
01/14/11	0.795
01/15/11	0.795
01/16/11	0.795
01/17/11	0.795
01/18/11	0.795
01/19/11	0.795
01/20/11	0.795
01/21/11	0.795
01/22/11	0.795
01/23/11	0.795
01/24/11	0.795
01/25/11	0.795
01/26/11	0.795
01/27/11	0.795
01/28/11	0.795
01/29/11	0.795
01/30/11	0.795
01/31/11	0.795
02/01/11	0.795
02/02/11	0.795
02/03/11	0.795
02/04/11	0.795
02/05/11	0.795
02/06/11	0.795
02/07/11	0.795
02/08/11	0.795
02/09/11	0.795
02/10/11	0.795
02/11/11	0.795
02/12/11	0.795
02/13/11	0.795
02/14/11	0.795
02/15/11	0.795
02/16/11	0.795
02/17/11	0.795
02/18/11	0.795
02/19/11	0.795
02/20/11	0.795
02/21/11	0.795
02/22/11	0.795
02/23/11	0.795
02/24/11	0.795
02/25/11	0.795
02/26/11	0.795
02/27/11	0.795
02/28/11	0.795
03/01/11	0.795
03/02/11	0.795
03/03/11	0.795
03/04/11	0.795
03/05/11	0.795
03/06/11	0.795
03/07/11	0.795
03/08/11	0.795
03/09/11	0.795
03/10/11	0.795
03/11/11	0.795
03/12/11	0.795
03/13/11	0.795
03/14/11	0.795
03/15/11	1.12
03/16/11	1.12
03/17/11	1.12
03/18/11	1.12
03/19/11	1.12
03/20/11	1.12
03/21/11	1.12
03/22/11	1.12
03/23/11	1.12
03/24/11	1.12
03/25/11	1.12
03/26/11	1.12
03/27/11	1.12
03/28/11	1.12
03/29/11	1.12
03/30/11	1.12
03/31/11	1.12
04/01/11	1.12
04/02/11	1.12
04/03/11	1.12
04/04/11	1.12
04/05/11	1.12
04/06/11	1.12
04/07/11	1.12
04/08/11	1.12
04/09/11	1.12
04/10/11	1.12
04/11/11	1.12
04/12/11	1.12
04/13/11	1.12
04/14/11	1.12
04/15/11	1.12
04/16/11	1.12
04/17/11	1.12
04/18/11	1.12
04/19/11	1.12
04/20/11	1.12
04/21/11	1.12
04/22/11	1.12
04/23/11	1.12
04/24/11	1.12
04/25/11	1.12
04/26/11	1.12
04/27/11	1.12
04/28/11	1.12
04/29/11	1.12
04/30/11	1.12
05/01/11	1.12
05/02/11	1.12
05/03/11	1.12
05/04/11	1.12
05/05/11	1.12
05/06/11	1.12
05/07/11	1.12
05/08/11	1.12
05/09/11	1.12
05/10/11	1.12
05/11/11	1.12
05/12/11	1.12
05/13/11	1.12
05/14/11	1.12
05/15/11	1.12
05/16/11	1.12
05/17/11	1.12
05/18/11	1.12
05/19/11	1.12
05/20/11	1.12
05/21/11	1.12
05/22/11	1.12
05/23/11	1.12
05/24/11	1.12
05/25/11	1.12
05/26/11	1.12
05/27/11	1.12
05/28/11	1.12
05/29/11	1.12
05/30/11	1.12
05/31/11	1.12
06/01/11	1.12
06/02/11	1.12
06/03/11	1.12
06/04/11	1.12
06/05/11	1.12
06/06/11	1.12
06/07/11	1.12
06/08/11	1.12
06/09/11	1.12
06/10/11	1.12
06/11/11	1.12
06/12/11	1.12
06/13/11	1.12
06/14/11	1.12
06/15/11	1.12
06/16/11	1.484
06/17/11	1.484
06/18/11	1.484
06/19/11	1.484
06/20/11	1.484
06/21/11	1.484
06/22/11	1.484
06/23/11	1.484
06/24/11	1.484
06/25/11	1.484
06/26/11	1.484
06/27/11	1.484
06/28/11	1.484
06/29/11	1.484
06/30/11	1.484
07/01/11	1.484
07/02/11	1.484
07/03/11	1.484
07/04/11	1.484
07/05/11	1.484
07/06/11	1.484
07/07/11	1.484
07/08/11	1.484
07/09/11	1.484
07/10/11	1.484
07/11/11	1.484
07/12/11	1.484
07/13/11	1.484
07/14/11	1.484
07/15/11	1.484
07/16/11	1.484
07/17/11	1.484
07/18/11	1.484
07/19/11	1.484
07/20/11	1.484
07/21/11	1.484
07/22/11	1.484
07/23/11	1.484
07/24/11	1.484
07/25/11	1.484
07/26/11	1.484
07/27/11	1.484
07/28/11	1.484
07/29/11	1.484
07/30/11	1.484
07/31/11	1.484
08/01/11	1.484
08/02/11	1.484
08/03/11	1.484
08/04/11	1.484
08/05/11	1.484
08/06/11	1.484
08/07/11	1.484
08/08/11	1.484
08/09/11	1.484
08/10/11	1.484
08/11/11	1.484
08/12/11	1.484
08/13/11	1.484
08/14/11	1.484
08/15/11	1.484
08/16/11	1.484
08/17/11	1.484
08/18/11	1.484
08/19/11	1.484
08/20/11	1.484
08/21/11	1.484
08/22/11	1.484
08/23/11	1.484
08/24/11	1.484
08/25/11	1.484
08/26/11	1.484
08/27/11	1.484
08/28/11	1.484
08/29/11	1.484
08/30/11	1.484
08/31/11	1.484
09/01/11	1.484
09/02/11	1.484
09/03/11	1.484
09/04/11	1.484
09/05/11	1.484
09/06/11	1.484
09/07/11	1.484
09/08/11	1.484
09/09/11	1.484
09/10/11	1.484
09/11/11	1.484
09/12/11	1.484
09/13/11	1.484
09/14/11	1.484
09/15/11	1.84
09/16/11	1.84
09/17/11	1.84
09/18/11	1.84
09/19/11	1.84
09/20/11	1.84
09/21/11	1.84
09/22/11	1.84
09/23/11	1.84
09/24/11	1.84
09/25/11	1.84
09/26/11	1.84
09/27/11	1.84
09/28/11	1.84
09/29/11	1.84
09/30/11	1.84
10/01/11	1.84
10/02/11	1.84
10/03/11	1.84
10/04/11	1.84
10/05/11	1.84
10/06/11	1.84
10/07/11	1.84
10/08/11	1.84
10/09/11	1.84
10/10/11	1.84
10/11/11	1.84
10/12/11	1.84
10/13/11	1.84
10/14/11	1.84
10/15/11	1.84
10/16/11	1.84
10/17/11	1.84
10/18/11	1.84
10/19/11	1.84
10/20/11	1.84
10/21/11	1.84
10/22/11	1.84
10/23/11	1.84
10/24/11	1.84
10/25/11	1.84
10/26/11	1.84
10/27/11	1.84
10/28/11	1.84
10/29/11	1.84
10/30/11	1.84
10/31/11	1.84
11/01/11	1.84
11/02/11	1.84
11/03/11	1.84
11/04/11	1.84
11/05/11	1.84
11/06/11	1.84
11/07/11	1.84
11/08/11	1.84
11/09/11	1.84
11/10/11	1.84
11/11/11	1.84
11/12/11	1.84
11/13/11	1.84
11/14/11	1.84
11/15/11	1.84
11/16/11	1.84
11/17/11	1.84
11/18/11	1.84
11/19/11	1.84
11/20/11	1.84
11/21/11	1.84
11/22/11	1.84
11/23/11	1.84
11/24/11	1.84
11/25/11	1.84
11/26/11	1.84
11/27/11	1.84
11/28/11	1.84
11/29/11	1.84
11/30/11	1.84
12/01/11	1.84
12/02/11	1.84
12/03/11	1.84
12/04/11	1.84
12/05/11	1.84
12/06/11	1.84
12/07/11	1.84
12/08/11	1.84
12/09/11	1.84
12/10/11	1.84
12/11/11	1.84
12/12/11	1.84
12/13/11	1.84
12/14/11	1.84
12/15/11	1.84
12/16/11	1.84
12/17/11	1.84
12/18/11	1.84
12/19/11	1.84
12/20/11	1.84
12/21/11	2.027
12/22/11	2.027
12/23/11	2.027
12/24/11	2.027
12/25/11	2.027
12/26/11	2.027
12/27/11	2.027
12/28/11	2.027
12/29/11	2.027
12/30/11	2.027
12/31/11	2.027
01/01/12	2.027
01/02/12	2.027
01/03/12	2.027
01/04/12	2.027
01/05/12	2.027
01/06/12	2.027
01/07/12	2.027
01/08/12	2.027
01/09/12	2.027
01/10/12	2.027
01/11/12	2.027
01/12/12	2.027
01/13/12	2.027
01/14/12	2.027
01/15/12	2.027
01/16/12	2.027
01/17/12	2.027
01/18/12	2.027
01/19/12	2.027
01/20/12	2.027
01/21/12	2.027
01/22/12	2.027
01/23/12	2.027
01/24/12	2.027
01/25/12	2.027
01/26/12	2.027
01/27/12	2.027
01/28/12	2.027
01/29/12	2.027
01/30/12	2.027
01/31/12	2.027
02/01/12	2.027
02/02/12	2.027
02/03/12	2.027
02/04/12	2.027
02/05/12	2.027
02/06/12	2.027
02/07/12	2.027
02/08/12	2.027
02/09/12	2.027
02/10/12	2.027
02/11/12	2.027
02/12/12	2.027
02/13/12	2.027
02/14/12	2.027
02/15/12	2.027
02/16/12	2.027
02/17/12	2.027
02/18/12	2.027
02/19/12	2.027
02/20/12	2.027
02/21/12	2.027
02/22/12	2.027
02/23/12	2.027
02/24/12	2.027
02/25/12	2.027
02/26/12	2.027
02/27/12	2.027
02/28/12	2.027
02/29/12	2.027
03/01/12	2.027
03/02/12	2.027
03/03/12	2.027
03/04/12	2.027
03/05/12	2.027
03/06/12	2.027
03/07/12	2.027
03/08/12	2.027
03/09/12	2.027
03/10/12	2.027
03/11/12	2.027
03/12/12	2.027
03/13/12	2.027
03/14/12	2.027
03/15/12	2.027
03/16/12	2.027
03/17/12	2.027
03/18/12	2.027
03/19/12	2.027
03/20/12	2.027
03/21/12	2.027
03/22/12	2.027
03/23/12	2.027
03/24/12	2.027
03/25/12	2.027
03/26/12	2.027
03/27/12	2.027
03/28/12	2.027
03/29/12	2.027
03/30/12	2.027
03/31/12	2.027
04/01/12	2.027
04/02/12	2.027
04/03/12	2.027
04/04/12	2.027
04/05/12	2.027
04/06/12	2.027
04/07/12	2.027
04/08/12	2.027
04/09/12	2.027
04/10/12	2.027
04/11/12	2.027
04/12/12	2.027
04/13/12	2.027
04/14/12	2.027
04/15/12	2.027
04/16/12	2.027
04/17/12	2.027
04/18/12	2.027
04/19/12	2.027
04/20/12	2.027
04/21/12	2.027
04/22/12	2.027
04/23/12	2.027
04/24/12	2.027
04/25/12	2.027
04/26/12	2.027
04/27/12	2.027
04/28/12	2.027
04/29/12	2.027
04/30/12	2.027
05/01/12	2.027
05/02/12	2.027
05/03/12	2.027
05/04/12	2.027
05/05/12	2.027
05/06/12	2.027
05/07/12	2.027
05/08/12	2.969
05/09/12	2.969
05/10/12	2.969
05/11/12	2.969
05/12/12	2.969
05/13/12	2.969
05/14/12	2.969
05/15/12	2.969
05/16/12	2.969
05/17/12	2.969
05/18/12	2.969
05/19/12	2.969
05/20/12	2.969
05/21/12	2.969
05/22/12	2.969
05/23/12	2.969
05/24/12	2.969
05/25/12	2.969
05/26/12	2.969
05/27/12	2.969
05/28/12	2.969
05/29/12	2.969
05/30/12	2.969
05/31/12	2.969
06/01/12	2.969
06/02/12	2.969
06/03/12	2.969
06/04/12	2.969
06/05/12	2.969
06/06/12	2.969
06/07/12	2.969
06/08/12	2.969
06/09/12	2.969
06/10/12	2.969
06/11/12	2.969
06/12/12	2.969
06/13/12	2.969
06/14/12	2.969
06/15/12	2.969
06/16/12	2.969
06/17/12	2.969
06/18/12	2.969
06/19/12	2.969
06/20/12	2.969
06/21/12	2.969
06/22/12	2.969
06/23/12	2.969
06/24/12	2.969
06/25/12	2.969
06/26/12	2.969
06/27/12	2.969
06/28/12	2.969
06/29/12	2.969
06/30/12	2.969
07/01/12	2.969
07/02/12	2.969
07/03/12	2.969
07/04/12	2.969
07/05/12	2.969
07/06/12	2.969
07/07/12	2.969
07/08/12	2.969
07/09/12	2.969
07/10/12	2.969
07/11/12	2.969
07/12/12	2.969
07/13/12	2.969
07/14/12	2.969
07/15/12	2.969
07/16/12	2.969
07/17/12	2.969
07/18/12	2.969
07/19/12	2.969
07/20/12	2.969
07/21/12	2.969
07/22/12	2.969
07/23/12	2.969
07/24/12	2.969
07/25/12	2.969
07/26/12	2.969
07/27/12	2.969
07/28/12	2.969
07/29/12	2.969
07/30/12	2.969
07/31/12	2.969
08/01/12	2.969
08/02/12	2.969
08/03/12	2.969
08/04/12	2.969
08/05/12	2.969
08/06/12	2.969
08/07/12	2.969
08/08/12	2.969
08/09/12	2.969
08/10/12	2.969
08/11/12	2.969
08/12/12	2.969
08/13/12	2.969
08/14/12	2.969
08/15/12	2.969
08/16/12	2.969
08/17/12	2.969
08/18/12	2.969
08/19/12	2.969
08/20/12	2.969
08/21/12	2.969
08/22/12	2.969
08/23/12	2.969
08/24/12	2.969
08/25/12	2.969
08/26/12	2.969
08/27/12	2.969
08/28/12	2.969
08/29/12	2.969
08/30/12	2.969
08/31/12	2.969
09/01/12	2.969
09/02/12	2.969
09/03/12	2.969
09/04/12	2.969
09/05/12	2.969
09/06/12	2.969
09/07/12	2.969
09/08/12	2.969
09/09/12	2.969
09/10/12	2.969
09/11/12	2.969
09/12/12	2.969
09/13/12	2.969
09/14/12	2.969
09/15/12	2.969
09/16/12	2.969
09/17/12	2.969
09/18/12	2.969
09/19/12	2.969
09/20/12	2.969
09/21/12	2.969
09/22/12	2.969
09/23/12	2.969
09/24/12	2.969
09/25/12	2.969
09/26/12	2.969
09/27/12	2.969
09/28/12	2.969
09/29/12	2.969
09/30/12	2.969
10/01/12	2.969
10/02/12	2.969
10/03/12	2.969
10/04/12	2.969
10/05/12	2.969
10/06/12	2.969
10/07/12	2.969
10/08/12	2.969
10/09/12	2.969
10/10/12	2.969
10/11/12	2.969
10/12/12	2.969
10/13/12	2.969
10/14/12	2.969
10/15/12	2.969
10/16/12	2.969
10/17/12	2.969
10/18/12	2.969
10/19/12	2.969
10/20/12	2.969
10/21/12	2.969
10/22/12	2.969
10/23/12	2.969
10/24/12	2.969
10/25/12	2.969
10/26/12	2.969
10/27/12	2.969
10/28/12	2.969
10/29/12	2.969
10/30/12	2.969
10/31/12	2.969
11/01/12	2.969
11/02/12	2.969
11/03/12	2.969
11/04/12	2.969
11/05/12	2.969
11/06/12	2.969
11/07/12	2.969
11/08/12	2.969
11/09/12	2.969
11/10/12	2.969
11/11/12	2.969
11/12/12	2.969
11/13/12	2.969
11/14/12	2.969
11/15/12	2.969
11/16/12	2.969
11/17/12	2.969
11/18/12	2.969
11/19/12	2.969
11/20/12	2.969
11/21/12	2.969
11/22/12	2.969
11/23/12	2.969
11/24/12	2.969
11/25/12	2.969
11/26/12	2.969
11/27/12	2.969
11/28/12	2.969
11/29/12	2.969
11/30/12	2.969
12/01/12	2.969
12/02/12	2.969
12/03/12	2.969
12/04/12	2.969
12/05/12	2.969
12/06/12	2.969
12/07/12	2.969
12/08/12	2.969
12/09/12	2.969
12/10/12	2.969
12/11/12	2.969
12/12/12	2.969
12/13/12	2.969
12/14/12	2.969
12/15/12	2.969
12/16/12	2.969
12/17/12	2.969
12/18/12	2.969
12/19/12	2.969
12/20/12	2.969
12/21/12	2.969
12/22/12	2.969
12/23/12	2.969
12/24/12	2.969
12/25/12	2.969
12/26/12	2.969
12/27/12	2.969
12/28/12	2.969
12/29/12	2.969
12/30/12	2.969
12/31/12	2.969
01/01/13	2.969
01/02/13	2.969
01/03/13	2.969
01/04/13	2.969
01/05/13	2.969
01/06/13	2.969
01/07/13	2.969
01/08/13	2.969
01/09/13	2.969
01/10/13	2.969
01/11/13	2.969
01/12/13	2.969
01/13/13	2.969
01/14/13	2.969
01/15/13	2.969
01/16/13	2.969
01/17/13	2.969
01/18/13	2.969
01/19/13	2.969
01/20/13	2.969
01/21/13	2.969
01/22/13	2.969
01/23/13	2.969
01/24/13	2.969
01/25/13	2.969
01/26/13	2.969
01/27/13	2.969
01/28/13	2.969
01/29/13	2.969
01/30/13	2.969
01/31/13	2.969
02/01/13	2.969
02/02/13	2.969
02/03/13	2.969
02/04/13	2.969
02/05/13	2.969
02/06/13	2.969
02/07/13	2.969
02/08/13	2.969
02/09/13	2.969
02/10/13	2.969
02/11/13	2.969
02/12/13	2.969
02/13/13	2.969
02/14/13	2.969
02/15/13	2.969
02/16/13	2.969
02/17/13	2.969
02/18/13	2.969
02/19/13	2.969
02/20/13	2.969
02/21/13	2.969
02/22/13	2.969
02/23/13	2.969
02/24/13	2.969
02/25/13	2.969
02/26/13	2.969
02/27/13	2.969
02/28/13	2.969
03/01/13	2.969
03/02/13	2.969
03/03/13	2.969
03/04/13	2.969
03/05/13	2.969
03/06/13	2.969
03/07/13	2.969
03/08/13	2.969
03/09/13	2.969
03/10/13	2.969
03/11/13	2.969
03/12/13	2.969
03/13/13	2.969
03/14/13	2.969
03/15/13	2.969
03/16/13	2.969
03/17/13	2.969
03/18/13	2.969
03/19/13	2.969
03/20/13	2.969
03/21/13	2.969
03/22/13	2.969
03/23/13	2.969
03/24/13	2.969
03/25/13	2.969
03/26/13	2.969
03/27/13	2.969
03/28/13	2.969
03/29/13	2.969
03/30/13	2.969
03/31/13	2.969
04/01/13	2.969
04/02/13	2.969
04/03/13	2.969
04/04/13	2.969
04/05/13	2.969
04/06/13	2.969
04/07/13	2.969
04/08/13	2.969
04/09/13	2.969
04/10/13	2.969
04/11/13	2.969
04/12/13	2.969
04/13/13	2.969
04/14/13	2.969
04/15/13	2.969
04/16/13	2.969
04/17/13	2.969
04/18/13	2.969
04/19/13	2.969
04/20/13	2.969
04/21/13	2.969
04/22/13	2.969
04/23/13	2.969
04/24/13	2.969
04/25/13	2.969
04/26/13	2.969
04/27/13	2.969
04/28/13	2.969
04/29/13	2.969
04/30/13	2.969
05/01/13	2.969
05/02/13	2.969
05/03/13	2.969
05/04/13	2.969
05/05/13	2.969
05/06/13	2.969
05/07/13	4.111
05/08/13	4.111
05/09/13	4.111
05/10/13	4.111
05/11/13	4.111
05/12/13	4.111
05/13/13	4.111
05/14/13	4.111
05/15/13	4.111
05/16/13	4.111
05/17/13	4.111
05/18/13	4.111
05/19/13	4.111
05/20/13	4.111
05/21/13	4.111
05/22/13	4.111
05/23/13	4.111
05/24/13	4.111
05/25/13	4.111
05/26/13	4.111
05/27/13	4.111
05/28/13	4.111
05/29/13	4.111
05/30/13	4.111
05/31/13	4.111
06/01/13	4.111
06/02/13	4.111
06/03/13	4.111
06/04/13	4.111
06/05/13	4.111
06/06/13	4.111
06/07/13	4.111
06/08/13	4.111
06/09/13	4.111
06/10/13	4.111
06/11/13	4.111
06/12/13	4.111
06/13/13	4.111
06/14/13	4.111
06/15/13	4.111
06/16/13	4.111
06/17/13	4.111
06/18/13	4.111
06/19/13	4.111
06/20/13	4.111
06/21/13	4.111
06/22/13	4.111
06/23/13	4.111
06/24/13	4.111
06/25/13	4.111
06/26/13	4.111
06/27/13	4.111
06/28/13	4.111
06/29/13	4.111
06/30/13	4.111
07/01/13	4.111
07/02/13	4.111
07/03/13	4.111
07/04/13	4.111
07/05/13	4.111
07/06/13	4.111
07/07/13	4.111
07/08/13	4.111
07/09/13	4.111
07/10/13	4.111
07/11/13	4.111
07/12/13	4.111
07/13/13	4.111
07/14/13	4.111
07/15/13	4.111
07/16/13	4.111
07/17/13	4.111
07/18/13	4.111
07/19/13	4.111
07/20/13	4.111
07/21/13	4.111
07/22/13	4.111
07/23/13	4.111
07/24/13	4.111
07/25/13	4.111
07/26/13	4.111
07/27/13	4.111
07/28/13	4.111
07/29/13	4.111
07/30/13	4.111
07/31/13	4.111
08/01/13	4.111
08/02/13	4.111
08/03/13	4.111
08/04/13	4.111
08/05/13	4.111
08/06/13	4.111
08/07/13	4.111
08/08/13	4.111
08/09/13	4.111
08/10/13	4.111
08/11/13	4.111
08/12/13	4.111
08/13/13	4.111
08/14/13	4.111
08/15/13	4.111
08/16/13	4.111
08/17/13	4.111
08/18/13	4.111
08/19/13	4.111
08/20/13	4.111
08/21/13	4.111
08/22/13	4.111
08/23/13	4.111
08/24/13	4.111
08/25/13	4.111
08/26/13	4.111
08/27/13	4.111
08/28/13	4.111
08/29/13	4.111
08/30/13	4.111
08/31/13	4.111
09/01/13	4.111
09/02/13	4.111
09/03/13	4.111
09/04/13	4.111
09/05/13	4.111
09/06/13	4.111
09/07/13	4.111
09/08/13	4.111
09/09/13	4.111
09/10/13	4.111
09/11/13	4.111
09/12/13	4.111
09/13/13	4.111
09/14/13	4.111
09/15/13	4.111
09/16/13	4.111
09/17/13	4.111
09/18/13	4.111
09/19/13	4.111
09/20/13	4.111
09/21/13	4.111
09/22/13	4.111
09/23/13	4.111
09/24/13	4.111
09/25/13	4.111
09/26/13	4.111
09/27/13	4.111
09/28/13	4.111
09/29/13	4.111
09/30/13	4.111
10/01/13	4.111
10/02/13	4.111
10/03/13	4.111
10/04/13	4.111
10/05/13	4.111
10/06/13	4.111
10/07/13	4.111
10/08/13	4.111
10/09/13	4.111
10/10/13	4.111
10/11/13	4.111
10/12/13	4.111
10/13/13	4.111
10/14/13	4.111
10/15/13	4.111
10/16/13	4.111
10/17/13	4.111
10/18/13	4.111
10/19/13	4.111
10/20/13	4.111
10/21/13	4.111
10/22/13	4.111
10/23/13	4.111
10/24/13	4.111
10/25/13	4.111
10/26/13	4.111
10/27/13	4.111
10/28/13	4.111
10/29/13	4.111
10/30/13	4.111
10/31/13	4.111
11/01/13	4.111
11/02/13	4.111
11/03/13	4.111
11/04/13	4.111
11/05/13	4.111
11/06/13	4.111
11/07/13	4.111
11/08/13	4.111
11/09/13	4.111
11/10/13	4.111
11/11/13	4.111
11/12/13	4.111
11/13/13	4.111
11/14/13	4.111
11/15/13	4.111
11/16/13	4.111
11/17/13	4.111
11/18/13	4.111
11/19/13	4.111
11/20/13	4.111
11/21/13	4.111
11/22/13	4.111
11/23/13	4.111
11/24/13	4.111
11/25/13	4.111
11/26/13	4.111
11/27/13	4.111
11/28/13	4.111
11/29/13	4.111
11/30/13	4.111
12/01/13	4.111
12/02/13	4.111
12/03/13	4.111
12/04/13	4.111
12/05/13	4.111
12/06/13	4.111
12/07/13	4.111
12/08/13	4.111
12/09/13	4.111
12/10/13	4.111
12/11/13	4.111
12/12/13	4.111
12/13/13	4.111
12/14/13	4.111
12/15/13	4.111
12/16/13	4.111
12/17/13	4.111
12/18/13	4.111
12/19/13	4.111
12/20/13	4.111
12/21/13	4.111
12/22/13	4.111
12/23/13	4.111
12/24/13	4.111
12/25/13	4.111
12/26/13	4.111
12/27/13	4.111
12/28/13	4.111
12/29/13	4.111
12/30/13	4.111
12/31/13	4.111
01/01/14	4.111
01/02/14	4.111
01/03/14	4.111
01/04/14	4.111
01/05/14	4.111
01/06/14	4.111
01/07/14	4.111
01/08/14	4.111
01/09/14	4.111
01/10/14	4.111
01/11/14	4.111
01/12/14	4.111
01/13/14	4.111
01/14/14	4.111
01/15/14	4.111
01/16/14	4.111
01/17/14	4.111
01/18/14	4.111
01/19/14	4.111
01/20/14	4.111
01/21/14	4.111
01/22/14	4.111
01/23/14	4.111
01/24/14	4.111
01/25/14	4.111
01/26/14	4.111
01/27/14	4.111
01/28/14	4.111
01/29/14	4.111
01/30/14	4.111
01/31/14	4.111
02/01/14	4.111
02/02/14	4.111
02/03/14	4.111
02/04/14	4.111
02/05/14	4.111
02/06/14	4.111
02/07/14	4.111
02/08/14	4.111
02/09/14	4.111
02/10/14	4.111
02/11/14	4.111
02/12/14	4.111
02/13/14	4.111
02/14/14	4.111
02/15/14	4.111
02/16/14	4.111
02/17/14	4.111
02/18/14	4.111
02/19/14	4.111
02/20/14	4.111
02/21/14	4.111
02/22/14	4.111
02/23/14	4.111
02/24/14	4.111
02/25/14	4.111
02/26/14	4.111
02/27/14	4.111
02/28/14	4.111
03/01/14	4.111
03/02/14	4.111
03/03/14	4.111
03/04/14	4.111
03/05/14	4.111
03/06/14	4.111
03/07/14	4.111
03/08/14	4.111
03/09/14	4.111
03/10/14	4.111
03/11/14	4.111
03/12/14	4.111
03/13/14	4.111
03/14/14	4.111
03/15/14	4.111
03/16/14	4.111
03/17/14	4.111
03/18/14	4.111
03/19/14	4.111
03/20/14	4.111
03/21/14	4.111
03/22/14	4.111
03/23/14	4.111
03/24/14	4.111
03/25/14	4.111
03/26/14	4.111
03/27/14	4.111
03/28/14	4.111
03/29/14	4.111
03/30/14	4.111
03/31/14	4.111
04/01/14	4.111
04/02/14	4.111
04/03/14	4.111
04/04/14	4.111
04/05/14	4.111
04/06/14	4.111
04/07/14	4.111
04/08/14	4.111
04/09/14	4.111
04/10/14	4.111
04/11/14	4.111
04/12/14	4.111
04/13/14	4.111
04/14/14	4.111
04/15/14	4.111
04/16/14	4.111
04/17/14	4.111
04/18/14	4.111
04/19/14	4.111
04/20/14	4.111
04/21/14	4.111
04/22/14	4.111
04/23/14	4.111
04/24/14	4.111
04/25/14	4.111
04/26/14	4.111
04/27/14	4.111
04/28/14	4.111
04/29/14	4.111
04/30/14	4.111
05/01/14	4.111
05/02/14	4.111
05/03/14	4.111
05/04/14	4.111
05/05/14	4.111
05/06/14	4.111
05/07/14	4.111
05/08/14	4.111
05/09/14	4.111
05/10/14	4.111
05/11/14	4.111
05/12/14	4.111
05/13/14	4.111
05/14/14	4.111
05/15/14	4.111
05/16/14	4.111
05/17/14	4.111
05/18/14	4.111
05/19/14	4.111
05/20/14	4.111
05/21/14	4.111
05/22/14	4.111
05/23/14	4.111
05/24/14	4.111
05/25/14	4.111
05/26/14	4.111
05/27/14	4.111
05/28/14	4.111
05/29/14	4.111
05/30/14	4.111
05/31/14	4.111
06/01/14	4.111
06/02/14	4.111
06/03/14	4.111
06/04/14	4.111
06/05/14	4.111
06/06/14	4.111
06/07/14	4.111
06/08/14	4.111
06/09/14	4.111
06/10/14	4.111
06/11/14	4.111
06/12/14	4.111
06/13/14	4.111
06/14/14	4.111
06/15/14	4.111
06/16/14	4.111
06/17/14	4.111
06/18/14	4.111
06/19/14	4.111
06/20/14	4.111
06/21/14	4.111
06/22/14	4.111
06/23/14	4.111
06/24/14	4.111
06/25/14	4.111
06/26/14	4.111
06/27/14	4.111
06/28/14	4.111
06/29/14	4.111
06/30/14	4.111
07/01/14	4.111
07/02/14	4.111
07/03/14	4.111
07/04/14	4.111
07/05/14	4.111
07/06/14	4.111
07/07/14	4.111
07/08/14	4.111
07/09/14	4.111
07/10/14	4.111
07/11/14	4.111
07/12/14	4.111
07/13/14	4.111
07/14/14	4.111
07/15/14	4.111
07/16/14	4.111
07/17/14	4.111
07/18/14	4.111
07/19/14	4.111
07/20/14	4.111
07/21/14	4.111
07/22/14	4.111
07/23/14	4.111
07/24/14	4.111
07/25/14	4.111
07/26/14	4.111
07/27/14	4.111
07/28/14	4.111
07/29/14	4.111
07/30/14	4.111
07/31/14	4.111
08/01/14	4.111
08/02/14	4.111
08/03/14	4.111
08/04/14	4.111
08/05/14	4.111
08/06/14	4.111
08/07/14	4.111
08/08/14	4.111
08/09/14	4.111
08/10/14	4.111
08/11/14	4.111
08/12/14	4.111
08/13/14	4.111
08/14/14	4.111
08/15/14	4.111
08/16/14	4.111
08/17/14	4.111
08/18/14	4.111
08/19/14	4.111
08/20/14	4.111
08/21/14	4.111
08/22/14	4.111
08/23/14	4.111
08/24/14	4.111
08/25/14	4.111
08/26/14	4.111
08/27/14	4.111
08/28/14	4.111
08/29/14	4.111
08/30/14	4.111
08/31/14	4.111
09/01/14	4.111
09/02/14	4.111
09/03/14	4.111
09/04/14	4.111
09/05/14	4.111
09/06/14	4.111
09/07/14	4.111
09/08/14	4.111
09/09/14	4.111
09/10/14	4.111
09/11/14	4.111
09/12/14	4.111
09/13/14	4.111
09/14/14	4.111
09/15/14	4.111
09/16/14	4.111
09/17/14	4.111
09/18/14	4.111
09/19/14	4.111
09/20/14	4.111
09/21/14	4.111
09/22/14	4.111
09/23/14	4.111
09/24/14	4.111
09/25/14	4.111
09/26/14	4.111
09/27/14	4.111
09/28/14	4.111
09/29/14	4.111
09/30/14	4.111
10/01/14	4.111
10/02/14	4.111
10/03/14	4.111
10/04/14	4.111
10/05/14	4.111
10/06/14	4.111
10/07/14	4.111
10/08/14	4.111
10/09/14	4.111
10/10/14	4.111
10/11/14	4.111
10/12/14	4.111
10/13/14	4.111
10/14/14	4.111
10/15/14	4.111
10/16/14	4.111
10/17/14	4.111
10/18/14	4.111
10/19/14	4.111
10/20/14	4.111
10/21/14	4.111
10/22/14	4.111
10/23/14	4.111
10/24/14	4.111
10/25/14	4.111
10/26/14	4.111
10/27/14	4.111
10/28/14	4.111
10/29/14	4.111
10/30/14	4.111
10/31/14	4.111
11/01/14	4.111
11/02/14	4.111
11/03/14	4.111
11/04/14	4.111
11/05/14	4.111
11/06/14	4.111
11/07/14	4.111
11/08/14	4.111
11/09/14	4.111
11/10/14	4.111
11/11/14	4.111
11/12/14	4.111
11/13/14	4.111
11/14/14	4.111
11/15/14	4.111
11/16/14	4.111
11/17/14	4.111
11/18/14	4.111
11/19/14	4.111
11/20/14	4.111
11/21/14	4.111
11/22/14	4.111
11/23/14	4.111
11/24/14	4.111
11/25/14	4.111
11/26/14	4.111
11/27/14	4.111
11/28/14	4.111
11/29/14	4.111
11/30/14	4.111
12/01/14	4.111
12/02/14	4.111
12/03/14	4.111
12/04/14	4.111
12/05/14	4.111
12/06/14	4.111
12/07/14	4.111
12/08/14	4.111
12/09/14	4.111
12/10/14	4.111
12/11/14	4.111
12/12/14	4.111
12/13/14	4.111
12/14/14	4.111
12/15/14	4.111
12/16/14	4.111
12/17/14	4.111
12/18/14	4.111
12/19/14	4.111
12/20/14	4.111
12/21/14	4.111
12/22/14	4.111
12/23/14	4.111
12/24/14	4.111
12/25/14	4.111
12/26/14	4.111
12/27/14	4.111
12/28/14	4.111
12/29/14	4.111
12/30/14	4.111
12/31/14	4.111
01/01/15	4.111
01/02/15	4.111
01/03/15	4.111
01/04/15	4.111
01/05/15	4.111
01/06/15	4.111
01/07/15	4.111
01/08/15	4.111
01/09/15	4.111
01/10/15	4.111
01/11/15	4.111
01/12/15	4.111
01/13/15	4.111
01/14/15	4.111
01/15/15	4.111
01/16/15	4.111
01/17/15	4.111
01/18/15	4.111
01/19/15	4.111
01/20/15	4.111
01/21/15	4.111
01/22/15	4.111
01/23/15	4.111
01/24/15	4.111
01/25/15	4.111
01/26/15	4.111
01/27/15	4.111
01/28/15	4.111
01/29/15	4.111
01/30/15	4.111
01/31/15	4.111
02/01/15	4.111
02/02/15	4.111
02/03/15	4.111
02/04/15	4.111
02/05/15	4.111
02/06/15	4.111
02/07/15	4.111
02/08/15	4.111
02/09/15	4.111
02/10/15	4.111
02/11/15	4.111
02/12/15	4.111
02/13/15	4.111
02/14/15	4.111
02/15/15	4.111
02/16/15	4.111
02/17/15	4.111
02/18/15	4.111
02/19/15	4.111
02/20/15	4.111
02/21/15	4.111
02/22/15	4.111
02/23/15	4.111
02/24/15	4.111
02/25/15	4.111
02/26/15	4.111
02/27/15	4.111
02/28/15	4.111
03/01/15	4.111
03/02/15	4.111
03/03/15	4.111
03/04/15	4.111
03/05/15	4.111
03/06/15	4.111
03/07/15	4.111
03/08/15	4.111
03/09/15	4.111
03/10/15	4.111
03/11/15	4.111
03/12/15	4.111
03/13/15	4.111
03/14/15	4.111
03/15/15	4.111
03/16/15	4.111
03/17/15	4.111
03/18/15	4.111
03/19/15	4.111
03/20/15	4.111
03/21/15	4.111
03/22/15	4.111
03/23/15	4.111
03/24/15	4.111
03/25/15	4.111
03/26/15	4.111
03/27/15	4.111
03/28/15	4.111
03/29/15	4.111
03/30/15	4.111
03/31/15	4.111
04/01/15	4.111
04/02/15	4.111
04/03/15	4.111
04/04/15	4.111
04/05/15	4.111
04/06/15	4.111
04/07/15	4.111
04/08/15	4.111
04/09/15	4.111
04/10/15	4.111
04/11/15	4.111
04/12/15	4.111
04/13/15	4.111
04/14/15	4.111
04/15/15	4.111
04/16/15	4.111
04/17/15	4.111
04/18/15	4.111
04/19/15	4.111
04/20/15	4.111
04/21/15	4.111
04/22/15	4.111
04/23/15	4.111
04/24/15	4.111
04/25/15	4.111
04/26/15	4.111
04/27/15	4.111
04/28/15	4.111
04/29/15	4.111
04/30/15	4.111
05/01/15	4.111
05/02/15	4.111
05/03/15	4.111
05/04/15	4.111
05/05/15	4.832
05/06/15	4.832
05/07/15	4.832
05/08/15	4.832
05/09/15	4.832
05/10/15	4.832
05/11/15	4.832
05/12/15	4.832
05/13/15	4.832
05/14/15	4.832
05/15/15	4.832
05/16/15	4.832
05/17/15	4.832
05/18/15	4.832
05/19/15	4.832
05/20/15	4.832
05/21/15	4.832
05/22/15	4.832
05/23/15	4.832
05/24/15	4.832
05/25/15	4.832
05/26/15	4.832
05/27/15	4.832
05/28/15	4.832
05/29/15	4.832
05/30/15	4.832
05/31/15	4.832
06/01/15	4.832
06/02/15	4.832
06/03/15	4.832
06/04/15	4.832
06/05/15	4.832
06/06/15	4.832
06/07/15	4.832
06/08/15	4.832
06/09/15	4.832
06/10/15	4.832
06/11/15	4.832
06/12/15	4.832
06/13/15	4.832
06/14/15	4.832
06/15/15	4.832
06/16/15	4.832
06/17/15	4.832
06/18/15	4.832
06/19/15	4.832
06/20/15	4.832
06/21/15	4.832
06/22/15	4.832
06/23/15	4.832
06/24/15	4.832
06/25/15	4.832
06/26/15	4.832
06/27/15	4.832
06/28/15	4.832
06/29/15	4.832
06/30/15	4.832
07/01/15	4.832
07/02/15	4.832
07/03/15	4.832
07/04/15	4.832
07/05/15	4.832
07/06/15	4.832
07/07/15	4.832
07/08/15	4.832
07/09/15	4.832
07/10/15	4.832
07/11/15	4.832
07/12/15	4.832
07/13/15	4.832
07/14/15	4.832
07/15/15	4.832
07/16/15	4.832
07/17/15	4.832
07/18/15	4.832
07/19/15	4.832
07/20/15	4.832
07/21/15	4.832
07/22/15	4.832
07/23/15	4.832
07/24/15	4.832
07/25/15	4.832
07/26/15	4.832
07/27/15	4.832
07/28/15	4.832
07/29/15	4.832
07/30/15	4.832
07/31/15	4.832
08/01/15	4.832
08/02/15	4.832
08/03/15	4.832
08/04/15	4.832
08/05/15	4.832
08/06/15	4.832
08/07/15	4.832
08/08/15	4.832
08/09/15	4.832
08/10/15	4.832
08/11/15	4.832
08/12/15	4.832
08/13/15	4.832
08/14/15	4.832
08/15/15	4.832
08/16/15	4.832
08/17/15	4.832
08/18/15	4.832
08/19/15	4.832
08/20/15	4.832
08/21/15	4.832
08/22/15	4.832
08/23/15	4.832
08/24/15	4.832
08/25/15	4.832
08/26/15	4.832
08/27/15	4.832
08/28/15	4.832
08/29/15	4.832
08/30/15	4.832
08/31/15	4.832
09/01/15	4.832
09/02/15	4.832
09/03/15	4.832
09/04/15	4.832
09/05/15	4.832
09/06/15	4.832
09/07/15	4.832
09/08/15	4.832
09/09/15	4.832
09/10/15	4.832
09/11/15	4.832
09/12/15	4.832
09/13/15	4.832
09/14/15	4.832
09/15/15	4.832
09/16/15	4.832
09/17/15	4.832
09/18/15	4.832
09/19/15	4.832
09/20/15	4.832
09/21/15	4.832
09/22/15	4.832
09/23/15	4.832
09/24/15	4.832
09/25/15	4.832
09/26/15	4.832
09/27/15	4.832
09/28/15	4.832
09/29/15	4.832
09/30/15	4.832
10/01/15	4.832
10/02/15	4.832
10/03/15	4.832
10/04/15	4.832
10/05/15	4.832
10/06/15	4.832
10/07/15	4.832
10/08/15	4.832
10/09/15	4.832
10/10/15	4.832
10/11/15	4.832
10/12/15	4.832
10/13/15	4.832
10/14/15	4.832
10/15/15	4.832
10/16/15	4.832
10/17/15	4.832
10/18/15	4.832
10/19/15	4.832
10/20/15	4.832
10/21/15	4.832
10/22/15	4.832
10/23/15	4.832
10/24/15	4.832
10/25/15	4.832
10/26/15	4.832
10/27/15	4.832
10/28/15	4.832
10/29/15	4.832
10/30/15	4.832
10/31/15	4.832
11/01/15	4.832
11/02/15	4.832
11/03/15	4.832
11/04/15	4.832
11/05/15	4.832
11/06/15	4.832
11/07/15	4.832
11/08/15	4.832
11/09/15	4.832
11/10/15	4.832
11/11/15	4.832
11/12/15	4.832
11/13/15	4.832
11/14/15	4.832
11/15/15	4.832
11/16/15	4.832
11/17/15	4.832
11/18/15	4.832
11/19/15	4.832
11/20/15	4.832
11/21/15	4.832
11/22/15	4.832
11/23/15	4.832
11/24/15	4.832
11/25/15	4.832
11/26/15	4.832
11/27/15	4.832
11/28/15	4.832
11/29/15	4.832
11/30/15	4.832
12/01/15	4.832
12/02/15	4.832
12/03/15	4.832
12/04/15	4.832
12/05/15	4.832
12/06/15	4.832
12/07/15	4.832
12/08/15	4.832
12/09/15	4.832
12/10/15	4.832
12/11/15	4.832
12/12/15	4.832
12/13/15	4.832
12/14/15	4.832
12/15/15	4.832
12/16/15	4.832
12/17/15	4.832
12/18/15	4.832
12/19/15	4.832
12/20/15	4.832
12/21/15	4.832
12/22/15	4.832
12/23/15	4.832
12/24/15	4.832
12/25/15	4.832
12/26/15	4.832
12/27/15	4.832
12/28/15	4.832
12/29/15	4.832
12/30/15	4.832
12/31/15	4.832
01/01/16	4.832
01/02/16	4.832
01/03/16	4.832
01/04/16	4.832
01/05/16	4.832
01/06/16	4.832
01/07/16	4.832
01/08/16	4.832
01/09/16	4.832
01/10/16	4.832
01/11/16	4.832
01/12/16	4.832
01/13/16	4.832
01/14/16	4.832
01/15/16	4.832
01/16/16	4.832
01/17/16	4.832
01/18/16	4.832
01/19/16	4.832
01/20/16	4.832
01/21/16	4.832
01/22/16	4.832
01/23/16	4.832
01/24/16	4.832
01/25/16	4.832
01/26/16	4.832
01/27/16	4.832
01/28/16	4.832
01/29/16	4.832
01/30/16	4.832
01/31/16	4.832
02/01/16	4.832
02/02/16	4.832
02/03/16	4.832
02/04/16	4.832
02/05/16	4.832
02/06/16	4.832
02/07/16	4.832
02/08/16	4.832
02/09/16	4.832
02/10/16	4.832
02/11/16	4.832
02/12/16	4.832
02/13/16	4.832
02/14/16	4.832
02/15/16	4.832
02/16/16	4.832
02/17/16	4.832
02/18/16	4.832
02/19/16	4.832
02/20/16	4.832
02/21/16	4.832
02/22/16	4.832
02/23/16	4.832
02/24/16	4.832
02/25/16	4.832
02/26/16	4.832
02/27/16	4.832
02/28/16	4.832
02/29/16	4.832
03/01/16	4.832
03/02/16	4.832
03/03/16	4.832
03/04/16	4.832
03/05/16	4.832
03/06/16	4.832
03/07/16	4.832
03/08/16	4.832
03/09/16	4.832
03/10/16	4.832
03/11/16	4.832
03/12/16	4.832
03/13/16	4.832
03/14/16	4.832
03/15/16	4.832
03/16/16	4.832
03/17/16	4.832
03/18/16	4.832
03/19/16	4.832
03/20/16	4.832
03/21/16	4.832
03/22/16	4.832
03/23/16	4.832
03/24/16	4.832
03/25/16	4.832
03/26/16	4.832
03/27/16	4.832
03/28/16	4.832
03/29/16	4.832
03/30/16	4.832
03/31/16	4.832
04/01/16	4.832
04/02/16	4.832
04/03/16	4.832
04/04/16	4.832
04/05/16	4.832
04/06/16	4.832
04/07/16	4.832
04/08/16	4.832
04/09/16	4.832
04/10/16	4.832
04/11/16	4.832
04/12/16	4.832
04/13/16	4.832
04/14/16	4.832
04/15/16	4.832
04/16/16	4.832
04/17/16	4.832
04/18/16	4.832
04/19/16	4.832
04/20/16	4.832
04/21/16	4.832
04/22/16	4.832
04/23/16	4.832
04/24/16	4.832
04/25/16	4.832
04/26/16	4.832
04/27/16	4.832
04/28/16	4.832
04/29/16	4.832
04/30/16	4.832
05/01/16	4.832
05/02/16	4.832
05/03/16	4.832
05/04/16	4.832
05/05/16	4.832
05/06/16	4.832
05/07/16	4.832
05/08/16	4.832
05/09/16	4.832
05/10/16	4.832
05/11/16	4.832
05/12/16	4.832
05/13/16	4.832
05/14/16	4.832
05/15/16	4.832
05/16/16	4.832
05/17/16	4.832
05/18/16	4.832
05/19/16	4.832
05/20/16	4.832
05/21/16	4.832
05/22/16	4.832
05/23/16	4.832
05/24/16	4.832
05/25/16	4.832
05/26/16	4.832
05/27/16	4.832
05/28/16	4.832
05/29/16	4.832
05/30/16	4.832
05/31/16	4.832
06/01/16	4.832
06/02/16	4.832
06/03/16	4.832
06/04/16	4.832
06/05/16	4.832
06/06/16	4.832
06/07/16	4.832
06/08/16	4.832
06/09/16	4.832
06/10/16	4.832
06/11/16	4.832
06/12/16	4.832
06/13/16	4.832
06/14/16	4.832
06/15/16	4.832
06/16/16	4.832
06/17/16	4.832
06/18/16	4.832
06/19/16	4.832
06/20/16	4.832
06/21/16	4.832
06/22/16	4.832
06/23/16	4.832
06/24/16	4.832
06/25/16	4.832
06/26/16	4.832
06/27/16	4.832
06/28/16	4.832
06/29/16	4.832
06/30/16	4.832
07/01/16	4.832
07/02/16	4.832
07/03/16	4.832
07/04/16	4.832
07/05/16	4.832
07/06/16	4.832
07/07/16	4.832
07/08/16	4.832
07/09/16	4.832
07/10/16	4.832
07/11/16	4.832
07/12/16	4.832
07/13/16	4.832
07/14/16	4.832
07/15/16	4.832
07/16/16	4.832
07/17/16	4.832
07/18/16	4.832
07/19/16	4.832
07/20/16	4.832
07/21/16	4.832
07/22/16	4.832
07/23/16	4.832
07/24/16	4.832
07/25/16	4.832
07/26/16	4.832
07/27/16	4.832
07/28/16	4.832
07/29/16	4.832
07/30/16	4.832
07/31/16	4.832
08/01/16	4.832
08/02/16	4.832
08/03/16	4.832
08/04/16	4.832
08/05/16	4.832
08/06/16	4.832
08/07/16	4.832
08/08/16	4.832
08/09/16	4.832
08/10/16	4.832
08/11/16	4.832
08/12/16	4.832
08/13/16	4.832
08/14/16	4.832
08/15/16	4.832
08/16/16	4.832
08/17/16	4.832
08/18/16	4.832
08/19/16	4.832
08/20/16	4.832
08/21/16	4.832
08/22/16	4.832
08/23/16	4.832
08/24/16	4.832
08/25/16	4.832
08/26/16	4.832
08/27/16	4.832
08/28/16	4.832
08/29/16	4.832
08/30/16	4.832
08/31/16	4.832
09/01/16	4.832
09/02/16	4.832
09/03/16	4.832
09/04/16	4.832
09/05/16	4.832
09/06/16	4.832
09/07/16	4.832
09/08/16	4.832
09/09/16	4.832
09/10/16	4.832
09/11/16	4.832
09/12/16	4.832
09/13/16	4.832
09/14/16	4.832
09/15/16	4.832
09/16/16	4.832
09/17/16	4.832
09/18/16	4.832
09/19/16	4.832
09/20/16	4.832
09/21/16	4.832
09/22/16	4.832
09/23/16	4.832
09/24/16	4.832
09/25/16	4.832
09/26/16	4.832
09/27/16	4.832
09/28/16	4.832
09/29/16	4.832
09/30/16	4.832
10/01/16	4.832
10/02/16	4.832
10/03/16	4.832
10/04/16	4.832
10/05/16	4.832
10/06/16	4.832
10/07/16	4.832
10/08/16	4.832
10/09/16	4.832
10/10/16	4.832
10/11/16	4.832
10/12/16	4.832
10/13/16	4.832
10/14/16	4.832
10/15/16	4.832
10/16/16	4.832
10/17/16	4.832
10/18/16	4.832
10/19/16	4.832
10/20/16	4.832
10/21/16	4.832
10/22/16	4.832
10/23/16	4.832
10/24/16	4.832
10/25/16	4.832
10/26/16	4.832
10/27/16	4.832
10/28/16	4.832
10/29/16	4.832
10/30/16	4.832
10/31/16	4.832
11/01/16	4.832
11/02/16	4.832
11/03/16	4.832
11/04/16	4.832
11/05/16	4.832
11/06/16	4.832
11/07/16	4.832
11/08/16	4.832
11/09/16	4.832
11/10/16	4.832
11/11/16	4.832
11/12/16	4.832
11/13/16	4.832
11/14/16	4.832
11/15/16	4.832
11/16/16	4.832
11/17/16	4.832
11/18/16	4.832
11/19/16	4.832
11/20/16	4.832
11/21/16	4.832
11/22/16	4.832
11/23/16	4.832
11/24/16	4.832
11/25/16	4.832
11/26/16	4.832
11/27/16	4.832
11/28/16	4.832
11/29/16	4.832
11/30/16	4.832
12/01/16	4.832
12/02/16	4.832
12/03/16	4.832
12/04/16	4.832
12/05/16	4.832
12/06/16	4.832
12/07/16	4.832
12/08/16	4.832
12/09/16	4.832
12/10/16	4.832
12/11/16	4.832
12/12/16	4.832
12/13/16	4.832
12/14/16	4.832
12/15/16	4.832
12/16/16	4.832
12/17/16	4.832
12/18/16	4.832
12/19/16	4.832
12/20/16	4.832
12/21/16	4.832
12/22/16	4.832
12/23/16	4.832
12/24/16	4.832
12/25/16	4.832
12/26/16	4.832
12/27/16	4.832
12/28/16	4.832
12/29/16	4.832
12/30/16	4.832
12/31/16	4.832
01/01/17	4.832
01/02/17	4.832
01/03/17	4.832
01/04/17	4.832
01/05/17	4.832
01/06/17	4.832
01/07/17	4.832
01/08/17	4.832
01/09/17	4.832
01/10/17	4.832
01/11/17	4.832
01/12/17	4.832
01/13/17	4.832
01/14/17	4.832
01/15/17	4.832
01/16/17	4.832
01/17/17	4.832
01/18/17	4.832
01/19/17	4.832
01/20/17	4.832
01/21/17	4.832
01/22/17	4.832
01/23/17	4.832
01/24/17	4.832
01/25/17	4.832
01/26/17	4.832
01/27/17	4.832
01/28/17	4.832
01/29/17	4.832
01/30/17	4.832
01/31/17	4.832
02/01/17	4.832
02/02/17	4.832
02/03/17	4.832
02/04/17	4.832
02/05/17	4.832
02/06/17	4.832
02/07/17	4.832
02/08/17	4.832
02/09/17	4.832
02/10/17	4.832
02/11/17	4.832
02/12/17	4.832
02/13/17	4.832
02/14/17	4.832
02/15/17	4.832
02/16/17	4.832
02/17/17	4.832
02/18/17	4.832
02/19/17	4.832
02/20/17	4.832
02/21/17	4.832
02/22/17	4.832
02/23/17	4.832
02/24/17	4.832
02/25/17	4.832
02/26/17	4.832
02/27/17	4.832
02/28/17	4.832
03/01/17	4.832
03/02/17	4.832
03/03/17	4.832
03/04/17	4.832
03/05/17	4.832
03/06/17	4.832
03/07/17	4.832
03/08/17	4.832
03/09/17	4.832
03/10/17	4.832
03/11/17	4.832
03/12/17	4.832
03/13/17	4.832
03/14/17	4.832
03/15/17	4.832
03/16/17	4.832
03/17/17	4.832
03/18/17	4.832
03/19/17	4.832
03/20/17	4.832
03/21/17	4.832
03/22/17	4.832
03/23/17	4.832
03/24/17	4.832
03/25/17	4.832
03/26/17	4.832
03/27/17	4.832
03/28/17	4.832
03/29/17	4.832
03/30/17	4.832
03/31/17	4.832
04/01/17	4.832
04/02/17	4.832
04/03/17	4.832
04/04/17	4.832
04/05/17	4.832
04/06/17	4.832
04/07/17	4.832
04/08/17	4.832
04/09/17	4.832
04/10/17	4.832
04/11/17	4.832
04/12/17	4.832
04/13/17	4.832
04/14/17	4.832
04/15/17	4.832
04/16/17	4.832
04/17/17	4.832
04/18/17	4.832
04/19/17	4.832
04/20/17	4.832
04/21/17	4.832
04/22/17	4.832
04/23/17	4.832
04/24/17	4.832
04/25/17	4.832
04/26/17	4.832
04/27/17	4.832
04/28/17	4.832
04/29/17	4.832
04/30/17	4.832
05/01/17	4.832
05/02/17	4.832
05/03/17	4.832
05/04/17	4.832
05/05/17	4.832
05/06/17	4.832
05/07/17	4.832
05/08/17	5.095
05/09/17	5.095
05/10/17	5.095
05/11/17	5.095
05/12/17	5.095
05/13/17	5.095
05/14/17	5.095
05/15/17	5.095
05/16/17	5.095
05/17/17	5.095
05/18/17	5.095
05/19/17	5.095
05/20/17	5.095
05/21/17	5.095
05/22/17	5.095
05/23/17	5.095
05/24/17	5.095
05/25/17	5.095
05/26/17	5.095
05/27/17	5.095
05/28/17	5.095
05/29/17	5.095
05/30/17	5.095
05/31/17	5.095
06/01/17	5.095
06/02/17	5.095
06/03/17	5.095
06/04/17	5.095
06/05/17	5.095
06/06/17	5.095
06/07/17	5.095
06/08/17	5.095
06/09/17	5.095
06/10/17	5.095
06/11/17	5.095
06/12/17	5.095
06/13/17	5.095
06/14/17	5.095
06/15/17	5.095
06/16/17	5.095
06/17/17	5.095
06/18/17	5.095
06/19/17	5.095
06/20/17	5.095
06/21/17	5.095
06/22/17	5.095
06/23/17	5.095
06/24/17	5.095
06/25/17	5.095
06/26/17	5.095
06/27/17	5.095
06/28/17	5.095
06/29/17	5.095
06/30/17	5.095
07/01/17	5.095
07/02/17	5.095
07/03/17	5.095
07/04/17	5.095
07/05/17	5.095
07/06/17	5.095
07/07/17	5.095
07/08/17	5.095
07/09/17	5.095
07/10/17	5.095
07/11/17	5.095
07/12/17	5.095
07/13/17	5.095
07/14/17	5.095
07/15/17	5.095
07/16/17	5.095
07/17/17	5.095
07/18/17	5.095
07/19/17	5.095
07/20/17	5.095
07/21/17	5.095
07/22/17	5.095
07/23/17	5.095
07/24/17	5.095
07/25/17	5.095
07/26/17	5.095
07/27/17	5.095
07/28/17	5.095
07/29/17	5.095
07/30/17	5.095
07/31/17	5.095
08/01/17	5.095
08/02/17	5.095
08/03/17	5.095
08/04/17	5.095
08/05/17	5.095
08/06/17	5.095
08/07/17	5.095
08/08/17	5.095
08/09/17	5.095
08/10/17	5.095
08/11/17	5.095
08/12/17	5.095
08/13/17	5.095
08/14/17	5.095
08/15/17	5.095
08/16/17	5.095
08/17/17	5.095
08/18/17	5.095
08/19/17	5.095
08/20/17	5.095
08/21/17	5.095
08/22/17	5.095
08/23/17	5.095
08/24/17	5.095
08/25/17	5.095
08/26/17	5.095
08/27/17	5.095
08/28/17	5.095
08/29/17	5.095
08/30/17	5.095
08/31/17	5.095
09/01/17	5.095
09/02/17	5.095
09/03/17	5.095
09/04/17	5.095
09/05/17	5.095
09/06/17	5.095
09/07/17	5.095
09/08/17	5.095
09/09/17	5.095
09/10/17	5.095
09/11/17	5.095
09/12/17	5.095
09/13/17	5.095
09/14/17	5.095
09/15/17	5.095
09/16/17	5.095
09/17/17	5.095
09/18/17	5.095
09/19/17	5.095
09/20/17	5.095
09/21/17	5.095
09/22/17	5.095
09/23/17	5.095
09/24/17	5.095
09/25/17	5.095
09/26/17	5.095
09/27/17	5.095
09/28/17	5.095
09/29/17	5.095
09/30/17	5.095
10/01/17	5.095
10/02/17	5.095
10/03/17	5.095
10/04/17	5.095
10/05/17	5.095
10/06/17	5.095
10/07/17	5.095
10/08/17	5.095
10/09/17	5.095
10/10/17	5.095
10/11/17	5.095
10/12/17	5.095
10/13/17	5.095
10/14/17	5.095
10/15/17	5.095
10/16/17	5.095
10/17/17	5.095
10/18/17	5.095
10/19/17	5.095
10/20/17	5.095
10/21/17	5.095
10/22/17	5.095
10/23/17	5.095
10/24/17	5.095
10/25/17	5.095
10/26/17	5.095
10/27/17	5.095
10/28/17	5.095
10/29/17	5.095
10/30/17	5.095
10/31/17	5.095
11/01/17	5.095
11/02/17	5.095
11/03/17	5.095
11/04/17	5.095
11/05/17	5.095
11/06/17	5.095
11/07/17	5.095
11/08/17	5.095
11/09/17	5.095
11/10/17	5.095
11/11/17	5.095
11/12/17	5.095
11/13/17	5.095
11/14/17	5.095
11/15/17	5.095
11/16/17	5.095
11/17/17	5.095
11/18/17	5.095
11/19/17	5.095
11/20/17	5.095
11/21/17	5.095
11/22/17	5.095
11/23/17	5.095
11/24/17	5.095
11/25/17	5.095
11/26/17	5.095
11/27/17	5.095
11/28/17	5.095
11/29/17	5.095
11/30/17	5.095
12/01/17	5.095
12/02/17	5.095
12/03/17	5.095
12/04/17	5.095
12/05/17	5.095
12/06/17	5.095
12/07/17	5.095
12/08/17	5.095
12/09/17	5.095
12/10/17	5.095
12/11/17	5.095
12/12/17	5.095
12/13/17	5.095
12/14/17	5.095
12/15/17	5.095
12/16/17	5.095
12/17/17	5.095
12/18/17	5.095
12/19/17	5.095
12/20/17	5.095
12/21/17	5.095
12/22/17	5.095
12/23/17	5.095
12/24/17	5.095
12/25/17	5.095
12/26/17	5.095
12/27/17	5.095
12/28/17	5.095
12/29/17	5.095
12/30/17	5.095
12/31/17	5.095
01/01/18	5.095
01/02/18	5.095
01/03/18	5.095
01/04/18	5.095
01/05/18	5.095
01/06/18	5.095
01/07/18	5.095
01/08/18	5.095
01/09/18	5.095
01/10/18	5.095
01/11/18	5.095
01/12/18	5.095
01/13/18	5.095
01/14/18	5.095
01/15/18	5.095
01/16/18	5.095
01/17/18	5.095
01/18/18	5.095
01/19/18	5.095
01/20/18	5.095
01/21/18	5.095
01/22/18	5.095
01/23/18	5.095
01/24/18	5.095
01/25/18	5.095
01/26/18	5.095
01/27/18	5.095
01/28/18	5.095
01/29/18	5.095
01/30/18	5.095
01/31/18	5.095
02/01/18	5.095
02/02/18	5.095
02/03/18	5.095
02/04/18	5.095
02/05/18	5.095
02/06/18	5.095
02/07/18	5.095
02/08/18	5.095
02/09/18	5.095
02/10/18	5.095
02/11/18	5.095
02/12/18	5.095
02/13/18	5.095
02/14/18	5.095
02/15/18	5.095
02/16/18	5.095
02/17/18	5.095
02/18/18	5.095
02/19/18	5.095
02/20/18	5.095
02/21/18	5.095
02/22/18	5.095
02/23/18	5.095
02/24/18	5.095
02/25/18	5.095
02/26/18	5.095
02/27/18	5.095
02/28/18	5.095
03/01/18	5.095
03/02/18	5.095
03/03/18	5.095
03/04/18	5.095
03/05/18	5.095
03/06/18	5.095
03/07/18	5.095
03/08/18	5.095
03/09/18	5.095
03/10/18	5.095
03/11/18	5.095
03/12/18	5.095
03/13/18	5.095
03/14/18	5.095
03/15/18	5.095
03/16/18	5.095
03/17/18	5.095
03/18/18	5.095
03/19/18	5.095
03/20/18	5.095
03/21/18	5.095
03/22/18	5.095
03/23/18	5.095
03/24/18	5.095
03/25/18	5.095
03/26/18	5.095
03/27/18	5.095
03/28/18	5.095
03/29/18	5.095
03/30/18	5.095
03/31/18	5.095
04/01/18	5.095
04/02/18	5.095
04/03/18	5.095
04/04/18	5.095
04/05/18	5.095
04/06/18	5.095
04/07/18	5.095
04/08/18	5.095
04/09/18	5.095
04/10/18	5.095
04/11/18	5.095
04/12/18	5.095
04/13/18	5.095
04/14/18	5.095
04/15/18	5.095
04/16/18	5.095
04/17/18	5.095
04/18/18	5.095
04/19/18	5.095
04/20/18	5.095
04/21/18	5.095
04/22/18	5.095
04/23/18	5.095
04/24/18	5.095
04/25/18	5.095
04/26/18	5.095
04/27/18	5.095
04/28/18	5.095
04/29/18	5.095
04/30/18	5.095
05/01/18	5.095
05/02/18	5.095
05/03/18	5.095
05/04/18	5.095
05/05/18	5.095
05/06/18	5.095
05/07/18	5.095
05/08/18	5.095
05/09/18	5.095
05/10/18	5.095
05/11/18	5.095
05/12/18	5.095
05/13/18	5.095
05/14/18	5.095
05/15/18	5.095
05/16/18	5.095
05/17/18	5.095
05/18/18	5.095
05/19/18	5.095
05/20/18	5.095
05/21/18	5.095
05/22/18	5.095
05/23/18	5.095
05/24/18	5.095
05/25/18	5.095
05/26/18	5.095
05/27/18	5.095
05/28/18	5.095
05/29/18	5.095
05/30/18	5.095
05/31/18	5.095
06/01/18	5.095
06/02/18	5.095
06/03/18	5.095
06/04/18	5.095
06/05/18	5.095
06/06/18	5.095
06/07/18	5.095
06/08/18	5.095
06/09/18	5.095
06/10/18	5.095
06/11/18	5.095
06/12/18	5.095
06/13/18	5.095
06/14/18	5.095
06/15/18	5.095
06/16/18	5.095
06/17/18	5.095
06/18/18	5.095
06/19/18	5.095
06/20/18	5.095
06/21/18	5.095
06/22/18	5.095
06/23/18	5.095
06/24/18	5.095
06/25/18	5.095
06/26/18	5.095
06/27/18	5.095
06/28/18	5.095
06/29/18	5.095
06/30/18	5.095
07/01/18	5.095
07/02/18	5.095
07/03/18	5.095
07/04/18	5.095
07/05/18	5.095
07/06/18	5.095
07/07/18	5.095
07/08/18	5.095
07/09/18	5.095
07/10/18	5.095
07/11/18	5.095
07/12/18	5.095
07/13/18	5.095
07/14/18	5.095
07/15/18	5.095
07/16/18	5.095
07/17/18	5.095
07/18/18	5.095
07/19/18	5.095
07/20/18	5.095
07/21/18	5.095
07/22/18	5.095
07/23/18	5.095
07/24/18	5.095
07/25/18	5.095
07/26/18	5.095
07/27/18	5.095
07/28/18	5.095
07/29/18	5.095
07/30/18	5.095
07/31/18	5.095
08/01/18	5.095
08/02/18	5.095
08/03/18	5.095
08/04/18	5.095
08/05/18	5.095
08/06/18	5.095
08/07/18	5.095
08/08/18	5.095
08/09/18	5.095
08/10/18	5.095
08/11/18	5.095
08/12/18	5.095
08/13/18	5.095
08/14/18	5.095
08/15/18	5.095
08/16/18	5.095
08/17/18	5.095
08/18/18	5.095
08/19/18	5.095
08/20/18	5.095
08/21/18	5.095
08/22/18	5.095
08/23/18	5.095
08/24/18	5.095
08/25/18	5.095
08/26/18	5.095
08/27/18	5.095
08/28/18	5.095
08/29/18	5.095
08/30/18	5.095
08/31/18	5.095
09/01/18	5.095
09/02/18	5.095
09/03/18	5.095
09/04/18	5.095
09/05/18	5.095
09/06/18	5.095
09/07/18	5.095
09/08/18	5.095
09/09/18	5.095
09/10/18	5.095
09/11/18	5.095
09/12/18	5.095
09/13/18	5.095
09/14/18	5.095
09/15/18	5.095
09/16/18	5.095
09/17/18	5.095
09/18/18	5.095
09/19/18	5.095
09/20/18	5.095
09/21/18	5.095
09/22/18	5.095
09/23/18	5.095
09/24/18	5.095
09/25/18	5.095
09/26/18	5.095
09/27/18	5.095
09/28/18	5.095
09/29/18	5.095
09/30/18	5.095
10/01/18	5.095
10/02/18	5.095
10/03/18	5.095
10/04/18	5.095
10/05/18	5.095
10/06/18	5.095
10/07/18	5.095
10/08/18	5.095
10/09/18	5.095
10/10/18	5.095
10/11/18	5.095
10/12/18	5.095
10/13/18	5.095
10/14/18	5.095
10/15/18	5.095
10/16/18	5.095
10/17/18	5.095
10/18/18	5.095
10/19/18	5.095
10/20/18	5.095
10/21/18	5.095
10/22/18	5.095
10/23/18	5.095
10/24/18	5.095
10/25/18	5.095
10/26/18	5.095
10/27/18	5.095
10/28/18	5.095
10/29/18	5.095
10/30/18	5.095
10/31/18	5.095
11/01/18	5.095
11/02/18	5.095
11/03/18	5.095
11/04/18	5.095
11/05/18	5.095
11/06/18	5.095
11/07/18	5.095
11/08/18	5.095
11/09/18	5.095
11/10/18	5.095
11/11/18	5.095
11/12/18	5.095
11/13/18	5.095
11/14/18	5.095
11/15/18	5.095
11/16/18	5.095
11/17/18	5.095
11/18/18	5.095
11/19/18	5.095
11/20/18	5.095
11/21/18	5.095
11/22/18	5.095
11/23/18	5.095
11/24/18	5.095
11/25/18	5.095
11/26/18	5.095
11/27/18	5.095
11/28/18	5.095
11/29/18	5.095
11/30/18	5.095
12/01/18	5.095
12/02/18	5.095
12/03/18	5.095
12/04/18	5.095
12/05/18	5.095
12/06/18	5.095
12/07/18	5.095
12/08/18	5.095
12/09/18	5.095
12/10/18	5.095
12/11/18	5.095
12/12/18	5.095
12/13/18	5.095
12/14/18	5.095
12/15/18	5.095
12/16/18	5.095
12/17/18	5.095
12/18/18	5.095
12/19/18	5.095
12/20/18	5.095
12/21/18	5.095
12/22/18	5.095
12/23/18	5.095
12/24/18	5.095
12/25/18	5.095
12/26/18	5.095
12/27/18	5.095
12/28/18	5.095
12/29/18	5.095
12/30/18	5.095
12/31/18	5.095
01/01/19	5.095
01/02/19	5.095
01/03/19	5.095
01/04/19	5.095
01/05/19	5.095
01/06/19	5.095
01/07/19	5.095
01/08/19	5.095
01/09/19	5.095
01/10/19	5.095
01/11/19	5.095
01/12/19	5.095
01/13/19	5.095
01/14/19	5.095
01/15/19	5.095
01/16/19	5.095
01/17/19	5.095
01/18/19	5.095
01/19/19	5.095
01/20/19	5.095
01/21/19	5.095
01/22/19	5.095
01/23/19	5.095
01/24/19	5.095
01/25/19	5.095
01/26/19	5.095
01/27/19	5.095
01/28/19	5.095
01/29/19	5.095
01/30/19	5.095
01/31/19	5.095
02/01/19	5.095
02/02/19	5.095
02/03/19	5.095
02/04/19	5.095
02/05/19	5.095
02/06/19	5.095
02/07/19	5.095
02/08/19	5.095
02/09/19	5.095
02/10/19	5.095
02/11/19	5.095
02/12/19	5.095
02/13/19	5.095
02/14/19	5.095
02/15/19	5.095
02/16/19	5.095
02/17/19	5.095
02/18/19	5.095
02/19/19	5.095
02/20/19	5.095
02/21/19	5.095
02/22/19	5.095
02/23/19	5.095
02/24/19	5.095
02/25/19	5.095
02/26/19	5.095
02/27/19	5.095
02/28/19	5.095
03/01/19	5.095
03/02/19	5.095
03/03/19	5.095
03/04/19	5.095
03/05/19	5.095
03/06/19	5.095
03/07/19	5.095
03/08/19	5.095
03/09/19	5.095
03/10/19	5.095
03/11/19	5.095
03/12/19	5.095
03/13/19	5.095
03/14/19	5.095
03/15/19	5.095
03/16/19	5.095
03/17/19	5.095
03/18/19	5.095
03/19/19	5.095
03/20/19	5.095
03/21/19	5.095
03/22/19	5.095
03/23/19	5.095
03/24/19	5.095
03/25/19	5.095
03/26/19	5.095
03/27/19	5.095
03/28/19	5.095
03/29/19	5.095
03/30/19	5.095
03/31/19	5.095
04/01/19	5.095
04/02/19	5.095
04/03/19	5.095
04/04/19	5.095
04/05/19	5.095
04/06/19	5.095
04/07/19	5.095
04/08/19	5.095
04/09/19	5.095
04/10/19	5.095
04/11/19	5.095
04/12/19	5.095
04/13/19	5.095
04/14/19	5.095
04/15/19	5.095
04/16/19	5.095
04/17/19	5.095
04/18/19	5.095
04/19/19	5.095
04/20/19	5.095
04/21/19	5.095
04/22/19	5.095
04/23/19	5.095
04/24/19	5.095
04/25/19	5.095
04/26/19	5.095
04/27/19	5.095
04/28/19	5.095
04/29/19	5.095
04/30/19	5.095
05/01/19	5.095
05/02/19	5.095
05/03/19	5.095
05/04/19	5.095
05/05/19	5.095
05/06/19	5.095
05/07/19	5.095
05/08/19	5.095
05/09/19	5.095
05/10/19	5.095
05/11/19	5.095
05/12/19	5.095
05/13/19	5.095
05/14/19	5.095
05/15/19	5.095
05/16/19	5.095
05/17/19	5.095
05/18/19	5.095
05/19/19	5.095
05/20/19	5.095
05/21/19	5.095
05/22/19	5.095
05/23/19	5.095
05/24/19	5.095
05/25/19	5.095
05/26/19	5.095
05/27/19	5.095
05/28/19	5.095
05/29/19	5.095
05/30/19	5.095
05/31/19	5.095
06/01/19	5.095
06/02/19	5.095
06/03/19	5.095
06/04/19	5.095
06/05/19	5.095
06/06/19	5.095
06/07/19	5.095
06/08/19	5.095
06/09/19	5.095
06/10/19	5.095
06/11/19	5.095
06/12/19	5.095
06/13/19	5.095
06/14/19	5.095
06/15/19	5.095
06/16/19	5.095
06/17/19	5.095
06/18/19	5.095
06/19/19	5.095
06/20/19	5.095
06/21/19	5.095
06/22/19	5.095
06/23/19	5.095
06/24/19	5.095
06/25/19	5.095
06/26/19	5.095
06/27/19	5.095
06/28/19	5.095
06/29/19	5.095
06/30/19	5.095
07/01/19	5.095
07/02/19	5.095
07/03/19	5.095
07/04/19	5.095
07/05/19	5.095
07/06/19	5.095
07/07/19	5.095
07/08/19	5.095
07/09/19	5.095
07/10/19	5.095
07/11/19	5.095
07/12/19	5.095
07/13/19	5.095
07/14/19	5.095
07/15/19	5.095
07/16/19	5.095
07/17/19	5.095
07/18/19	5.095
07/19/19	5.095
07/20/19	5.095
07/21/19	5.095
07/22/19	5.095
07/23/19	5.095
07/24/19	5.095
07/25/19	5.095
07/26/19	5.095
07/27/19	5.095
07/28/19	5.095
07/29/19	5.095
07/30/19	5.095
07/31/19	5.095
08/01/19	5.095
08/02/19	5.095
08/03/19	5.095
08/04/19	5.095
08/05/19	5.095
08/06/19	5.095
08/07/19	5.095
08/08/19	5.095
08/09/19	5.095
08/10/19	5.095
08/11/19	5.095
08/12/19	5.095
08/13/19	5.095
08/14/19	5.095
08/15/19	5.095
08/16/19	5.095
08/17/19	5.095
08/18/19	5.095
08/19/19	5.095
08/20/19	5.095
08/21/19	5.095
08/22/19	5.095
08/23/19	5.095
08/24/19	5.095
08/25/19	5.095
08/26/19	5.095
08/27/19	5.095
08/28/19	5.095
08/29/19	5.095
08/30/19	5.095
08/31/19	5.095
09/01/19	5.095
09/02/19	5.095
09/03/19	5.095
09/04/19	5.095
09/05/19	5.095
09/06/19	5.095
09/07/19	5.095
09/08/19	5.095
09/09/19	5.095
09/10/19	5.095
09/11/19	5.095
09/12/19	5.095
09/13/19	5.095
09/14/19	5.095
09/15/19	5.095
09/16/19	5.095
09/17/19	5.095
09/18/19	5.095
09/19/19	5.095
09/20/19	5.095
09/21/19	5.095
09/22/19	5.095
09/23/19	5.095
09/24/19	5.095
09/25/19	5.095
09/26/19	5.095
09/27/19	5.095
09/28/19	5.095
09/29/19	5.095
09/30/19	5.095
10/01/19	5.095
10/02/19	5.095
10/03/19	5.095
10/04/19	5.095
10/05/19	5.095
10/06/19	5.095
10/07/19	5.095
10/08/19	5.095
10/09/19	5.095
10/10/19	5.095
10/11/19	5.095
10/12/19	5.095
10/13/19	5.095
10/14/19	5.095
10/15/19	5.095
10/16/19	5.095
10/17/19	5.095
10/18/19	5.095
10/19/19	5.095
10/20/19	5.095
10/21/19	5.095
10/22/19	5.095
10/23/19	5.095
10/24/19	5.095
10/25/19	5.095
10/26/19	5.095
10/27/19	5.095
10/28/19	5.095
10/29/19	5.095
10/30/19	5.095
10/31/19	5.095
11/01/19	5.095
11/02/19	5.095
11/03/19	5.095
11/04/19	5.095
11/05/19	5.095
11/06/19	5.095
11/07/19	5.095
11/08/19	5.095
11/09/19	5.095
11/10/19	5.095
11/11/19	5.095
11/12/19	5.095
11/13/19	5.095
11/14/19	5.095
11/15/19	5.095
11/16/19	5.095
11/17/19	5.095
11/18/19	5.095
11/19/19	5.095
11/20/19	5.095
11/21/19	5.095
11/22/19	5.095
11/23/19	5.095
11/24/19	5.095
11/25/19	5.095
11/26/19	5.095
11/27/19	5.095
11/28/19	5.095
11/29/19	5.095
11/30/19	5.095
12/01/19	5.095
12/02/19	5.095
12/03/19	5.095
12/04/19	5.095
12/05/19	5.095
12/06/19	5.095
12/07/19	5.095
12/08/19	5.095
12/09/19	5.095
12/10/19	5.095
12/11/19	5.095
12/12/19	5.095
12/13/19	5.095
12/14/19	5.095
12/15/19	5.095
12/16/19	5.095
12/17/19	5.095
12/18/19	5.095
12/19/19	5.095
12/20/19	5.095
12/21/19	5.095
12/22/19	5.095
12/23/19	5.095
12/24/19	5.095
12/25/19	5.095
12/26/19	5.095
12/27/19	5.095
12/28/19	5.095
12/29/19	5.095
12/30/19	5.095
12/31/19	5.095
01/01/20	5.095
01/02/20	5.095
01/03/20	5.095
01/04/20	5.095
01/05/20	5.095
01/06/20	5.095
01/07/20	5.095
01/08/20	5.095
01/09/20	5.095
01/10/20	5.095
01/11/20	5.095
01/12/20	5.095
01/13/20	5.095
01/14/20	5.095
01/15/20	5.095
01/16/20	5.095
01/17/20	5.095
01/18/20	5.095
01/19/20	5.095
01/20/20	5.095
01/21/20	5.095
01/22/20	5.095
01/23/20	5.095
01/24/20	5.095
01/25/20	5.095
01/26/20	5.095
01/27/20	5.095
01/28/20	5.095
01/29/20	5.095
01/30/20	5.095
01/31/20	5.095
02/01/20	5.095
02/02/20	5.095
02/03/20	5.095
02/04/20	5.095
02/05/20	5.095
02/06/20	5.095
02/07/20	5.095
02/08/20	5.095
02/09/20	5.095
02/10/20	5.095
02/11/20	5.095
02/12/20	5.095
02/13/20	5.095
02/14/20	5.095
02/15/20	5.095
02/16/20	5.095
02/17/20	5.095
02/18/20	5.095
02/19/20	5.095
02/20/20	5.095
02/21/20	5.095
02/22/20	5.095
02/23/20	5.095
02/24/20	5.095
02/25/20	5.095
02/26/20	5.095
02/27/20	5.095
02/28/20	5.095
02/29/20	5.095
03/01/20	5.095
03/02/20	5.095
03/03/20	5.095
03/04/20	5.095
03/05/20	5.095
03/06/20	5.095
03/07/20	5.095
03/08/20	5.095
03/09/20	5.095
03/10/20	5.095
03/11/20	5.095
03/12/20	5.095
03/13/20	5.095
03/14/20	5.095
03/15/20	5.095
03/16/20	5.095
03/17/20	5.095
03/18/20	5.095
03/19/20	5.095
03/20/20	5.095
03/21/20	5.095
03/22/20	5.095
03/23/20	5.095
03/24/20	5.095
03/25/20	5.095
03/26/20	5.095
03/27/20	5.095
03/28/20	5.095
03/29/20	5.095
03/30/20	5.095
03/31/20	5.095
04/01/20	5.095
04/02/20	5.095
04/03/20	5.095
04/04/20	5.095
04/05/20	5.095
04/06/20	5.095
04/07/20	5.095
04/08/20	5.095
04/09/20	5.095
04/10/20	5.095
04/11/20	5.095
04/12/20	5.095
04/13/20	5.095
04/14/20	5.095
04/15/20	5.095
04/16/20	5.095
04/17/20	5.095
04/18/20	5.095
04/19/20	5.095
04/20/20	5.095
04/21/20	5.095
04/22/20	5.095
04/23/20	5.095
04/24/20	5.095
04/25/20	5.095
04/26/20	5.095
04/27/20	5.095
04/28/20	5.095
04/29/20	5.095
04/30/20	5.095
05/01/20	5.095
05/02/20	5.095
05/03/20	5.095
05/04/20	5.095
05/05/20	5.095
05/06/20	5.095
05/07/20	5.095
05/08/20	5.095
05/09/20	5.095
05/10/20	5.095
05/11/20	5.095
05/12/20	5.095
05/13/20	5.095
05/14/20	5.095
05/15/20	5.095
05/16/20	5.095
05/17/20	5.095
05/18/20	5.095
05/19/20	5.095
05/20/20	5.095
05/21/20	5.095
05/22/20	5.095
05/23/20	5.095
05/24/20	5.095
05/25/20	5.095
05/26/20	5.095
05/27/20	5.095
05/28/20	5.095
05/29/20	5.095
05/30/20	5.095
05/31/20	5.095
06/01/20	5.095
06/02/20	5.095
06/03/20	5.095
06/04/20	5.095
06/05/20	5.095
06/06/20	5.095
06/07/20	5.095
06/08/20	5.095
06/09/20	5.095
06/10/20	5.095
06/11/20	5.095
06/12/20	5.095
06/13/20	5.095
06/14/20	5.095
06/15/20	5.095
06/16/20	5.095


==> monotoneconvex_curve_maxd2r.txt <==
Scheme t SequentialDelta ParallelDelta DeltaDifference d2rmax d2dmax d2fmax fmaxIndex deltamaxIndex
HarmonicSpline 0.00821917808219178 -0.008219034978163009 -0.008219034978163009 0.0 -4.052973596203417E-7 6.756817327868703E-5 0.7993907320813509 1 0
HarmonicSpline 0.10832876712328766 -0.10260653365290473 -0.110433669824328 0.007827136171423277 -1061.5527369710974 115.0041000208546 -328.35916060833245 1 1
HarmonicSpline 0.20843835616438355 -0.2047831758544838 -0.20914322295673138 0.004360047102247577 -442.51374290878556 92.19820933381584 620.4071544696487 1 2
HarmonicSpline 0.3085479452054795 -0.3083300144068879 -0.3075534942775793 -7.765201293086221E-4 96.85810113459767 -29.73315698096002 593.178848054543 1 2
HarmonicSpline 0.40865753424657536 -0.4075848014029049 -0.40845925112553694 8.744497226320647E-4 -36.165588659023605 14.888808230750783 -316.7296720035795 2 2
HarmonicSpline 0.5087671232876712 -0.5101122850426076 -0.5073298537139337 -0.002782431328673951 92.67070279081801 -46.9295959648619 544.4610907956449 3 3
HarmonicSpline 0.6088767123287672 -0.6085623546403518 -0.6067446094615292 -0.0018177451788226051 41.97039086181784 -25.117940571917075 -1366.6328485539836 3 3
HarmonicSpline 0.7089863013698631 -0.7056213817813184 -0.7071257621815707 0.0015043804002523586 -84.84337740493238 60.21471683492763 841.9564524742018 4 3
HarmonicSpline 0.8090958904109589 -0.8096701964432906 -0.8049772553020418 -0.004692941141248852 98.3506160725965 -78.74052665446385 507.6455748820319 3 4
HarmonicSpline 0.9092054794520548 -0.9012061321622689 -0.9050909825425446 0.0038848503802757506 -72.42985855580204 66.25231405710252 -1040.734599194737 4 4
HarmonicSpline 1.0093150684931507 -1.0054333856013287 -1.0030525630000398 -0.002380822601288912 82.94090370535164 -82.78188712296242 832.5941498743549 4 5
HarmonicSpline 1.1094246575342468 -1.1037906541311315 -1.100767975837913 -0.0030226782932185614 38.96057388091199 -41.704767705930124 -2195.4042750405024 5 5
HarmonicSpline 1.2095342465753427 -1.1957477236912428 -1.1992300386653998 0.0034823149741569637 -81.07007845483372 98.03911147354682 1137.3816818927019 6 5
HarmonicSpline 1.3096438356164384 -1.3018891830862689 -1.2958038698474006 -0.006085313238868295 84.27770152032659 -107.99602976341305 850.7521076506208 5 6
HarmonicSpline 1.4097534246575345 -1.3873150843846105 -1.3929933968337416 0.005678312449131084 -60.937006869695786 86.70232474194961 -1658.3642445389123 6 6
HarmonicSpline 1.5098630136986302 -1.4879870647355187 -1.489172593813759 0.0011855290782403216 -57.54228928355103 86.34974240084858 1051.285621056497 6 7
HarmonicSpline 1.609972602739726 -1.5887013562743135 -1.5845112352164126 -0.004190121057900953 40.39640686706706 -61.67854884608914 -1429.9207651280453 7 7
HarmonicSpline 1.7100821917808222 -1.6709140296911063 -1.679578842533891 0.008664812842784642 -73.13401560780673 125.44450835871856 -931.8195520746641 7 7
HarmonicSpline 1.810191780821918 -1.7661116151901357 -1.7734941957014971 0.007382580511361425 -70.80249509101914 127.07248622234601 646.2604756896084 7 7
HarmonicSpline 1.9103013698630138 -1.8669866941478652 -1.8673203532337812 3.336590859159827E-4 22.96901990891058 -40.8918179983786 882.5971203885174 7 8
HarmonicSpline 2.0104109589041093 -1.9630005497861536 -1.9622257797757836 -7.747700103699628E-4 5.554929092349091 -7.088237530261665 -890.7232590393832 8 8
HarmonicSpline 2.1105205479452054 -2.051783854584155 -2.057351169763022 0.005567315178867105 -36.424597645035924 79.86024750383791 -692.259444212695 8 8
HarmonicSpline 2.2106301369863015 -2.1412730686631853 -2.1502823402796967 0.009009271616511327 -58.1146210952109 130.12065369633063 -349.82225449731175 8 8
HarmonicSpline 2.310739726027397 -2.2312918531142145 -2.2413085039163505 0.010016650802135985 -64.55906669860417 149.41197530315975 84.87308078564126 9 8
HarmonicSpline 2.4108493150684933 -2.3215471066007076 -2.3307548861006833 0.009207779499975643 -60.47275195031273 144.77712986238345 131.58502065735433 8 8
HarmonicSpline 2.510958904109589 -2.411751307972443 -2.418950206289905 0.00719889831746201 -49.818592856123665 123.25970764059946 270.61478058421073 8 8
HarmonicSpline 2.6110684931506847 -2.5016293232915654 -2.5062260641617318 0.0045967408701663715 -35.951745181580364 91.80803870467713 341.8154648215932 8 9
HarmonicSpline 2.711178082191781 -2.5909227586418115 -2.592916434105419 0.0019936754636074028 -21.73181146598232 57.21094169519603 345.19054281645367 8 9
HarmonicSpline 2.811287671232877 -2.679391902675743 -2.679357268200455 -3.463447528773145E-5 12.10205108253005 -26.653946982868604 280.8059340608793 8 9
HarmonicSpline 2.9113972602739726 -2.7668153120952166 -2.765886207589663 -9.291045055537239E-4 8.113385426378414 -15.15657011008642 -155.18003548820047 9 9
HarmonicSpline 3.0115068493150683 -2.8529870988769357 -2.852842401790401 -1.446970865348618E-4 0.7195830458754662 6.501795990487835 -277.33718099831606 9 9
HarmonicSpline 3.1116164383561644 -2.9379918618754886 -2.9395580511515362 0.0015661892760476803 -7.733070246205474 32.139045536005995 -233.64435386419302 9 9
HarmonicSpline 3.21172602739726 -3.0221159434418166 -3.0248390629505906 0.002723119508774019 -13.921835393813312 51.968636594068585 -179.73886268229933 9 9
HarmonicSpline 3.3118356164383562 -3.105337475379777 -3.1087211671732007 0.003383691793423793 -18.17959914752137 66.44581596049193 -130.6302288561767 9 9
HarmonicSpline 3.4119452054794523 -3.187633987754568 -3.1912490360075374 0.003615048252969544 -20.817057327405415 76.10100341004511 -86.3364935099753 9 9
HarmonicSpline 3.5120547945205476 -3.268984813256104 -3.272469513483367 0.0034847002272631045 -22.109480783852668 81.47769963162688 75.61451464965785 10 9
HarmonicSpline 3.6121643835616437 -3.3493716340704527 -3.352431499019648 0.003059864949195301 -22.301624273109066 83.12549693023641 87.34263312604185 10 9
HarmonicSpline 3.71227397260274 -3.4287789366704846 -3.43118583630897 0.0024068996384851715 -21.61184119375439 81.5939609655203 94.06780909770873 10 9
HarmonicSpline 3.8123835616438355 -3.507194376248801 -3.5087852077519965 0.001590831503195389 -20.235549918698975 77.42737333504834 95.74424586489272 10 9
HarmonicSpline 3.9124931506849316 -3.5846090526281404 -3.5852840346861647 6.749820580242982E-4 -18.34816801670523 71.16032407772366 92.36778009125146 10 9
HarmonicSpline 4.012602739726027 -3.6610176999540833 -3.660738383588491 -2.793163655923081E-4 -16.107607230464698 63.31413833216004 83.92453398897715 10 10
HarmonicSpline 4.112712328767124 -3.7364187924804337 -3.7352058784001496 -0.001212914080284122 15.275454448370013 54.394119208822644 89.57140584797685 9 10
HarmonicSpline 4.21282191780822 -3.810814569240595 -3.8087456191615576 -0.0020689500790371795 16.37649488297867 -52.78413544029803 95.51109902972144 9 10
HarmonicSpline 4.312931506849315 -3.8842109802073033 -3.8814181070467857 -0.0027928731605175727 16.93775158660188 -54.191132048408974 96.65462874508535 9 10
HarmonicSpline 4.413041095890412 -3.95661755686616 -3.9532851759438437 -0.003332380922316247 16.88141992480755 -53.18192404235589 92.9936683213839 9 10
HarmonicSpline 4.5131506849315075 -4.028047210056229 -4.024409930649675 -0.003637279406554228 16.13659863741712 -49.41332811814192 84.53099331617864 9 10
HarmonicSpline 4.613260273972603 -4.098515957980942 -4.094856691785331 -0.0036592661956103 14.638540809827068 -42.55802776853557 -72.66964807683962 10 10
HarmonicSpline 4.713369863013699 -4.168042587157084 -4.164690947492389 -0.003351639664694872 12.328000298858264 -32.30128737818916 -116.43325192878251 10 10
HarmonicSpline 4.813479452054795 -4.236648249129615 -4.233979311970559 -0.0026689371590560285 9.150659703188452 -18.33708480614149 -165.28722834863174 10 10
HarmonicSpline 4.913589041095891 -4.304355995513598 -4.302789490912007 -0.0015665046015911344 5.056628280260892 -9.038470749622718 -219.16080061856746 10 10
HarmonicSpline 5.013698630136987 -4.371190253891211 -4.371190253891211 0.0 0.0 21.921325488172272 -278.08588765054765 10 10
HarmonicSpline 5.1138082191780825 -4.437348599816149 -4.438858680659852 0.0015100808437029656 -4.8555542961767415 43.45218804768791 -218.8138559233721 10 10
HarmonicSpline 5.213917808219178 -4.5029772791249645 -4.505439477793249 0.0024621986682848984 -8.436274687903879 59.3393873593584 -164.67938124264947 10 10
HarmonicSpline 5.314027397260275 -4.568025105088358 -4.57095456741996 0.002929462331602295 -10.910122608397172 70.16148342309236 -115.66025914788725 10 10
HarmonicSpline 5.41413698630137 -4.63244235357041 -4.635427070254217 0.002984716683807065 -12.432636793823379 76.502300472292 -71.66489623955385 10 10
HarmonicSpline 5.514246575342466 -4.6961813584978085 -4.698881258942134 0.0026999004443251096 -13.148060910913392 78.94479374659369 83.79130722602213 11 10
HarmonicSpline 5.614356164383563 -4.759197012448313 -4.76134251261584 0.0021455001675274588 -13.190350615391342 78.06571207247259 103.2701701930705 11 10
HarmonicSpline 5.7144657534246575 -4.82144717484756 -4.822837272753233 0.0013900979056735707 -12.684074663467333 74.43103857696087 115.96001936453604 11 10
HarmonicSpline 5.814575342465754 -4.8828929902045015 -4.883393000416625 5.000102121233141E-4 -11.745223026409331 68.59219174870645 121.92469256433469 11 10
HarmonicSpline 5.91468493150685 -4.943499119166583 -4.943038134949118 -4.609842174652101E-4 -10.481932872475774 61.08296570772609 121.18084313783584 11 10
HarmonicSpline 6.014794520547945 -5.003233885143565 -5.001802054207527 -0.0014318309360383807 9.27750217369895 52.41718943338469 113.7118177396701 11 11
HarmonicSpline 6.114904109589042 -5.062069339362152 -5.059715036377366 -0.0023543029847861163 10.87976365755227 43.08708216882451 99.47598300641403 11 11
HarmonicSpline 6.215013698630138 -5.119981247326821 -5.116808223456504 -0.003173023870317593 12.147094416677223 -45.340368259871866 96.67544542679707 10 11
HarmonicSpline 6.315123287671234 -5.17694899968224 -5.173113586453004 -0.0038354132292361953 12.988676209687364 -47.07875425058461 94.82414853323462 10 11
HarmonicSpline 6.415232876712329 -5.232955450318322 -5.228663892350438 -0.004291557967883719 13.319359669950813 -46.147233079274486 87.84917238102707 10 11
HarmonicSpline 6.515342465753425 -5.287986684688883 -5.28349267287842 -0.00449401181046305 13.059228749212943 -42.14618400943948 75.81157923652881 10 11
HarmonicSpline 6.615452054794521 -5.342031721292662 -5.337634195168306 -0.004397526124355622 12.133204817982286 -34.69769698227765 -72.64466805878556 11 11
HarmonicSpline 6.715561643835617 -5.395082148887953 -5.391123434289602 -0.003958714598351065 10.470686032392203 -23.441569863003053 -127.27319198546638 11 11
HarmonicSpline 6.8156712328767135 -5.447131702366326 -5.443996047751476 -0.00313565461484977 8.00521861601797 -13.934021403372299 -188.65464745942973 11 11
HarmonicSpline 6.915780821917809 -5.498175779586889 -5.4962883519649175 -0.0018874276219715824 4.674196589170048 11.874331495853596 -256.71686998407495 11 11
HarmonicSpline 7.015890410958904 -5.548210901763495 -5.548037300732167 -1.7360103132801896E-4 0.4185872783171104 36.61078007421992 -331.5153707106333 11 11
HarmonicSpline 7.1160000000000005 -5.597500122290766 -5.599213073387288 0.0017129510965219197 -4.083004659966486 62.745239426398314 -298.08655543916984 11 11
HarmonicSpline 7.216109589041096 -5.6464028357594565 -5.649736263757532 0.0033334279980756776 -7.867197677916158 85.27853141426789 -256.0174294785611 11 11
HarmonicSpline 7.316219178082193 -5.6949050601229345 -5.699605588327383 0.004700528204448773 -10.98799110627161 104.37736408519527 -216.25756740917268 11 11
HarmonicSpline 7.4163287671232885 -5.742990415580351 -5.7488200697952685 0.005829654214917213 -13.502882404827119 120.2380212061982 -178.73480473440395 11 11
HarmonicSpline 7.516438356164383 -5.790642581641192 -5.797378472950365 0.00673589130917307 -15.466305845819615 133.05203012681233 -143.4796725874321 11 11
HarmonicSpline 7.61654794520548 -5.837845279980103 -5.845279312208795 0.007434032228692544 -16.929833839447202 143.00650845733287 -110.53380433168059 11 11
HarmonicSpline 7.7166575342465755 -5.884582251328707 -5.892520859096528 0.007938607767821182 -17.942362563216367 150.28458899557506 -79.80838212517938 11 11
HarmonicSpline 7.816767123287672 -5.930837226578722 -5.939101149721182 0.008263923142459717 -18.55028332499245 155.0659201932092 -51.381121579652245 11 11
HarmonicSpline 7.916876712328768 -5.976593892326187 -5.985017992183872 0.008424099857684553 -18.79764095409612 157.52723940831714 -25.229818234606682 11 11
HarmonicSpline 8.016986301369862 -6.02183585108107 -6.030268973981068 0.008433122899997869 -18.72628030031946 157.84301590215932 -1.3489209749195652 11 11
HarmonicSpline 8.117095890410958 -6.066546576397602 -6.0748514693820255 0.008304892984423162 -18.375981874370435 156.18616064916324 20.25601908428598 11 11
HarmonicSpline 8.217205479452055 -6.110709363086331 -6.118762646782905 0.008053283696574098 -17.78458764494223 152.72880067307426 39.67381978497997 11 11
HarmonicSpline 8.317315068493151 -6.154307272790982 -6.161999476057556 0.007692203266573827 -16.98811763620925 147.64311406789687 56.74349878859175 11 11
HarmonicSpline 8.417424657534246 -6.19732307507781 -6.20455873588055 0.007235660802740185 -16.020878339596543 141.10222403829198 71.54277170684509 11 11
HarmonicSpline 8.517534246575343 -6.239739184359383 -6.2464370210690845 0.006697836709701477 -14.915563368241067 133.28114807364955 84.08829188510936 11 11
HarmonicSpline 8.617643835616438 -6.281537592778275 -6.287630749900464 0.006093157122188941 -13.703347151143904 124.35779999098173 94.38561043850768 11 11
HarmonicSpline 8.717753424657534 -6.3226997993259815 -6.32813617144401 0.0054363721180283875 -12.413972171748854 114.51404167139856 102.41807402167069 11 11
HarmonicSpline 8.81786301369863 -6.363206735436888 -6.3679493728996395 0.004742637462751276 -11.075830219913303 103.93678127051942 108.11351813799774 11 11
HarmonicSpline 8.917972602739725 -6.403038687210483 -6.407066286923113 0.0040275997126304475 -9.716038258411452 92.8191160376457 111.61072066556699 11 11
HarmonicSpline 9.018082191780822 -6.442175214620427 -6.445482698992366 0.0033074843719393954 -8.36050911932514 81.36151483650877 112.79310818679278 11 11
HarmonicSpline 9.118191780821917 -6.480595067791528 -6.483194254756075 0.0025991869645469734 -7.0340176577895175 69.77303930177925 111.68843627729075 11 11
HarmonicSpline 9.218301369863013 -6.518276100704323 -6.52019646742219 0.0019203667178668837 -5.76026251692674 58.2725990572186 108.44103393026217 11 11
HarmonicSpline 9.31841095890411 -6.555195182529339 -6.556484725143141 0.0012895426138026522 -4.561923923374373 47.090238530778095 102.80110096516637 11 12
HarmonicSpline 9.418520547945205 -6.591328106760885 -6.592054298431016 7.261916701306603E-4 -3.4607178582526075 36.46845214699823 94.90186414495838 11 12
HarmonicSpline 9.518630136986301 -6.626649498543413 -6.6269003475927235 2.508490493102755E-4 -2.4774467211174875 37.462651247821555 84.79328350574633 11 12
HarmonicSpline 9.618739726027398 -6.661132720297003 -6.661017930179591 -1.1479011741144518E-4 -1.6320468797546932 41.15914082891692 72.35323451482145 11 12
HarmonicSpline 9.718849315068493 -6.69474977596729 -6.694402008464717 -3.477675025731486E-4 -0.9436332938020662 45.930708192365444 57.64833055366125 11 12
HarmonicSpline 9.81895890410959 -6.7274712141651705 -6.727047456944746 -4.237572204246476E-4 -0.4305413622421295 51.91080700850392 40.706327197881365 11 12
HarmonicSpline 9.919068493150684 -6.7592660304083285 -6.758949069867182 -3.169605411468268E-4 -0.11036627931720445 59.23979040645122 21.516122217235534 11 12
Hyman89 0.00821917808219178 -0.008219034978163009 -0.008219034978163009 0.0 -4.052973596203417E-7 6.756817327868703E-5 0.005840800326034623 0 0
Hyman89 0.10832876712328766 -0.10829201797513122 -0.1082953588427138 3.3408675825796763E-6 -1.6109588091652096E-6 0.047506243383566016 0.00673831650199741 2 1
Hyman89 0.20843835616438355 -0.20828708522713235 -0.2082902434885625 3.1582614301584044E-6 -7.026251413335938E-7 0.05543809855623749 0.010061396160665481 0 2
Hyman89 0.3085479452054795 -0.30818083925243656 -0.30818314703973115 2.307787294597574E-6 -1.3493320590975694E-7 0.1335187294060347 0.015439038936193583 3 2
Hyman89 0.40865753424657536 -0.40797190986818777 -0.40796998091785497 -1.9289503327968305E-6 4.8498348989392485E-8 0.12427285867033788 -0.018041124150158794 4 2
Hyman89 0.5087671232876712 -0.5076482142507555 -0.5076444891827236 -3.725068031812384E-6 1.7048305566277186E-8 0.14725227703848986 -0.012663481374630692 2 3
Hyman89 0.6088767123287672 -0.6071652187022991 -0.6071658628648002 6.441625011177621E-7 2.1510368155701428E-8 0.3817773874814634 -0.00958434720477186 4 3
Hyman89 0.7089863013698631 -0.7064983705740158 -0.7064893582664489 -9.012307566891309E-6 -2.3855967115435746E-8 0.22947861388900037 0.015135462327897642 5 3
Hyman89 0.8090958904109589 -0.8055918367544379 -0.8055885572977317 -3.2794567061955604E-6 -1.4579383947495717E-8 0.5598855379318479 0.006852157730108388 5 4
Hyman89 0.9092054794520548 -0.9044089743326378 -0.9044030254579116 -5.9488747261582375E-6 -1.7362393857219805E-8 0.6856669232391255 -0.013010426069826053 3 4
Hyman89 1.0093150684931507 -1.0029131802669067 -1.002897149512405 -1.6030754501628053E-5 -1.4437193749578964E-8 0.4868793590517839 0.007632783294297951 5 5
Hyman89 1.1094246575342468 -1.1010212543649534 -1.1010221140372867 8.596723333198497E-7 1.5479881662572705E-8 1.235902558072155 -0.02220446049250313 4 5
Hyman89 1.2095342465753427 -1.1987466840879257 -1.1987224776255356 -2.4206462390097272E-5 -7.457880668215954E-9 0.7526513190470041 0.02168404344971009 4 5
Hyman89 1.3096438356164384 -1.2959760657915709 -1.295962404816997 -1.366097457378146E-5 9.272035649388607E-9 1.3374982010816439 -0.02480654570646834 5 6
Hyman89 1.4097534246575345 -1.3927132660840336 -1.3927040895167497 -9.17656728383065E-6 3.6915465760933676E-9 1.7551468722842856 0.01925543058334256 8 6
Hyman89 1.5098630136986302 -1.488915292677806 -1.4888715210781278 -4.377159967816624E-5 1.1719062785450288E-8 0.7482951813742034 -0.023418766925686896 8 7
Hyman89 1.609972602739726 -1.5845367007394362 -1.58452727615499 -9.424584446193762E-6 5.1719343984605645E-9 2.343998639631195 0.018735013540549517 7 7
Hyman89 1.7100821917808222 -1.679795586857491 -1.6797842845239774 -1.130233351354093E-5 1.1361385449378683E-8 2.5694341765358786 -0.023592239273284576 7 7
Hyman89 1.810191780821918 -1.7746823529540823 -1.7746247996641706 -5.755328991163822E-5 5.366531639569853E-9 1.377829317306123 -0.016653345369377348 9 7
Hyman89 1.9103013698630138 -1.868984517232608 -1.868927269487175 -5.724774543303113E-5 3.995591174624605E-9 2.1145168060954234 -0.013877787807814457 7 8
Hyman89 2.0104109589041093 -1.9625510267073931 -1.962545511827729 -5.514879664048067E-6 7.24810871810424E-9 3.8340614905152393 -0.013183898417423734 9 8
Hyman89 2.1105205479452054 -2.0553163110015316 -2.055344365681222 2.8054679690470152E-5 4.274093461853181E-9 4.834617683968645 -0.021510571102112408 10 8
Hyman89 2.2106301369863015 -2.1472669278832512 -2.1472947197476167 2.779186436541181E-5 5.963864418946637E-9 5.042777262431741 0.013183898417423734 9 8
Hyman89 2.310739726027397 -2.2383897388467133 -2.2383894835853457 -2.5526136759879137E-7 3.0028885667000285E-9 4.562133404384383 -0.010408340855860843 8 8
Hyman89 2.4108493150684933 -2.3286693975888006 -2.3286287865842414 -4.061100455921007E-5 3.4538337309779605E-9 3.6327413299730438 -0.015265566588595902 10 8
Hyman89 2.510958904109589 -2.4180961979447524 -2.4180200486778602 -7.614926689214485E-5 -3.868821369227052E-9 2.5342423271013104 0.007632783294297951 9 8
Hyman89 2.6110684931506847 -2.5066716464250405 -2.506577845583502 -9.380084153853829E-5 -4.783485787445489E-9 3.052552655091745 0.008326672684688674 8 9
Hyman89 2.711178082191781 -2.594411815397546 -2.594323769689044 -8.804570850173832E-5 3.583110799426619E-9 4.487436444655657 -0.021510571102112408 8 9
Hyman89 2.811287671232877 -2.6813485192678232 -2.681286289056839 -6.223021098428205E-5 4.44280717154626E-9 6.018267972862645 -0.0062450045135165055 7 9
Hyman89 2.9113972602739726 -2.767528364245875 -2.767500606891682 -2.7757354192914363E-5 -5.720052566034981E-9 7.453079153840747 0.021510571102112408 7 9
Hyman89 3.0115068493150683 -2.8530097272838617 -2.853008523782119 -1.203501742708113E-6 -2.764952265203208E-9 8.568927190033548 0.020816681711721685 9 9
Hyman89 3.1116164383561644 -2.9377191222701438 -2.937725841725136 6.719454992420992E-6 -5.797991014499763E-9 9.254904709266043 0.015959455978986625 8 9
Hyman89 3.21172602739726 -3.021491293545564 -3.021490416834638 -8.76710926078772E-7 2.16048749012705E-9 9.58010291096656 0.013183898417423734 8 9
Hyman89 3.3118356164383562 -3.1043173459910367 -3.104295736766627 -2.1609224409857575E-5 -3.3522890421086853E-9 9.561712865924221 0.012490009027033011 11 9
Hyman89 3.4119452054794523 -3.186190415253032 -3.1861386720410945 -5.174321193734954E-5 -6.507859638790103E-9 9.236221631958585 0.015265566588595902 8 9
Hyman89 3.5120547945205476 -3.267105381954405 -3.267018575142666 -8.680681173878213E-5 3.951472462635367E-9 8.65378160241903 0.016653345369377348 11 9
Hyman89 3.6121643835616437 -3.3470593744311383 -3.346937229437019 -1.2214499411911106E-4 4.610350914582941E-9 7.87270892921299 -0.03469446951953614 8 9
Hyman89 3.71227397260274 -3.4260521802387256 -3.4258987966884202 -1.5338355030536377E-4 3.738352263393022E-9 6.954701925465656 -0.00971445146547012 9 9
Hyman89 3.8123835616438355 -3.504086568107967 -3.5039097634737004 -1.7680463426650306E-4 2.912149333018441E-9 5.960772253565949 -0.024980018054066022 10 9
Hyman89 3.9124931506849316 -3.58116852231416 -3.5809788867902093 -1.8963552395057093E-4 2.8376357014984112E-9 5.012472859000638 -0.015265566588595902 11 10
Hyman89 4.012602739726027 -3.6573073917500754 -3.657117139136412 -1.902526136632332E-4 2.07513009006648E-9 6.630677251706629 -0.018041124150158794 11 10
Hyman89 4.112712328767124 -3.7325159561563126 -3.732337653343798 -1.783028125146302E-4 -5.398982160067443E-9 8.44467549221406 0.02914335439641036 11 10
Hyman89 4.21282191780822 -3.806810412183559 -3.806655667434322 -1.5474474923671266E-4 1.3176714400531388E-9 10.405492090193036 -0.011102230246251565 10 10
Hyman89 4.312931506849315 -3.8802102819401885 -3.8800884697343108 -1.218122058777027E-4 5.148345262900765E-9 12.449791042534741 -0.012490009027033011 10 10
Hyman89 4.413041095890412 -3.9527382470183614 -3.952655344525713 -8.290249264852889E-5 3.773666505142126E-9 14.501737766181577 -0.020816681711721685 11 10
Hyman89 4.5131506849315075 -4.02441991072755 -4.024377518448974 -4.239227857638639E-5 -4.304953299212764E-9 16.475527941928192 -0.015265566588595902 11 10
Hyman89 4.613260273972603 -4.095283491457602 -4.0952781079062195 -5.383551382465157E-6 -1.2032954555901455E-9 18.278556712658656 -0.015265566588595902 10 10
Hyman89 4.713369863013699 -4.165359449949113 -4.16538206765793 2.261770881695213E-5 1.7666071041928911E-9 19.815204366224748 -0.02914335439641036 11 10
Hyman89 4.813479452054795 -4.234680053211148 -4.234716140856243 3.608764509444029E-5 3.4597312682550886E-9 20.99121336751608 -0.011102230246251565 9 10
Hyman89 4.913589041095891 -4.303278877649808 -4.30330881069696 2.9933047152042036E-5 -1.1297475382450182E-9 21.718635201395387 0.01942890293094024 8 10
Hyman89 5.013698630136987 -4.371190253891211 -4.371190253891211 0.0 0.0 21.921325488172272 0.016653345369377348 10 10
Hyman89 5.1138082191780825 -4.438297198632313 -4.438243417009824 -5.378162248881324E-5 -3.256544761871019E-9 21.586560761122087 0.01942890293094024 9 10
Hyman89 5.213917808219178 -4.50446254261716 -4.504337046969953 -1.2549564720742978E-4 -2.1293450826459327E-9 20.786790400073585 0.01942890293094024 9 10
Hyman89 5.314027397260275 -4.569690897061607 -4.56948221646325 -2.086805983569917E-4 2.089230900837185E-9 19.594784417265032 0.013877787807814457 9 10
Hyman89 5.41413698630137 -4.633987746235357 -4.633691239029902 -2.965072054550433E-4 3.075900261022757E-9 18.09101501937249 -0.011102230246251565 12 10
Hyman89 5.514246575342466 -4.697359884971997 -4.696977633170674 -3.8225180132300807E-4 1.0066860535305363E-9 16.35921780263061 -0.013877787807814457 10 10
Hyman89 5.614356164383563 -4.759815783542676 -4.759356086705413 -4.5969683726276855E-4 -1.9774716674873715E-9 14.482541743632282 0.011102230246251565 10 10
Hyman89 5.7144657534246575 -4.821365881774176 -4.820842421483507 -5.234602906689645E-4 4.8570727016773354E-9 12.540273797156942 -0.033306690738754696 11 10
Hyman89 5.814575342465754 -4.882022814429732 -4.881453558523985 -5.692559057468571E-4 -3.8187587544591026E-9 10.60512468953334 0.027755575615628914 9 10
Hyman89 5.91468493150685 -4.941801570049753 -4.9412074836974185 -5.940863523345996E-4 -9.385309931820082E-10 8.741059942529716 0.011102230246251565 11 10
Hyman89 6.014794520547945 -5.0007195852652675 -5.00012321398402 -5.963712812473432E-4 3.691640739620863E-9 11.02593687463127 -0.011102230246251565 9 11
Hyman89 6.114904109589042 -5.058796777063224 -5.058220764440069 -5.760126231546536E-4 -9.078008458744009E-10 13.851245439511217 0.02220446049250313 11 11
Hyman89 6.215013698630138 -5.116055515121953 -5.115521115918176 -5.343992037776246E-4 -3.572713041227448E-9 16.915972156361647 0.011102230246251565 10 11
Hyman89 6.315123287671234 -5.172520536573799 -5.172046183596901 -4.7435297689801814E-4 2.63705783890063E-9 20.14756499413295 -0.02220446049250313 11 11
Hyman89 6.415232876712329 -5.228218805461982 -5.2278187864429615 -4.000190190200925E-4 2.595906600652015E-9 23.458785203267496 -0.005551115123125783 10 11
Hyman89 6.515342465753425 -5.283179319163223 -5.28286261760047 -3.167015627525416E-4 2.5560199570340743E-9 26.74988339723683 0.011102230246251565 10 11
Hyman89 6.615452054794521 -5.3374328639554935 -5.3372022158282295 -2.306481272640326E-4 8.391134992963383E-10 29.911312959818304 -0.011102230246251565 10 11
Hyman89 6.715561643835617 -5.391011721866956 -5.390862938001728 -1.4878386522809706E-4 1.653209490890845E-9 32.82695912876221 0.030531133177191805 11 11
Hyman89 6.8156712328767135 -5.443949330897757 -5.443870932766437 -7.83981313201565E-5 3.257853809819289E-9 35.37786206209148 -0.01942890293094024 9 11
Hyman89 6.915780821917809 -5.496279900507606 -5.496253115362393 -2.678514521292641E-5 3.2106946510120357E-9 37.44641428049533 -0.024980018054066022 10 11
Hyman89 7.015890410958904 -5.54803798428205 -5.548037143698892 -8.405831586344448E-7 -3.956101647807151E-9 38.92101374525225 0.030531133177191805 9 11
Hyman89 7.1160000000000005 -5.599185527983552 -5.5991889501605385 3.422176986234149E-6 -1.5601785056564873E-9 39.899765336137705 0.005551115123125783 10 11
Hyman89 7.216109589041096 -5.6496372591829935 -5.649634957736183 -2.30144681090394E-6 3.8463351024741264E-9 40.6188326307344 0.005551115123125783 12 11
Hyman89 7.316219178082193 -5.6993962785723 -5.699378219570228 -1.8059002071524333E-5 2.276222863752792E-9 41.07474644854392 0.008326672684688674 12 11
Hyman89 7.4163287671232885 -5.748466126156426 -5.748422338464065 -4.378769236090818E-5 -1.4969981233124321E-9 41.26501125245596 0.027755575615628914 12 11
Hyman89 7.516438356164383 -5.796850156579714 -5.796770923780503 -7.923279921051574E-5 1.4770599744420709E-9 41.18976748568315 0.027755575615628914 11 11
Hyman89 7.61654794520548 -5.844551543697785 -5.84442759120174 -1.2395249604502112E-4 2.9152918949956267E-9 40.85172713441665 0.016653345369377348 11 11
Hyman89 7.7166575342465755 -5.891573285131679 -5.891395962503987 -1.7732262769243334E-4 -1.4387356438950148E-9 40.25610951252645 0.02220446049250313 10 11
Hyman89 7.816767123287672 -5.937918206778692 -5.937679665328766 -2.3854144992618842E-4 2.84061942006072E-9 39.410577801213265 0.011102230246251565 12 11
Hyman89 7.916876712328768 -5.983588967256592 -5.983282332940876 -3.066343157165363E-4 2.8046995424249363E-9 38.3251762325898 -0.033306690738754696 10 11
Hyman89 8.016986301369862 -6.028588062320095 -6.028207604011904 -3.8045830819122273E-4 2.769676741085245E-9 37.01226760632892 0.005551115123125783 10 11
Hyman89 8.117095890410958 -6.072917829249569 -6.072459122382634 -4.5870686693483265E-4 1.3677589123182669E-9 35.48647160567242 -0.005551115123125783 11 11
Hyman89 8.217205479452055 -6.116580451165365 -6.116040536841005 -5.39914324360069E-4 -1.3510956095735713E-9 33.76460353532451 0.027755575615628914 10 11
Hyman89 8.317315068493151 -6.1595779613188295 -6.158955500895624 -6.2246042320524E-4 1.334833435408496E-9 31.865613747683597 -0.02220446049250313 11 11
Hyman89 8.417424657534246 -6.201912247331132 -6.20120767254706 -7.045747840717098E-4 2.637916155581912E-9 29.810527557572186 -0.02220446049250313 11 11
Hyman89 8.517534246575343 -6.243585055392131 -6.242800714065799 -7.843413263319832E-4 1.3034558975463415E-9 27.622385823100615 -0.011102230246251565 10 11
Hyman89 8.617643835616438 -6.284597994420382 -6.2837382917713125 -8.597026490697601E-4 2.576627778550423E-9 25.326185926211053 -0.02220446049250313 11 11
Hyman89 8.717753424657534 -6.324952540169848 -6.324024075808898 -9.284643609497323E-4 2.5470392899275426E-9 22.94882364139994 -0.033306690738754696 12 11
Hyman89 8.81786301369863 -6.364650039293318 -6.363661739923199 -9.882993701193499E-4 2.5181226401462916E-9 20.519035315302858 -0.016653345369377348 10 11
Hyman89 8.917972602739725 -6.403691713363635 -6.4026549612494765 -0.0010367521141585456 3.7347828057379785E-9 18.067340756822148 0.033306690738754696 10 11
Hyman89 9.018082191780822 -6.442078662862727 -6.44100742008602 -0.0010712427767067823 -1.2311076801196443E-9 20.34345225609968 -0.02220446049250313 10 12
Hyman89 9.118191780821917 -6.479811871106245 -6.47872279967765 -0.0010890714285949343 1.217591219083879E-9 23.45179626050964 0.016653345369377348 10 12
Hyman89 9.218301369863013 -6.5168922081293434 -6.515804786005885 -0.0010874221234580261 2.4087366643376612E-9 26.879286374459355 0.016653345369377348 12 12
Hyman89 9.31841095890411 -6.553320434545817 -6.552257067565792 -0.0010633669800252932 2.3828591151891506E-9 30.64441775890714 -0.04440892098500626 12 12
Hyman89 9.418520547945205 -6.58909720533063 -6.588083335155037 -0.0010138701755924018 1.178765835858763E-9 34.765977718898 0.02220446049250313 11 12
Hyman89 9.518630136986301 -6.6242230735946706 -6.623287281661838 -9.357919328323305E-4 0.0 39.26302996060116 -0.033306690738754696 12 12
Hyman89 9.618739726027398 -6.658698494282911 -6.65787260185291 -8.25892430000863E-4 -4.616916794706476E-9 44.154899270232306 0.06661338147750939 12 12
Hyman89 9.718849315068493 -6.692523827857011 -6.691842992163632 -6.80835693378512E-4 1.1423399917352586E-9 49.46115603754464 0.02220446049250313 11 12
Hyman89 9.81895890410959 -6.725699343893554 -6.725202150485998 -4.971934075559403E-4 0.0 55.2016016230894 0.011102230246251565 10 12
Hyman89 9.919068493150684 -6.75822522468561 -6.757953775959891 -2.7144872571938095E-4 1.1192815387773436E-9 61.39625319256936 -0.016653345369377348 10 12
Spline 0.00821917808219178 -0.008219034978163009 -0.008219034978163009 0.0 -4.052973596203417E-7 6.756817327868703E-5 -0.011102907915977456 3 0
Spline 0.10832876712328766 -0.10829155535407864 -0.10829552433477829 3.968980699653457E-6 -1.7536791907425946E-6 0.05486617826733209 -0.02406386721831577 3 1
Spline 0.20843835616438355 -0.2082862479124703 -0.2082910598399934 4.811927523107329E-6 -8.765649157353955E-7 0.053797588606130375 -0.02220446049250313 9 2
Spline 0.3085479452054795 -0.3081813022998148 -0.30818426813405964 2.9658342448612984E-6 -1.9804259075713283E-7 0.13094250128631302 -0.02224782857940255 11 2
Spline 0.40865753424657536 -0.40797048107221734 -0.407968873311626 -1.6077605913267234E-6 3.608192266169244E-8 0.12642891178415994 0.01240327285323417 0 2
Spline 0.5087671232876712 -0.5076409145943206 -0.5076391002667435 -1.8143275770654554E-6 -4.006351808075139E-8 0.16659298385235388 0.020556473190325164 1 3
Spline 0.6088767123287672 -0.6071628608461666 -0.6071636719207074 8.110745408629327E-7 3.162451477195839E-8 0.38372696131716566 -0.022724877535296173 4 3
Spline 0.7089863013698631 -0.7065018320995264 -0.7064951907964634 -6.641303063048554E-6 -2.2754922479338707E-8 0.24133632869904886 0.022638141361497333 1 3
Spline 0.8090958904109589 -0.8055906437998139 -0.8055893816427684 -1.2621570455451092E-6 -3.837808421473137E-8 0.5776641831545248 0.027668839441830073 5 4
Spline 0.9092054794520548 -0.9044087344101115 -0.9044040388150876 -4.695595023918031E-6 1.793478046789738E-8 0.6950584996445741 -0.011015494072452725 9 4
Spline 1.0093150684931507 -1.0029057880434067 -1.0028956715413262 -1.011650208049275E-5 1.7874620832812052E-8 0.5407907455179384 -0.012750217548429532 2 5
Spline 1.1094246575342468 -1.101019566641659 -1.1010207251616055 1.1585199466424E-6 -9.538108903201363E-9 1.2377960212361927 0.02229119666630197 9 5
Spline 1.2095342465753427 -1.1987516876099669 -1.1987333722751625 -1.8315334804341887E-5 1.7497335413891276E-8 0.8019445996154673 -0.020122792321330962 3 5
Spline 1.3096438356164384 -1.2959884074370542 -1.2959781363819367 -1.0271055117527794E-5 -1.4040511126217034E-8 1.356212009362423 0.025500435096859064 8 6
Spline 1.4097534246575345 -1.3926990529511407 -1.3926928334295763 -6.219521564432284E-6 1.2059052148571667E-8 1.7985437583689645 -0.022551405187698492 1 6
Spline 1.5098630136986302 -1.4888912443511426 -1.488855859045346 -3.5385305796609146E-5 7.582922978820773E-9 0.7545033486877628 -0.018908485888147197 7 7
Spline 1.609972602739726 -1.5845367040678848 -1.5845252338109184 -1.1470256966461534E-5 -6.4649179980757056E-9 2.2842570945869056 -0.016653345369377348 4 7
Spline 1.7100821917808222 -1.679775951505258 -1.6797792707390347 3.3192337767218305E-6 4.057637660492387E-9 2.809400090342251 -0.01734723475976807 7 7
Spline 1.810191780821918 -1.7746338963553487 -1.774600224451195 -3.3671904153820265E-5 8.433121147895484E-9 1.8015508196356222 -0.01214306433183765 4 7
Spline 1.9103013698630138 -1.8689432533081085 -1.8688916183517978 -5.163495631066439E-5 -5.448533419942644E-9 1.9439789999964319 0.031225022567582528 7 8
Spline 2.0104109589041093 -1.962546016609501 -1.9625381482879511 -7.868321549864277E-6 -7.24810871810424E-9 3.7830406585115384 -0.012490009027033011 10 8
Spline 2.1105205479452054 -2.0553600345263323 -2.0554208233281024 6.0788801770073064E-5 7.561857663278706E-9 5.3129414867569835 0.014224732503009818 7 8
Spline 2.2106301369863015 -2.1473813020445043 -2.147488313838375 1.0701179387062609E-4 5.649976817949446E-9 6.069162639121828 -0.013877787807814457 9 8
Spline 2.310739726027397 -2.2386041045430183 -2.238719110294607 1.1500575158862603E-4 4.20404399338004E-9 6.0047275818320145 -0.012490009027033011 1 8
Spline 2.4108493150684933 -2.329007405528216 -2.329096290598631 8.888507041504567E-5 -4.605111641303947E-9 5.268473413089225 -0.010408340855860843 1 8
Spline 2.510958904109589 -2.4185640849094803 -2.41860743029787 4.3345388389681716E-5 -4.421510136259489E-9 4.111656437544298 0.021510571102112408 12 8
Spline 2.6110684931506847 -2.507248315912758 -2.507244535602249 -3.7803105090716826E-6 -5.8464826291000426E-9 2.812728738810222 -0.012490009027033011 7 8
Spline 2.711178082191781 -2.595041071367099 -2.5950039710054273 -3.710036167170472E-5 5.118729713466598E-9 4.108288775839242 -0.015959455978986625 6 9
Spline 2.811287671232877 -2.681933781680801 -2.6818863824062955 -4.739927450536641E-5 2.468226206414589E-9 5.607059461176789 0.015959455978986625 9 9
Spline 2.9113972602739726 -2.767930175843203 -2.7678966166377883 -3.3559205414590565E-5 -4.766710471695817E-9 7.138048596644353 0.02220446049250313 9 9
Spline 3.0115068493150683 -2.8530463436282627 -2.8530436382667723 -2.7053614903849166E-6 5.529904530406416E-9 8.537995199731085 0.012490009027033011 0 9
Spline 3.1116164383561644 -2.9373046744085585 -2.937337099294668 3.2424886109438944E-5 -6.689989632115109E-9 9.643539855552774 0.023592239273284576 0 9
Spline 3.21172602739726 -3.0207104872181922 -3.020772886973555 6.239975536281861E-5 -3.02468248617787E-9 10.386928805949935 -0.024980018054066022 6 9
Spline 3.3118356164383562 -3.103260388748197 -3.1033428879811975 8.249923300063244E-5 7.542650344744543E-9 10.756690915769695 -0.01942890293094024 5 9
Spline 3.4119452054794523 -3.184948936193477 -3.1850399622512793 9.102605780242357E-5 -4.0674122742438134E-9 10.767023006508225 0.020816681711721685 12 9
Spline 3.5120547945205476 -3.2657694286464256 -3.2658579305933078 8.850194688214685E-5 -3.951472462635367E-9 10.451586462956186 -0.012490009027033011 1 9
Spline 3.6121643835616437 -3.345714603077976 -3.3457915599122146 7.695683423847299E-5 4.610350914582941E-9 9.85792112384587 0.016653345369377348 8 9
Spline 3.71227397260274 -3.4247772386131192 -3.424836547958332 5.930934521281017E-5 -5.981363621428834E-9 9.042461224240128 0.033306690738754696 8 9
Spline 3.8123835616438355 -3.5029506704487012 -3.502989507619958 3.8837171256744796E-5 -6.5523359992914934E-9 8.066146128804519 0.033306690738754696 8 9
Spline 3.9124931506849316 -3.5802292148912063 -3.5802479508151297 1.873592392342971E-5 -2.8376357014984112E-9 6.990617373858754 -0.015265566588595902 11 9
Spline 4.012602739726027 -3.656608507403014 -3.6566102720203553 1.764617341137864E-6 3.458550150110799E-9 6.7291144878467435 0.012490009027033011 9 10
Spline 4.112712328767124 -3.732085755590031 -3.7320757314784903 -1.0024111540829495E-5 2.6994910800337217E-9 8.449519794950788 -0.02220446049250313 11 10
Spline 4.21282191780822 -3.806659909063592 -3.806644438124618 -1.5470938974360138E-5 4.611850040185986E-9 10.298722075141598 -0.026367796834847468 4 10
Spline 4.312931506849315 -3.880331748400412 -3.8803173322699003 -1.4416130511563097E-5 -3.861258947175574E-9 12.22396111000279 0.013877787807814457 4 10
Spline 4.413041095890412 -3.9531038955553655 -3.953096168073378 -7.727481987629403E-6 -5.031555340189501E-9 14.16283279542796 0.03747002708109903 1 10
Spline 4.5131506849315075 -4.024980747910911 -4.024983495855006 2.7479440944944145E-6 -3.0749666422948316E-9 16.04511565833633 -0.012490009027033011 1 10
Spline 4.613260273972603 -4.095968338467815 -4.095982644268803 1.4305800988267947E-5 -4.813181822360582E-9 17.795028162126414 0.016653345369377348 12 10
Spline 4.713369863013699 -4.166074124717367 -4.166097702379412 2.3577662044971248E-5 2.355476138923855E-9 19.333899703433133 -0.02220446049250313 7 10
Spline 4.813479452054795 -4.235306708417763 -4.235333501680927 2.6793263163682468E-5 -3.4597312682550886E-9 20.58323942399909 -0.013877787807814457 4 10
Spline 4.913589041095891 -4.3036754891667695 -4.303695598083523 2.0108916753969197E-5 -1.1297475382450182E-9 21.46818642856374 -0.02220446049250313 11 10
Spline 5.013698630136987 -4.371190253891211 -4.371190253891211 0.0 0.0 21.921325488172272 -0.027755575615628914 9 10
Spline 5.1138082191780825 -4.437859433087388 -4.437823819816167 -3.56132712209245E-5 -2.171029841247346E-9 21.9002658674583 0.027755575615628914 11 10
Spline 5.213917808219178 -4.503685823095127 -4.503600845845446 -8.497724968137277E-5 3.194017623968899E-9 21.430864860505494 -0.024980018054066022 1 10
Spline 5.314027397260275 -4.568670392102181 -4.568525742062457 -1.4465003972397028E-4 2.089230900837185E-9 20.565111902293154 0.030531133177191805 0 10
Spline 5.41413698630137 -4.632813896835453 -4.6326033496546515 -2.105471808011572E-4 4.101200348030343E-9 19.36398841273501 -0.052735593669694936 4 10
Spline 5.514246575342466 -4.696117215474693 -4.695838930059981 -2.7828541471208723E-4 -5.033430267652681E-9 17.894053083722383 0.04718447854656915 3 10
Spline 5.614356164383563 -4.758581636894466 -4.758238154164429 -3.4348273003637075E-4 3.954943334974743E-9 16.22440128912217 -0.049960036108132044 8 10
Spline 5.7144657534246575 -4.820209106801698 -4.819807091526185 -4.020152755135342E-4 3.885658161341869E-9 14.423990224443628 -0.01942890293094024 8 10
Spline 5.814575342465754 -4.881002432618464 -4.880552199689747 -4.5023292871704257E-4 4.7734484430738776E-9 12.559319939597913 -0.04163336342344337 3 10
Spline 5.91468493150685 -4.940965447606249 -4.940480313545548 -4.8513406070149756E-4 3.754123972728033E-9 10.692461693828648 -0.013877787807814457 0 10
Spline 6.014794520547945 -5.000103135933687 -4.9995986347883825 -5.045011453042036E-4 -4.614550924526079E-9 10.52956326574872 0.016653345369377348 2 11
Spline 6.114904109589042 -5.0584217196048 -5.057914721462442 -5.06998142357773E-4 1.8156016917488018E-9 13.089060457716073 0.02220446049250313 10 11
Spline 6.215013698630138 -5.115928708487871 -5.115436477597379 -4.922308904919959E-4 2.679534780920586E-9 15.873506908903323 0.016653345369377348 2 11
Spline 6.315123287671234 -5.1726329148205075 -5.172172142969833 -4.6077185067439075E-4 -4.395096398167717E-9 18.835687676244106 0.024980018054066022 9 11
Spline 6.415232876712329 -5.228544433319993 -5.228130282972643 -4.141503473498176E-4 2.595906600652015E-9 21.91860317690697 -0.016653345369377348 1 11
Spline 6.515342465753425 -5.283674587946985 -5.283319778607298 -3.5480933968656814E-4 3.4080266093787653E-9 25.05651621742544 0.016653345369377348 0 11
Spline 6.615452054794521 -5.338035846892408 -5.337749816625159 -2.860302672491599E-4 5.873794495074368E-9 28.176254418532665 -0.030531133177191805 1 11
Spline 6.715561643835617 -5.391641706580241 -5.3914298797885785 -2.1182679166287244E-4 3.30641898178169E-9 31.198758332351417 -0.027755575615628914 3 11
Spline 6.8156712328767135 -5.444506546264938 -5.444369737304111 -1.3680896082668426E-4 -2.4433903573644666E-9 34.040864704820706 0.02220446049250313 11 11
Spline 6.915780821917809 -5.4966454539628895 -5.49657943539561 -6.60185672796132E-5 -3.2106946510120357E-9 36.61731602377927 0.030531133177191805 7 11
Spline 7.015890410958904 -5.548074025255589 -5.548069288042745 -4.73721284421913E-6 3.164881318245721E-9 38.84298591660951 0.011102230246251565 0 11
Spline 7.1160000000000005 -5.598807074256307 -5.598849219154989 4.214489868203941E-5 -3.9004462641412185E-9 40.64336014408809 0.016653345369377348 9 11
Spline 7.216109589041096 -5.648853725938041 -5.648925970436203 7.224449816156664E-5 -2.307801061484476E-9 41.99203236243676 0.030531133177191805 0 11
Spline 7.316219178082193 -5.6982206435518545 -5.698305267167747 8.462361589245404E-5 2.276222863752792E-9 42.88557380327518 -0.016653345369377348 7 11
Spline 7.4163287671232885 -5.746913821911281 -5.746992891640934 7.90697296526588E-5 2.9939962466248643E-9 43.32939325113472 0.027755575615628914 1 11
Spline 7.516438356164383 -5.794938676720873 -5.794994681467269 5.600474639599895E-5 5.9082398977682835E-9 43.3366203145269 -0.05551115123125783 0 11
Spline 7.61654794520548 -5.842300127930633 -5.842316527350233 1.639941960007718E-5 -2.9152918949956267E-9 42.9270575086349 0.04440892098500626 8 11
Spline 7.7166575342465755 -5.88900267831205 -5.888964370892591 -3.8307419458760705E-5 4.316206931685044E-9 42.12619193477707 -0.033306690738754696 3 11
Spline 7.816767123287672 -5.935050487100302 -5.934944202425907 -1.0628467439488531E-4 -2.84061942006072E-9 40.964266090348644 0.033306690738754696 4 11
Spline 7.916876712328768 -5.9804474392100015 -5.9802620588877975 -1.8538032220405398E-4 4.207049313637404E-9 39.47540552218243 0.027755575615628914 1 11
Spline 8.016986301369862 -6.0251972096736495 -6.024924021710287 -2.731879633621759E-4 5.53935348217049E-9 37.69680265719444 -0.027755575615628914 7 11
Spline 8.117095890410958 -6.069303323866793 -6.068936214759235 -3.6710910755743953E-4 -2.7355178246365337E-9 35.667954834117666 -0.02220446049250313 0 11
Spline 8.217205479452055 -6.1127692133366995 -6.112304802300406 -4.6441103629391023E-4 4.053286828720714E-9 33.42995542610083 -0.04440892098500626 6 11
Spline 8.317315068493151 -6.15559826737111 -6.1550359869866345 -5.622803844751445E-4 -2.669666870816992E-9 31.0248370549715 0.049960036108132044 6 11
Spline 8.417424657534246 -6.197793880678981 -6.197136007900506 -6.578727784756211E-4 -3.956874233372868E-9 28.494964299241587 0.02220446049250313 11 11
Spline 8.517534246575343 -6.23935949688903 -6.238611138604799 -7.48358284230477E-4 3.9103676926390245E-9 25.882476206717797 -0.07216449660063518 9 11
Spline 8.617643835616438 -6.280298648326799 -6.279467685244011 -8.309630827874059E-4 2.576627778550423E-9 23.228775924977185 -0.04440892098500626 12 11
Spline 8.717753424657534 -6.320614992038065 -6.319711984668075 -9.030073699900498E-4 -5.094078579855085E-9 20.57406649491611 0.06106226635438361 7 11
Spline 8.81786301369863 -6.360312342175156 -6.3593504026060454 -9.619395691107258E-4 -2.5181226401462916E-9 17.956931741558435 0.03885780586188048 4 11
Spline 8.917972602739725 -6.399394698748395 -6.398389331837562 -0.0010053669108334162 3.7347828057379785E-9 20.359832308969317 -0.07216449660063518 7 12
Spline 9.018082191780822 -6.437866273113491 -6.436835190442025 -0.0010310826714654553 -2.4622153602392887E-9 23.42617821948778 -0.033306690738754696 8 12
Spline 9.118191780821917 -6.47573151009051 -6.474694420047777 -0.001037090042732558 -3.6527736572516376E-9 26.751621184928354 0.027755575615628914 1 12
Spline 9.218301369863013 -6.512995106834341 -6.511973484127909 -0.0010216227064319128 -2.4087366643376612E-9 30.337627876519946 -0.02220446049250313 3 12
Spline 9.31841095890411 -6.54966202861762 -6.548678866329372 -9.831622882483515E-4 3.574288672783726E-9 34.18411622657658 -0.027755575615628914 1 12
Spline 9.418520547945205 -6.585737521607182 -6.5848170688243 -9.204527828821085E-4 1.178765835858763E-9 38.28943524464279 -0.03885780586188048 12 12
Spline 9.518630136986301 -6.6212271228038855 -6.62039461071684 -8.325120870456004E-4 1.166368488582397E-9 42.65035316031174 -0.02220446049250313 0 12
Spline 9.618739726027398 -6.656136667050339 -6.655418026456639 -7.186405936998597E-4 -3.462687596029857E-9 47.26205364846692 0.027755575615628914 8 12
Spline 9.718849315068493 -6.690472291437377 -6.689893864303409 -5.784271339681624E-4 -2.2846799834705172E-9 52.11813991490288 0.027755575615628914 5 12
Spline 9.81895890410959 -6.724240437006035 -6.723828684818134 -4.1175218790101553E-4 -3.392079655696964E-9 57.21064615382687 0.033306690738754696 0 12
Spline 9.919068493150684 -6.757447848049214 -6.757229059387582 -2.1878866163227428E-4 4.4771261551093745E-9 62.53005615519669 -0.06661338147750939 8 12
Linear 0.00821917808219178 -0.008219034978163009 -0.008219034978163009 0.0 -4.052973596203417E-7 6.756817327868703E-5 -0.011086306005159141 1 0
Linear 0.10832876712328766 -0.10828302284826563 -0.10828294213616196 -8.071210366722426E-8 2.3720007316858514E-8 0.010051159904378437 -0.0045319650809894085 2 2
Linear 0.20843835616438355 -0.2082647129575399 -0.20826461005540864 -1.0290213126040726E-7 -6.18984245030335E-8 0.041327097299870275 0.010820337681405334 1 2
Linear 0.3085479452054795 -0.30816419487544877 -0.30816413134182596 -6.353362280719921E-8 -4.778884375970559E-8 0.09380989318685806 0.010972125985553305 1 2
Linear 0.40865753424657536 -0.40796496832640194 -0.4079624072961252 -2.561030276737597E-6 -4.351055379792323E-9 0.10950909068441206 -0.015417354892743873 2 2
Linear 0.5087671232876712 -0.5076209575438639 -0.5076150878224883 -5.869721375617587E-6 1.7048305566277186E-8 0.10936092031954558 -0.02216109240560371 2 3
Linear 0.6088767123287672 -0.6071565760612518 -0.6071551652964136 -1.410764838283285E-6 2.393206523283338E-8 0.34089389089331235 0.0037296554733501353 2 3
Linear 0.7089863013698631 -0.706448110250335 -0.7064359073483129 -1.2202902022195872E-5 -2.006348003554596E-8 0.1683395201013127 0.010798653637955624 3 3
Linear 0.8090958904109589 -0.8055418814600923 -0.8055316682797908 -1.021318030147711E-5 5.1456649226455475E-9 0.42283594403613733 -0.025673907444456745 4 4
Linear 0.9092054794520548 -0.9043657740370747 -0.904353398822888 -1.2375214186732819E-5 -1.6217620635864654E-8 0.5467522656843471 0.00980118763926896 5 4
Linear 1.0093150684931507 -1.0028089287128505 -1.00278473300075 -2.4195712100549827E-5 -9.624795833052643E-9 0.36999510122370793 -0.015525775109992423 4 5
Linear 1.1094246575342468 -1.1009964922015225 -1.1009905616465865 -5.930554936028898E-6 4.53451079004655E-9 1.0997175614591015 0.006678685382510707 5 5
Linear 1.2095342465753427 -1.1986373222738766 -1.1986031362853922 -3.4185988484480845E-5 6.023672847405194E-9 0.5557717397408624 -0.006591949208711867 6 5
Linear 1.3096438356164384 -1.2958816875252577 -1.2958519480843478 -2.9739440909892778E-5 5.033390781096672E-9 1.0152626073178794 -0.01474514954580286 6 6
Linear 1.4097534246575345 -1.3926576379064137 -1.392632505586855 -2.5132319558807126E-5 -4.922062101457824E-9 1.4161154693326239 0.010061396160665481 6 6
Linear 1.5098630136986302 -1.4887977306710098 -1.4887421017972802 -5.5628873729673955E-5 1.8382843585020057E-9 0.6804592889153582 -0.012836953722228372 6 7
Linear 1.609972602739726 -1.58451100218171 -1.584488033989917 -2.2968191792926973E-5 -1.2929835996151411E-9 2.0662516142522236 0.011102230246251565 7 7
Linear 1.7100821917808222 -1.6797012618596785 -1.6796529176210662 -4.834423861233006E-5 -6.897984022837058E-9 1.7738429836100522 0.02185751579730777 7 7
Linear 1.810191780821918 -1.7744077084158594 -1.774327416825816 -8.029159004330211E-5 -1.916618442703519E-9 0.8160579989535677 0.014224732503009818 8 7
Linear 1.9103013698630138 -1.8686729606820496 -1.8686057123662447 -6.724831580484647E-5 -5.0852978586131335E-9 1.9985185506499192 0.00728583859910259 8 8
Linear 2.0104109589041093 -1.9624985242061577 -1.962489032824033 -9.49138212469336E-6 8.28355282069056E-9 3.753558841523841 0.0045102810375396984 7 8
Linear 2.1105205479452054 -2.054297215601242 -2.05424911548846 -4.810011278166826E-5 7.561857663278706E-9 3.303845819147 -0.010755285551056204 8 8
Linear 2.2106301369863015 -2.1453179804298284 -2.1452270941291207 -9.08863007076377E-5 5.649976817949446E-9 2.608114790803029 0.017694179454963432 9 8
Linear 2.310739726027397 -2.2357615615742343 -2.2356400498302342 -1.2151174400010234E-4 -6.005777133400058E-10 1.9962508757132014 0.02220446049250313 8 8
Linear 2.4108493150684933 -2.325630640790388 -2.325490555936671 -1.4008485371697077E-4 1.1512779103259867E-9 1.4675183068746378 0.0062450045135165055 8 8
Linear 2.510958904109589 -2.4149278888241366 -2.4147811754271498 -1.467133969867973E-4 -3.868821369227052E-9 2.108355490193503 0.02220446049250313 9 9
Linear 2.6110684931506847 -2.5036559654512125 -2.5035144609630855 -1.4150448812699779E-4 5.314984208272766E-10 3.0507156800752 -0.006938893903907228 8 9
Linear 2.711178082191781 -2.591817519526085 -2.591692954920788 -1.2456460529719493E-4 2.0474918853866395E-9 4.163046796179515 -0.013183898417423734 8 9
Linear 2.811287671232877 -2.679415189014156 -2.679319189430318 -9.599958383788021E-5 -1.4809357238487533E-9 5.44379443745413 0.009020562075079397 8 9
Linear 2.9113972602739726 -2.7664516010461604 -2.766395686419898 -5.591462626242105E-5 9.533420943391634E-10 6.891413550924597 0.012490009027033011 9 9
Linear 3.0115068493150683 -2.852929371948143 -2.8529249576481064 -4.414300036614804E-6 5.990729907940283E-9 8.50436836508095 -0.020816681711721685 9 9
Linear 3.1116164383561644 -2.9358573537263677 -2.93579423024104 -6.312348532766521E-5 2.6759958528460437E-9 7.822869996232384 0.01457167719820518 10 9
Linear 3.21172602739726 -3.0178019668991585 -3.017677918435435 -1.2404846372326972E-4 2.59258498815246E-9 6.991992185234608 -0.00971445146547012 10 9
Linear 3.3118356164383562 -3.0990091336613457 -3.0988318031510698 -1.7733051027590818E-4 -1.6761445210543426E-9 6.210846259513403 0.0027755575615628914 9 9
Linear 3.4119452054794523 -3.1794835914744635 -3.1792605298885945 -2.2306158586893332E-4 4.0674122742438134E-9 5.478856324181436 0.013877787807814457 10 9
Linear 3.5120547945205476 -3.259230051056994 -3.258968718167221 -2.6133288977270297E-4 3.951472462635367E-9 4.795451213901458 -0.013877787807814457 9 9
Linear 3.6121643835616437 -3.338253196536467 -3.337960961659059 -2.9223487740814846E-4 2.3051754572914704E-9 4.160064293046162 -0.011102230246251565 10 9
Linear 3.71227397260274 -3.416557685584909 -3.416241828324562 -3.1585726034677464E-4 2.990681810714417E-9 3.5721335445160207 -0.016653345369377348 10 9
Linear 3.8123835616438355 -3.4941481495565085 -3.493815860545757 -3.3228901075155193E-4 1.4560746665092205E-9 3.6441566653167 -0.026367796834847468 10 10
Linear 3.9124931506849316 -3.571029193630837 -3.5706875752661293 -3.4161836470758544E-4 -1.4188178507492056E-9 4.6029044575846 -0.006938893903907228 9 10
Linear 4.012602739726027 -3.647205396947184 -3.6468614641127495 -3.4393283443456824E-4 1.3834200600443197E-9 5.6687789795617505 -0.018041124150158794 9 10
Linear 4.112712328767124 -3.7226813127433367 -3.722341993539491 -3.393192038458892E-4 1.3497455400168608E-9 6.840399136009978 -0.012490009027033011 9 10
Linear 4.21282191780822 -3.7974614684899155 -3.797133604948044 -3.278635418713094E-4 -2.6353428801062775E-9 8.116395422419487 0.011102230246251565 9 10
Linear 4.312931506849315 -3.8715503660324835 -3.8712407148300265 -3.09651202456962E-4 0.0 9.495409858395476 0.006938893903907228 9 10
Linear 4.413041095890412 -3.9449524817181114 -3.944667714887995 -2.847668301164674E-4 -3.144722087618438E-9 10.976095898840299 0.020816681711721685 9 10
Linear 4.5131506849315075 -4.017672266538597 -4.017418972170894 -2.532943677024946E-4 1.8449799853768989E-9 12.557118211908858 -0.012490009027033011 9 10
Linear 4.613260273972603 -4.089714146253698 -4.089498829196181 -2.1531705751698382E-4 -2.406590911180291E-9 14.237152901053207 -0.00971445146547012 9 10
Linear 4.713369863013699 -4.1610825215376845 -4.160911604089712 -1.709174479724851E-4 3.5332142083857822E-9 16.01488714975119 -0.0027755575615628914 9 10
Linear 4.813479452054795 -4.231781768099241 -4.231661590701208 -1.2017739803305005E-4 2.3064875121700594E-9 17.889019288119812 -0.0027755575615628914 9 10
Linear 4.913589041095891 -4.301816236822464 -4.301753058738589 -6.317808387557022E-5 2.2594950764900364E-9 19.858258615279567 -0.01942890293094024 9 10
Linear 5.013698630136987 -4.371190253891211 -4.371190253891211 0.0 -2.2143792567660224E-9 21.921325488172272 0.02220446049250313 10 10
Linear 5.1138082191780825 -4.436910013564388 -4.4367654692056835 -1.4454435870447924E-4 2.171029841247346E-9 19.696815889425068 -0.016653345369377348 10 10
Linear 5.213917808219178 -4.501871212027053 -4.501598602343337 -2.726096837157854E-4 -3.194017623968899E-9 17.601023682978223 0.011102230246251565 10 10
Linear 5.314027397260275 -4.566079750908392 -4.565695324530994 -3.8442637739777297E-4 4.17846180167437E-9 15.632226157968887 -0.02220446049250313 11 10
Linear 5.41413698630137 -4.629541491981692 -4.629061269355583 -4.8022262610913913E-4 2.0506001740151716E-9 13.788716923812672 -0.008326672684688674 11 10
Linear 5.514246575342466 -4.692262257437463 -4.6917020330128345 -5.602244246283306E-4 -2.0133721070610725E-9 12.068805732567967 0.013877787807814457 11 10
Linear 5.614356164383563 -4.754247830127678 -4.75362317452821 -6.246555994682268E-4 3.954943334974743E-9 10.470818212482413 -0.027755575615628914 11 10
Linear 5.7144657534246575 -4.815503953795597 -4.8148302159856105 -6.737378099863633E-4 2.9142436210064018E-9 8.99309602342413 -0.011102230246251565 11 10
Linear 5.814575342465754 -4.876036333343325 -4.875328642759413 -7.076905839120684E-4 2.8640690658443267E-9 7.633996434996959 -0.008326672684688674 11 10
Linear 5.91468493150685 -4.935850635066075 -4.935123903740957 -7.267313251180241E-4 3.754123972728033E-9 8.267518492033332 0.01942890293094024 10 11
Linear 6.014794520547945 -4.9949524868886375 -4.994221411558364 -7.310753302736117E-4 -9.229101849052157E-10 10.157173790936724 0.013877787807814457 10 11
Linear 6.114904109589042 -5.05334747862074 -5.05262654280858 -7.209358121595955E-4 3.6312033834976036E-9 12.230408952262906 -0.03885780586188048 10 11
Linear 6.215013698630138 -5.111041162176866 -5.110344638272757 -6.965239041090143E-4 3.572713041227448E-9 14.484410582049634 -0.01942890293094024 11 11
Linear 6.315123287671234 -5.168039051833828 -5.1673810031416245 -6.580486922036499E-4 -2.63705783890063E-9 16.91639299750136 -0.011102230246251565 10 11
Linear 6.415232876712329 -5.224346624462806 -5.223740907234209 -6.057172285967027E-4 3.461208800869353E-9 19.523598071558013 0.005551115123125783 10 11
Linear 6.515342465753425 -5.279969319746947 -5.279429585216544 -5.397345304025691E-4 -1.7040133046893826E-9 22.30329514407714 0.024980018054066022 10 11
Linear 6.615452054794521 -5.3349125404422715 -5.334452236818166 -4.603036241057623E-4 -3.3564539971853533E-9 25.252780577744716 0.008326672684688674 10 11
Linear 6.715561643835617 -5.389181652593056 -5.388814027051936 -3.676255411200202E-4 2.479814236336267E-9 28.36937764705283 -0.013877787807814457 10 11
Linear 6.8156712328767135 -5.442781985759426 -5.442520086421654 -2.6189933777232E-4 -1.6289269049096444E-9 31.650436427277384 0.033306690738754696 10 11
Linear 6.915780821917809 -5.49571883326383 -5.495575511144102 -1.4332211972778452E-4 8.026736627530089E-10 35.09333328377551 -0.01942890293094024 10 11
Linear 7.015890410958904 -5.547997452406417 -5.547985363353325 -1.208905309191266E-5 7.912203295614303E-10 38.69547098300785 -0.02220446049250313 10 11
Linear 7.1160000000000005 -5.598571558758092 -5.598407810136763 -1.6374862132906287E-4 -1.5601785056564873E-9 36.502801092908044 -0.005551115123125783 12 11
Linear 7.216109589041096 -5.648369710782308 -5.6480400319647295 -3.296788175788379E-4 1.5385340409896507E-9 33.85435045633045 0.011102230246251565 12 11
Linear 7.316219178082193 -5.697497245610306 -5.69701559380964 -4.8165180066561675E-4 -3.034963818337056E-9 31.318011450842675 0.030531133177191805 11 11
Linear 7.4163287671232885 -5.745959796633615 -5.745339927356596 -6.198692770187364E-4 1.4969981233124321E-9 28.89226389246602 0.011102230246251565 12 11
Linear 7.516438356164383 -5.793762956758375 -5.793018425837015 -7.445309213593987E-4 1.4770599744420709E-9 26.575602629641537 0.005551115123125783 11 11
Linear 7.61654794520548 -5.840912278691768 -5.840056444285091 -8.558344066766921E-4 2.9152918949956267E-9 24.36653718795867 -0.011102230246251565 11 11
Linear 7.7166575342465755 -5.887413275196263 -5.886459299786484 -9.539754097787068E-4 -1.4387356438950148E-9 22.263591814564165 0.02220446049250313 11 11
Linear 7.816767123287672 -5.93327141936717 -5.932232271725901 -0.0010391476412685563 4.26092913009108E-9 20.26530512289071 -0.049960036108132044 11 11
Linear 7.916876712328768 -5.978492144880221 -5.977380602035787 -0.0011115428444341546 2.8046995424249363E-9 18.37023035911045 0.016653345369377348 11 11
Linear 8.016986301369862 -6.023080846266904 -6.021909495435018 -0.0011713508318855759 -1.3848383705426225E-9 16.576934891432415 0.027755575615628914 11 11
Linear 8.117095890410958 -6.067042879173146 -6.065824119688701 -0.0012187594844448313 4.1032767369548E-9 14.88400025451142 -0.03885780586188048 11 11
Linear 8.217205479452055 -6.110383560604671 -6.10912960582688 -0.0012539547777912219 -4.053286828720714E-9 13.290022193856998 0.033306690738754696 12 11
Linear 8.317315068493151 -6.153108169213439 -6.1518310484087735 -0.001277120804665799 4.004500306225489E-9 13.841348667220643 0.016653345369377348 12 12
Linear 8.417424657534246 -6.195221945508589 -6.19393350574482 -0.0012884397637691336 -2.637916155581912E-9 15.985885148950274 0.033306690738754696 11 12
Linear 8.517534246575343 -6.236730092158416 -6.235442000146474 -0.0012880920119417993 -3.9103676926390245E-9 18.272408319752742 0.033306690738754696 11 12
Linear 8.617643835616438 -6.277637774209088 -6.276361518151585 -0.0012762560575030335 0.0 20.69856397390879 -0.005551115123125783 11 12
Linear 8.717753424657534 -6.3179501193477705 -6.316697010770866 -0.0012531085769040828 2.5470392899275426E-9 23.26202264146815 -0.016653345369377348 11 12
Linear 8.81786301369863 -6.357672218142429 -6.3564533937088274 -0.0012188244336019949 -1.2590613200731458E-9 25.960479344000476 -0.016653345369377348 12 12
Linear 8.917972602739725 -6.39680912431273 -6.395635547606915 -0.0011735767058151936 1.2449276019126596E-9 28.79165335034628 -0.016653345369377348 11 12
Linear 9.018082191780822 -6.435365854944308 -6.434248318268887 -0.001117536675421249 1.2311076801196443E-9 31.753288110003552 0.016653345369377348 11 12
Linear 9.118191780821917 -6.473347390756334 -6.4722965168884095 -0.0010508738679249063 2.435182438167758E-9 34.84315080903855 -0.033306690738754696 12 12
Linear 9.218301369863013 -6.510758676330219 -6.509784920275541 -9.737560546785318E-4 -1.2043683321688306E-9 38.05903248110809 -0.011102230246251565 12 12
Linear 9.31841095890411 -6.5476046203660765 -6.54671827109099 -8.863492750865731E-4 -2.3828591151891506E-9 41.39874747455252 -0.011102230246251565 12 12
Linear 9.418520547945205 -6.583890095904765 -6.583101278064829 -7.888178399362289E-4 2.357531671717526E-9 44.86013343019124 -0.033306690738754696 11 12
Linear 9.518630136986301 -6.619619940575472 -6.618938616215209 -6.813243602632468E-4 1.166368488582397E-9 48.441051103687016 -0.016653345369377348 11 12
Linear 9.618739726027398 -6.654798956832186 -6.654234927081504 -5.640297506825931E-4 -1.154229198676619E-9 52.13938407688801 0.027755575615628914 12 12
Linear 9.718849315068493 -6.689431912192401 -6.688994818935257 -4.370932571440278E-4 2.2846799834705172E-9 55.95303851357869 -0.011102230246251565 11 12
Linear 9.81895890410959 -6.723523539455822 -6.723222867004441 -3.0067245138098997E-4 3.392079655696964E-9 59.879943203888786 -0.033306690738754696 11 12
Linear 9.919068493150684 -6.757078536954175 -6.756923613685517 -1.549232686581803E-4 -2.2385630775546873E-9 63.918049053590664 0.04440892098500626 12 12
MonotoneConvex 0.00821917808219178 -0.008219034978163009 -0.008219034978163009 0.0 -4.052973596203417E-7 6.756817327868703E-5 3.386246632489792 1 0
MonotoneConvex 0.10832876712328766 -0.129188702291394 -0.10829535872280971 -0.0208933435685843 1326.1081843475554 -143.60522930800812 2372.703178680699 2 1
MonotoneConvex 0.20843835616438355 -0.25993019456604927 -0.20829024287016829 -0.05163995169588098 1692.9790971268792 -352.5703213158593 1196.213896166587 2 2
MonotoneConvex 0.3085479452054795 -0.34759834529163314 -0.30818314618596965 -0.03941519910566349 845.3406980473557 -260.3803706868746 -3646.3305031625423 2 2
MonotoneConvex 0.40865753424657536 -0.41790655066265003 -0.40796998091674475 -0.009936569745905288 310.95013411117816 -126.8577818569483 6819.833066329384 3 2
MonotoneConvex 0.5087671232876712 -0.5262799809557794 -0.5076444891827236 -0.01863549177305579 695.5916116493955 -352.9879194941188 -2849.37108629979 3 3
MonotoneConvex 0.6088767123287672 -0.6078031059142397 -0.6071658628648002 -6.372430494394621E-4 20.709973790507103 -12.19377179229042 -1537.6651341103552 3 3
MonotoneConvex 0.7089863013698631 -0.706498370575126 -0.7064893582664489 -9.012308677114333E-6 -3.7557855920198834E-8 0.22947861388900037 0.01240327285323417 3 3
MonotoneConvex 0.8090958904109589 -0.8055918367511072 -0.8055885572966215 -3.279454485749511E-6 -4.2237332906715533E-8 0.5598855601363084 0.011535911115245767 3 4
MonotoneConvex 0.9092054794520548 -0.9044089743348582 -0.9044030254568014 -5.948878056827311E-6 -2.9764103755233952E-8 0.6856669232391255 0.027668839441830073 4 4
MonotoneConvex 1.0093150684931507 -1.002913180268017 -1.002897149512405 -1.6030755611851077E-5 -1.4437193749578964E-8 0.4868793590517839 0.018821749714348357 5 5
MonotoneConvex 1.1094246575342468 -1.1010212543616227 -1.1010221140372867 8.596756639889236E-7 -2.251619150919666E-8 1.2359025802766155 0.03157196726277789 6 5
MonotoneConvex 1.2095342465753427 -1.1987466840868155 -1.1987224776266459 -2.4206460169651223E-5 -7.457880668215954E-9 0.7526512968425436 0.010408340855860843 4 5
MonotoneConvex 1.3096438356164384 -1.2959760657904607 -1.2959624048181073 -1.366097235333541E-5 9.272035649388607E-9 1.3374982010816439 0.02411265631607762 6 6
MonotoneConvex 1.4097534246575345 -1.4676010232161918 -1.3927038724770302 -0.07489715073916159 525.7205671914534 -732.1896042356002 37893.78689306178 7 6
MonotoneConvex 1.5098630136986302 -1.8484811553043379 -1.4888695876480451 -0.35961156765629276 2330.2294748074796 -3468.5311884663506 -14631.46288155359 7 7
MonotoneConvex 1.609972602739726 -1.6182012739307527 -1.5845262368596735 -0.03367503707107922 206.64680205851892 -325.04838431979266 -21833.55995999392 7 7
MonotoneConvex 1.7100821917808222 -1.7979753960983835 -1.6797811653379568 -0.11819423076042668 770.0027654650044 -1290.6978680726766 37079.84648493312 7 7
MonotoneConvex 1.810191780821918 -2.2721877273912394 -1.7746204729696125 -0.49756725442162697 2879.0299208992515 -5107.461523268242 24467.645617920476 7 7
MonotoneConvex 1.9103013698630138 -2.236788693757985 -1.868925181423009 -0.36786351233497605 2000.061991803586 -3737.7230353241584 -44227.25206898459 7 8
MonotoneConvex 2.0104109589041093 -1.9689449012350035 -1.9625454793537056 -0.00639942188129794 33.02410291138681 -64.81606407149343 -11281.550346686763 7 8
MonotoneConvex 2.1105205479452054 -2.0553163110015316 -2.0553443656823323 2.8054680800693177E-5 4.274093461853181E-9 4.834617683968645 -0.011796119636642288 8 8
MonotoneConvex 2.2106301369863015 -2.147266927887692 -2.147294719748727 2.7791861034742738E-5 1.6322155251853953E-8 5.042777240227281 -0.028796409701214998 8 8
MonotoneConvex 2.310739726027397 -2.238389738845603 -2.2383894835853457 -2.5526025737576674E-7 -5.4051994200600515E-9 4.562133404384383 0.023592239273284576 8 8
MonotoneConvex 2.4108493150684933 -2.3286693975832495 -2.328628786583131 -4.0611000118317975E-5 -8.058945372281908E-9 3.6327413521775043 0.01734723475976807 8 8
MonotoneConvex 2.510958904109589 -2.418096197948083 -2.4180200486800807 -7.614926800236788E-5 5.5268876703243606E-9 2.53424230489685 -0.03261280134836397 7 8
MonotoneConvex 2.6110684931506847 -2.5066716464239303 -2.506577845584612 -9.380083931809224E-5 -9.035473154063702E-9 3.052552655091745 0.030531133177191805 8 9
MonotoneConvex 2.711178082191781 -2.5944118153964357 -2.594323769689044 -8.80457073915153E-5 8.189967541546558E-9 4.487436444655657 0.0242861286636753 10 9
MonotoneConvex 2.811287671232877 -2.6813485192700437 -2.6812862890590594 -6.223021098428205E-5 1.1847485790790027E-8 6.018267950658185 -0.03191891195797325 10 9
MonotoneConvex 2.9113972602739726 -2.767528364246985 -2.7675006068939023 -2.775735308269134E-5 2.3833552358479084E-9 7.4530791316362865 0.023592239273284576 9 9
MonotoneConvex 3.0115068493150683 -2.853009727284972 -2.8530085237843394 -1.2035006324850883E-6 5.069079152872548E-9 8.568927167829088 -0.026367796834847468 9 9
MonotoneConvex 3.1116164383561644 -2.940858727227269 -2.937725617081499 -0.0031331101457698907 11.324537906035033 -33.26330704211955 742.9550030746412 10 9
MonotoneConvex 3.21172602739726 -3.034312670400219 -3.0214894678803894 -0.01282320251982938 44.97446718882969 -135.84159646029548 1416.0214667491289 10 9
MonotoneConvex 3.3118356164383562 -3.132096243718685 -3.104293611507769 -0.027802632210915945 94.86698969350846 -294.3161373947234 1952.2466976340525 10 9
MonotoneConvex 3.4119452054794523 -3.232928095761034 -3.186134978081512 -0.04679311767952221 155.55815181955032 -495.1796423791066 2351.6494307429525 10 9
MonotoneConvex 3.5120547945205476 -3.335545030080933 -3.267012989742746 -0.06853204033818727 222.22471002676681 -725.1005400776833 2614.260197209006 10 9
MonotoneConvex 3.6121643835616437 -3.4387038766725553 -3.3469295093058182 -0.09177436736673705 290.578117326517 -970.9415946579369 2740.0540170141594 10 9
MonotoneConvex 3.71227397260274 -3.5411830644493936 -3.4258887874771826 -0.11529427697221095 356.7924269038039 -1219.7755226317497 2729.051706840124 10 9
MonotoneConvex 3.8123835616438355 -3.6417839003632935 -3.50389740899848 -0.13788649136481368 417.4435549726923 -1458.8976633422844 2581.1963677568883 10 9
MonotoneConvex 3.9124931506849316 -3.739331561126713 -3.5809642379569517 -0.15836732316976132 469.45786802407537 -1675.835764514133 2296.5268575703135 10 10
MonotoneConvex 4.012602739726027 -3.8326758046047793 -3.657100362606247 -0.17557544199853226 510.0684663383697 -1858.3569522334642 1875.1014629891927 10 10
MonotoneConvex 4.112712328767124 -3.9206914079881194 -3.732319039927434 -0.18837236806068525 536.7778521733486 -1994.4719581443949 1316.792508365694 10 10
MonotoneConvex 4.21282191780822 -4.002278340654586 -3.8066356402088886 -0.19564270044569732 547.325920614383 -2072.436681332945 621.7346082415531 10 10
MonotoneConvex 4.312931506849315 -4.076361679750118 -3.8800675919437033 -0.19629408780641455 539.6624084643538 -2080.7511653009315 -210.20962748252714 10 10
MonotoneConvex 4.413041095890412 -4.141891276594478 -3.952634327214488 -0.18925694937999005 511.92309288950304 -2008.1560707430058 -1178.9222376101804 10 10
MonotoneConvex 4.5131506849315075 -4.197841182439488 -4.024357227896402 -0.17348395454308552 462.40915799341235 -1843.626727926484 -2284.4226510443377 10 10
MonotoneConvex 4.613260273972603 -4.243208841764323 -4.095259572856058 -0.1479492689082651 389.5692478354449 -1576.3648497646443 -3526.792746733065 10 10
MonotoneConvex 4.713369863013699 -4.277014061282447 -4.165366486351685 -0.11164757493076216 291.98380648437933 -1195.7879867185993 -4905.950645728296 10 10
MonotoneConvex 4.813479452054795 -4.2982977629302255 -4.234704887923213 -0.0635928750070125 168.3513723906501 -691.5168037524566 -6421.9268791632085 10 10
MonotoneConvex 4.913589041095891 -4.315996503437836 -4.303303443882189 -0.012693059555646258 40.43186546515112 -152.11877122389694 -4664.035824220036 10 10
MonotoneConvex 5.013698630136987 -4.371190253891211 -4.371190253891211 0.0 0.0 21.921325488172272 -0.013877787807814457 9 10
MonotoneConvex 5.1138082191780825 -4.460320446278976 -4.438228380814202 -0.022092065464773825 57.32332457042238 -254.42818558651936 5615.902187727784 11 10
MonotoneConvex 5.213917808219178 -4.584785733766639 -4.504279744014239 -0.08050598975239964 206.4182797309845 -929.6911677392217 9788.608812399956 11 10
MonotoneConvex 5.314027397260275 -4.733081724089816 -4.569359951299701 -0.16372177279011524 414.9115521686213 -1895.4034758156267 12518.239222991668 11 10
MonotoneConvex 5.41413698630137 -4.893906986727092 -4.633486204281834 -0.2604207824452587 652.8242113519709 -3023.4652076632783 13804.743459466807 11 10
MonotoneConvex 5.514246575342466 -5.05617136008274 -4.696677249943493 -0.3594941101392468 892.3543628360424 -4188.152753159535 13648.052132886334 11 10
MonotoneConvex 5.614356164383563 -5.20900194166396 -4.758953332767435 -0.450048608896525 1107.6830545472685 -5266.184414254304 12048.26793888003 11 10
MonotoneConvex 5.7144657534246575 -5.341746828522176 -4.8203361476018 -0.5214106809203756 1274.8005847057966 -6136.761647845823 9005.374224102525 11 11
MonotoneConvex 5.814575342465754 -5.443976677281803 -4.880848793397119 -0.5631278838846843 1371.3507524280903 -6681.58668140073 4519.309926287462 11 11
MonotoneConvex 5.91468493150685 -5.5054841546575695 -4.940515727941408 -0.5649684267161614 1376.4909252224184 -6784.857267594369 -1409.8222589353782 11 11
MonotoneConvex 6.014794520547945 -5.516281350260721 -4.999362723778766 -0.5169186264819547 1270.7660807155412 -6333.239352507291 -8782.111149407967 11 11
MonotoneConvex 6.114904109589042 -5.466833751189837 -5.0574168253680885 -0.4094169258217484 1036.4669921385475 -5218.203711132574 -17286.508335878636 11 11
MonotoneConvex 6.215013698630138 -5.369928323706308 -5.114706307677297 -0.25522201602901085 700.2817225309709 -3554.7020595050326 -21281.37666090879 11 11
MonotoneConvex 6.315123287671234 -5.2777069385245845 -5.1712606362652735 -0.10644630225931095 363.8048575002935 -1851.4950661741025 -18667.97549876509 11 11
MonotoneConvex 6.415232876712329 -5.245344767917937 -5.227110151675429 -0.01823461624250733 128.5180618107912 -639.804619306794 -10246.481441100741 11 11
MonotoneConvex 6.515342465753425 -5.282572162818022 -5.282275234642642 -2.9692817538062855E-4 25.37065884678219 -100.50621284118932 -3509.942336776817 11 11
MonotoneConvex 6.615452054794521 -5.336767052510627 -5.336762258937311 -4.793573316064226E-6 0.618383494213246 31.372495112869103 -298.06435097867734 11 11
MonotoneConvex 6.715561643835617 -5.390585609057474 -5.390576604840103 -9.004217371710865E-6 4.959628472672534E-9 35.72337481383414 -0.01942890293094024 10 11
MonotoneConvex 6.8156712328767135 -5.4437333073997785 -5.4437236158833 -9.691516478227413E-6 -2.4433903573644666E-9 36.78064921519564 0.016653345369377348 12 11
MonotoneConvex 6.915780821917809 -5.4962155067705964 -5.496208599087282 -6.907683314238966E-6 2.408020988259027E-9 37.84751207991377 -0.02220446049250313 10 11
MonotoneConvex 7.015890410958904 -5.54803752958688 -5.548036825189229 -7.043976513187999E-7 -2.373660988684291E-9 38.9237379438967 -0.008326672684688674 10 11
MonotoneConvex 7.1160000000000005 -5.599176248908266 -5.59917703570556 7.867972939834544E-7 -2.340267758484731E-9 39.84681782309707 0.04440892098500626 12 11
MonotoneConvex 7.216109589041096 -5.649597452364041 -5.649583965675609 -1.3486688432706728E-5 -1.5385340409896507E-9 40.39303478364786 -0.01942890293094024 12 11
MonotoneConvex 7.316219178082193 -5.699306117843417 -5.6992631782959435 -4.2939547473253015E-5 -4.552445727505584E-9 40.56907541016841 0.013877787807814457 12 11
MonotoneConvex 7.4163287671232885 -5.748307245729833 -5.748220704453466 -8.654127636731346E-5 1.4969981233124321E-9 40.38842955633726 -0.011102230246251565 10 11
MonotoneConvex 7.516438356164383 -5.796605646151143 -5.796462701648242 -1.4294450290108784E-4 -1.4770599744420709E-9 39.86917320730754 0.02220446049250313 11 11
MonotoneConvex 7.61654794520548 -5.844205985511275 -5.84399544985903 -2.105356522452695E-4 4.37293784249344E-9 39.03328757992597 -0.016653345369377348 10 11
MonotoneConvex 7.7166575342465755 -5.891112830048728 -5.890825347423245 -2.8748262548283776E-4 -2.8774712877900296E-9 37.90601739162014 0.016653345369377348 10 11
MonotoneConvex 7.816767123287672 -5.937330686651698 -5.93695890700352 -3.7177964817836084E-4 2.84061942006072E-9 36.515267098913284 -0.027755575615628914 11 11
MonotoneConvex 7.916876712328768 -5.982864040817715 -5.982402751584237 -4.612892334776575E-4 2.8046995424249363E-9 34.891034950135236 -0.02220446049250313 10 11
MonotoneConvex 8.016986301369862 -6.027717391967613 -6.0271636105202475 -5.537814473655089E-4 -1.3848383705426225E-9 33.064883231403996 0.02220446049250313 11 11
MonotoneConvex 8.117095890410958 -6.071895286112738 -6.071248315667743 -6.469704449951763E-4 4.1032767369548E-9 31.069444439424387 -0.033306690738754696 11 11
MonotoneConvex 8.217205479452055 -6.115402345928667 -6.114663797530673 -7.385483979938101E-4 -1.3510956095735713E-9 28.93796242631197 0.02220446049250313 12 11
MonotoneConvex 8.317315068493151 -6.158243298358679 -6.157417081500416 -8.262168582628959E-4 -1.334833435408496E-9 26.703867339605836 0.011102230246251565 12 11
MonotoneConvex 8.417424657534246 -6.200422999750321 -6.199515284133206 -9.077156171155565E-4 2.637916155581912E-9 24.400383868972142 0.02220446049250313 11 11
MonotoneConvex 8.517534246575343 -6.241946458641623 -6.240965609486393 -9.808491552298904E-4 -1.3034558975463415E-9 22.060171822602115 0.016653345369377348 10 11
MonotoneConvex 8.617643835616438 -6.28281885624582 -6.281775345531315 -0.0010435107145045919 3.8649416678256345E-9 19.714997923081512 0.033306690738754696 11 11
MonotoneConvex 8.717753424657534 -6.323045564683438 -6.321951860605024 -0.0010937040784142482 2.5470392899275426E-9 17.395438423051246 -0.016653345369377348 10 11
MonotoneConvex 8.81786301369863 -6.362632163066095 -6.361502599931956 -0.0011295631341390333 -1.2590613200731458E-9 17.9786664222803 -0.011102230246251565 10 12
MonotoneConvex 8.917972602739725 -6.401584451473097 -6.400435082219991 -0.0011493692531061583 2.489855203825319E-9 20.795474209300835 -0.027755575615628914 12 12
MonotoneConvex 9.018082191780822 -6.43990846286524 -6.438756896293141 -0.0011515665720995827 2.4622153602392887E-9 23.86158475253808 -0.02220446049250313 12 12
MonotoneConvex 9.118191780821917 -6.477610473082374 -6.476475697809736 -0.0011347752726376115 3.6527736572516376E-9 27.179495876161752 -0.027755575615628914 11 12
MonotoneConvex 9.218301369863013 -6.514697008893622 -6.5135992060305625 -0.0010978028630592718 3.6131049965064922E-9 30.75027672494457 0.011102230246251565 12 12
MonotoneConvex 9.31841095890411 -6.5511748542002035 -6.550135200661389 -0.0010396535388146333 -3.574288672783726E-9 34.57354487146347 0.027755575615628914 10 12
MonotoneConvex 9.418520547945205 -6.587051054518511 -6.5860915187498925 -9.595357686187356E-4 2.357531671717526E-9 38.64745061754604 -0.027755575615628914 10 12
MonotoneConvex 9.518630136986301 -6.622332919665741 -6.62147605165031 -8.568680154308339E-4 2.332736977164794E-9 42.96866935593613 0.016653345369377348 12 12
MonotoneConvex 9.618739726027398 -6.657028024870115 -6.656296742058032 -7.312828120831227E-4 1.154229198676619E-9 47.532400770933236 -0.02220446049250313 12 12
MonotoneConvex 9.718849315068493 -6.691144210251299 -6.690561581106369 -5.826291449295695E-4 3.4270199752057757E-9 52.3323751000504 -0.04440892098500626 11 12
MonotoneConvex 9.81895890410959 -6.724689578762044 -6.72427860551883 -4.1097324321448525E-4 -2.2613864371313096E-9 57.36086585717004 0.033306690738754696 10 12
MonotoneConvex 9.919068493150684 -6.757672492709865 -6.757455894853548 -2.165978563173354E-4 2.2385630775546873E-9 62.60870912822014 -0.027755575615628914 12 12


==> monotoneconvex_curve_maxdelta.txt <==
Scheme t SequentialDelta ParallelDelta DeltaDifference  d2dmax d2fmax fmaxIndex deltamaxIndex
HarmonicSpline 0.00821917808219178 0.9999999999998899 0.9999999999998899 0.0  8.881784197001252E-10 -385.2163429549777 0 0
HarmonicSpline 0.10832876712328766 1.5919077775836676 1.0000000342929027 0.5919077432907649  -2111.6760481767474 6035.200967669311 0 1
HarmonicSpline 0.20843835616438355 1.5353511196929404 1.0000000522507602 0.5353510674421802  -1693.283255723266 -11400.491529110768 0 1
HarmonicSpline 0.3085479452054795 1.1949972801819086 1.0000000283718613 0.19499725181004735  -428.60589646398495 -10901.39485106223 0 2
HarmonicSpline 0.40865753424657536 0.9643427032830498 0.9999999909338086 -0.03565728765075882  103.51134256758598 -2219.979619404178 2 2
HarmonicSpline 0.5087671232876712 1.0098017239716928 0.9999999843319785 0.009801739639714313  -120.13165726898478 1662.6169564368245 2 3
HarmonicSpline 0.6088767123287672 1.0243281159141304 0.999999999288903 0.02432811662522738  -65.67236705556923 -3514.7901620430357 3 3
HarmonicSpline 0.7089863013698631 0.955613662706023 0.9999999976326723 -0.04438633492664934  154.14035832517214 1125.4285871287184 4 3
HarmonicSpline 0.8090958904109589 1.022334523453683 0.9999999962788664 0.022334527174816543  -105.35285549551077 1300.66043352306 3 4
HarmonicSpline 0.9092054794520548 0.9694412123213425 1.0000000053660418 -0.03055879304469933  87.12243367714478 -1385.2691008175989 4 4
HarmonicSpline 1.0093150684931507 0.9946825203062115 1.0000000153407296 -0.0053174950345180605  69.04149103448276 1102.7240544303486 4 5
HarmonicSpline 1.1094246575342468 1.0120078239901353 1.0000000020404798 0.01200782194965555  -34.382727068127394 -1755.8279379048527 5 5
HarmonicSpline 1.2095342465753427 0.97917758393673 1.0000000028251854 -0.020822418888455374  77.66680744669685 620.4450911373449 6 5
HarmonicSpline 1.3096438356164384 1.0130633021971924 0.9999999911025625 0.013063311094629881  -59.21223653793106 675.6943338181998 5 6
HarmonicSpline 1.4097534246575345 0.983579836183468 1.0000000129768427 -0.016420176793374708  45.90083464961481 -898.5423377572133 6 6
HarmonicSpline 1.5098630136986302 0.991107788258061 0.9999999271226301 -0.008892138864569077  46.084197422580075 563.406557518853 6 6
HarmonicSpline 1.609972602739726 1.007618199084792 0.9999998835064083 0.007618315578383772  -24.620604443192917 -545.728157108627 7 7
HarmonicSpline 1.7100821917808222 0.9824760705048341 0.9999996888909735 -0.01752361838613936  47.13504427567017 -358.96344230401667 7 7
HarmonicSpline 1.810191780821918 0.9836445631576929 0.9999981289072757 -0.0163535657495828  48.0205880437623 244.4134339363302 7 7
HarmonicSpline 1.9103013698630138 0.9969488385153102 0.9999974567398429 -0.0030486182245326177  14.95364959591683 334.73498972647064 7 8
HarmonicSpline 2.0104109589041093 1.001066061127709 0.9999995276284146 0.0010665334992943087  -2.8220429824088455 -226.57896392441756 8 8
HarmonicSpline 2.1105205479452054 0.9919566233849153 1.000002386313481 -0.008045762928565736  19.362422192692463 -176.84897990477566 8 8
HarmonicSpline 2.2106301369863015 0.9867110494925502 1.000002021095181 -0.013290971602630819  32.232524604935975 -89.90327926561292 8 8
HarmonicSpline 2.310739726027397 0.984801667032631 0.9999991650289086 -0.015197497996277676  37.23647340336811 -20.173765435949065 8 8
HarmonicSpline 2.4108493150684933 0.9854461391918257 0.9999946915320024 -0.014548552340176713  36.162928888749946 32.34251755301898 8 8
HarmonicSpline 2.510958904109589 0.9878621091619078 0.999989583698957 -0.01212747453704921  30.800911375195028 67.64624971289379 8 8
HarmonicSpline 2.6110684931506847 0.9912769864539595 0.9999849533428584 -0.008707966888898966  22.91518618680044 85.73461385275039 8 8
HarmonicSpline 2.711178082191781 0.9949345129169895 0.9999820574149165 -0.005047544497926992  14.229782049568485 86.60880346234023 8 9
HarmonicSpline 2.811287671232877 0.9980981609347683 0.9999823118660434 -0.0018841509312750304  6.419508575383759 70.27001203141481 8 9
HarmonicSpline 2.9113972602739726 1.0000514284476125 0.9999873030226425 6.41254249700296E-5  -2.8254713031472534 36.71668524773963 8 9
HarmonicSpline 3.0115068493150683 1.000095103460552 0.9999987965632062 9.630689734585474E-5  -0.25602674114111323 -33.20296815267909 9 9
HarmonicSpline 3.1116164383561644 0.9988997909620156 1.0000142405506285 -0.0011144495886128425  2.828512281283224 -28.12769461790765 9 9
HarmonicSpline 3.21172602739726 0.9980033759808826 1.0000281751623152 -0.0020247991814326127  5.227159720178065 -21.77705238359806 9 9
HarmonicSpline 3.3118356164383562 0.997384065821949 1.0000402555307986 -0.00265618970884951  6.993217501083393 -15.99187449130568 9 9
HarmonicSpline 3.4119452054794523 0.9970104884089448 1.000050221512394 -0.0030397331034492936  8.189216313958525 -10.770273561888644 9 9
HarmonicSpline 3.5120547945205476 0.9968508117148556 1.0000578750735123 -0.0032070633586567254  8.87930722992536 -6.111222639049174 9 9
HarmonicSpline 3.6121643835616437 0.9968731021872124 1.0000630857254222 -0.003189983538209873  9.128410296987965 5.373979039546839 10 9
HarmonicSpline 3.71227397260274 0.9970456360954838 1.0000657954229997 -0.00302015932751587  9.001469210012658 5.7764903971246895 10 9
HarmonicSpline 3.8123835616438355 0.9973371643619 1.0000660229447789 -0.002728858582878857  8.56281097583178 5.899891686311776 10 9
HarmonicSpline 3.9124931506849316 0.9977171315753708 1.00006386776208 -0.0023467361867091086  7.875609142615758 6.876166303015907 9 9
HarmonicSpline 4.012602739726027 0.9981558500964383 1.0000595134174173 -0.001903663320979021  7.001448691923429 8.71308580840946 9 9
HarmonicSpline 4.112712328767124 0.9986246302438051 1.0000532304224041 -0.0014286001785990265  5.999990441374337 9.985345883478658 9 9
HarmonicSpline 4.21282191780822 0.9990958677073003 1.0000453787006869 -9.49510993386582E-4  4.928732476372488 10.694500840457977 9 10
HarmonicSpline 4.312931506849315 0.9995430893900981 1.0000364095883452 -4.933201982471047E-4  3.8428659587808056 10.83938494517156 9 10
HarmonicSpline 4.413041095890412 0.999940958950063 1.0000268674144053 -8.590846434231025E-5  -3.6957555655803276 10.417555706965231 9 10
HarmonicSpline 4.5131506849315075 1.0002652433565018 1.0000173906803411 2.4785267616067586E-4  -3.561006406194167 9.433398506786261 9 10
HarmonicSpline 4.613260273972603 1.000492741791703 1.0000087128634316 4.840289282714849E-4  -3.257030137149286 7.885747610458793 9 10
HarmonicSpline 4.713369863013699 1.000601178218874 1.0000016628586295 5.995153602444958E-4  -2.7660940036255965 5.773714839563127 9 10
HarmonicSpline 4.813479452054795 1.000569058921652 0.9999971650853645 5.718938362875292E-4  -2.070946793608641 -8.251399563619088 10 10
HarmonicSpline 4.913589041095891 1.00037549628329 0.9999962392810424 3.792570022476127E-4  -1.1545865623574514 -11.20437076451708 10 10
HarmonicSpline 5.013698630136987 0.9999999999998899 0.9999999999998899 0.0  0.0 -14.437229189923073 10 10
HarmonicSpline 5.1138082191780825 0.9995937327904603 1.0000046738662949 -4.1094107583461437E-4  1.1295223574236957 -11.50934902938161 10 10
HarmonicSpline 5.213917808219178 0.999311472383857 1.0000058426449243 -6.943702610673341E-4  1.978090765852869 -8.833822562337446 10 10
HarmonicSpline 5.314027397260275 0.9991382408378602 1.0000037638420167 -8.655230041565432E-4  2.574434529556413 -6.410316721883191 10 10
HarmonicSpline 5.41413698630137 0.9990590992656756 0.9999987488888973 -9.396496232216833E-4  2.9475805645162723 -4.235167772037585 10 10
HarmonicSpline 5.514246575342466 0.9990592912081375 0.9999911644507087 -9.318732425711573E-4  3.126533618669214 3.6004532688593827 11 10
HarmonicSpline 5.614356164383563 0.9991243656573001 0.9999814335501789 -8.570678928787601E-4  3.139997962087193 4.294786748459956 11 10
HarmonicSpline 5.7144657534246575 0.9992402802201372 0.9999700365201925 -7.297563000552287E-4  3.0161396695760345 4.7550852144695455 11 10
HarmonicSpline 5.814575342465754 0.9993934849208408 0.9999575117898285 -5.640268689877104E-4  2.782388509814382 4.982347867610315 11 10
HarmonicSpline 5.91468493150685 0.9995709871883918 0.999944456513413 -3.734693250212473E-4  2.465278405416882 4.975686529462564 11 10
HarmonicSpline 6.014794520547945 0.9997603985942849 0.9999315270503573 -1.7112845607236693E-4  2.0903253536985744 4.736544489958305 11 10
HarmonicSpline 6.114904109589042 0.9999499639272713 0.9999194393037758 3.052462349550922E-5  -2.1070267557377065 4.263145392258139 11 11
HarmonicSpline 6.215013698630138 1.0001285732108567 0.9999089689274321 2.1960428342460148E-4  -2.3170021199447888 4.124922625692307 10 11
HarmonicSpline 6.315123287671234 1.0002857572786183 0.9999009514107815 3.84805867836846E-4  -2.4504928308743956 4.0426550995675825 10 11
HarmonicSpline 6.415232876712329 1.0004116675013108 0.9998962820474411 5.153854538697544E-4  -2.4925404815689944 3.706479567711085 10 11
HarmonicSpline 6.515342465753425 1.000497040278825 0.999895915798632 6.011244801928939E-4  -2.42902442515458 3.12150305603609 10 11
HarmonicSpline 6.615452054794521 1.0005331469098433 0.9999008670602549 6.322798495883575E-4  -2.246553247431393 2.2857271630982723 10 11
HarmonicSpline 6.715561643835617 1.0005117293856447 0.9999122093391488 5.995200464958828E-4  -1.932334525278634 -3.479105892267853 11 11
HarmonicSpline 6.8156712328767135 1.0004249227077988 0.9999310748534107 4.938478543881075E-4  -1.474023823888615 -5.587086349123638 11 11
HarmonicSpline 6.915780821917809 1.0002651642344595 0.9999586540565542 3.065101779053947E-4  -0.8595537108746498 -7.926881373521155 11 11
HarmonicSpline 7.015890410958904 1.0000250905912722 0.9999961951014935 2.889548977869083E-5  -0.07694360526500077 -10.50182163453428 11 11
HarmonicSpline 7.1160000000000005 0.9997430203614321 1.0000290787524069 -2.860583909747305E-4  0.7581318826055394 -9.429901304258692 11 11
HarmonicSpline 7.216109589041096 0.9994798377601644 1.0000374365921605 -5.575988319961311E-4  1.4767586957731282 -8.069878099092875 11 11
HarmonicSpline 7.316219178082193 0.999236273742321 1.0000240096645907 -7.877359222696612E-4  2.0847223840547713 -6.791234241632083 11 11
HarmonicSpline 7.4163287671232885 0.9990126349241901 0.9999916110714491 -9.789761472589475E-4  2.5888077201940973 -5.588418616753188 11 11
HarmonicSpline 7.516438356164383 0.9988092118136116 0.9999429783020819 -0.0011337664884703003  2.995636859459694 -4.46620518346208 11 11
HarmonicSpline 7.61654794520548 0.9986262756336295 0.9998807742701565 -0.001254498636527046  3.311680657702709 -3.424815986363683 11 11
HarmonicSpline 7.7166575342465755 0.9984640741029782 0.9998075882704516 -0.0013435141674733586  3.543272518946594 -2.460476267174272 11 11
HarmonicSpline 7.816767123287672 0.998322826216258 0.9997259368621503 -0.0014031106458922693  3.696624675697535 -1.575184427338172 11 11
HarmonicSpline 7.916876712328768 0.9982027160462259 0.9996382646761948 -0.0014355486299688636  3.7778468211513427 -0.7702727344849336 11 11
HarmonicSpline 8.016986301369862 0.9981038856259339 0.9995469451533623 -0.001443059527428403  3.7929669947089906 0.4247713292215849 12 11
HarmonicSpline 8.117095890410958 0.9980264269322525 0.9994542812155061 -0.001427854283253538  3.747954630206607 0.6039613253960852 11 11
HarmonicSpline 8.217205479452055 0.9979703730191858 0.9993625058695166 -0.0013921328503307961  3.648745665607578 1.1728396032140154 11 11
HarmonicSpline 8.317315068493151 0.9979356883331736 0.9992737827531073 -0.0013380944199337108  3.5012696439906676 1.6606716002343092 11 11
HarmonicSpline 8.417424657534246 0.9979222582434666 0.9991902066153191 -0.001267948371852512  3.31147869125914 2.0692336732963668 11 11
HarmonicSpline 8.517534246575343 0.9979298778428625 0.9991138037463987 -0.0011839259035362204  3.0853782932993568 2.4011903576592886 11 11
HarmonicSpline 8.617643835616438 0.9979582400345688 0.9990465323486131 -0.0010882923140442813  2.8290597651192684 2.653433028854124 11 11
HarmonicSpline 8.717753424657534 0.9980069229593713 0.9989902828577701 -9.833598983988168E-4  2.5487343311425548 2.8270719099054986 11 11
HarmonicSpline 8.81786301369863 0.9980753767981909 0.9989468782158895 -8.715014176985392E-4  2.250768711853368 2.9198865547641617 11 11
HarmonicSpline 8.917972602739725 0.9981629099766742 0.998918074094135 -7.551641174607937E-4  1.9417221341910818 2.9336533202695136 11 11
HarmonicSpline 9.018082191780822 0.9982686748393199 0.9989055590764462 -6.368842371262673E-4  1.6283846377973532 2.8690383402363295 11 11
HarmonicSpline 9.118191780821917 0.9983916527975811 0.9989109547969832 -5.193019994020887E-4  1.3178166184957263 2.7251534362449092 11 11
HarmonicSpline 9.218301369863013 0.9985306390227766 0.9989358160420458 -4.0517701926923166E-4  1.0173894793297222 2.504219054344503 11 11
HarmonicSpline 9.31841095890411 0.9986842267077911 0.9989816308129118 -2.9740410512069104E-4  0.7348272887952589 2.2020163470415355 11 11
HarmonicSpline 9.418520547945205 0.9988507909390876 0.9990498203553688 -1.9902941628124893E-4  0.5229169612874784 1.8216539388049569 11 12
HarmonicSpline 9.518630136986301 0.9990284722347642 0.9991417391581603 -1.1326692339608257E-4  0.41777202586246176 1.758371226401323 12 12
HarmonicSpline 9.618739726027398 0.9992151597733034 0.9992586749207888 -4.3515147485351235E-5  0.3167279301052872 1.7490453529944716 12 12
HarmonicSpline 9.718849315068493 0.9994084743669696 0.9994018484951184 6.625871851184684E-6  0.2219862018648655 1.7286172493413687 12 12
HarmonicSpline 9.81895890410959 0.9996057512271506 0.9995724138023299 3.333742482070079E-5  -0.1589987199679399 1.6970869154420143 12 12
HarmonicSpline 9.919068493150684 0.9998040225525084 0.999771457728782 3.256482372648861E-5  -0.09751201890395578 1.651789816037308 12 12
Hyman89 0.00821917808219178 0.9999999999998899 0.9999999999998899 0.0  8.881784197001252E-10 386.2312642426667 1 0
Hyman89 0.10832876712328766 0.10723185823002801 0.9999999927898795 -0.8927681345598515  2648.5087139436205 -7557.2086154045155 1 0
Hyman89 0.20843835616438355 0.2844084711985939 0.9999999707699381 -0.7155914995713442  2122.3863488852858 14266.373447825374 1 0
Hyman89 0.3085479452054795 0.8190051392780173 0.9999999602514631 -0.18099482097344577  536.583848072425 13642.587586536192 1 2
Hyman89 0.40865753424657536 1.0000297912822198 1.0000000161114464 2.977517077340508E-5  -0.08975810139588702 4.000428460715355 3 2
Hyman89 0.5087671232876712 1.0000959982245927 0.9999999492231737 9.604900141901851E-5  -0.24990754621256883 5.41923970975855 3 3
Hyman89 0.6088767123287672 1.0000040764994722 0.9999999714078722 4.105091599981847E-6  -0.03706344120502081 -2.8456317163749745 2 3
Hyman89 0.7089863013698631 1.0000717872673537 0.9999999872463139 7.180002103979177E-5  -0.2265891190234015 5.450877596513415 4 3
Hyman89 0.8090958904109589 1.0000502115001808 0.9999998757621587 5.033573802215585E-5  -0.17744740521408175 -4.991371899132346 3 4
Hyman89 0.9092054794520548 1.0000192710633016 1.000000076702534 1.9194360767471608E-5  -0.10165954567042945 3.975455381555193 5 4
Hyman89 1.0093150684931507 1.0000872484186019 0.9999998903036378 8.735811496407564E-5  -0.25079930043858667 -5.543458053702821 4 5
Hyman89 1.1094246575342468 1.0000036802788603 0.9999999140664073 3.7662124530157826E-6  -0.03892742839184393 -2.939086474196273 4 5
Hyman89 1.2095342465753427 1.0000721380776234 1.0000000786256624 7.205945196098185E-5  -0.2248132959792315 5.394538982184116 6 5
Hyman89 1.3096438356164384 1.000055308883141 0.999999797334894 5.551154824701143E-5  -0.18559745562640728 -5.0405790652519045 5 6
Hyman89 1.4097534246575345 1.0000131136560508 1.0000001980190465 1.2915637004340397E-5  -0.08281973151724742 3.3870128923751963 7 6
Hyman89 1.5098630136986302 1.000097445935877 1.0000001423651206 9.730357075632412E-5  -0.2538249672667803 -5.287936755138389 6 6
Hyman89 1.609972602739726 1.0000266896510457 0.9999998966654378 2.6792985607926312E-5  -0.08454735667129398 -3.7359837445904986 6 7
Hyman89 1.7100821917808222 1.000001121366667 0.9999994744731566 1.646893510454106E-6  0.11361846397051067 2.42619813128897 8 7
Hyman89 1.810191780821918 1.0000743936164902 0.9999971862466595 7.720736983074517E-5  -0.24801782316785648 -3.6544101078561653 7 7
Hyman89 1.9103013698630138 1.0000860604617579 0.9999961515581024 8.990890365545567E-5  -0.22678973898848653 -3.927205782794374 7 8
Hyman89 2.0104109589041093 1.0000090782364968 0.9999992668092705 9.811427226225078E-6  -0.023279802086051404 -2.2768037455378476 7 8
Hyman89 2.1105205479452054 0.9999442381400936 1.0000032461814357 -5.900804134206794E-5  0.1603599546484702 -1.3128387266192476 7 8
Hyman89 2.2106301369863015 0.9999174611363681 1.000001304278575 -8.384314220677425E-5  0.29244497312674866 0.9864609129550672 9 8
Hyman89 2.310739726027397 0.9999286598989521 0.9999950440655603 -6.638416660820212E-5  0.35410798115975695 1.224631507312779 9 8
Hyman89 2.4108493150684933 0.999963326344 0.99998625503539 -2.292869138997844E-5  0.3500514411669542 -1.4522549829365516 8 8
Hyman89 2.510958904109589 1.0000024427601062 0.9999768438717638 2.5598888342415194E-5  0.2981963174164548 -1.8045565042257294 8 8
Hyman89 2.6110684931506847 1.0000299604622231 0.9999688555348829 6.110492734023865E-5  -0.25871502451479955 -1.970340557377881 8 8
Hyman89 2.711178082191781 1.0000375665029093 0.9999644913791794 7.307512372989322E-5  -0.24654961006120857 -1.9489132530026154 8 9
Hyman89 2.811287671232877 1.0000267845362565 0.9999661243842439 6.0660152012559365E-5  -0.1902261619335377 -1.7389700790459983 8 9
Hyman89 2.9113972602739726 1.0000084665413578 0.9999763115853266 3.2154956031149595E-5  -0.09512251342158606 -1.3397061238151764 8 9
Hyman89 3.0115068493150683 0.999999738768409 0.9999978038139901 1.9349544189140033E-6  -0.005264473301735961 -0.7539802115985594 8 9
Hyman89 3.1116164383561644 1.0000047453804228 1.0000237637446396 -1.901836421680514E-5  0.05883633491521323 -0.5756506382681437 8 9
Hyman89 3.21172602739726 1.0000118786537282 1.0000425584857364 -3.0679832008218E-5  0.11467575777857064 0.4854727730929653 10 9
Hyman89 3.3118356164383562 1.0000213466565544 1.0000546369157703 -3.329025921594564E-5  0.16014175674428088 0.5990763440877345 10 9
Hyman89 3.4119452054794523 1.0000325430690182 1.0000605563758036 -2.8013306785368286E-5  0.19413264418233211 0.6966094368010545 10 9
Hyman89 3.5120547945205476 1.0000442910054197 1.0000609225255808 -1.6631520161070057E-5  0.21647088832565942 0.7772116283888408 10 9
Hyman89 3.6121643835616437 1.0000551286375448 1.00005639364098 -1.2650034353356432E-6  -0.23506572155440608 0.8402722961875497 10 9
Hyman89 3.71227397260274 1.0000635543885306 1.0000476845377637 1.586985076684755E-5  -0.26710873868296403 0.8886225089099753 10 9
Hyman89 3.8123835616438355 1.0000682321864574 1.0000355701242913 3.2662062166011196E-5  -0.2891130419513388 0.9194867089945546 10 9
Hyman89 3.9124931506849316 1.0000681574615644 1.000020888596742 4.726886482231407E-5  -0.2996011891909234 0.9343081863733005 10 9
Hyman89 4.012602739726027 1.000062784673128 1.0000045442875027 5.8240385625296653E-5  -0.29794323630483177 0.9319212068703564 10 9
Hyman89 4.112712328767124 1.0000521172832677 0.9999875101762701 6.460710699762728E-5  -0.28437277155290985 -0.9372502773885572 9 10
Hyman89 4.21282191780822 1.0000367611844307 0.9999708300814092 6.59311030215548E-5  -0.25996385755178153 -0.9502398867766715 9 10
Hyman89 4.312931506849315 1.000017942628384 0.999955620539561 6.232208882295254E-5  -0.24683284483018042 -0.9399148126476575 9 10
Hyman89 4.413041095890412 0.9999974918162291 0.9999430723954816 5.441942074746464E-5  -0.22851439140936236 -0.9101608355877033 9 10
Hyman89 4.5131506849315075 0.9999777932647724 0.9999344521116615 4.3341153110887376E-5  -0.19826199171291137 -0.8571476861618521 9 10
Hyman89 4.613260273972603 0.9999617041378528 0.9999311028161539 3.060132169885321E-5  -0.15912020323582965 -0.7842615445952106 9 10
Hyman89 4.713369863013699 0.9999524416819394 0.9999344451041559 1.799657778356334E-5  -0.1150328596821737 -0.6898925875020723 9 10
Hyman89 4.813479452054795 0.9999534409184108 0.9999459776122155 7.463306195276687E-6  -0.07057705531110514 -0.5747624598484435 9 10
Hyman89 4.913589041095891 0.9999681836734275 0.9999672773763901 9.062970374174029E-7  0.0320335109549319 -0.43720582709738665 9 10
Hyman89 5.013698630136987 0.9999999999998899 0.9999999999998899 0.0  0.0 0.39623859748871837 11 10
Hyman89 5.1138082191780825 1.000039893032767 1.000034601258859 5.291773907956099E-6  -0.03883224319878309 0.5221378884812111 11 10
Hyman89 5.213917808219178 1.0000764085533742 1.0000607641547088 1.5644398665415338E-5  -0.08403365647779992 0.6343814362708144 11 10
Hyman89 5.314027397260275 1.0001088137594483 1.0000790788493585 2.9734910089729283E-5  -0.13234631524028373 0.7314149286230531 11 10
Hyman89 5.41413698630137 1.0001362961573612 1.00009018260927 4.611354809114232E-5  -0.18059076989374034 0.81556983388964 11 10
Hyman89 5.514246575342466 1.000158068376944 1.0000947605950383 6.330778190566377E-5  -0.2258118412257204 0.886402062860725 11 10
Hyman89 5.614356164383563 1.000173457689435 1.0000935465206418 7.991116879324522E-5  -0.26539950326309736 0.9424683256042954 11 10
Hyman89 5.7144657534246575 1.0001819806015888 1.0000873231905683 9.465741102054892E-5  -0.29718548422152935 0.9844347559351263 11 10
Hyman89 5.814575342465754 1.0001834029225165 1.0000769229248085 1.0647999770796446E-4  -0.31951629431148376 1.0137446437852304 11 10
Hyman89 5.91468493150685 1.000177785727363 1.0000632278750476 1.1455785231540005E-4  -0.3313034175889129 1.02828856540782 11 10
Hyman89 6.014794520547945 1.0001655176352653 1.0000471702353853 1.1834739988003662E-4  -0.33205138283420865 1.0286216323152075 11 10
Hyman89 6.114904109589042 1.0001473338840938 1.0000297323640162 1.1760152007767033E-4  -0.3218645350244742 1.0164091790443308 11 11
Hyman89 6.215013698630138 1.0001243226334111 1.000011946812096 1.123758213150694E-4  -0.30143322771181147 0.9887646257311644 11 11
Hyman89 6.315123287671234 1.0000979189674908 0.9999948962735594 1.0302269393136498E-4  -0.27200026231355423 0.9475753515175711 11 11
Hyman89 6.415232876712329 1.0000698870682445 0.9999797134592203 9.017360902419114E-5  -0.235308301732573 0.8936185125207885 11 11
Hyman89 6.515342465753425 1.0000422910050322 0.9999675809040376 7.471010099457942E-5  -0.197187016048872 0.8247846849940288 11 11
Hyman89 6.615452054794521 1.0000174546016538 0.9999597307133179 5.772388833591435E-5  -0.1599189394241307 -0.758726415028832 10 11
Hyman89 6.715561643835617 0.9999979108081813 0.9999574442547399 4.0466553441476094E-5  -0.11913829300880252 -0.6896705428971472 10 11
Hyman89 6.8156712328767135 0.9999863410101728 0.9999620518019725 2.4289208200301005E-5  -0.0774640804834803 -0.6084022174945858 10 11
Hyman89 6.915780821917809 0.9999855046731732 0.9999749321387696 1.0572534403507916E-5  -0.03770972778482928 -0.5120348589571222 10 11
Hyman89 7.015890410958904 0.9999981597113017 0.9999975121270932 6.475842084796568E-7  -0.002741396443184385 -0.40101255649460654 10 11
Hyman89 7.1160000000000005 1.0000207262799155 1.000026660137765 -5.933857849527158E-6  0.027985556094733965 -0.36770586575585185 10 11
Hyman89 7.216109589041096 1.0000453951608534 1.000056365664026 -1.097050317255821E-5  0.05783306722406678 0.347499806707674 12 11
Hyman89 7.316219178082193 1.0000719014959802 1.0000862967418644 -1.4395245884202268E-5  0.08650806559984403 0.37625458304546555 12 11
Hyman89 7.4163287671232885 1.0001000045545272 1.0001161647099632 -1.6160155436040213E-5  0.11372069597115342 0.4065636716177323 12 11
Hyman89 7.516438356164383 1.000129434441721 1.0001456840849077 -1.6249643186583285E-5  0.1392112674025725 0.4347633364432113 12 11
Hyman89 7.61654794520548 1.0001598928859323 1.0001745725580768 -1.4679672144524147E-5  0.16274960668027916 0.4638511796883904 12 11
Hyman89 7.7166575342465755 1.0001910540222703 1.0002025509940893 -1.149697181901388E-5  0.18413440816544835 0.49338311214341957 12 11
Hyman89 7.816767123287672 1.0002225651670749 1.0002293434281384 -6.778261063544733E-6  -0.2085714161381702 0.5220268661787486 12 11
Hyman89 7.916876712328768 1.0002540475824162 1.0002546770608856 -6.294784693494648E-7  -0.23507746416129294 0.5497824417943775 12 11
Hyman89 8.016986301369862 1.0002850972383737 1.0002782822575718 6.81498080190579E-6  -0.26063491631589386 0.5802025526691068 12 11
Hyman89 8.117095890410958 1.0003152855631026 1.0002998925424667 1.539302063591208E-5  -0.284915466330915 0.6088463067044358 12 11
Hyman89 8.217205479452055 1.0003441601897922 1.0003192445959819 2.491559381034847E-5  -0.3075802910146308 0.63815619455454 12 11
Hyman89 8.317315068493151 1.0003712456925218 1.0003360782504522 3.516744206955025E-5  -0.3282804366122605 0.667021993194794 12 11
Hyman89 8.417424657534246 1.0003960443154547 1.0003501364845846 4.5907830870106636E-5  -0.3466572051635808 0.694999613415348 12 11
Hyman89 8.517534246575343 1.000418036696482 1.0003611654205713 5.6871275910808095E-5  -0.3623425408605385 0.7238654120556021 12 11
Hyman89 8.617643835616438 1.0004366825826505 1.000368914318095 6.776826455556773E-5  -0.37495940219400836 0.7529532553007812 12 11
Hyman89 8.717753424657534 1.0004514215355975 1.0003731355694434 7.828596615411243E-5  -0.38412213854144284 0.7815970093361102 12 11
Hyman89 8.81786301369863 1.0004616736347671 1.0003735846944029 8.808894036427262E-5  -0.38943685698455965 0.8120171202108395 12 11
Hyman89 8.917972602739725 1.0004668401641936 1.0003700203340404 9.681983015319418E-5  -0.3905017864624938 0.8417710972707937 12 11
Hyman89 9.018082191780822 1.0004663043035045 1.0003622042455973 1.0410005790717491E-4  -0.38690764192494953 0.8708589405159728 12 11
Hyman89 9.118191780821917 1.0004594318018256 1.0003499012964934 1.0953050533224484E-4  -0.37823797871539 0.8992806499463768 12 12
Hyman89 9.218301369863013 1.000445571647024 1.000332879457 1.1269219002407738E-4  -0.3640695398487992 0.928812582401406 12 12
Hyman89 9.31841095890411 1.0004240567300648 1.0003109097949103 1.1314693515451779E-4  -0.3439726103948715 -0.9583445148564351 11 12
Hyman89 9.418520547945205 1.0003942044964909 1.000283766468435 1.1043802805588143E-4  -0.3175113558739895 -1.0100809078039674 11 12
Hyman89 9.518630136986301 1.0003553175967905 1.0002512267190955 1.040908776950289E-4  -0.2842441650940941 -1.06403774680075 11 12
Hyman89 9.618739726027398 1.0003066845236663 1.0002130708643975 9.361365926885412E-5  -0.24372398144123508 -1.1148859613285822 11 12
Hyman89 9.718849315068493 1.0002475802439736 1.0001690822913911 7.849795258252357E-5  -0.19787787675085156 -1.170175067954915 11 12
Hyman89 9.81895890410959 1.000177266822666 1.0001190474477895 5.821937487660023E-5  -0.1471313426648635 -1.2236878177418475 11 12
Hyman89 9.919068493150684 1.0000949940396353 1.000062755834863 3.223820477238348E-5  -0.08165711129493047 -1.27675647831893 11 12
Spline 0.00821917808219178 0.9999999999998899 0.9999999999998899 0.0  8.881784197001252E-10 366.6359256937861 1 0
Spline 0.10832876712328766 0.7807308042764305 1.0000000197663006 -0.2192692154898701  441.4264305818705 -79.56072389445069 0 1
Spline 0.20843835616438355 0.8119996299631431 1.0000000432461853 -0.18800041328304218  385.0178650166569 -89.87432326135192 1 1
Spline 0.3085479452054795 0.9714498933859339 1.0000000297316625 -0.02855013634572856  63.24317388450851 -128.89987514863589 1 1
Spline 0.40865753424657536 0.9981323557912702 0.9999999868859355 -0.0018676310946652563  5.830401745399172 -48.82657993199313 1 1
Spline 0.5087671232876712 0.9955637508463067 0.9999999714147556 -0.004436220568448945  12.241700205528616 17.697988907716677 1 1
Spline 0.6088767123287672 0.9999331777428289 0.9999999968062223 -6.68190633934529E-5  0.5160010800864256 25.741322268180156 1 3
Spline 0.7089863013698631 0.9996539729912879 0.999999997511658 -3.460245203701362E-4  1.6576880632612756 5.42311161255693 4 1
Spline 0.8090958904109589 0.9999331812051704 0.9999999928993475 -6.681169417710464E-5  0.6471050584266891 -7.869104673430272 1 4
Spline 0.9092054794520548 0.9999980139154818 1.0000000057424074 -1.9918269256180565E-6  0.19731468547945497 4.539271736270223 5 4
Spline 1.0093150684931507 1.000034110634429 1.0000000233452155 3.408728921350246E-5  0.27313768846681796 -5.2972036479470574 4 5
Spline 1.1094246575342468 1.0000021403957504 1.0000000111687335 2.1292270169226413E-6  -0.05509302081208034 -3.8762500154110313 4 5
Spline 1.2095342465753427 1.0000489615338282 0.999999911367011 4.905016681711061E-5  -0.23587416020376395 5.313006978813206 6 5
Spline 1.3096438356164384 1.0000434371737477 0.9999998905954044 4.3546578343267583E-5  -0.2071040681173031 -5.2503001946035965 5 6
Spline 1.4097534246575345 1.0000047575988713 1.0000000963064082 4.661292463126188E-6  0.10018640850262273 3.6275982218114677 7 6
Spline 1.5098630136986302 1.0000738278548305 1.0000003057830664 7.35220717640317E-5  -0.253679266926099 -4.962898147997663 6 6
Spline 1.609972602739726 1.0000300744614776 1.0000001356111898 2.9938850287791752E-5  -0.1143871539710517 -4.685127286130353 6 7
Spline 1.7100821917808222 0.99997105202565 0.9999996467426886 -2.859471703864358E-5  0.22514312547627924 2.3273605265217157 8 7
Spline 1.810191780821918 1.0000245698464916 0.9999993153442244 2.5254502267202383E-5  0.322687668585786 -3.22983306766389 7 7
Spline 1.9103013698630138 1.0000711348343572 0.9999994474785279 7.168735582929742E-5  -0.2503368303763409 -4.279104848237125 7 8
Spline 2.0104109589041093 1.0000126313738367 0.9999999405523319 1.2690821504790506E-5  -0.041300469710847665 -3.906638901263193 7 8
Spline 2.1105205479452054 0.9998928495891235 1.0000003450731931 -1.0749548406963072E-4  0.3570218654047608 -2.723293812678662 7 8
Spline 2.2106301369863015 0.9997943923489849 1.0000004772703353 -2.0608492135032463E-4  0.7323889601451583 -1.6795037582895134 7 8
Spline 2.310739726027397 0.999753148802851 1.000000324717698 -2.4717591484701984E-4  0.978370100490622 1.144001560149377 9 8
Spline 2.4108493150684933 0.9997713261056251 0.9999999029155493 -2.2857680992416363E-4  1.0621077342065632 1.2886081091068036 9 8
Spline 2.510958904109589 0.9998315214501119 0.9999992709419647 -1.6774949185283106E-4  0.9984984252753293 -1.6421031201474534 8 8
Spline 2.6110684931506847 0.9999081554399325 0.9999985460311667 -9.039059123416848E-5  0.8288187451910289 -2.009309385542224 8 8
Spline 2.711178082191781 0.9999762864127959 0.9999979168664463 -2.1630453650445247E-5  0.6037544704184938 -2.2233881402655697 8 9
Spline 2.811287671232877 1.0000178312186137 0.9999976555963297 2.017562228395775E-5  0.3707993414536759 -2.283589983775869 8 9
Spline 2.9113972602739726 1.0000252312718505 0.9999981285873094 2.710268454109155E-5  -0.16713332584572527 -2.1913304504295184 8 9
Spline 3.0115068493150683 1.0000026133649698 0.9999998059346815 2.80743028824304E-6  -0.013860669056953157 -1.9470536294363683 8 9
Spline 3.1116164383561644 0.9999635413937558 1.0000031290913203 -3.9587697564513746E-5  0.17865520174353833 -1.6224244170359725 8 9
Spline 3.21172602739726 0.9999211311333411 1.000007917082213 -8.678594887179258E-5  0.3790043177076541 -1.3200274207036955 8 9
Spline 3.3118356164383562 0.9998840013696331 1.0000137903010131 -1.297889313800482E-4  0.5659006951930223 -1.0387246618392965 8 9
Spline 3.4119452054794523 0.9998573286056356 1.0000203833293586 -1.6305472372302177E-4  0.7249517652851978 -0.7769895837839158 8 9
Spline 3.5120547945205476 0.9998435396934013 1.0000273464323417 -1.8380673894036192E-4  0.8474856203477543 0.7707168236947837 10 9
Spline 3.6121643835616437 0.9998429388227148 1.0000343468987705 -1.914080760556658E-4  0.929477052658001 0.8201772594418344 10 9
Spline 3.71227397260274 0.9998542698290702 1.0000410703099316 -1.8680048086139323E-4  0.9705706203178011 0.8575917753717022 10 9
Spline 3.8123835616438355 0.999875214486412 1.0000472217348566 -1.7200724844457227E-4  0.973199970388805 0.8785194793858864 10 9
Spline 3.9124931506849316 0.999902827632404 1.0000525268487603 -1.4969921635632488E-4  0.9418023818597021 0.8871792189779626 10 9
Spline 4.012602739726027 0.9999339101600668 1.0000567329842003 -1.2282282413345058E-4  0.882127257462173 0.882960371484387 10 9
Spline 4.112712328767124 0.9999653209749049 1.0000596101076287 -9.428913272380157E-5  0.8006370881830094 -0.9375278331447134 9 9
Spline 4.21282191780822 0.999994229166079 1.000060951728221 -6.672256214201866E-5  0.7039992571122866 -0.985878045867139 9 10
Spline 4.312931506849315 1.0000183077163438 1.0000605757352066 -4.226801886275666E-5  0.598666852091867 -1.014299755297543 9 10
Spline 4.413041095890412 1.000035870203586 1.0000583251716932 -2.2454968107155082E-5  0.4905465109672491 -1.0237366510068568 9 10
Spline 4.5131506849315075 1.0000459519645677 1.0000540689387716 -8.116974203886684E-6  0.38475122732251066 -1.014743844507393 9 10
Spline 4.613260273972603 1.0000483372949454 1.0000477024372234 6.348577219483786E-7  0.28543589092322463 -0.9865441796819141 9 10
Spline 4.713369863013699 1.0000435343158198 1.0000391481475024 4.3861683174384325E-6  0.19571327225520463 -0.9406919687648951 9 10
Spline 4.813479452054795 1.000032699123965 1.0000283561466539 4.34297731111144E-6  -0.11891204731995231 -0.8733014311701481 9 10
Spline 4.913589041095891 1.000017510953688 1.000015304567281 2.206386406911065E-6  -0.060466453177809854 -0.7893685705084863 9 10
Spline 5.013698630136987 0.9999999999998899 0.9999999999998899 0.0  0.0 -0.6855627177060342 9 10
Spline 5.1138082191780825 0.9999822162842786 0.9999825599589229 -3.436746442986305E-7  0.05775049416456568 0.5937472735695337 11 10
Spline 5.213917808219178 0.9999655231502924 0.9999634514574751 2.0716928172959115E-6  0.10986594567441443 0.6709077737809821 11 10
Spline 5.314027397260275 0.9999506588009854 0.9999432306999623 7.428101023165823E-6  0.15457701163512638 0.7407408020299044 11 10
Spline 5.41413698630137 0.9999379336145253 0.9999224590695466 1.547454497874412E-5  0.190810548694742 0.7980283101005625 11 10
Spline 5.514246575342466 0.9999273494043504 0.9999017032418234 2.5646162526982152E-5  -0.2323204748577723 0.8500977699554824 11 10
Spline 5.614356164383563 0.9999187058773451 0.9998815352993962 3.717057794894174E-5  -0.26881676795653675 0.8885114866075128 11 10
Spline 5.7144657534246575 0.999911694507416 0.9998625328389021 4.9161668513875156E-5  -0.2979819564430386 0.9199307982044047 11 10
Spline 5.814575342465754 0.9999059802612287 0.9998452790807022 6.070118052647899E-5  -0.31872308881020217 0.9399148126476575 11 10
Spline 5.91468493150685 0.9999012713508559 0.9998303629701333 7.090838072265626E-5  -0.33031390422877394 0.9527933997333093 11 10
Spline 6.014794520547945 0.9998973774563158 0.9998183792807591 7.89981755566771E-5  -0.332407397607426 0.9549028234800971 11 10
Spline 6.114904109589042 0.9998942566757929 0.9998099287140683 8.432796172463952E-5  -0.32503838820474584 0.9483525076348087 11 11
Spline 6.215013698630138 0.9998920515419396 0.9998056179956194 8.643354632020817E-5  -0.30861642130730615 0.9313660953580438 11 11
Spline 6.315123287671234 0.9998911144917244 0.9998060599722969 8.505451942752984E-5  -0.28390936712696657 0.9050538096744276 11 11
Spline 6.415232876712329 0.9998920230782637 0.9998118737069017 8.014937136202605E-5  -0.2533617653455167 -0.9036105197424149 10 11
Spline 6.515342465753425 0.9998955852663638 0.9998236845705222 7.190069584162018E-5  -0.23002314808451274 -0.8948397578478762 10 11
Spline 6.615452054794521 0.9999028351872497 0.9998421243364586 6.071085079106808E-5  -0.19752275726148127 -0.8757439218243235 10 11
Spline 6.715561643835617 0.9999150196420281 0.9998678312712617 4.7188370766448884E-5  -0.15701070132934092 -0.8456568778569817 10 11
Spline 6.8156712328767135 0.9999335757353567 0.9999014502275472 3.212550780951062E-5  -0.11004707456407914 -0.8032463583163008 10 11
Spline 6.915780821917809 0.999960099914432 0.9999436327352562 1.6467179175805313E-5  -0.05855195706061522 -0.7512879207638434 10 11
Spline 7.015890410958904 0.9999963087914399 0.9999950370935817 1.271697858129528E-6  -0.004742951809078022 -0.6904476990143849 10 11
Spline 7.1160000000000005 1.0000436326884632 1.0000560385021728 -1.2405813709648328E-5  0.04908057071872918 -0.6227240945122503 10 11
Spline 7.216109589041096 1.0001016139828955 1.000125517041539 -2.3903058643526265E-5  0.10131669725410575 -0.5558886684298159 10 11
Spline 7.316219178082193 1.0001690719647627 1.0002018942556479 -3.282229088519273E-5  0.15081229687297082 -0.4944933351680447 10 11
Spline 7.4163287671232885 1.0002447099024536 1.000283625649967 -3.8915747513357246E-5  0.19664473338565358 0.43498538104813633 12 11
Spline 7.516438356164383 1.0003271324792173 1.0003692006981257 -4.2068218908397625E-5  0.23809927274243137 0.47339909770016675 12 11
Spline 7.61654794520548 1.0004148619415787 1.0004571425819009 -4.228064032218981E-5  0.27464781560126994 0.5131450819817474 12 11
Spline 7.7166575342465755 1.0005063533327085 1.0005460079229866 -3.965459027810425E-5  0.3059287720930115 0.5471179065352771 12 11
Spline 7.816767123287672 1.0006000087769973 1.000634386500776 -3.4377723778789004E-5  0.3317280725667615 0.5835332217429823 12 11
Spline 7.916876712328768 1.0006941909084244 1.0007209009665896 -2.671005816523575E-5  0.3519612779001591 0.617284001691587 12 11
Spline 8.016986301369862 1.0007872353907654 1.0008042065454692 -1.6971154703782076E-5  0.36665677605185465 0.6479261571712414 12 11
Spline 8.117095890410958 1.0008774626166783 1.0008829907304229 -5.528113744546204E-6  0.3759400284408798 0.6776801342311956 12 11
Spline 8.217205479452055 1.0009631885670167 1.000955972970452 7.2155965646913955E-6  0.3800188324021292 0.7054357098468245 12 11
Spline 8.317315068493151 1.0010427348436934 1.0010219043476987 2.083049599477249E-5  0.3791696032706682 0.7347455976969286 12 11
Spline 8.417424657534246 1.0011144379682424 1.0010795672501516 3.48707180908292E-5  0.3737246103696634 0.758948459633757 12 11
Spline 8.517534246575343 1.0011766578483794 1.001127775036803 4.8882811576334007E-5  -0.3753783728299709 0.7820410985459603 12 11
Spline 8.617643835616438 1.0012277855624419 1.001165371694146 6.241386829586304E-5  -0.38527753432049394 0.8038014698286133 12 11
Spline 8.717753424657534 1.001266250384658 1.001191231488896 7.50188957621134E-5  -0.39099486492943925 0.8271161533457416 12 11
Spline 8.81786301369863 1.0012905261382876 1.0012042586147185 8.626752356910572E-5  -0.3922410281020916 0.8455458555545192 12 11
Spline 8.917972602739725 1.0012991368251178 1.0012033868309622 9.574999415562502E-5  -0.38875910490787646 0.8613110225041964 12 11
Spline 9.018082191780822 1.0012906616427841 1.0011875790969516 1.0308254583257792E-4  -0.3803258117329733 0.879296635503124 12 12
Spline 9.118191780821917 1.0012637393388424 1.0011558272040588 1.0791213478356099E-4  -0.3667524897110752 0.893729534823251 12 12
Spline 9.218301369863013 1.0012170719453373 1.0011071513986725 1.099205466648101E-4  -0.34788589786671764 -0.9199307982044047 11 12
Spline 9.31841095890411 1.0011494279151822 1.0010406000044991 1.0882791068311803E-4  -0.3236088108593549 -0.9443557047461582 11 12
Spline 9.418520547945205 1.001059644672786 1.0009552490364282 1.0439563635777915E-4  -0.29384043198632526 -0.9656719868189612 11 12
Spline 9.518630136986301 1.0009466306266646 1.0008502018157284 9.642881093618882E-5  -0.2585366223328833 -0.9832135106080386 11 12
Spline 9.618739726027398 1.0008093665991868 1.000724588578361 8.47780208257376E-5  -0.21768995051019147 -0.9978684545330907 11 12
Spline 9.718849315068493 1.0006469067731505 1.000577566079075 6.934069407549259E-5  -0.1713295825211958 -1.0096368185941174 11 12
Spline 9.81895890410959 1.0004583790965693 1.0004083171963885 5.006190018086443E-5  -0.12228108836609408 -1.0174083797664935 11 12
Spline 9.919068493150684 1.0002429852344896 1.0002160505302449 2.6934704244752083E-5  -0.0653851337517608 -1.0249578963339445 11 12
Linear 0.00821917808219178 0.9999999999998899 0.9999999999998899 0.0  8.881784197001252E-10 365.0164524614461 1 0
Linear 0.10832876712328766 1.0000977893025453 1.0000002159455956 9.757335694970948E-5  -0.19538843787358928 2.7326704267471857 2 1
Linear 0.20843835616438355 1.000124676232117 1.0000002753562942 1.2440087582277215E-4  -0.2491099566626076 2.732291823348554 2 2
Linear 0.3085479452054795 1.0000769773950147 1.0000001700329886 7.680736202608784E-5  -0.1538050273808267 2.7327632344531505 2 2
Linear 0.40865753424657536 1.0000545767172575 1.0000001032237638 5.4473493493745195E-5  -0.10906988379133509 4.078049530009675 3 2
Linear 0.5087671232876712 1.0001250870805833 1.0000002366277183 1.2485045286503293E-4  -0.2499826070589961 4.078641938076721 3 3
Linear 0.6088767123287672 1.0000300643397964 1.0000000568834988 3.000745629755386E-5  -0.060082625097379605 4.079014903624056 3 3
Linear 0.7089863013698631 1.000113463436758 1.0000004439716381 1.1301946511999006E-4  -0.22643137764788435 4.095487837751932 4 3
Linear 0.8090958904109589 1.0000949634139111 1.0000003716823525 9.459173155867973E-5  -0.1895119536854395 4.094627414907848 4 4
Linear 0.9092054794520548 1.0000644235903522 1.0000005299448667 6.389364548553544E-5  -0.12812476413159857 3.9866304701874355 5 4
Linear 1.0093150684931507 1.000125960394005 1.0000010365323053 1.2492386169959957E-4  -0.25050760932288085 3.9858984168805733 5 5
Linear 1.1094246575342468 1.000030874104052 1.00000025415925 3.061994480191288E-5  -0.061401649098513644 3.9865680201423004 5 5
Linear 1.2095342465753427 1.0001141174103 1.0000015626012715 1.1255480902860882E-4  -0.22589693315921977 4.103974104996411 6 5
Linear 1.3096438356164384 1.0000992753806948 1.000001360042635 9.791533805980634E-5  -0.1965156561922754 4.103571649149984 6 6
Linear 1.4097534246575345 1.0000586535205969 1.000001381472826 5.727204777095096E-5  -0.1150828863316633 3.888854516187479 7 6
Linear 1.5098630136986302 1.0001298285198246 1.000003059721255 1.2676879856954315E-4  -0.2547302955235864 3.8885630826435147 7 7
Linear 1.609972602739726 1.0000536049596942 1.000001264096273 5.234086342120747E-5  -0.10517421955569262 3.8894790166388304 7 7
Linear 1.7100821917808222 1.0000804305692057 1.0000045294709103 7.590109829536118E-5  -0.15295272781656877 2.757349903959039 8 7
Linear 1.810191780821918 1.0001335872957817 1.000007527865554 1.260594302276985E-4  -0.2540298353892467 2.756725403507687 8 7
Linear 1.9103013698630138 1.0001118910170081 1.0000063093167366 1.0558170027152869E-4  -0.21276405348658045 2.7562396809344136 8 8
Linear 2.0104109589041093 1.000015792902209 1.0000008911064118 1.4901795797328532E-5  -0.030029522868346703 2.7568364258101496 8 8
Linear 2.1105205479452054 1.0000791665589759 1.0000365391946708 4.262736430504788E-5  -0.08782048954714128 1.1173284519827575 9 8
Linear 2.2106301369863015 1.0001496567548784 1.000069111001478 8.054575340032955E-5  -0.16593972063105866 1.1176198855267216 9 8
Linear 2.310739726027397 1.0002001790294646 1.0000924917745735 1.0768725489107567E-4  -0.22185659798168444 1.1185774528854608 9 8
Linear 2.4108493150684933 1.000230884165454 1.0001067363529792 1.241478124747175E-4  -0.2557687315274393 1.1176060077389138 9 8
Linear 2.510958904109589 1.000241922123113 1.000111899329248 1.3002279386498117E-4  -0.26787254636673197 1.118188874826842 9 8
Linear 2.6110684931506847 1.0002334420491366 1.0001080350507952 1.2540699834140412E-4  -0.25836329875517094 1.1172451852559107 9 9
Linear 2.711178082191781 1.0002055922764264 1.0000951976207872 1.1039465563911222E-4  -0.2274350698883154 1.1170508962266013 9 9
Linear 2.811287671232877 1.0001585203303076 1.0000734408983636 8.507943194402401E-5  -0.17528078100070843 1.1176892744657607 9 9
Linear 2.9113972602739726 1.00009237293186 1.000042818501079 4.955443078102917E-5  -0.1020921960304122 1.1186052084610765 9 9
Linear 3.0115068493150683 1.0000072960016926 1.000003383805348 3.912196344657559E-6  -0.008059926059900135 1.1171341629534481 9 9
Linear 3.1116164383561644 1.000180383635696 1.0001551323577385 2.5251277957494267E-5  -0.05484170539915567 0.6593614543248805 10 9
Linear 3.21172602739726 1.0003549058921202 1.0003052826135228 4.962327859736604E-5  -0.10777388581573177 0.6594447210517274 10 9
Linear 3.3118356164383562 1.000507950505325 1.0004370124614415 7.09380438834728E-5  -0.15406634812364928 0.6586398093588741 10 9
Linear 3.4119452054794523 1.0006397043180737 1.0005504719940994 8.923232397428649E-5  -0.19379888627213404 0.6589173651150304 10 9
Linear 3.5120547945205476 1.000750352944113 1.0006458103755111 1.0454256860192856E-4  -0.22705064051109503 0.6588618539637991 10 9
Linear 3.6121643835616437 1.0008400807768325 1.000723175848428 1.1690492840443767E-4  -0.25390010538473007 0.6590283874174929 10 9
Linear 3.71227397260274 1.0009090709937052 1.000782715736559 1.2635525714621565E-4  -0.27442512440245537 0.6591394097199554 10 9
Linear 3.8123835616438355 1.000957505565614 1.0008245764525636 1.329291130502952E-4  -0.28870290602611703 0.6585287870564116 10 9
Linear 3.9124931506849316 1.0009855652630684 1.0008489035013834 1.3666176168491972E-4  -0.296810019229099 0.6594169654761117 10 9
Linear 4.012602739726027 1.0009934296637546 1.0008558414851265 1.375881786280786E-4  -0.2988224059308209 0.6585842982076429 10 10
Linear 4.112712328767124 1.0009812771580862 1.0008455341090627 1.3574304902341794E-4  -0.29481537566766747 0.6589173651150304 10 10
Linear 4.21282191780822 1.0009492849576418 1.0008181241856207 1.3116077202113274E-4  -0.28486361891566503 0.6597500323834993 10 10
Linear 4.312931506849315 1.0008976291020488 1.0007737536403827 1.2387546166614527E-4  -0.2690412079786597 0.6589173651150304 10 10
Linear 4.413041095890412 1.0008264844643122 1.0007125635154157 1.139209488965065E-4  -0.24742159698831756 0.6597500323834993 10 10
Linear 4.5131506849315075 1.0007360247603625 1.0006346939761546 1.013307842079314E-4  -0.22007763433862237 0.6591949208711867 10 10
Linear 4.613260273972603 1.0006264225517203 1.0005402843138445 8.613823787584352E-5  -0.18708156002134047 0.6598610546859618 10 10
Linear 4.713369863013699 1.0004978492577088 1.0004294729535346 6.837630417422247E-5  -0.14850501450780484 0.6591949208711867 10 10
Linear 4.813479452054795 1.000350475156564 1.0003023974549663 4.807770159764857E-5  -0.10441903697255839 0.6591394097199554 10 10
Linear 4.913589041095891 1.0001844693965367 1.0001591945207888 2.5274875747882675E-5  -0.05489408039238697 0.6586953205101054 10 10
Linear 5.013698630136987 0.9999999999996678 0.9999999999996678 0.0  0.0 0.7959188863537747 11 10
Linear 5.1138082191780825 1.0002635780812508 1.0002338021235513 2.9775957699484934E-5  -0.06565836052629948 0.7941425295143745 11 10
Linear 5.213917808219178 1.0004978205864212 1.000441663132623 5.6157453798277857E-5  -0.12383184255781998 0.7959188863537747 11 10
Linear 5.314027397260275 1.0007030218062152 1.0006238298914116 7.91919148035447E-5  -0.17462499446452284 0.7951417302365371 11 10
Linear 5.41413698630137 1.0008794737872417 1.0007805474752107 9.892631203101132E-5  -0.2181413600865767 0.7949196856316121 11 10
Linear 5.514246575342466 1.0010274663487806 1.0009120591831788 1.1540716560176634E-4  -0.2544834876161417 0.7955858194463872 11 10
Linear 5.614356164383563 1.0011472870998794 1.001018606549886 1.286805499933763E-4  -0.28375294380822425 0.7945866187242245 11 10
Linear 5.7144657534246575 1.00123922144979 1.0011004293561943 1.3879209359579647E-4  -0.30605031486885537 0.7953637748414621 11 10
Linear 5.814575342465754 1.0013035526270642 1.0011577656403592 1.4578698670497658E-4  -0.3214752171132318 0.7954747971439247 11 10
Linear 5.91468493150685 1.001340561692876 1.001190851710465 1.4970998241103928E-4  -0.33012630673567855 0.7953637748414621 11 10
Linear 6.014794520547945 1.0013505275545675 1.0011999221548606 1.5060539970690456E-4  -0.3321012815860058 0.7954747971439247 11 11
Linear 6.114904109589042 1.001333726982745 1.0011852098528173 1.4851712992758337E-4  -0.3274968989330773 0.7945866187242245 11 11
Linear 6.215013698630138 1.0012904346232698 1.0011469459862976 1.4348863697222214E-4  -0.3164089710239182 0.7958078640513122 11 11
Linear 6.315123287671234 1.0012209230139124 1.0010853600512792 1.3556296263317336E-4  -0.2989323837354618 0.7964739978660873 11 11
Linear 6.415232876712329 1.001125462598118 1.0010006798679694 1.2478273014870922E-4  -0.2751610974627283 0.7955858194463872 11 11
Linear 6.515342465753425 1.0010043217365538 1.0008931315914626 1.1119014509120007E-4  -0.24518815155971652 0.7959188863537747 11 11
Linear 6.615452054794521 1.0008577667259821 1.0007629397237316 9.482700225049712E-5  -0.2091056856556861 0.7956968417488497 11 11
Linear 6.715561643835617 1.0006860618110291 1.0006103271231748 7.573468785437854E-5  -0.16700493077337342 0.7948086633291496 11 11
Linear 6.8156712328767135 1.0004894691959532 1.0004355150157185 5.3954180234683236E-5  -0.118976225316203 0.7962519532611623 11 11
Linear 6.915780821917809 1.0002682490632964 1.0002387230059195 2.9526057376827453E-5  -0.0651090248382502 0.794475596421762 11 11
Linear 7.015890410958904 1.0000226595834327 1.000020169086513 2.490496919804741E-6  -0.005491897603349116 0.794697641026687 11 11
Linear 7.1160000000000005 1.0003888042202647 1.0003670910492257 2.171317103893955E-5  -0.05062343255701762 0.7258638134999273 12 11
Linear 7.216109589041096 1.0007840435179993 1.000740327756322 4.371576167727653E-5  -0.1019218158759827 0.7263079027097774 12 11
Linear 7.316219178082193 1.001147304734884 1.0010834369864607 6.386774842326304E-5  -0.14890574906445408 0.727085058827015 12 11
Linear 7.4163287671232885 1.00147891373914 1.001396717880132 8.21958590080385E-5  -0.19163752806861112 0.7269740365245525 12 11
Linear 7.516438356164383 1.0017791938539133 1.0016804673003143 9.87265535989934E-5  -0.230178820004312 0.7260858581048524 12 11
Linear 7.61654794520548 1.002048465877703 1.0019349798511268 1.1348602657612616E-4  -0.26459067470341324 0.7256417688950023 12 11
Linear 7.7166575342465755 1.0022870480994595 1.002160547891373 1.2650020808635531E-4  -0.2949335256019481 0.7265299473147024 12 11
Linear 7.816767123287672 1.0024952563187917 1.0023574615514175 1.377947673741886E-4  -0.3212672012864459 0.7249756350802272 12 11
Linear 7.916876712328768 1.002673403860177 1.002526008745619 1.4739511455807985E-4  -0.3436509210530403 0.7269740365245525 12 11
Linear 8.016986301369862 1.0028218015922796 1.002666475190761 1.5532640151860733E-4  -0.3621433091183235 0.7267519919196275 12 11
Linear 8.117095890410958 1.00294075794638 1.0027791444189305 1.616135274495889E-4  -0.37680239550752503 0.7258638134999273 12 11
Linear 8.217205479452055 1.0030305789294758 1.002864297792172 1.662811373037698E-4  -0.38768561871904694 0.7280842595491777 12 11
Linear 8.317315068493151 1.0030915681460417 1.002922214519364 1.6935362667780396E-4  -0.39484984082349683 0.7278622149442526 12 11
Linear 8.417424657534246 1.0031240268093544 1.0029531716679863 1.708551413681647E-4  -0.3983513359173685 0.7276401703393276 12 12
Linear 8.517534246575343 1.0031282537639186 1.0029574441816624 1.708095822561262E-4  -0.3982458114393239 0.7271960811294775 12 12
Linear 8.617643835616438 1.0031045454983456 1.0029353048928158 1.692406055298079E-4  -0.39458840284112284 0.7254197242900773 12 12
Linear 8.717753424657534 1.003053196162007 1.0028870245373245 1.6617162468257618E-4  -0.3874336824694069 0.7251976796851523 12 12
Linear 8.81786301369863 1.0029744975832422 1.0028128717689544 1.6162581428780243E-4  -0.3768356613420565 0.7258638134999273 12 12
Linear 8.917972602739725 1.0028687392853453 1.0027131131744582 1.556261108870416E-4  -0.36284779980633175 0.7269740365245525 12 12
Linear 9.018082191780822 1.0027362085007763 1.002588013286454 1.4819521432229976E-4  -0.3455230057625158 0.7265299473147024 12 12
Linear 9.118191780821917 1.0025771901893687 1.00243783459808 1.3935559128874786E-4  -0.3249136444338774 0.7245315458703772 12 12
Linear 9.218301369863013 1.0023919670523185 1.0022628375769838 1.2912947533472163E-4  -0.3010715357021354 0.7251976796851523 12 12
Linear 9.31841095890411 1.0021808195506132 1.0020632806786445 1.1753887196874757E-4  -0.27404797009467075 0.7265299473147024 12 12
Linear 9.418520547945205 1.0019440259199097 1.0018394203621384 1.0460555777136449E-4  -0.24389370523181242 0.7251976796851523 12 12
Linear 9.518630136986301 1.0016818621829682 1.0015915110999085 9.035108305965878E-5  -0.2106589693795513 0.7256417688950023 12 12
Linear 9.618739726027398 1.0013946021700804 1.0013198053955286 7.479677455179967E-5  -0.17439347121950277 0.7258638134999273 12 12
Linear 9.718849315068493 1.001082517531282 1.0010245537950269 5.796373625521767E-5  -0.13514640162526348 0.7265299473147024 12 12
Linear 9.81895890410959 1.0007458777538947 1.0007060049006533 3.9872853241362805E-5  -0.09296643810330352 0.7245315458703772 12 12
Linear 9.919068493150684 1.0003849501749595 1.0003644053835359 2.0544791423660058E-5  -0.04790174834568006 0.7269740365245525 12 12
MonotoneConvex 0.00821917808219178 0.9999999999998899 0.9999999999998899 0.0  8.881784197001252E-10 -17245.949879491403 0 0
MonotoneConvex 0.10832876712328766 1.290087709014065 0.9999999913643531 0.29008771764971186  -1088.341454515529 5889.783683227061 2 1
MonotoneConvex 0.20843835616438355 1.308760441004475 0.9999999670842197 0.3087604739202554  -810.7316734671244 -5830.923190466852 1 2
MonotoneConvex 0.3085479452054795 1.0901877753350941 0.9999999568448548 0.09018781849023938  -239.42024904499704 -5101.409939443913 1 2
MonotoneConvex 0.40865753424657536 1.0299452390150066 1.0000000161112244 0.02994522290378221  -64.51534161922012 4188.97171030469 2 2
MonotoneConvex 0.5087671232876712 1.1881007726268766 0.9999999492229517 0.18810082340392498  -508.0480931658471 2002.7243197162647 3 3
MonotoneConvex 0.6088767123287672 1.013437869840761 0.9999999714076502 0.013437898433110718  -129.54987635449555 -10985.684974554322 3 3
MonotoneConvex 0.7089863013698631 1.2287240341570804 0.9999999872463139 0.22872404691076653  -517.8864270458661 4642.456400208439 3 3
MonotoneConvex 0.8090958904109589 1.164759619420197 0.9999998757619366 0.1647597436582604  -450.593735928706 -6401.666460820188 4 4
MonotoneConvex 0.9092054794520548 1.155612688789276 1.000000076702534 0.15561261208674182  -304.5183785728156 7672.6795646131495 5 4
MonotoneConvex 1.0093150684931507 1.3323971823731018 0.9999998903036378 0.332397292069464  -541.9063242095846 -3191.8836393418637 5 5
MonotoneConvex 1.1094246575342468 1.0411912738745865 0.9999999140661853 0.04119135980840127  -79.45242735374336 -8266.981148252751 4 5
MonotoneConvex 1.2095342465753427 1.2970365375899462 1.0000000786256624 0.29703645896428377  -514.4692934333506 5536.9140036787285 5 5
MonotoneConvex 1.3096438356164384 1.2512153724291153 0.999999797335116 0.2512155750939993  -462.3605569200606 -5268.944378022944 6 6
MonotoneConvex 1.4097534246575345 1.095847866291022 1.0000001121350799 0.09584775415594216  -420.96181422479617 9496.600242298036 6 6
MonotoneConvex 1.5098630136986302 1.2950100646293983 0.9999994420912817 0.2950106225381166  -688.5594414027807 -2720.78682500565 6 7
MonotoneConvex 1.609972602739726 1.0728115776634795 0.9999996339526973 0.07281194371078215  -149.9270521501117 -6841.032726412344 6 7
MonotoneConvex 1.7100821917808222 1.0463483115579209 0.9999995415610474 0.04634876999687343  -94.86937266878215 2653.954181419671 7 7
MonotoneConvex 1.810191780821918 1.2007280424604083 0.9999972625025499 0.20073077995785837  -409.92382611104716 3163.4984770656515 6 7
MonotoneConvex 1.9103013698630138 1.2331535060952081 0.9999961834763482 0.2331573226188599  -562.2383010512877 -2632.883078224069 8 8
MonotoneConvex 2.0104109589041093 1.0064943019119088 0.9999992672402591 0.006495034671649691  -106.00395890136838 -9275.639145656101 6 8
MonotoneConvex 2.1105205479452054 1.0000130165472854 1.0000032461814357 9.770365849703921E-6  -1.9998792124553688 47.25705937680402 8 8
MonotoneConvex 2.2106301369863015 1.0001941894688393 1.000001304278575 1.9288519026439133E-4  -8.336345108439502 81.1362643737823 8 8
MonotoneConvex 2.310739726027397 1.0004945509181074 0.9999950440653382 4.99506852769116E-4  -17.195914518985944 96.35414688347055 8 8
MonotoneConvex 2.4108493150684933 1.0008408919881528 0.9999862550349459 8.546369532069775E-4  -26.687080745269043 92.90840319309268 8 8
MonotoneConvex 2.510958904109589 1.001156154466054 0.9999768438719858 0.0011793105940682835  -34.92921549330674 70.79789532404845 8 8
MonotoneConvex 2.6110684931506847 1.0013669911732581 0.9999688555346609 0.0013981356385972532  -40.07417424922721 30.0280078580073 8 8
MonotoneConvex 2.711178082191781 1.0014085857079635 0.9999644913791794 0.001444094328784118  -40.320028353413306 -29.405838875007362 8 9
MonotoneConvex 2.811287671232877 1.0012267781660533 0.9999661243842439 0.0012606537818093955  -33.917061352362055 -107.50433876438592 8 9
MonotoneConvex 2.9113972602739726 1.0007775541940322 0.9999763115855487 8.012426084835766E-4  -19.16619757125204 -204.2613300723417 8 9
MonotoneConvex 3.0115068493150683 1.000029736743624 0.9999978038139901 3.193292963388217E-5  -0.20131117484112337 -53.61500132750052 8 9
MonotoneConvex 3.1116164383561644 1.0010250774177276 1.000022485104335 0.001002592313392725  -1.7215445335949653 38.45579410466371 9 9
MonotoneConvex 3.21172602739726 1.004179276871353 1.0000373265972584 0.004141950274094697  -6.991311606974193 72.75818836305348 9 9
MonotoneConvex 3.3118356164383562 1.0090519402705667 1.000043276669249 0.00900866360131758  -15.119882999847789 100.09720829984303 10 9
MonotoneConvex 3.4119452054794523 1.0152291978804406 1.0000413959672105 0.015187801913230103  -25.41491596463885 120.50482833814158 10 9
MonotoneConvex 3.5120547945205476 1.0223019069479644 1.000032787414229 0.02226911953373545  -37.25899668971522 133.9005573086638 10 9
MonotoneConvex 3.6121643835616437 1.0298663839427569 1.000018600036734 0.02984778390602294  -49.950946433341414 140.28511685637568 10 9
MonotoneConvex 3.71227397260274 1.0375250290153293 1.0000000324783542 0.03752499653697505  -62.808518880963504 139.65645306868169 10 9
MonotoneConvex 3.8123835616438355 1.0448868444243864 0.999978336216456 0.04490850820793035  -75.1734735571219 132.01306714449856 10 9
MonotoneConvex 3.9124931506849316 1.0515678489071423 0.9999548184758122 0.05161303043133003  -86.39925955833405 117.36001059858836 10 9
MonotoneConvex 4.012602739726027 1.057191390318124 0.9999308448667144 0.05726054545140968  -95.85166912806642 95.69345316151612 10 9
MonotoneConvex 4.112712328767124 1.0613883589705164 0.9999078417428642 0.06148051722765224  -102.90930112866192 67.01189603219859 10 10
MonotoneConvex 4.21282191780822 1.0637973043594595 0.9998872982959206 0.06391000606353892  -106.96383943553656 31.320723792305216 10 10
MonotoneConvex 4.312931506849315 1.0640644580579561 0.9998707684073516 0.06419368965060457  -107.42015149567408 -12.582712649589212 9 10
MonotoneConvex 4.413041095890412 1.0618436656195662 0.9998598722549268 0.06198379336463944  -103.696212467419 -62.40002958790569 9 10
MonotoneConvex 4.5131506849315075 1.0567962304535161 0.9998562977011627 0.05693993275235343  -95.22286056462548 -119.22640652528571 9 10
MonotoneConvex 4.613260273972603 1.0485906725743455 0.9998618014745997 0.048728871099745774  -81.44338918114613 -183.06417493008098 9 10
MonotoneConvex 4.713369863013699 1.0369024051393172 0.9998782101483528 0.03702419499096443  -61.812981411613066 -253.90967106631024 9 10
MonotoneConvex 4.813479452054795 1.0214225498208496 0.9999074209534609 0.02151512886738871  -35.8065057115553 -329.45468575462655 9 10
MonotoneConvex 4.913589041095891 1.0051669452417755 0.9999514024137124 0.0052155428280631355  -9.00234793377308 -230.3833790406884 9 10
MonotoneConvex 5.013698630136987 0.9999999999998899 0.9999999999998899 0.0  0.0 0.3965716643961059 11 10
MonotoneConvex 5.1138082191780825 1.0038279657904603 1.0000080412206902 0.0038199245697700945  -8.219383003549297 181.11501187689782 11 10
MonotoneConvex 5.213917808219178 1.013911857206562 0.9999620674721044 0.013949789734457596  -29.996006889909665 315.741544021364 11 10
MonotoneConvex 5.314027397260275 1.0283002364823712 0.9998738603711477 0.02842637611122356  -61.16388743926393 404.2768342316094 11 10
MonotoneConvex 5.41413698630137 1.0450756640967285 0.9997550789822007 0.045320585114527745  -97.62999130202843 446.722547842171 11 10
MonotoneConvex 5.514246575342466 1.0623561514333524 0.999617255742935 0.06273889569041735  -135.37712258138157 443.0728006710183 11 10
MonotoneConvex 5.614356164383563 1.0782962247037897 0.9994717933976549 0.07882443130613481  -170.4660198660335 393.3330328109719 11 10
MonotoneConvex 5.7144657534246575 1.0910876113157109 0.999329962913853 0.09175764840185785  -199.03668651632955 297.5034663066367 11 10
MonotoneConvex 5.814575342465754 1.098959560205337 0.9992029023637716 0.0997566578415654  -217.30897772531677 155.5811035558463 11 11
MonotoneConvex 5.91468493150685 1.1001788079274544 0.9991016167392175 0.10107719118823688  -221.58246838976936 -32.431057839232835 11 11
MonotoneConvex 6.014794520547945 1.0930492024736616 0.9990369786874176 0.09401222378624396  -208.2356261023932 -266.5375697930017 11 11
MonotoneConvex 6.114904109589042 1.0759109967051206 0.9990197301319448 0.0768912665731758  -173.72431352224993 -546.7349906140839 11 11
MonotoneConvex 6.215013698630138 1.049162999977371 0.9990604847662787 0.050102515211092324  -118.62599757161973 -723.8412091936652 11 11
MonotoneConvex 6.315123287671234 1.0215475326982304 0.9991697313882497 0.022377801309980683  -60.209555380552615 -641.3566344676269 11 11
MonotoneConvex 6.415232876712329 1.0041323068410435 0.99934919944622 0.00478310739482346  -19.36345952024965 -331.269012221469 11 11
MonotoneConvex 6.515342465753425 0.9998276496101521 0.9995223963474853 3.0525326266683805E-4  -2.9700127113230224 -93.29670369595533 11 11
MonotoneConvex 6.615452054794521 0.9996925424282654 0.9996691836100524 2.335881821302621E-5  -0.11345043304800129 -1.031286167574308 11 11
MonotoneConvex 6.715561643835617 0.9998085828248904 0.9997898194833432 1.8763341547156642E-5  -0.08816119301258141 -0.39102054927298013 10 11
MonotoneConvex 6.8156712328767135 0.9998979954417564 0.9998845603018669 1.3435139889494963E-5  -0.06125677476376268 -0.3913536161803677 10 11
MonotoneConvex 6.915780821917809 0.9999610459678898 0.9999536604992088 7.385468681064822E-6  -0.0327631157759356 -0.3906874823655926 10 11
MonotoneConvex 7.015890410958904 0.9999979980881424 0.9999973726184663 6.254696760521483E-7  -0.0027058861817863544 -0.3913536161803677 10 11
MonotoneConvex 7.1160000000000005 1.0000263548537447 1.0000318531147023 -5.498260957637058E-6  0.027547884862144656 -0.3544942117628125 10 11
MonotoneConvex 7.216109589041096 1.0000691317972876 1.0000782371428762 -9.105345588622527E-6  0.05589322515930917 0.3718136909469649 12 11
MonotoneConvex 7.316219178082193 1.0001246536879282 1.0001348632093787 -1.0209521450477155E-5  0.08200408263547843 0.4128919428580957 12 11
MonotoneConvex 7.4163287671232885 1.0001910587436047 1.0001999611601864 -8.902416581690886E-6  -0.10575967035464373 0.4516387264175137 12 11
MonotoneConvex 7.516438356164383 1.0002664687860374 1.0002718012822598 -5.332496222365535E-6  -0.1358516437122148 0.48916426464984397 12 11
MonotoneConvex 7.61654794520548 1.0003489974379498 1.0003486941605466 3.0327740319080476E-7  -0.16624993737224258 0.5238032230181489 12 11
MonotoneConvex 7.7166575342465755 1.0004367578000384 1.000428990504787 7.767295251426276E-6  -0.1964762876838222 0.5593303598061539 12 11
MonotoneConvex 7.816767123287672 1.0005278696538777 1.000511080959221 1.6788694656710845E-5  -0.226057770724708 0.5915268275202834 12 11
MonotoneConvex 7.916876712328768 1.000620466169444 1.0005933958834312 2.7070286012786937E-5  -0.25453031060607145 0.6217248937900877 12 11
MonotoneConvex 8.016986301369862 1.0007127001470106 1.0006744051145322 3.829503247843036E-5  -0.28144194175183657 0.6532552276894421 12 11
MonotoneConvex 8.117095890410958 1.0008027498096261 1.0007526177091552 5.0132100470889895E-5  -0.30635582248805804 0.6799005802804459 12 11
MonotoneConvex 8.217205479452055 1.000888824130186 1.0008265816603412 6.224246984487536E-5  -0.3288529883960223 0.708988423525625 12 11
MonotoneConvex 8.317315068493151 1.0009691677417276 1.0008948836017773 7.428413995036465E-5  -0.34853487740349465 0.7340794638821535 12 11
MonotoneConvex 8.417424657534246 1.0010420654071872 1.000956148485832 8.591692135517803E-5  -0.36502561240325804 0.7582823258189819 12 11
MonotoneConvex 8.517534246575343 1.0011058460861477 1.0010090392496007 9.680683654700317E-5  -0.3779740644915819 0.780042697101635 12 11
MonotoneConvex 8.617643835616438 1.0011588865954657 1.0010522564587454 1.066301367202982E-4  -0.3870556906093725 0.801136934569513 12 11
MonotoneConvex 8.717753424657534 1.0011996148799884 1.001084537938901 1.1507694108736644E-4  -0.39197415979685957 0.8200107259881406 12 11
MonotoneConvex 8.81786301369863 1.0012265129044629 1.0011046583875416 1.2185451692126037E-4  -0.39246277072635394 0.8379963389870682 12 11
MonotoneConvex 8.917972602739725 1.001238119179737 1.0011114289725231 1.2669020721389757E-4  -0.3882856747239316 0.8557599073810707 12 12
MonotoneConvex 9.018082191780822 1.0012330309265849 1.0011036969161946 1.293340103902807E-4  -0.3792388856282969 0.8708589405159728 12 12
MonotoneConvex 9.118191780821917 1.0012099059029111 1.001080345064409 1.2956083850212963E-4  -0.3651511351066006 0.8837375276016246 12 12
MonotoneConvex 9.218301369863013 1.0011674638883417 1.0010402914439887 1.2717244435300756E-4  -0.34588450770201007 0.8979483823168266 12 12
MonotoneConvex 9.31841095890411 1.0011044878499575 1.0009824888057572 1.2199904420029384E-4  -0.32133493377273226 0.9083844787483031 12 12
MonotoneConvex 9.418520547945205 1.0010198247989432 1.0009059241584684 1.1390064047489545E-4  -0.2914324932490331 0.9170442183403793 12 12
MonotoneConvex 9.518630136986301 1.0009123863361502 1.0008096182871906 1.0276804895958946E-4  -0.2561415621826768 0.9257039579324555 12 12
MonotoneConvex 9.618739726027398 1.0007811489156637 1.0006926252659198 8.852364974387683E-5  -0.21546080652967703 0.9316991622654314 12 12
MonotoneConvex 9.718849315068493 1.0006251538270394 1.0005540319566464 7.112187039304274E-5  -0.16942302139000276 0.9348077867343818 12 12
MonotoneConvex 9.81895890410959 1.0004435068968753 1.000392957501317 5.0549395558263654E-5  -0.1180948245860236 0.9419132140919828 12 12
MonotoneConvex 9.919068493150684 1.0002353779507978 1.000208552802917 2.6825147880771283E-5  -0.061576217902370445 0.943245481721533 12 12


==> monotoneconvex_curve_spline.txt <==
Date	Rate
5/1/2010	0.205
5/2/2010	0.205
5/3/2010	0.205
5/4/2010	0.205
5/5/2010	0.207
5/6/2010	0.21
5/7/2010	0.213
5/8/2010	0.216
5/9/2010	0.218
5/10/2010	0.221
5/11/2010	0.224
5/12/2010	0.226
5/13/2010	0.229
5/14/2010	0.232
5/15/2010	0.234
5/16/2010	0.237
5/17/2010	0.24
5/18/2010	0.242
5/19/2010	0.245
5/20/2010	0.247
5/21/2010	0.25
5/22/2010	0.253
5/23/2010	0.255
5/24/2010	0.258
5/25/2010	0.26
5/26/2010	0.263
5/27/2010	0.265
5/28/2010	0.268
5/29/2010	0.27
5/30/2010	0.273
5/31/2010	0.275
6/1/2010	0.278
6/2/2010	0.28
6/3/2010	0.282
6/4/2010	0.285
6/5/2010	0.287
6/6/2010	0.29
6/7/2010	0.292
6/8/2010	0.294
6/9/2010	0.297
6/10/2010	0.299
6/11/2010	0.301
6/12/2010	0.304
6/13/2010	0.306
6/14/2010	0.308
6/15/2010	0.311
6/16/2010	0.313
6/17/2010	0.315
6/18/2010	0.317
6/19/2010	0.32
6/20/2010	0.322
6/21/2010	0.324
6/22/2010	0.326
6/23/2010	0.329
6/24/2010	0.331
6/25/2010	0.333
6/26/2010	0.335
6/27/2010	0.337
6/28/2010	0.339
6/29/2010	0.341
6/30/2010	0.344
7/1/2010	0.346
7/2/2010	0.348
7/3/2010	0.35
7/4/2010	0.352
7/5/2010	0.354
7/6/2010	0.356
7/7/2010	0.358
7/8/2010	0.36
7/9/2010	0.362
7/10/2010	0.364
7/11/2010	0.366
7/12/2010	0.368
7/13/2010	0.37
7/14/2010	0.372
7/15/2010	0.374
7/16/2010	0.376
7/17/2010	0.378
7/18/2010	0.38
7/19/2010	0.381
7/20/2010	0.383
7/21/2010	0.385
7/22/2010	0.387
7/23/2010	0.389
7/24/2010	0.391
7/25/2010	0.393
7/26/2010	0.394
7/27/2010	0.396
7/28/2010	0.398
7/29/2010	0.4
7/30/2010	0.401
7/31/2010	0.403
8/1/2010	0.405
8/2/2010	0.407
8/3/2010	0.408
8/4/2010	0.41
8/5/2010	0.412
8/6/2010	0.413
8/7/2010	0.415
8/8/2010	0.417
8/9/2010	0.418
8/10/2010	0.42
8/11/2010	0.422
8/12/2010	0.423
8/13/2010	0.425
8/14/2010	0.427
8/15/2010	0.428
8/16/2010	0.43
8/17/2010	0.431
8/18/2010	0.433
8/19/2010	0.434
8/20/2010	0.436
8/21/2010	0.437
8/22/2010	0.439
8/23/2010	0.44
8/24/2010	0.442
8/25/2010	0.443
8/26/2010	0.445
8/27/2010	0.446
8/28/2010	0.448
8/29/2010	0.449
8/30/2010	0.45
8/31/2010	0.452
9/1/2010	0.453
9/2/2010	0.454
9/3/2010	0.456
9/4/2010	0.457
9/5/2010	0.458
9/6/2010	0.46
9/7/2010	0.461
9/8/2010	0.462
9/9/2010	0.464
9/10/2010	0.465
9/11/2010	0.466
9/12/2010	0.467
9/13/2010	0.469
9/14/2010	0.47
9/15/2010	0.471
9/16/2010	0.472
9/17/2010	0.474
9/18/2010	0.475
9/19/2010	0.476
9/20/2010	0.477
9/21/2010	0.479
9/22/2010	0.48
9/23/2010	0.481
9/24/2010	0.483
9/25/2010	0.484
9/26/2010	0.485
9/27/2010	0.487
9/28/2010	0.488
9/29/2010	0.49
9/30/2010	0.491
10/1/2010	0.493
10/2/2010	0.494
10/3/2010	0.496
10/4/2010	0.497
10/5/2010	0.499
10/6/2010	0.5
10/7/2010	0.502
10/8/2010	0.503
10/9/2010	0.505
10/10/2010	0.507
10/11/2010	0.508
10/12/2010	0.51
10/13/2010	0.512
10/14/2010	0.514
10/15/2010	0.515
10/16/2010	0.517
10/17/2010	0.519
10/18/2010	0.521
10/19/2010	0.522
10/20/2010	0.524
10/21/2010	0.526
10/22/2010	0.528
10/23/2010	0.53
10/24/2010	0.532
10/25/2010	0.534
10/26/2010	0.536
10/27/2010	0.538
10/28/2010	0.54
10/29/2010	0.542
10/30/2010	0.544
10/31/2010	0.546
11/1/2010	0.548
11/2/2010	0.55
11/3/2010	0.552
11/4/2010	0.554
11/5/2010	0.556
11/6/2010	0.558
11/7/2010	0.56
11/8/2010	0.563
11/9/2010	0.565
11/10/2010	0.567
11/11/2010	0.569
11/12/2010	0.572
11/13/2010	0.574
11/14/2010	0.576
11/15/2010	0.578
11/16/2010	0.581
11/17/2010	0.583
11/18/2010	0.585
11/19/2010	0.588
11/20/2010	0.59
11/21/2010	0.593
11/22/2010	0.595
11/23/2010	0.598
11/24/2010	0.6
11/25/2010	0.603
11/26/2010	0.605
11/27/2010	0.608
11/28/2010	0.61
11/29/2010	0.613
11/30/2010	0.615
12/1/2010	0.618
12/2/2010	0.621
12/3/2010	0.623
12/4/2010	0.626
12/5/2010	0.629
12/6/2010	0.631
12/7/2010	0.634
12/8/2010	0.637
12/9/2010	0.64
12/10/2010	0.642
12/11/2010	0.645
12/12/2010	0.648
12/13/2010	0.651
12/14/2010	0.654
12/15/2010	0.656
12/16/2010	0.659
12/17/2010	0.662
12/18/2010	0.665
12/19/2010	0.668
12/20/2010	0.671
12/21/2010	0.674
12/22/2010	0.677
12/23/2010	0.68
12/24/2010	0.683
12/25/2010	0.686
12/26/2010	0.689
12/27/2010	0.692
12/28/2010	0.695
12/29/2010	0.698
12/30/2010	0.701
12/31/2010	0.704
1/1/2011	0.707
1/2/2011	0.71
1/3/2011	0.713
1/4/2011	0.716
1/5/2011	0.719
1/6/2011	0.722
1/7/2011	0.725
1/8/2011	0.728
1/9/2011	0.731
1/10/2011	0.734
1/11/2011	0.737
1/12/2011	0.74
1/13/2011	0.743
1/14/2011	0.746
1/15/2011	0.749
1/16/2011	0.753
1/17/2011	0.756
1/18/2011	0.759
1/19/2011	0.762
1/20/2011	0.765
1/21/2011	0.768
1/22/2011	0.772
1/23/2011	0.775
1/24/2011	0.778
1/25/2011	0.781
1/26/2011	0.784
1/27/2011	0.787
1/28/2011	0.791
1/29/2011	0.794
1/30/2011	0.797
1/31/2011	0.8
2/1/2011	0.804
2/2/2011	0.807
2/3/2011	0.81
2/4/2011	0.813
2/5/2011	0.817
2/6/2011	0.82
2/7/2011	0.823
2/8/2011	0.827
2/9/2011	0.83
2/10/2011	0.833
2/11/2011	0.837
2/12/2011	0.84
2/13/2011	0.843
2/14/2011	0.847
2/15/2011	0.85
2/16/2011	0.853
2/17/2011	0.857
2/18/2011	0.86
2/19/2011	0.864
2/20/2011	0.867
2/21/2011	0.87
2/22/2011	0.874
2/23/2011	0.877
2/24/2011	0.881
2/25/2011	0.884
2/26/2011	0.888
2/27/2011	0.891
2/28/2011	0.895
3/1/2011	0.898
3/2/2011	0.901
3/3/2011	0.905
3/4/2011	0.908
3/5/2011	0.912
3/6/2011	0.915
3/7/2011	0.919
3/8/2011	0.923
3/9/2011	0.926
3/10/2011	0.93
3/11/2011	0.933
3/12/2011	0.937
3/13/2011	0.94
3/14/2011	0.944
3/15/2011	0.947
3/16/2011	0.951
3/17/2011	0.955
3/18/2011	0.958
3/19/2011	0.962
3/20/2011	0.965
3/21/2011	0.969
3/22/2011	0.973
3/23/2011	0.976
3/24/2011	0.98
3/25/2011	0.984
3/26/2011	0.987
3/27/2011	0.991
3/28/2011	0.994
3/29/2011	0.998
3/30/2011	1.002
3/31/2011	1.005
4/1/2011	1.009
4/2/2011	1.013
4/3/2011	1.016
4/4/2011	1.02
4/5/2011	1.024
4/6/2011	1.027
4/7/2011	1.031
4/8/2011	1.035
4/9/2011	1.038
4/10/2011	1.042
4/11/2011	1.046
4/12/2011	1.05
4/13/2011	1.053
4/14/2011	1.057
4/15/2011	1.061
4/16/2011	1.064
4/17/2011	1.068
4/18/2011	1.072
4/19/2011	1.075
4/20/2011	1.079
4/21/2011	1.083
4/22/2011	1.087
4/23/2011	1.09
4/24/2011	1.094
4/25/2011	1.098
4/26/2011	1.102
4/27/2011	1.105
4/28/2011	1.109
4/29/2011	1.113
4/30/2011	1.117
5/1/2011	1.12
5/2/2011	1.124
5/3/2011	1.128
5/4/2011	1.132
5/5/2011	1.136
5/6/2011	1.139
5/7/2011	1.143
5/8/2011	1.147
5/9/2011	1.151
5/10/2011	1.155
5/11/2011	1.158
5/12/2011	1.162
5/13/2011	1.166
5/14/2011	1.17
5/15/2011	1.174
5/16/2011	1.178
5/17/2011	1.181
5/18/2011	1.185
5/19/2011	1.189
5/20/2011	1.193
5/21/2011	1.197
5/22/2011	1.201
5/23/2011	1.204
5/24/2011	1.208
5/25/2011	1.212
5/26/2011	1.216
5/27/2011	1.22
5/28/2011	1.224
5/29/2011	1.228
5/30/2011	1.232
5/31/2011	1.235
6/1/2011	1.239
6/2/2011	1.243
6/3/2011	1.247
6/4/2011	1.251
6/5/2011	1.255
6/6/2011	1.259
6/7/2011	1.263
6/8/2011	1.267
6/9/2011	1.271
6/10/2011	1.275
6/11/2011	1.278
6/12/2011	1.282
6/13/2011	1.286
6/14/2011	1.29
6/15/2011	1.294
6/16/2011	1.298
6/17/2011	1.302
6/18/2011	1.306
6/19/2011	1.31
6/20/2011	1.314
6/21/2011	1.318
6/22/2011	1.322
6/23/2011	1.326
6/24/2011	1.33
6/25/2011	1.334
6/26/2011	1.338
6/27/2011	1.342
6/28/2011	1.346
6/29/2011	1.35
6/30/2011	1.354
7/1/2011	1.358
7/2/2011	1.362
7/3/2011	1.366
7/4/2011	1.37
7/5/2011	1.374
7/6/2011	1.378
7/7/2011	1.382
7/8/2011	1.386
7/9/2011	1.39
7/10/2011	1.394
7/11/2011	1.398
7/12/2011	1.402
7/13/2011	1.406
7/14/2011	1.411
7/15/2011	1.415
7/16/2011	1.419
7/17/2011	1.423
7/18/2011	1.427
7/19/2011	1.431
7/20/2011	1.435
7/21/2011	1.439
7/22/2011	1.443
7/23/2011	1.447
7/24/2011	1.452
7/25/2011	1.456
7/26/2011	1.46
7/27/2011	1.464
7/28/2011	1.468
7/29/2011	1.472
7/30/2011	1.476
7/31/2011	1.48
8/1/2011	1.485
8/2/2011	1.489
8/3/2011	1.493
8/4/2011	1.497
8/5/2011	1.501
8/6/2011	1.505
8/7/2011	1.51
8/8/2011	1.514
8/9/2011	1.518
8/10/2011	1.522
8/11/2011	1.526
8/12/2011	1.531
8/13/2011	1.535
8/14/2011	1.539
8/15/2011	1.543
8/16/2011	1.547
8/17/2011	1.552
8/18/2011	1.556
8/19/2011	1.56
8/20/2011	1.564
8/21/2011	1.569
8/22/2011	1.573
8/23/2011	1.577
8/24/2011	1.581
8/25/2011	1.586
8/26/2011	1.59
8/27/2011	1.594
8/28/2011	1.598
8/29/2011	1.603
8/30/2011	1.607
8/31/2011	1.611
9/1/2011	1.616
9/2/2011	1.62
9/3/2011	1.624
9/4/2011	1.628
9/5/2011	1.633
9/6/2011	1.637
9/7/2011	1.641
9/8/2011	1.646
9/9/2011	1.65
9/10/2011	1.654
9/11/2011	1.659
9/12/2011	1.663
9/13/2011	1.667
9/14/2011	1.672
9/15/2011	1.676
9/16/2011	1.68
9/17/2011	1.685
9/18/2011	1.689
9/19/2011	1.693
9/20/2011	1.697
9/21/2011	1.701
9/22/2011	1.706
9/23/2011	1.71
9/24/2011	1.714
9/25/2011	1.718
9/26/2011	1.722
9/27/2011	1.726
9/28/2011	1.729
9/29/2011	1.733
9/30/2011	1.737
10/1/2011	1.741
10/2/2011	1.745
10/3/2011	1.748
10/4/2011	1.752
10/5/2011	1.756
10/6/2011	1.759
10/7/2011	1.763
10/8/2011	1.767
10/9/2011	1.77
10/10/2011	1.774
10/11/2011	1.777
10/12/2011	1.78
10/13/2011	1.784
10/14/2011	1.787
10/15/2011	1.79
10/16/2011	1.794
10/17/2011	1.797
10/18/2011	1.8
10/19/2011	1.803
10/20/2011	1.806
10/21/2011	1.81
10/22/2011	1.813
10/23/2011	1.816
10/24/2011	1.819
10/25/2011	1.822
10/26/2011	1.825
10/27/2011	1.827
10/28/2011	1.83
10/29/2011	1.833
10/30/2011	1.836
10/31/2011	1.839
11/1/2011	1.841
11/2/2011	1.844
11/3/2011	1.847
11/4/2011	1.849
11/5/2011	1.852
11/6/2011	1.854
11/7/2011	1.857
11/8/2011	1.859
11/9/2011	1.862
11/10/2011	1.864
11/11/2011	1.867
11/12/2011	1.869
11/13/2011	1.871
11/14/2011	1.874
11/15/2011	1.876
11/16/2011	1.878
11/17/2011	1.88
11/18/2011	1.882
11/19/2011	1.884
11/20/2011	1.886
11/21/2011	1.889
11/22/2011	1.891
11/23/2011	1.892
11/24/2011	1.894
11/25/2011	1.896
11/26/2011	1.898
11/27/2011	1.9
11/28/2011	1.902
11/29/2011	1.903
11/30/2011	1.905
12/1/2011	1.907
12/2/2011	1.909
12/3/2011	1.91
12/4/2011	1.912
12/5/2011	1.913
12/6/2011	1.915
12/7/2011	1.916
12/8/2011	1.918
12/9/2011	1.919
12/10/2011	1.92
12/11/2011	1.922
12/12/2011	1.923
12/13/2011	1.924
12/14/2011	1.926
12/15/2011	1.927
12/16/2011	1.928
12/17/2011	1.929
12/18/2011	1.93
12/19/2011	1.931
12/20/2011	1.932
12/21/2011	1.933
12/22/2011	1.934
12/23/2011	1.935
12/24/2011	1.936
12/25/2011	1.937
12/26/2011	1.939
12/27/2011	1.94
12/28/2011	1.941
12/29/2011	1.942
12/30/2011	1.943
12/31/2011	1.944
1/1/2012	1.946
1/2/2012	1.947
1/3/2012	1.948
1/4/2012	1.95
1/5/2012	1.951
1/6/2012	1.952
1/7/2012	1.954
1/8/2012	1.955
1/9/2012	1.957
1/10/2012	1.958
1/11/2012	1.96
1/12/2012	1.961
1/13/2012	1.963
1/14/2012	1.964
1/15/2012	1.966
1/16/2012	1.967
1/17/2012	1.969
1/18/2012	1.971
1/19/2012	1.973
1/20/2012	1.974
1/21/2012	1.976
1/22/2012	1.978
1/23/2012	1.98
1/24/2012	1.981
1/25/2012	1.983
1/26/2012	1.985
1/27/2012	1.987
1/28/2012	1.989
1/29/2012	1.991
1/30/2012	1.993
1/31/2012	1.995
2/1/2012	1.997
2/2/2012	1.999
2/3/2012	2.001
2/4/2012	2.003
2/5/2012	2.005
2/6/2012	2.007
2/7/2012	2.009
2/8/2012	2.012
2/9/2012	2.014
2/10/2012	2.016
2/11/2012	2.018
2/12/2012	2.021
2/13/2012	2.023
2/14/2012	2.025
2/15/2012	2.028
2/16/2012	2.03
2/17/2012	2.032
2/18/2012	2.035
2/19/2012	2.037
2/20/2012	2.04
2/21/2012	2.042
2/22/2012	2.045
2/23/2012	2.047
2/24/2012	2.05
2/25/2012	2.053
2/26/2012	2.055
2/27/2012	2.058
2/28/2012	2.061
2/29/2012	2.063
3/1/2012	2.066
3/2/2012	2.069
3/3/2012	2.071
3/4/2012	2.074
3/5/2012	2.077
3/6/2012	2.08
3/7/2012	2.083
3/8/2012	2.086
3/9/2012	2.089
3/10/2012	2.092
3/11/2012	2.095
3/12/2012	2.098
3/13/2012	2.101
3/14/2012	2.104
3/15/2012	2.107
3/16/2012	2.11
3/17/2012	2.113
3/18/2012	2.116
3/19/2012	2.119
3/20/2012	2.122
3/21/2012	2.126
3/22/2012	2.129
3/23/2012	2.132
3/24/2012	2.135
3/25/2012	2.139
3/26/2012	2.142
3/27/2012	2.145
3/28/2012	2.149
3/29/2012	2.152
3/30/2012	2.156
3/31/2012	2.159
4/1/2012	2.163
4/2/2012	2.166
4/3/2012	2.17
4/4/2012	2.173
4/5/2012	2.177
4/6/2012	2.181
4/7/2012	2.184
4/8/2012	2.188
4/9/2012	2.191
4/10/2012	2.195
4/11/2012	2.199
4/12/2012	2.203
4/13/2012	2.206
4/14/2012	2.21
4/15/2012	2.214
4/16/2012	2.218
4/17/2012	2.222
4/18/2012	2.226
4/19/2012	2.23
4/20/2012	2.234
4/21/2012	2.238
4/22/2012	2.242
4/23/2012	2.246
4/24/2012	2.25
4/25/2012	2.254
4/26/2012	2.258
4/27/2012	2.262
4/28/2012	2.266
4/29/2012	2.27
4/30/2012	2.275
5/1/2012	2.279
5/2/2012	2.283
5/3/2012	2.287
5/4/2012	2.292
5/5/2012	2.296
5/6/2012	2.3
5/7/2012	2.305
5/8/2012	2.309
5/9/2012	2.313
5/10/2012	2.318
5/11/2012	2.322
5/12/2012	2.327
5/13/2012	2.331
5/14/2012	2.335
5/15/2012	2.34
5/16/2012	2.344
5/17/2012	2.348
5/18/2012	2.353
5/19/2012	2.357
5/20/2012	2.361
5/21/2012	2.366
5/22/2012	2.37
5/23/2012	2.374
5/24/2012	2.379
5/25/2012	2.383
5/26/2012	2.387
5/27/2012	2.391
5/28/2012	2.396
5/29/2012	2.4
5/30/2012	2.404
5/31/2012	2.408
6/1/2012	2.413
6/2/2012	2.417
6/3/2012	2.421
6/4/2012	2.425
6/5/2012	2.43
6/6/2012	2.434
6/7/2012	2.438
6/8/2012	2.442
6/9/2012	2.446
6/10/2012	2.451
6/11/2012	2.455
6/12/2012	2.459
6/13/2012	2.463
6/14/2012	2.467
6/15/2012	2.472
6/16/2012	2.476
6/17/2012	2.48
6/18/2012	2.484
6/19/2012	2.488
6/20/2012	2.492
6/21/2012	2.496
6/22/2012	2.5
6/23/2012	2.505
6/24/2012	2.509
6/25/2012	2.513
6/26/2012	2.517
6/27/2012	2.521
6/28/2012	2.525
6/29/2012	2.529
6/30/2012	2.533
7/1/2012	2.537
7/2/2012	2.541
7/3/2012	2.545
7/4/2012	2.549
7/5/2012	2.553
7/6/2012	2.557
7/7/2012	2.561
7/8/2012	2.566
7/9/2012	2.57
7/10/2012	2.574
7/11/2012	2.578
7/12/2012	2.582
7/13/2012	2.585
7/14/2012	2.589
7/15/2012	2.593
7/16/2012	2.597
7/17/2012	2.601
7/18/2012	2.605
7/19/2012	2.609
7/20/2012	2.613
7/21/2012	2.617
7/22/2012	2.621
7/23/2012	2.625
7/24/2012	2.629
7/25/2012	2.633
7/26/2012	2.637
7/27/2012	2.641
7/28/2012	2.645
7/29/2012	2.648
7/30/2012	2.652
7/31/2012	2.656
8/1/2012	2.66
8/2/2012	2.664
8/3/2012	2.668
8/4/2012	2.672
8/5/2012	2.675
8/6/2012	2.679
8/7/2012	2.683
8/8/2012	2.687
8/9/2012	2.691
8/10/2012	2.695
8/11/2012	2.698
8/12/2012	2.702
8/13/2012	2.706
8/14/2012	2.71
8/15/2012	2.714
8/16/2012	2.717
8/17/2012	2.721
8/18/2012	2.725
8/19/2012	2.729
8/20/2012	2.732
8/21/2012	2.736
8/22/2012	2.74
8/23/2012	2.744
8/24/2012	2.747
8/25/2012	2.751
8/26/2012	2.755
8/27/2012	2.758
8/28/2012	2.762
8/29/2012	2.766
8/30/2012	2.77
8/31/2012	2.773
9/1/2012	2.777
9/2/2012	2.781
9/3/2012	2.784
9/4/2012	2.788
9/5/2012	2.792
9/6/2012	2.795
9/7/2012	2.799
9/8/2012	2.802
9/9/2012	2.806
9/10/2012	2.81
9/11/2012	2.813
9/12/2012	2.817
9/13/2012	2.82
9/14/2012	2.824
9/15/2012	2.828
9/16/2012	2.831
9/17/2012	2.835
9/18/2012	2.838
9/19/2012	2.842
9/20/2012	2.845
9/21/2012	2.849
9/22/2012	2.853
9/23/2012	2.856
9/24/2012	2.86
9/25/2012	2.863
9/26/2012	2.867
9/27/2012	2.87
9/28/2012	2.874
9/29/2012	2.877
9/30/2012	2.881
10/1/2012	2.884
10/2/2012	2.888
10/3/2012	2.891
10/4/2012	2.895
10/5/2012	2.898
10/6/2012	2.902
10/7/2012	2.905
10/8/2012	2.908
10/9/2012	2.912
10/10/2012	2.915
10/11/2012	2.919
10/12/2012	2.922
10/13/2012	2.926
10/14/2012	2.929
10/15/2012	2.932
10/16/2012	2.936
10/17/2012	2.939
10/18/2012	2.943
10/19/2012	2.946
10/20/2012	2.949
10/21/2012	2.953
10/22/2012	2.956
10/23/2012	2.959
10/24/2012	2.963
10/25/2012	2.966
10/26/2012	2.969
10/27/2012	2.973
10/28/2012	2.976
10/29/2012	2.979
10/30/2012	2.983
10/31/2012	2.986
11/1/2012	2.989
11/2/2012	2.992
11/3/2012	2.996
11/4/2012	2.999
11/5/2012	3.002
11/6/2012	3.006
11/7/2012	3.009
11/8/2012	3.012
11/9/2012	3.015
11/10/2012	3.019
11/11/2012	3.022
11/12/2012	3.025
11/13/2012	3.028
11/14/2012	3.031
11/15/2012	3.035
11/16/2012	3.038
11/17/2012	3.041
11/18/2012	3.044
11/19/2012	3.047
11/20/2012	3.051
11/21/2012	3.054
11/22/2012	3.057
11/23/2012	3.06
11/24/2012	3.063
11/25/2012	3.066
11/26/2012	3.07
11/27/2012	3.073
11/28/2012	3.076
11/29/2012	3.079
11/30/2012	3.082
12/1/2012	3.085
12/2/2012	3.088
12/3/2012	3.091
12/4/2012	3.094
12/5/2012	3.097
12/6/2012	3.101
12/7/2012	3.104
12/8/2012	3.107
12/9/2012	3.11
12/10/2012	3.113
12/11/2012	3.116
12/12/2012	3.119
12/13/2012	3.122
12/14/2012	3.125
12/15/2012	3.128
12/16/2012	3.131
12/17/2012	3.134
12/18/2012	3.137
12/19/2012	3.14
12/20/2012	3.143
12/21/2012	3.146
12/22/2012	3.149
12/23/2012	3.152
12/24/2012	3.155
12/25/2012	3.158
12/26/2012	3.161
12/27/2012	3.164
12/28/2012	3.167
12/29/2012	3.17
12/30/2012	3.172
12/31/2012	3.175
1/1/2013	3.178
1/2/2013	3.181
1/3/2013	3.184
1/4/2013	3.187
1/5/2013	3.19
1/6/2013	3.193
1/7/2013	3.196
1/8/2013	3.198
1/9/2013	3.201
1/10/2013	3.204
1/11/2013	3.207
1/12/2013	3.21
1/13/2013	3.213
1/14/2013	3.216
1/15/2013	3.218
1/16/2013	3.221
1/17/2013	3.224
1/18/2013	3.227
1/19/2013	3.23
1/20/2013	3.232
1/21/2013	3.235
1/22/2013	3.238
1/23/2013	3.241
1/24/2013	3.244
1/25/2013	3.246
1/26/2013	3.249
1/27/2013	3.252
1/28/2013	3.255
1/29/2013	3.257
1/30/2013	3.26
1/31/2013	3.263
2/1/2013	3.265
2/2/2013	3.268
2/3/2013	3.271
2/4/2013	3.274
2/5/2013	3.276
2/6/2013	3.279
2/7/2013	3.282
2/8/2013	3.284
2/9/2013	3.287
2/10/2013	3.29
2/11/2013	3.292
2/12/2013	3.295
2/13/2013	3.298
2/14/2013	3.3
2/15/2013	3.303
2/16/2013	3.305
2/17/2013	3.308
2/18/2013	3.311
2/19/2013	3.313
2/20/2013	3.316
2/21/2013	3.318
2/22/2013	3.321
2/23/2013	3.324
2/24/2013	3.326
2/25/2013	3.329
2/26/2013	3.331
2/27/2013	3.334
2/28/2013	3.336
3/1/2013	3.339
3/2/2013	3.341
3/3/2013	3.344
3/4/2013	3.347
3/5/2013	3.349
3/6/2013	3.352
3/7/2013	3.354
3/8/2013	3.357
3/9/2013	3.359
3/10/2013	3.362
3/11/2013	3.364
3/12/2013	3.367
3/13/2013	3.369
3/14/2013	3.371
3/15/2013	3.374
3/16/2013	3.376
3/17/2013	3.379
3/18/2013	3.381
3/19/2013	3.384
3/20/2013	3.386
3/21/2013	3.388
3/22/2013	3.391
3/23/2013	3.393
3/24/2013	3.396
3/25/2013	3.398
3/26/2013	3.4
3/27/2013	3.403
3/28/2013	3.405
3/29/2013	3.408
3/30/2013	3.41
3/31/2013	3.412
4/1/2013	3.415
4/2/2013	3.417
4/3/2013	3.419
4/4/2013	3.422
4/5/2013	3.424
4/6/2013	3.426
4/7/2013	3.429
4/8/2013	3.431
4/9/2013	3.433
4/10/2013	3.436
4/11/2013	3.438
4/12/2013	3.44
4/13/2013	3.442
4/14/2013	3.445
4/15/2013	3.447
4/16/2013	3.449
4/17/2013	3.451
4/18/2013	3.454
4/19/2013	3.456
4/20/2013	3.458
4/21/2013	3.46
4/22/2013	3.463
4/23/2013	3.465
4/24/2013	3.467
4/25/2013	3.469
4/26/2013	3.471
4/27/2013	3.473
4/28/2013	3.476
4/29/2013	3.478
4/30/2013	3.48
5/1/2013	3.482
5/2/2013	3.484
5/3/2013	3.486
5/4/2013	3.489
5/5/2013	3.491
5/6/2013	3.493
5/7/2013	3.495
5/8/2013	3.497
5/9/2013	3.499
5/10/2013	3.501
5/11/2013	3.503
5/12/2013	3.506
5/13/2013	3.508
5/14/2013	3.51
5/15/2013	3.512
5/16/2013	3.514
5/17/2013	3.516
5/18/2013	3.518
5/19/2013	3.52
5/20/2013	3.522
5/21/2013	3.525
5/22/2013	3.527
5/23/2013	3.529
5/24/2013	3.531
5/25/2013	3.533
5/26/2013	3.535
5/27/2013	3.537
5/28/2013	3.539
5/29/2013	3.541
5/30/2013	3.543
5/31/2013	3.545
6/1/2013	3.547
6/2/2013	3.55
6/3/2013	3.552
6/4/2013	3.554
6/5/2013	3.556
6/6/2013	3.558
6/7/2013	3.56
6/8/2013	3.562
6/9/2013	3.564
6/10/2013	3.566
6/11/2013	3.568
6/12/2013	3.57
6/13/2013	3.572
6/14/2013	3.574
6/15/2013	3.576
6/16/2013	3.578
6/17/2013	3.581
6/18/2013	3.583
6/19/2013	3.585
6/20/2013	3.587
6/21/2013	3.589
6/22/2013	3.591
6/23/2013	3.593
6/24/2013	3.595
6/25/2013	3.597
6/26/2013	3.599
6/27/2013	3.601
6/28/2013	3.603
6/29/2013	3.605
6/30/2013	3.607
7/1/2013	3.609
7/2/2013	3.611
7/3/2013	3.613
7/4/2013	3.615
7/5/2013	3.617
7/6/2013	3.619
7/7/2013	3.621
7/8/2013	3.623
7/9/2013	3.625
7/10/2013	3.627
7/11/2013	3.629
7/12/2013	3.631
7/13/2013	3.633
7/14/2013	3.635
7/15/2013	3.637
7/16/2013	3.639
7/17/2013	3.641
7/18/2013	3.643
7/19/2013	3.645
7/20/2013	3.647
7/21/2013	3.649
7/22/2013	3.651
7/23/2013	3.653
7/24/2013	3.655
7/25/2013	3.657
7/26/2013	3.659
7/27/2013	3.661
7/28/2013	3.663
7/29/2013	3.665
7/30/2013	3.667
7/31/2013	3.669
8/1/2013	3.671
8/2/2013	3.673
8/3/2013	3.675
8/4/2013	3.677
8/5/2013	3.679
8/6/2013	3.681
8/7/2013	3.683
8/8/2013	3.685
8/9/2013	3.687
8/10/2013	3.689
8/11/2013	3.691
8/12/2013	3.693
8/13/2013	3.695
8/14/2013	3.697
8/15/2013	3.699
8/16/2013	3.701
8/17/2013	3.703
8/18/2013	3.704
8/19/2013	3.706
8/20/2013	3.708
8/21/2013	3.71
8/22/2013	3.712
8/23/2013	3.714
8/24/2013	3.716
8/25/2013	3.718
8/26/2013	3.72
8/27/2013	3.722
8/28/2013	3.724
8/29/2013	3.726
8/30/2013	3.728
8/31/2013	3.73
9/1/2013	3.732
9/2/2013	3.733
9/3/2013	3.735
9/4/2013	3.737
9/5/2013	3.739
9/6/2013	3.741
9/7/2013	3.743
9/8/2013	3.745
9/9/2013	3.747
9/10/2013	3.749
9/11/2013	3.751
9/12/2013	3.753
9/13/2013	3.755
9/14/2013	3.756
9/15/2013	3.758
9/16/2013	3.76
9/17/2013	3.762
9/18/2013	3.764
9/19/2013	3.766
9/20/2013	3.768
9/21/2013	3.77
9/22/2013	3.772
9/23/2013	3.773
9/24/2013	3.775
9/25/2013	3.777
9/26/2013	3.779
9/27/2013	3.781
9/28/2013	3.783
9/29/2013	3.785
9/30/2013	3.787
10/1/2013	3.788
10/2/2013	3.79
10/3/2013	3.792
10/4/2013	3.794
10/5/2013	3.796
10/6/2013	3.798
10/7/2013	3.8
10/8/2013	3.802
10/9/2013	3.803
10/10/2013	3.805
10/11/2013	3.807
10/12/2013	3.809
10/13/2013	3.811
10/14/2013	3.813
10/15/2013	3.815
10/16/2013	3.816
10/17/2013	3.818
10/18/2013	3.82
10/19/2013	3.822
10/20/2013	3.824
10/21/2013	3.826
10/22/2013	3.827
10/23/2013	3.829
10/24/2013	3.831
10/25/2013	3.833
10/26/2013	3.835
10/27/2013	3.837
10/28/2013	3.838
10/29/2013	3.84
10/30/2013	3.842
10/31/2013	3.844
11/1/2013	3.846
11/2/2013	3.848
11/3/2013	3.849
11/4/2013	3.851
11/5/2013	3.853
11/6/2013	3.855
11/7/2013	3.857
11/8/2013	3.858
11/9/2013	3.86
11/10/2013	3.862
11/11/2013	3.864
11/12/2013	3.866
11/13/2013	3.867
11/14/2013	3.869
11/15/2013	3.871
11/16/2013	3.873
11/17/2013	3.875
11/18/2013	3.876
11/19/2013	3.878
11/20/2013	3.88
11/21/2013	3.882
11/22/2013	3.884
11/23/2013	3.885
11/24/2013	3.887
11/25/2013	3.889
11/26/2013	3.891
11/27/2013	3.892
11/28/2013	3.894
11/29/2013	3.896
11/30/2013	3.898
12/1/2013	3.9
12/2/2013	3.901
12/3/2013	3.903
12/4/2013	3.905
12/5/2013	3.907
12/6/2013	3.908
12/7/2013	3.91
12/8/2013	3.912
12/9/2013	3.914
12/10/2013	3.915
12/11/2013	3.917
12/12/2013	3.919
12/13/2013	3.921
12/14/2013	3.922
12/15/2013	3.924
12/16/2013	3.926
12/17/2013	3.928
12/18/2013	3.929
12/19/2013	3.931
12/20/2013	3.933
12/21/2013	3.935
12/22/2013	3.936
12/23/2013	3.938
12/24/2013	3.94
12/25/2013	3.941
12/26/2013	3.943
12/27/2013	3.945
12/28/2013	3.947
12/29/2013	3.948
12/30/2013	3.95
12/31/2013	3.952
1/1/2014	3.954
1/2/2014	3.955
1/3/2014	3.957
1/4/2014	3.959
1/5/2014	3.96
1/6/2014	3.962
1/7/2014	3.964
1/8/2014	3.966
1/9/2014	3.967
1/10/2014	3.969
1/11/2014	3.971
1/12/2014	3.972
1/13/2014	3.974
1/14/2014	3.976
1/15/2014	3.977
1/16/2014	3.979
1/17/2014	3.981
1/18/2014	3.982
1/19/2014	3.984
1/20/2014	3.986
1/21/2014	3.988
1/22/2014	3.989
1/23/2014	3.991
1/24/2014	3.993
1/25/2014	3.994
1/26/2014	3.996
1/27/2014	3.998
1/28/2014	3.999
1/29/2014	4.001
1/30/2014	4.003
1/31/2014	4.004
2/1/2014	4.006
2/2/2014	4.008
2/3/2014	4.009
2/4/2014	4.011
2/5/2014	4.013
2/6/2014	4.014
2/7/2014	4.016
2/8/2014	4.018
2/9/2014	4.019
2/10/2014	4.021
2/11/2014	4.022
2/12/2014	4.024
2/13/2014	4.026
2/14/2014	4.027
2/15/2014	4.029
2/16/2014	4.031
2/17/2014	4.032
2/18/2014	4.034
2/19/2014	4.036
2/20/2014	4.037
2/21/2014	4.039
2/22/2014	4.04
2/23/2014	4.042
2/24/2014	4.044
2/25/2014	4.045
2/26/2014	4.047
2/27/2014	4.049
2/28/2014	4.05
3/1/2014	4.052
3/2/2014	4.053
3/3/2014	4.055
3/4/2014	4.057
3/5/2014	4.058
3/6/2014	4.06
3/7/2014	4.061
3/8/2014	4.063
3/9/2014	4.065
3/10/2014	4.066
3/11/2014	4.068
3/12/2014	4.07
3/13/2014	4.071
3/14/2014	4.073
3/15/2014	4.074
3/16/2014	4.076
3/17/2014	4.077
3/18/2014	4.079
3/19/2014	4.081
3/20/2014	4.082
3/21/2014	4.084
3/22/2014	4.085
3/23/2014	4.087
3/24/2014	4.089
3/25/2014	4.09
3/26/2014	4.092
3/27/2014	4.093
3/28/2014	4.095
3/29/2014	4.096
3/30/2014	4.098
3/31/2014	4.1
4/1/2014	4.101
4/2/2014	4.103
4/3/2014	4.104
4/4/2014	4.106
4/5/2014	4.107
4/6/2014	4.109
4/7/2014	4.11
4/8/2014	4.112
4/9/2014	4.114
4/10/2014	4.115
4/11/2014	4.117
4/12/2014	4.118
4/13/2014	4.12
4/14/2014	4.121
4/15/2014	4.123
4/16/2014	4.124
4/17/2014	4.126
4/18/2014	4.127
4/19/2014	4.129
4/20/2014	4.131
4/21/2014	4.132
4/22/2014	4.134
4/23/2014	4.135
4/24/2014	4.137
4/25/2014	4.138
4/26/2014	4.14
4/27/2014	4.141
4/28/2014	4.143
4/29/2014	4.144
4/30/2014	4.146
5/1/2014	4.147
5/2/2014	4.149
5/3/2014	4.15
5/4/2014	4.152
5/5/2014	4.153
5/6/2014	4.155
5/7/2014	4.156
5/8/2014	4.158
5/9/2014	4.159
5/10/2014	4.161
5/11/2014	4.162
5/12/2014	4.164
5/13/2014	4.165
5/14/2014	4.167
5/15/2014	4.168
5/16/2014	4.17
5/17/2014	4.171
5/18/2014	4.173
5/19/2014	4.174
5/20/2014	4.176
5/21/2014	4.177
5/22/2014	4.179
5/23/2014	4.18
5/24/2014	4.182
5/25/2014	4.183
5/26/2014	4.185
5/27/2014	4.186
5/28/2014	4.187
5/29/2014	4.189
5/30/2014	4.19
5/31/2014	4.192
6/1/2014	4.193
6/2/2014	4.195
6/3/2014	4.196
6/4/2014	4.198
6/5/2014	4.199
6/6/2014	4.201
6/7/2014	4.202
6/8/2014	4.203
6/9/2014	4.205
6/10/2014	4.206
6/11/2014	4.208
6/12/2014	4.209
6/13/2014	4.211
6/14/2014	4.212
6/15/2014	4.214
6/16/2014	4.215
6/17/2014	4.216
6/18/2014	4.218
6/19/2014	4.219
6/20/2014	4.221
6/21/2014	4.222
6/22/2014	4.224
6/23/2014	4.225
6/24/2014	4.226
6/25/2014	4.228
6/26/2014	4.229
6/27/2014	4.231
6/28/2014	4.232
6/29/2014	4.234
6/30/2014	4.235
7/1/2014	4.236
7/2/2014	4.238
7/3/2014	4.239
7/4/2014	4.241
7/5/2014	4.242
7/6/2014	4.243
7/7/2014	4.245
7/8/2014	4.246
7/9/2014	4.248
7/10/2014	4.249
7/11/2014	4.25
7/12/2014	4.252
7/13/2014	4.253
7/14/2014	4.255
7/15/2014	4.256
7/16/2014	4.257
7/17/2014	4.259
7/18/2014	4.26
7/19/2014	4.261
7/20/2014	4.263
7/21/2014	4.264
7/22/2014	4.266
7/23/2014	4.267
7/24/2014	4.268
7/25/2014	4.27
7/26/2014	4.271
7/27/2014	4.272
7/28/2014	4.274
7/29/2014	4.275
7/30/2014	4.276
7/31/2014	4.278
8/1/2014	4.279
8/2/2014	4.281
8/3/2014	4.282
8/4/2014	4.283
8/5/2014	4.285
8/6/2014	4.286
8/7/2014	4.287
8/8/2014	4.289
8/9/2014	4.29
8/10/2014	4.291
8/11/2014	4.293
8/12/2014	4.294
8/13/2014	4.295
8/14/2014	4.297
8/15/2014	4.298
8/16/2014	4.299
8/17/2014	4.301
8/18/2014	4.302
8/19/2014	4.303
8/20/2014	4.305
8/21/2014	4.306
8/22/2014	4.307
8/23/2014	4.309
8/24/2014	4.31
8/25/2014	4.311
8/26/2014	4.313
8/27/2014	4.314
8/28/2014	4.315
8/29/2014	4.317
8/30/2014	4.318
8/31/2014	4.319
9/1/2014	4.32
9/2/2014	4.322
9/3/2014	4.323
9/4/2014	4.324
9/5/2014	4.326
9/6/2014	4.327
9/7/2014	4.328
9/8/2014	4.33
9/9/2014	4.331
9/10/2014	4.332
9/11/2014	4.333
9/12/2014	4.335
9/13/2014	4.336
9/14/2014	4.337
9/15/2014	4.339
9/16/2014	4.34
9/17/2014	4.341
9/18/2014	4.342
9/19/2014	4.344
9/20/2014	4.345
9/21/2014	4.346
9/22/2014	4.347
9/23/2014	4.349
9/24/2014	4.35
9/25/2014	4.351
9/26/2014	4.352
9/27/2014	4.354
9/28/2014	4.355
9/29/2014	4.356
9/30/2014	4.358
10/1/2014	4.359
10/2/2014	4.36
10/3/2014	4.361
10/4/2014	4.363
10/5/2014	4.364
10/6/2014	4.365
10/7/2014	4.366
10/8/2014	4.367
10/9/2014	4.369
10/10/2014	4.37
10/11/2014	4.371
10/12/2014	4.372
10/13/2014	4.374
10/14/2014	4.375
10/15/2014	4.376
10/16/2014	4.377
10/17/2014	4.379
10/18/2014	4.38
10/19/2014	4.381
10/20/2014	4.382
10/21/2014	4.383
10/22/2014	4.385
10/23/2014	4.386
10/24/2014	4.387
10/25/2014	4.388
10/26/2014	4.39
10/27/2014	4.391
10/28/2014	4.392
10/29/2014	4.393
10/30/2014	4.394
10/31/2014	4.396
11/1/2014	4.397
11/2/2014	4.398
11/3/2014	4.399
11/4/2014	4.4
11/5/2014	4.402
11/6/2014	4.403
11/7/2014	4.404
11/8/2014	4.405
11/9/2014	4.406
11/10/2014	4.407
11/11/2014	4.409
11/12/2014	4.41
11/13/2014	4.411
11/14/2014	4.412
11/15/2014	4.413
11/16/2014	4.415
11/17/2014	4.416
11/18/2014	4.417
11/19/2014	4.418
11/20/2014	4.419
11/21/2014	4.42
11/22/2014	4.422
11/23/2014	4.423
11/24/2014	4.424
11/25/2014	4.425
11/26/2014	4.426
11/27/2014	4.427
11/28/2014	4.429
11/29/2014	4.43
11/30/2014	4.431
12/1/2014	4.432
12/2/2014	4.433
12/3/2014	4.434
12/4/2014	4.435
12/5/2014	4.437
12/6/2014	4.438
12/7/2014	4.439
12/8/2014	4.44
12/9/2014	4.441
12/10/2014	4.442
12/11/2014	4.443
12/12/2014	4.445
12/13/2014	4.446
12/14/2014	4.447
12/15/2014	4.448
12/16/2014	4.449
12/17/2014	4.45
12/18/2014	4.451
12/19/2014	4.452
12/20/2014	4.454
12/21/2014	4.455
12/22/2014	4.456
12/23/2014	4.457
12/24/2014	4.458
12/25/2014	4.459
12/26/2014	4.46
12/27/2014	4.461
12/28/2014	4.462
12/29/2014	4.463
12/30/2014	4.465
12/31/2014	4.466
1/1/2015	4.467
1/2/2015	4.468
1/3/2015	4.469
1/4/2015	4.47
1/5/2015	4.471
1/6/2015	4.472
1/7/2015	4.473
1/8/2015	4.474
1/9/2015	4.475
1/10/2015	4.477
1/11/2015	4.478
1/12/2015	4.479
1/13/2015	4.48
1/14/2015	4.481
1/15/2015	4.482
1/16/2015	4.483
1/17/2015	4.484
1/18/2015	4.485
1/19/2015	4.486
1/20/2015	4.487
1/21/2015	4.488
1/22/2015	4.489
1/23/2015	4.49
1/24/2015	4.492
1/25/2015	4.493
1/26/2015	4.494
1/27/2015	4.495
1/28/2015	4.496
1/29/2015	4.497
1/30/2015	4.498
1/31/2015	4.499
2/1/2015	4.5
2/2/2015	4.501
2/3/2015	4.502
2/4/2015	4.503
2/5/2015	4.504
2/6/2015	4.505
2/7/2015	4.506
2/8/2015	4.507
2/9/2015	4.508
2/10/2015	4.509
2/11/2015	4.51
2/12/2015	4.511
2/13/2015	4.512
2/14/2015	4.513
2/15/2015	4.514
2/16/2015	4.515
2/17/2015	4.516
2/18/2015	4.517
2/19/2015	4.518
2/20/2015	4.519
2/21/2015	4.52
2/22/2015	4.521
2/23/2015	4.522
2/24/2015	4.523
2/25/2015	4.524
2/26/2015	4.525
2/27/2015	4.526
2/28/2015	4.527
3/1/2015	4.528
3/2/2015	4.529
3/3/2015	4.53
3/4/2015	4.531
3/5/2015	4.532
3/6/2015	4.533
3/7/2015	4.534
3/8/2015	4.535
3/9/2015	4.536
3/10/2015	4.537
3/11/2015	4.538
3/12/2015	4.539
3/13/2015	4.54
3/14/2015	4.541
3/15/2015	4.542
3/16/2015	4.543
3/17/2015	4.544
3/18/2015	4.545
3/19/2015	4.546
3/20/2015	4.547
3/21/2015	4.548
3/22/2015	4.549
3/23/2015	4.55
3/24/2015	4.551
3/25/2015	4.552
3/26/2015	4.553
3/27/2015	4.554
3/28/2015	4.555
3/29/2015	4.556
3/30/2015	4.557
3/31/2015	4.558
4/1/2015	4.559
4/2/2015	4.559
4/3/2015	4.56
4/4/2015	4.561
4/5/2015	4.562
4/6/2015	4.563
4/7/2015	4.564
4/8/2015	4.565
4/9/2015	4.566
4/10/2015	4.567
4/11/2015	4.568
4/12/2015	4.569
4/13/2015	4.57
4/14/2015	4.571
4/15/2015	4.572
4/16/2015	4.572
4/17/2015	4.573
4/18/2015	4.574
4/19/2015	4.575
4/20/2015	4.576
4/21/2015	4.577
4/22/2015	4.578
4/23/2015	4.579
4/24/2015	4.58
4/25/2015	4.581
4/26/2015	4.582
4/27/2015	4.582
4/28/2015	4.583
4/29/2015	4.584
4/30/2015	4.585
5/1/2015	4.586
5/2/2015	4.587
5/3/2015	4.588
5/4/2015	4.589
5/5/2015	4.59
5/6/2015	4.59
5/7/2015	4.591
5/8/2015	4.592
5/9/2015	4.593
5/10/2015	4.594
5/11/2015	4.595
5/12/2015	4.596
5/13/2015	4.597
5/14/2015	4.597
5/15/2015	4.598
5/16/2015	4.599
5/17/2015	4.6
5/18/2015	4.601
5/19/2015	4.602
5/20/2015	4.603
5/21/2015	4.604
5/22/2015	4.604
5/23/2015	4.605
5/24/2015	4.606
5/25/2015	4.607
5/26/2015	4.608
5/27/2015	4.609
5/28/2015	4.61
5/29/2015	4.611
5/30/2015	4.611
5/31/2015	4.612
6/1/2015	4.613
6/2/2015	4.614
6/3/2015	4.615
6/4/2015	4.616
6/5/2015	4.617
6/6/2015	4.617
6/7/2015	4.618
6/8/2015	4.619
6/9/2015	4.62
6/10/2015	4.621
6/11/2015	4.622
6/12/2015	4.623
6/13/2015	4.623
6/14/2015	4.624
6/15/2015	4.625
6/16/2015	4.626
6/17/2015	4.627
6/18/2015	4.628
6/19/2015	4.629
6/20/2015	4.629
6/21/2015	4.63
6/22/2015	4.631
6/23/2015	4.632
6/24/2015	4.633
6/25/2015	4.634
6/26/2015	4.634
6/27/2015	4.635
6/28/2015	4.636
6/29/2015	4.637
6/30/2015	4.638
7/1/2015	4.639
7/2/2015	4.639
7/3/2015	4.64
7/4/2015	4.641
7/5/2015	4.642
7/6/2015	4.643
7/7/2015	4.644
7/8/2015	4.644
7/9/2015	4.645
7/10/2015	4.646
7/11/2015	4.647
7/12/2015	4.648
7/13/2015	4.649
7/14/2015	4.649
7/15/2015	4.65
7/16/2015	4.651
7/17/2015	4.652
7/18/2015	4.653
7/19/2015	4.654
7/20/2015	4.654
7/21/2015	4.655
7/22/2015	4.656
7/23/2015	4.657
7/24/2015	4.658
7/25/2015	4.658
7/26/2015	4.659
7/27/2015	4.66
7/28/2015	4.661
7/29/2015	4.662
7/30/2015	4.662
7/31/2015	4.663
8/1/2015	4.664
8/2/2015	4.665
8/3/2015	4.666
8/4/2015	4.667
8/5/2015	4.667
8/6/2015	4.668
8/7/2015	4.669
8/8/2015	4.67
8/9/2015	4.671
8/10/2015	4.671
8/11/2015	4.672
8/12/2015	4.673
8/13/2015	4.674
8/14/2015	4.675
8/15/2015	4.675
8/16/2015	4.676
8/17/2015	4.677
8/18/2015	4.678
8/19/2015	4.679
8/20/2015	4.679
8/21/2015	4.68
8/22/2015	4.681
8/23/2015	4.682
8/24/2015	4.682
8/25/2015	4.683
8/26/2015	4.684
8/27/2015	4.685
8/28/2015	4.686
8/29/2015	4.686
8/30/2015	4.687
8/31/2015	4.688
9/1/2015	4.689
9/2/2015	4.69
9/3/2015	4.69
9/4/2015	4.691
9/5/2015	4.692
9/6/2015	4.693
9/7/2015	4.693
9/8/2015	4.694
9/9/2015	4.695
9/10/2015	4.696
9/11/2015	4.697
9/12/2015	4.697
9/13/2015	4.698
9/14/2015	4.699
9/15/2015	4.7
9/16/2015	4.7
9/17/2015	4.701
9/18/2015	4.702
9/19/2015	4.703
9/20/2015	4.703
9/21/2015	4.704
9/22/2015	4.705
9/23/2015	4.706
9/24/2015	4.707
9/25/2015	4.707
9/26/2015	4.708
9/27/2015	4.709
9/28/2015	4.71
9/29/2015	4.71
9/30/2015	4.711
10/1/2015	4.712
10/2/2015	4.713
10/3/2015	4.713
10/4/2015	4.714
10/5/2015	4.715
10/6/2015	4.716
10/7/2015	4.716
10/8/2015	4.717
10/9/2015	4.718
10/10/2015	4.719
10/11/2015	4.719
10/12/2015	4.72
10/13/2015	4.721
10/14/2015	4.722
10/15/2015	4.722
10/16/2015	4.723
10/17/2015	4.724
10/18/2015	4.725
10/19/2015	4.725
10/20/2015	4.726
10/21/2015	4.727
10/22/2015	4.728
10/23/2015	4.728
10/24/2015	4.729
10/25/2015	4.73
10/26/2015	4.73
10/27/2015	4.731
10/28/2015	4.732
10/29/2015	4.733
10/30/2015	4.733
10/31/2015	4.734
11/1/2015	4.735
11/2/2015	4.736
11/3/2015	4.736
11/4/2015	4.737
11/5/2015	4.738
11/6/2015	4.738
11/7/2015	4.739
11/8/2015	4.74
11/9/2015	4.741
11/10/2015	4.741
11/11/2015	4.742
11/12/2015	4.743
11/13/2015	4.744
11/14/2015	4.744
11/15/2015	4.745
11/16/2015	4.746
11/17/2015	4.746
11/18/2015	4.747
11/19/2015	4.748
11/20/2015	4.749
11/21/2015	4.749
11/22/2015	4.75
11/23/2015	4.751
11/24/2015	4.751
11/25/2015	4.752
11/26/2015	4.753
11/27/2015	4.754
11/28/2015	4.754
11/29/2015	4.755
11/30/2015	4.756
12/1/2015	4.756
12/2/2015	4.757
12/3/2015	4.758
12/4/2015	4.758
12/5/2015	4.759
12/6/2015	4.76
12/7/2015	4.761
12/8/2015	4.761
12/9/2015	4.762
12/10/2015	4.763
12/11/2015	4.763
12/12/2015	4.764
12/13/2015	4.765
12/14/2015	4.765
12/15/2015	4.766
12/16/2015	4.767
12/17/2015	4.767
12/18/2015	4.768
12/19/2015	4.769
12/20/2015	4.77
12/21/2015	4.77
12/22/2015	4.771
12/23/2015	4.772
12/24/2015	4.772
12/25/2015	4.773
12/26/2015	4.774
12/27/2015	4.774
12/28/2015	4.775
12/29/2015	4.776
12/30/2015	4.776
12/31/2015	4.777
1/1/2016	4.778
1/2/2016	4.778
1/3/2016	4.779
1/4/2016	4.78
1/5/2016	4.78
1/6/2016	4.781
1/7/2016	4.782
1/8/2016	4.782
1/9/2016	4.783
1/10/2016	4.784
1/11/2016	4.784
1/12/2016	4.785
1/13/2016	4.786
1/14/2016	4.786
1/15/2016	4.787
1/16/2016	4.788
1/17/2016	4.788
1/18/2016	4.789
1/19/2016	4.79
1/20/2016	4.79
1/21/2016	4.791
1/22/2016	4.792
1/23/2016	4.792
1/24/2016	4.793
1/25/2016	4.794
1/26/2016	4.794
1/27/2016	4.795
1/28/2016	4.796
1/29/2016	4.796
1/30/2016	4.797
1/31/2016	4.798
2/1/2016	4.798
2/2/2016	4.799
2/3/2016	4.8
2/4/2016	4.8
2/5/2016	4.801
2/6/2016	4.802
2/7/2016	4.802
2/8/2016	4.803
2/9/2016	4.803
2/10/2016	4.804
2/11/2016	4.805
2/12/2016	4.805
2/13/2016	4.806
2/14/2016	4.807
2/15/2016	4.807
2/16/2016	4.808
2/17/2016	4.809
2/18/2016	4.809
2/19/2016	4.81
2/20/2016	4.81
2/21/2016	4.811
2/22/2016	4.812
2/23/2016	4.812
2/24/2016	4.813
2/25/2016	4.814
2/26/2016	4.814
2/27/2016	4.815
2/28/2016	4.816
2/29/2016	4.816
3/1/2016	4.817
3/2/2016	4.817
3/3/2016	4.818
3/4/2016	4.819
3/5/2016	4.819
3/6/2016	4.82
3/7/2016	4.821
3/8/2016	4.821
3/9/2016	4.822
3/10/2016	4.822
3/11/2016	4.823
3/12/2016	4.824
3/13/2016	4.824
3/14/2016	4.825
3/15/2016	4.825
3/16/2016	4.826
3/17/2016	4.827
3/18/2016	4.827
3/19/2016	4.828
3/20/2016	4.828
3/21/2016	4.829
3/22/2016	4.83
3/23/2016	4.83
3/24/2016	4.831
3/25/2016	4.832
3/26/2016	4.832
3/27/2016	4.833
3/28/2016	4.833
3/29/2016	4.834
3/30/2016	4.835
3/31/2016	4.835
4/1/2016	4.836
4/2/2016	4.836
4/3/2016	4.837
4/4/2016	4.838
4/5/2016	4.838
4/6/2016	4.839
4/7/2016	4.839
4/8/2016	4.84
4/9/2016	4.84
4/10/2016	4.841
4/11/2016	4.842
4/12/2016	4.842
4/13/2016	4.843
4/14/2016	4.843
4/15/2016	4.844
4/16/2016	4.845
4/17/2016	4.845
4/18/2016	4.846
4/19/2016	4.846
4/20/2016	4.847
4/21/2016	4.848
4/22/2016	4.848
4/23/2016	4.849
4/24/2016	4.849
4/25/2016	4.85
4/26/2016	4.85
4/27/2016	4.851
4/28/2016	4.852
4/29/2016	4.852
4/30/2016	4.853
5/1/2016	4.853
5/2/2016	4.854
5/3/2016	4.854
5/4/2016	4.855
5/5/2016	4.856
5/6/2016	4.856
5/7/2016	4.857
5/8/2016	4.857
5/9/2016	4.858
5/10/2016	4.858
5/11/2016	4.859
5/12/2016	4.86
5/13/2016	4.86
5/14/2016	4.861
5/15/2016	4.861
5/16/2016	4.862
5/17/2016	4.862
5/18/2016	4.863
5/19/2016	4.863
5/20/2016	4.864
5/21/2016	4.865
5/22/2016	4.865
5/23/2016	4.866
5/24/2016	4.866
5/25/2016	4.867
5/26/2016	4.867
5/27/2016	4.868
5/28/2016	4.868
5/29/2016	4.869
5/30/2016	4.87
5/31/2016	4.87
6/1/2016	4.871
6/2/2016	4.871
6/3/2016	4.872
6/4/2016	4.872
6/5/2016	4.873
6/6/2016	4.873
6/7/2016	4.874
6/8/2016	4.874
6/9/2016	4.875
6/10/2016	4.875
6/11/2016	4.876
6/12/2016	4.877
6/13/2016	4.877
6/14/2016	4.878
6/15/2016	4.878
6/16/2016	4.879
6/17/2016	4.879
6/18/2016	4.88
6/19/2016	4.88
6/20/2016	4.881
6/21/2016	4.881
6/22/2016	4.882
6/23/2016	4.882
6/24/2016	4.883
6/25/2016	4.883
6/26/2016	4.884
6/27/2016	4.884
6/28/2016	4.885
6/29/2016	4.886
6/30/2016	4.886
7/1/2016	4.887
7/2/2016	4.887
7/3/2016	4.888
7/4/2016	4.888
7/5/2016	4.889
7/6/2016	4.889
7/7/2016	4.89
7/8/2016	4.89
7/9/2016	4.891
7/10/2016	4.891
7/11/2016	4.892
7/12/2016	4.892
7/13/2016	4.893
7/14/2016	4.893
7/15/2016	4.894
7/16/2016	4.894
7/17/2016	4.895
7/18/2016	4.895
7/19/2016	4.896
7/20/2016	4.896
7/21/2016	4.897
7/22/2016	4.897
7/23/2016	4.898
7/24/2016	4.898
7/25/2016	4.899
7/26/2016	4.899
7/27/2016	4.9
7/28/2016	4.9
7/29/2016	4.901
7/30/2016	4.901
7/31/2016	4.902
8/1/2016	4.902
8/2/2016	4.903
8/3/2016	4.903
8/4/2016	4.904
8/5/2016	4.904
8/6/2016	4.905
8/7/2016	4.905
8/8/2016	4.906
8/9/2016	4.906
8/10/2016	4.907
8/11/2016	4.907
8/12/2016	4.908
8/13/2016	4.908
8/14/2016	4.909
8/15/2016	4.909
8/16/2016	4.91
8/17/2016	4.91
8/18/2016	4.91
8/19/2016	4.911
8/20/2016	4.911
8/21/2016	4.912
8/22/2016	4.912
8/23/2016	4.913
8/24/2016	4.913
8/25/2016	4.914
8/26/2016	4.914
8/27/2016	4.915
8/28/2016	4.915
8/29/2016	4.916
8/30/2016	4.916
8/31/2016	4.917
9/1/2016	4.917
9/2/2016	4.918
9/3/2016	4.918
9/4/2016	4.918
9/5/2016	4.919
9/6/2016	4.919
9/7/2016	4.92
9/8/2016	4.92
9/9/2016	4.921
9/10/2016	4.921
9/11/2016	4.922
9/12/2016	4.922
9/13/2016	4.923
9/14/2016	4.923
9/15/2016	4.924
9/16/2016	4.924
9/17/2016	4.924
9/18/2016	4.925
9/19/2016	4.925
9/20/2016	4.926
9/21/2016	4.926
9/22/2016	4.927
9/23/2016	4.927
9/24/2016	4.928
9/25/2016	4.928
9/26/2016	4.928
9/27/2016	4.929
9/28/2016	4.929
9/29/2016	4.93
9/30/2016	4.93
10/1/2016	4.931
10/2/2016	4.931
10/3/2016	4.932
10/4/2016	4.932
10/5/2016	4.932
10/6/2016	4.933
10/7/2016	4.933
10/8/2016	4.934
10/9/2016	4.934
10/10/2016	4.935
10/11/2016	4.935
10/12/2016	4.935
10/13/2016	4.936
10/14/2016	4.936
10/15/2016	4.937
10/16/2016	4.937
10/17/2016	4.938
10/18/2016	4.938
10/19/2016	4.938
10/20/2016	4.939
10/21/2016	4.939
10/22/2016	4.94
10/23/2016	4.94
10/24/2016	4.941
10/25/2016	4.941
10/26/2016	4.941
10/27/2016	4.942
10/28/2016	4.942
10/29/2016	4.943
10/30/2016	4.943
10/31/2016	4.943
11/1/2016	4.944
11/2/2016	4.944
11/3/2016	4.945
11/4/2016	4.945
11/5/2016	4.946
11/6/2016	4.946
11/7/2016	4.946
11/8/2016	4.947
11/9/2016	4.947
11/10/2016	4.948
11/11/2016	4.948
11/12/2016	4.948
11/13/2016	4.949
11/14/2016	4.949
11/15/2016	4.95
11/16/2016	4.95
11/17/2016	4.95
11/18/2016	4.951
11/19/2016	4.951
11/20/2016	4.952
11/21/2016	4.952
11/22/2016	4.952
11/23/2016	4.953
11/24/2016	4.953
11/25/2016	4.954
11/26/2016	4.954
11/27/2016	4.954
11/28/2016	4.955
11/29/2016	4.955
11/30/2016	4.955
12/1/2016	4.956
12/2/2016	4.956
12/3/2016	4.957
12/4/2016	4.957
12/5/2016	4.957
12/6/2016	4.958
12/7/2016	4.958
12/8/2016	4.959
12/9/2016	4.959
12/10/2016	4.959
12/11/2016	4.96
12/12/2016	4.96
12/13/2016	4.96
12/14/2016	4.961
12/15/2016	4.961
12/16/2016	4.962
12/17/2016	4.962
12/18/2016	4.962
12/19/2016	4.963
12/20/2016	4.963
12/21/2016	4.963
12/22/2016	4.964
12/23/2016	4.964
12/24/2016	4.965
12/25/2016	4.965
12/26/2016	4.965
12/27/2016	4.966
12/28/2016	4.966
12/29/2016	4.966
12/30/2016	4.967
12/31/2016	4.967
1/1/2017	4.967
1/2/2017	4.968
1/3/2017	4.968
1/4/2017	4.968
1/5/2017	4.969
1/6/2017	4.969
1/7/2017	4.97
1/8/2017	4.97
1/9/2017	4.97
1/10/2017	4.971
1/11/2017	4.971
1/12/2017	4.971
1/13/2017	4.972
1/14/2017	4.972
1/15/2017	4.972
1/16/2017	4.973
1/17/2017	4.973
1/18/2017	4.973
1/19/2017	4.974
1/20/2017	4.974
1/21/2017	4.974
1/22/2017	4.975
1/23/2017	4.975
1/24/2017	4.975
1/25/2017	4.976
1/26/2017	4.976
1/27/2017	4.976
1/28/2017	4.977
1/29/2017	4.977
1/30/2017	4.977
1/31/2017	4.978
2/1/2017	4.978
2/2/2017	4.978
2/3/2017	4.979
2/4/2017	4.979
2/5/2017	4.979
2/6/2017	4.98
2/7/2017	4.98
2/8/2017	4.98
2/9/2017	4.981
2/10/2017	4.981
2/11/2017	4.981
2/12/2017	4.982
2/13/2017	4.982
2/14/2017	4.982
2/15/2017	4.983
2/16/2017	4.983
2/17/2017	4.983
2/18/2017	4.984
2/19/2017	4.984
2/20/2017	4.984
2/21/2017	4.985
2/22/2017	4.985
2/23/2017	4.985
2/24/2017	4.986
2/25/2017	4.986
2/26/2017	4.986
2/27/2017	4.987
2/28/2017	4.987
3/1/2017	4.987
3/2/2017	4.987
3/3/2017	4.988
3/4/2017	4.988
3/5/2017	4.988
3/6/2017	4.989
3/7/2017	4.989
3/8/2017	4.989
3/9/2017	4.99
3/10/2017	4.99
3/11/2017	4.99
3/12/2017	4.99
3/13/2017	4.991
3/14/2017	4.991
3/15/2017	4.991
3/16/2017	4.992
3/17/2017	4.992
3/18/2017	4.992
3/19/2017	4.993
3/20/2017	4.993
3/21/2017	4.993
3/22/2017	4.993
3/23/2017	4.994
3/24/2017	4.994
3/25/2017	4.994
3/26/2017	4.995
3/27/2017	4.995
3/28/2017	4.995
3/29/2017	4.995
3/30/2017	4.996
3/31/2017	4.996
4/1/2017	4.996
4/2/2017	4.997
4/3/2017	4.997
4/4/2017	4.997
4/5/2017	4.997
4/6/2017	4.998
4/7/2017	4.998
4/8/2017	4.998
4/9/2017	4.999
4/10/2017	4.999
4/11/2017	4.999
4/12/2017	4.999
4/13/2017	5
4/14/2017	5
4/15/2017	5
4/16/2017	5
4/17/2017	5.001
4/18/2017	5.001
4/19/2017	5.001
4/20/2017	5.001
4/21/2017	5.002
4/22/2017	5.002
4/23/2017	5.002
4/24/2017	5.003
4/25/2017	5.003
4/26/2017	5.003
4/27/2017	5.003
4/28/2017	5.004
4/29/2017	5.004
4/30/2017	5.004
5/1/2017	5.004
5/2/2017	5.005
5/3/2017	5.005
5/4/2017	5.005
5/5/2017	5.005
5/6/2017	5.006
5/7/2017	5.006
5/8/2017	5.006
5/9/2017	5.006
5/10/2017	5.007
5/11/2017	5.007
5/12/2017	5.007
5/13/2017	5.007
5/14/2017	5.008
5/15/2017	5.008
5/16/2017	5.008
5/17/2017	5.008
5/18/2017	5.009
5/19/2017	5.009
5/20/2017	5.009
5/21/2017	5.009
5/22/2017	5.01
5/23/2017	5.01
5/24/2017	5.01
5/25/2017	5.01
5/26/2017	5.011
5/27/2017	5.011
5/28/2017	5.011
5/29/2017	5.011
5/30/2017	5.012
5/31/2017	5.012
6/1/2017	5.012
6/2/2017	5.012
6/3/2017	5.013
6/4/2017	5.013
6/5/2017	5.013
6/6/2017	5.013
6/7/2017	5.014
6/8/2017	5.014
6/9/2017	5.014
6/10/2017	5.014
6/11/2017	5.014
6/12/2017	5.015
6/13/2017	5.015
6/14/2017	5.015
6/15/2017	5.015
6/16/2017	5.016
6/17/2017	5.016
6/18/2017	5.016
6/19/2017	5.016
6/20/2017	5.017
6/21/2017	5.017
6/22/2017	5.017
6/23/2017	5.017
6/24/2017	5.018
6/25/2017	5.018
6/26/2017	5.018
6/27/2017	5.018
6/28/2017	5.019
6/29/2017	5.019
6/30/2017	5.019
7/1/2017	5.019
7/2/2017	5.02
7/3/2017	5.02
7/4/2017	5.02
7/5/2017	5.02
7/6/2017	5.02
7/7/2017	5.021
7/8/2017	5.021
7/9/2017	5.021
7/10/2017	5.021
7/11/2017	5.022
7/12/2017	5.022
7/13/2017	5.022
7/14/2017	5.022
7/15/2017	5.023
7/16/2017	5.023
7/17/2017	5.023
7/18/2017	5.023
7/19/2017	5.024
7/20/2017	5.024
7/21/2017	5.024
7/22/2017	5.024
7/23/2017	5.024
7/24/2017	5.025
7/25/2017	5.025
7/26/2017	5.025
7/27/2017	5.025
7/28/2017	5.026
7/29/2017	5.026
7/30/2017	5.026
7/31/2017	5.026
8/1/2017	5.027
8/2/2017	5.027
8/3/2017	5.027
8/4/2017	5.027
8/5/2017	5.027
8/6/2017	5.028
8/7/2017	5.028
8/8/2017	5.028
8/9/2017	5.028
8/10/2017	5.029
8/11/2017	5.029
8/12/2017	5.029
8/13/2017	5.029
8/14/2017	5.03
8/15/2017	5.03
8/16/2017	5.03
8/17/2017	5.03
8/18/2017	5.03
8/19/2017	5.031
8/20/2017	5.031
8/21/2017	5.031
8/22/2017	5.031
8/23/2017	5.032
8/24/2017	5.032
8/25/2017	5.032
8/26/2017	5.032
8/27/2017	5.032
8/28/2017	5.033
8/29/2017	5.033
8/30/2017	5.033
8/31/2017	5.033
9/1/2017	5.034
9/2/2017	5.034
9/3/2017	5.034
9/4/2017	5.034
9/5/2017	5.034
9/6/2017	5.035
9/7/2017	5.035
9/8/2017	5.035
9/9/2017	5.035
9/10/2017	5.036
9/11/2017	5.036
9/12/2017	5.036
9/13/2017	5.036
9/14/2017	5.036
9/15/2017	5.037
9/16/2017	5.037
9/17/2017	5.037
9/18/2017	5.037
9/19/2017	5.038
9/20/2017	5.038
9/21/2017	5.038
9/22/2017	5.038
9/23/2017	5.038
9/24/2017	5.039
9/25/2017	5.039
9/26/2017	5.039
9/27/2017	5.039
9/28/2017	5.04
9/29/2017	5.04
9/30/2017	5.04
10/1/2017	5.04
10/2/2017	5.04
10/3/2017	5.041
10/4/2017	5.041
10/5/2017	5.041
10/6/2017	5.041
10/7/2017	5.041
10/8/2017	5.042
10/9/2017	5.042
10/10/2017	5.042
10/11/2017	5.042
10/12/2017	5.043
10/13/2017	5.043
10/14/2017	5.043
10/15/2017	5.043
10/16/2017	5.043
10/17/2017	5.044
10/18/2017	5.044
10/19/2017	5.044
10/20/2017	5.044
10/21/2017	5.044
10/22/2017	5.045
10/23/2017	5.045
10/24/2017	5.045
10/25/2017	5.045
10/26/2017	5.046
10/27/2017	5.046
10/28/2017	5.046
10/29/2017	5.046
10/30/2017	5.046
10/31/2017	5.047
11/1/2017	5.047
11/2/2017	5.047
11/3/2017	5.047
11/4/2017	5.047
11/5/2017	5.048
11/6/2017	5.048
11/7/2017	5.048
11/8/2017	5.048
11/9/2017	5.048
11/10/2017	5.049
11/11/2017	5.049
11/12/2017	5.049
11/13/2017	5.049
11/14/2017	5.05
11/15/2017	5.05
11/16/2017	5.05
11/17/2017	5.05
11/18/2017	5.05
11/19/2017	5.051
11/20/2017	5.051
11/21/2017	5.051
11/22/2017	5.051
11/23/2017	5.051
11/24/2017	5.052
11/25/2017	5.052
11/26/2017	5.052
11/27/2017	5.052
11/28/2017	5.052
11/29/2017	5.053
11/30/2017	5.053
12/1/2017	5.053
12/2/2017	5.053
12/3/2017	5.053
12/4/2017	5.054
12/5/2017	5.054
12/6/2017	5.054
12/7/2017	5.054
12/8/2017	5.054
12/9/2017	5.055
12/10/2017	5.055
12/11/2017	5.055
12/12/2017	5.055
12/13/2017	5.055
12/14/2017	5.056
12/15/2017	5.056
12/16/2017	5.056
12/17/2017	5.056
12/18/2017	5.056
12/19/2017	5.057
12/20/2017	5.057
12/21/2017	5.057
12/22/2017	5.057
12/23/2017	5.057
12/24/2017	5.058
12/25/2017	5.058
12/26/2017	5.058
12/27/2017	5.058
12/28/2017	5.058
12/29/2017	5.059
12/30/2017	5.059
12/31/2017	5.059
1/1/2018	5.059
1/2/2018	5.059
1/3/2018	5.06
1/4/2018	5.06
1/5/2018	5.06
1/6/2018	5.06
1/7/2018	5.06
1/8/2018	5.061
1/9/2018	5.061
1/10/2018	5.061
1/11/2018	5.061
1/12/2018	5.061
1/13/2018	5.061
1/14/2018	5.062
1/15/2018	5.062
1/16/2018	5.062
1/17/2018	5.062
1/18/2018	5.062
1/19/2018	5.063
1/20/2018	5.063
1/21/2018	5.063
1/22/2018	5.063
1/23/2018	5.063
1/24/2018	5.064
1/25/2018	5.064
1/26/2018	5.064
1/27/2018	5.064
1/28/2018	5.064
1/29/2018	5.065
1/30/2018	5.065
1/31/2018	5.065
2/1/2018	5.065
2/2/2018	5.065
2/3/2018	5.065
2/4/2018	5.066
2/5/2018	5.066
2/6/2018	5.066
2/7/2018	5.066
2/8/2018	5.066
2/9/2018	5.067
2/10/2018	5.067
2/11/2018	5.067
2/12/2018	5.067
2/13/2018	5.067
2/14/2018	5.068
2/15/2018	5.068
2/16/2018	5.068
2/17/2018	5.068
2/18/2018	5.068
2/19/2018	5.068
2/20/2018	5.069
2/21/2018	5.069
2/22/2018	5.069
2/23/2018	5.069
2/24/2018	5.069
2/25/2018	5.07
2/26/2018	5.07
2/27/2018	5.07
2/28/2018	5.07
3/1/2018	5.07
3/2/2018	5.07
3/3/2018	5.071
3/4/2018	5.071
3/5/2018	5.071
3/6/2018	5.071
3/7/2018	5.071
3/8/2018	5.072
3/9/2018	5.072
3/10/2018	5.072
3/11/2018	5.072
3/12/2018	5.072
3/13/2018	5.072
3/14/2018	5.073
3/15/2018	5.073
3/16/2018	5.073
3/17/2018	5.073
3/18/2018	5.073
3/19/2018	5.074
3/20/2018	5.074
3/21/2018	5.074
3/22/2018	5.074
3/23/2018	5.074
3/24/2018	5.074
3/25/2018	5.075
3/26/2018	5.075
3/27/2018	5.075
3/28/2018	5.075
3/29/2018	5.075
3/30/2018	5.075
3/31/2018	5.076
4/1/2018	5.076
4/2/2018	5.076
4/3/2018	5.076
4/4/2018	5.076
4/5/2018	5.077
4/6/2018	5.077
4/7/2018	5.077
4/8/2018	5.077
4/9/2018	5.077
4/10/2018	5.077
4/11/2018	5.078
4/12/2018	5.078
4/13/2018	5.078
4/14/2018	5.078
4/15/2018	5.078
4/16/2018	5.078
4/17/2018	5.079
4/18/2018	5.079
4/19/2018	5.079
4/20/2018	5.079
4/21/2018	5.079
4/22/2018	5.079
4/23/2018	5.08
4/24/2018	5.08
4/25/2018	5.08
4/26/2018	5.08
4/27/2018	5.08
4/28/2018	5.08
4/29/2018	5.081
4/30/2018	5.081
5/1/2018	5.081
5/2/2018	5.081
5/3/2018	5.081
5/4/2018	5.081
5/5/2018	5.082
5/6/2018	5.082
5/7/2018	5.082
5/8/2018	5.082
5/9/2018	5.082
5/10/2018	5.082
5/11/2018	5.083
5/12/2018	5.083
5/13/2018	5.083
5/14/2018	5.083
5/15/2018	5.083
5/16/2018	5.083
5/17/2018	5.084
5/18/2018	5.084
5/19/2018	5.084
5/20/2018	5.084
5/21/2018	5.084
5/22/2018	5.084
5/23/2018	5.085
5/24/2018	5.085
5/25/2018	5.085
5/26/2018	5.085
5/27/2018	5.085
5/28/2018	5.085
5/29/2018	5.086
5/30/2018	5.086
5/31/2018	5.086
6/1/2018	5.086
6/2/2018	5.086
6/3/2018	5.086
6/4/2018	5.087
6/5/2018	5.087
6/6/2018	5.087
6/7/2018	5.087
6/8/2018	5.087
6/9/2018	5.087
6/10/2018	5.088
6/11/2018	5.088
6/12/2018	5.088
6/13/2018	5.088
6/14/2018	5.088
6/15/2018	5.088
6/16/2018	5.088
6/17/2018	5.089
6/18/2018	5.089
6/19/2018	5.089
6/20/2018	5.089
6/21/2018	5.089
6/22/2018	5.089
6/23/2018	5.09
6/24/2018	5.09
6/25/2018	5.09
6/26/2018	5.09
6/27/2018	5.09
6/28/2018	5.09
6/29/2018	5.091
6/30/2018	5.091
7/1/2018	5.091
7/2/2018	5.091
7/3/2018	5.091
7/4/2018	5.091
7/5/2018	5.091
7/6/2018	5.092
7/7/2018	5.092
7/8/2018	5.092
7/9/2018	5.092
7/10/2018	5.092
7/11/2018	5.092
7/12/2018	5.092
7/13/2018	5.093
7/14/2018	5.093
7/15/2018	5.093
7/16/2018	5.093
7/17/2018	5.093
7/18/2018	5.093
7/19/2018	5.094
7/20/2018	5.094
7/21/2018	5.094
7/22/2018	5.094
7/23/2018	5.094
7/24/2018	5.094
7/25/2018	5.094
7/26/2018	5.095
7/27/2018	5.095
7/28/2018	5.095
7/29/2018	5.095
7/30/2018	5.095
7/31/2018	5.095
8/1/2018	5.095
8/2/2018	5.096
8/3/2018	5.096
8/4/2018	5.096
8/5/2018	5.096
8/6/2018	5.096
8/7/2018	5.096
8/8/2018	5.097
8/9/2018	5.097
8/10/2018	5.097
8/11/2018	5.097
8/12/2018	5.097
8/13/2018	5.097
8/14/2018	5.097
8/15/2018	5.098
8/16/2018	5.098
8/17/2018	5.098
8/18/2018	5.098
8/19/2018	5.098
8/20/2018	5.098
8/21/2018	5.098
8/22/2018	5.099
8/23/2018	5.099
8/24/2018	5.099
8/25/2018	5.099
8/26/2018	5.099
8/27/2018	5.099
8/28/2018	5.099
8/29/2018	5.1
8/30/2018	5.1
8/31/2018	5.1
9/1/2018	5.1
9/2/2018	5.1
9/3/2018	5.1
9/4/2018	5.1
9/5/2018	5.1
9/6/2018	5.101
9/7/2018	5.101
9/8/2018	5.101
9/9/2018	5.101
9/10/2018	5.101
9/11/2018	5.101
9/12/2018	5.101
9/13/2018	5.102
9/14/2018	5.102
9/15/2018	5.102
9/16/2018	5.102
9/17/2018	5.102
9/18/2018	5.102
9/19/2018	5.102
9/20/2018	5.103
9/21/2018	5.103
9/22/2018	5.103
9/23/2018	5.103
9/24/2018	5.103
9/25/2018	5.103
9/26/2018	5.103
9/27/2018	5.103
9/28/2018	5.104
9/29/2018	5.104
9/30/2018	5.104
10/1/2018	5.104
10/2/2018	5.104
10/3/2018	5.104
10/4/2018	5.104
10/5/2018	5.105
10/6/2018	5.105
10/7/2018	5.105
10/8/2018	5.105
10/9/2018	5.105
10/10/2018	5.105
10/11/2018	5.105
10/12/2018	5.105
10/13/2018	5.106
10/14/2018	5.106
10/15/2018	5.106
10/16/2018	5.106
10/17/2018	5.106
10/18/2018	5.106
10/19/2018	5.106
10/20/2018	5.107
10/21/2018	5.107
10/22/2018	5.107
10/23/2018	5.107
10/24/2018	5.107
10/25/2018	5.107
10/26/2018	5.107
10/27/2018	5.107
10/28/2018	5.108
10/29/2018	5.108
10/30/2018	5.108
10/31/2018	5.108
11/1/2018	5.108
11/2/2018	5.108
11/3/2018	5.108
11/4/2018	5.108
11/5/2018	5.109
11/6/2018	5.109
11/7/2018	5.109
11/8/2018	5.109
11/9/2018	5.109
11/10/2018	5.109
11/11/2018	5.109
11/12/2018	5.109
11/13/2018	5.11
11/14/2018	5.11
11/15/2018	5.11
11/16/2018	5.11
11/17/2018	5.11
11/18/2018	5.11
11/19/2018	5.11
11/20/2018	5.11
11/21/2018	5.111
11/22/2018	5.111
11/23/2018	5.111
11/24/2018	5.111
11/25/2018	5.111
11/26/2018	5.111
11/27/2018	5.111
11/28/2018	5.111
11/29/2018	5.111
11/30/2018	5.112
12/1/2018	5.112
12/2/2018	5.112
12/3/2018	5.112
12/4/2018	5.112
12/5/2018	5.112
12/6/2018	5.112
12/7/2018	5.112
12/8/2018	5.113
12/9/2018	5.113
12/10/2018	5.113
12/11/2018	5.113
12/12/2018	5.113
12/13/2018	5.113
12/14/2018	5.113
12/15/2018	5.113
12/16/2018	5.113
12/17/2018	5.114
12/18/2018	5.114
12/19/2018	5.114
12/20/2018	5.114
12/21/2018	5.114
12/22/2018	5.114
12/23/2018	5.114
12/24/2018	5.114
12/25/2018	5.115
12/26/2018	5.115
12/27/2018	5.115
12/28/2018	5.115
12/29/2018	5.115
12/30/2018	5.115
12/31/2018	5.115
1/1/2019	5.115
1/2/2019	5.115
1/3/2019	5.116
1/4/2019	5.116
1/5/2019	5.116
1/6/2019	5.116
1/7/2019	5.116
1/8/2019	5.116
1/9/2019	5.116
1/10/2019	5.116
1/11/2019	5.116
1/12/2019	5.117
1/13/2019	5.117
1/14/2019	5.117
1/15/2019	5.117
1/16/2019	5.117
1/17/2019	5.117
1/18/2019	5.117
1/19/2019	5.117
1/20/2019	5.117
1/21/2019	5.118
1/22/2019	5.118
1/23/2019	5.118
1/24/2019	5.118
1/25/2019	5.118
1/26/2019	5.118
1/27/2019	5.118
1/28/2019	5.118
1/29/2019	5.118
1/30/2019	5.118
1/31/2019	5.119
2/1/2019	5.119
2/2/2019	5.119
2/3/2019	5.119
2/4/2019	5.119
2/5/2019	5.119
2/6/2019	5.119
2/7/2019	5.119
2/8/2019	5.119
2/9/2019	5.12
2/10/2019	5.12
2/11/2019	5.12
2/12/2019	5.12
2/13/2019	5.12
2/14/2019	5.12
2/15/2019	5.12
2/16/2019	5.12
2/17/2019	5.12
2/18/2019	5.12
2/19/2019	5.121
2/20/2019	5.121
2/21/2019	5.121
2/22/2019	5.121
2/23/2019	5.121
2/24/2019	5.121
2/25/2019	5.121
2/26/2019	5.121
2/27/2019	5.121
2/28/2019	5.121
3/1/2019	5.122
3/2/2019	5.122
3/3/2019	5.122
3/4/2019	5.122
3/5/2019	5.122
3/6/2019	5.122
3/7/2019	5.122
3/8/2019	5.122
3/9/2019	5.122
3/10/2019	5.122
3/11/2019	5.122
3/12/2019	5.123
3/13/2019	5.123
3/14/2019	5.123
3/15/2019	5.123
3/16/2019	5.123
3/17/2019	5.123
3/18/2019	5.123
3/19/2019	5.123
3/20/2019	5.123
3/21/2019	5.123
3/22/2019	5.124
3/23/2019	5.124
3/24/2019	5.124
3/25/2019	5.124
3/26/2019	5.124
3/27/2019	5.124
3/28/2019	5.124
3/29/2019	5.124
3/30/2019	5.124
3/31/2019	5.124
4/1/2019	5.124
4/2/2019	5.125
4/3/2019	5.125
4/4/2019	5.125
4/5/2019	5.125
4/6/2019	5.125
4/7/2019	5.125
4/8/2019	5.125
4/9/2019	5.125
4/10/2019	5.125
4/11/2019	5.125
4/12/2019	5.125
4/13/2019	5.126
4/14/2019	5.126
4/15/2019	5.126
4/16/2019	5.126
4/17/2019	5.126
4/18/2019	5.126
4/19/2019	5.126
4/20/2019	5.126
4/21/2019	5.126
4/22/2019	5.126
4/23/2019	5.126
4/24/2019	5.127
4/25/2019	5.127
4/26/2019	5.127
4/27/2019	5.127
4/28/2019	5.127
4/29/2019	5.127
4/30/2019	5.127
5/1/2019	5.127
5/2/2019	5.127
5/3/2019	5.127
5/4/2019	5.127
5/5/2019	5.127
5/6/2019	5.128
5/7/2019	5.128
5/8/2019	5.128
5/9/2019	5.128
5/10/2019	5.128
5/11/2019	5.128
5/12/2019	5.128
5/13/2019	5.128
5/14/2019	5.128
5/15/2019	5.128
5/16/2019	5.128
5/17/2019	5.128
5/18/2019	5.129
5/19/2019	5.129
5/20/2019	5.129
5/21/2019	5.129
5/22/2019	5.129
5/23/2019	5.129
5/24/2019	5.129
5/25/2019	5.129
5/26/2019	5.129
5/27/2019	5.129
5/28/2019	5.129
5/29/2019	5.129
5/30/2019	5.129
5/31/2019	5.13
6/1/2019	5.13
6/2/2019	5.13
6/3/2019	5.13
6/4/2019	5.13
6/5/2019	5.13
6/6/2019	5.13
6/7/2019	5.13
6/8/2019	5.13
6/9/2019	5.13
6/10/2019	5.13
6/11/2019	5.13
6/12/2019	5.13
6/13/2019	5.131
6/14/2019	5.131
6/15/2019	5.131
6/16/2019	5.131
6/17/2019	5.131
6/18/2019	5.131
6/19/2019	5.131
6/20/2019	5.131
6/21/2019	5.131
6/22/2019	5.131
6/23/2019	5.131
6/24/2019	5.131
6/25/2019	5.131
6/26/2019	5.131
6/27/2019	5.132
6/28/2019	5.132
6/29/2019	5.132
6/30/2019	5.132
7/1/2019	5.132
7/2/2019	5.132
7/3/2019	5.132
7/4/2019	5.132
7/5/2019	5.132
7/6/2019	5.132
7/7/2019	5.132
7/8/2019	5.132
7/9/2019	5.132
7/10/2019	5.132
7/11/2019	5.133
7/12/2019	5.133
7/13/2019	5.133
7/14/2019	5.133
7/15/2019	5.133
7/16/2019	5.133
7/17/2019	5.133
7/18/2019	5.133
7/19/2019	5.133
7/20/2019	5.133
7/21/2019	5.133
7/22/2019	5.133
7/23/2019	5.133
7/24/2019	5.133
7/25/2019	5.133
7/26/2019	5.134
7/27/2019	5.134
7/28/2019	5.134
7/29/2019	5.134
7/30/2019	5.134
7/31/2019	5.134
8/1/2019	5.134
8/2/2019	5.134
8/3/2019	5.134
8/4/2019	5.134
8/5/2019	5.134
8/6/2019	5.134
8/7/2019	5.134
8/8/2019	5.134
8/9/2019	5.134
8/10/2019	5.134
8/11/2019	5.135
8/12/2019	5.135
8/13/2019	5.135
8/14/2019	5.135
8/15/2019	5.135
8/16/2019	5.135
8/17/2019	5.135
8/18/2019	5.135
8/19/2019	5.135
8/20/2019	5.135
8/21/2019	5.135
8/22/2019	5.135
8/23/2019	5.135
8/24/2019	5.135
8/25/2019	5.135
8/26/2019	5.135
8/27/2019	5.135
8/28/2019	5.136
8/29/2019	5.136
8/30/2019	5.136
8/31/2019	5.136
9/1/2019	5.136
9/2/2019	5.136
9/3/2019	5.136
9/4/2019	5.136
9/5/2019	5.136
9/6/2019	5.136
9/7/2019	5.136
9/8/2019	5.136
9/9/2019	5.136
9/10/2019	5.136
9/11/2019	5.136
9/12/2019	5.136
9/13/2019	5.136
9/14/2019	5.136
9/15/2019	5.137
9/16/2019	5.137
9/17/2019	5.137
9/18/2019	5.137
9/19/2019	5.137
9/20/2019	5.137
9/21/2019	5.137
9/22/2019	5.137
9/23/2019	5.137
9/24/2019	5.137
9/25/2019	5.137
9/26/2019	5.137
9/27/2019	5.137
9/28/2019	5.137
9/29/2019	5.137
9/30/2019	5.137
10/1/2019	5.137
10/2/2019	5.137
10/3/2019	5.137
10/4/2019	5.138
10/5/2019	5.138
10/6/2019	5.138
10/7/2019	5.138
10/8/2019	5.138
10/9/2019	5.138
10/10/2019	5.138
10/11/2019	5.138
10/12/2019	5.138
10/13/2019	5.138
10/14/2019	5.138
10/15/2019	5.138
10/16/2019	5.138
10/17/2019	5.138
10/18/2019	5.138
10/19/2019	5.138
10/20/2019	5.138
10/21/2019	5.138
10/22/2019	5.138
10/23/2019	5.138
10/24/2019	5.138
10/25/2019	5.138
10/26/2019	5.139
10/27/2019	5.139
10/28/2019	5.139
10/29/2019	5.139
10/30/2019	5.139
10/31/2019	5.139
11/1/2019	5.139
11/2/2019	5.139
11/3/2019	5.139
11/4/2019	5.139
11/5/2019	5.139
11/6/2019	5.139
11/7/2019	5.139
11/8/2019	5.139
11/9/2019	5.139
11/10/2019	5.139
11/11/2019	5.139
11/12/2019	5.139
11/13/2019	5.139
11/14/2019	5.139
11/15/2019	5.139
11/16/2019	5.139
11/17/2019	5.139
11/18/2019	5.139
11/19/2019	5.14
11/20/2019	5.14
11/21/2019	5.14
11/22/2019	5.14
11/23/2019	5.14
11/24/2019	5.14
11/25/2019	5.14
11/26/2019	5.14
11/27/2019	5.14
11/28/2019	5.14
11/29/2019	5.14
11/30/2019	5.14
12/1/2019	5.14
12/2/2019	5.14
12/3/2019	5.14
12/4/2019	5.14
12/5/2019	5.14
12/6/2019	5.14
12/7/2019	5.14
12/8/2019	5.14
12/9/2019	5.14
12/10/2019	5.14
12/11/2019	5.14
12/12/2019	5.14
12/13/2019	5.14
12/14/2019	5.14
12/15/2019	5.14
12/16/2019	5.14
12/17/2019	5.141
12/18/2019	5.141
12/19/2019	5.141
12/20/2019	5.141
12/21/2019	5.141
12/22/2019	5.141
12/23/2019	5.141
12/24/2019	5.141
12/25/2019	5.141
12/26/2019	5.141
12/27/2019	5.141
12/28/2019	5.141
12/29/2019	5.141
12/30/2019	5.141
12/31/2019	5.141
1/1/2020	5.141
1/2/2020	5.141
1/3/2020	5.141
1/4/2020	5.141
1/5/2020	5.141
1/6/2020	5.141
1/7/2020	5.141
1/8/2020	5.141
1/9/2020	5.141
1/10/2020	5.141
1/11/2020	5.141
1/12/2020	5.141
1/13/2020	5.141
1/14/2020	5.141
1/15/2020	5.141
1/16/2020	5.141
1/17/2020	5.141
1/18/2020	5.141
1/19/2020	5.141
1/20/2020	5.141
1/21/2020	5.141
1/22/2020	5.142
1/23/2020	5.142
1/24/2020	5.142
1/25/2020	5.142
1/26/2020	5.142
1/27/2020	5.142
1/28/2020	5.142
1/29/2020	5.142
1/30/2020	5.142
1/31/2020	5.142
2/1/2020	5.142
2/2/2020	5.142
2/3/2020	5.142
2/4/2020	5.142
2/5/2020	5.142
2/6/2020	5.142
2/7/2020	5.142
2/8/2020	5.142
2/9/2020	5.142
2/10/2020	5.142
2/11/2020	5.142
2/12/2020	5.142
2/13/2020	5.142
2/14/2020	5.142
2/15/2020	5.142
2/16/2020	5.142
2/17/2020	5.142
2/18/2020	5.142
2/19/2020	5.142
2/20/2020	5.142
2/21/2020	5.142
2/22/2020	5.142
2/23/2020	5.142
2/24/2020	5.142
2/25/2020	5.142
2/26/2020	5.142
2/27/2020	5.142
2/28/2020	5.142
2/29/2020	5.142
3/1/2020	5.142
3/2/2020	5.142
3/3/2020	5.142
3/4/2020	5.142
3/5/2020	5.142
3/6/2020	5.142
3/7/2020	5.142
3/8/2020	5.142
3/9/2020	5.142
3/10/2020	5.142
3/11/2020	5.142
3/12/2020	5.142
3/13/2020	5.142
3/14/2020	5.142
3/15/2020	5.142
3/16/2020	5.142
3/17/2020	5.142
3/18/2020	5.142
3/19/2020	5.142
3/20/2020	5.142
3/21/2020	5.143
3/22/2020	5.143
3/23/2020	5.143
3/24/2020	5.143
3/25/2020	5.143
3/26/2020	5.143
3/27/2020	5.143
3/28/2020	5.143
3/29/2020	5.143
3/30/2020	5.143
3/31/2020	5.143
4/1/2020	5.143
4/2/2020	5.143
4/3/2020	5.143
4/4/2020	5.143
4/5/2020	5.143
4/6/2020	5.143
4/7/2020	5.143
4/8/2020	5.143
4/9/2020	5.143
4/10/2020	5.143
4/11/2020	5.143
4/12/2020	5.143
4/13/2020	5.143
4/14/2020	5.143
4/15/2020	5.143
4/16/2020	5.143
4/17/2020	5.143
4/18/2020	5.143
4/19/2020	5.143
4/20/2020	5.143
4/21/2020	5.143
4/22/2020	5.143
4/23/2020	5.143
4/24/2020	5.143
4/25/2020	5.143
4/26/2020	5.143
4/27/2020	5.143
4/28/2020	5.143
4/29/2020	5.143
4/30/2020	5.143
5/1/2020	5.143
5/2/2020	5.143
5/3/2020	5.143
5/4/2020	5.143
5/5/2020	5.143
5/6/2020	5.143
5/7/2020	5.143
5/8/2020	5.143
5/9/2020	5.143
5/10/2020	5.143
5/11/2020	5.143
5/12/2020	5.143
5/13/2020	5.143
5/14/2020	5.143
5/15/2020	5.143
5/16/2020	5.143
5/17/2020	5.143
5/18/2020	5.143
5/19/2020	5.143
5/20/2020	5.143
5/21/2020	5.143
5/22/2020	5.143
5/23/2020	5.143
5/24/2020	5.143
5/25/2020	5.143
5/26/2020	5.143
5/27/2020	5.143
5/28/2020	5.143
5/29/2020	5.143
5/30/2020	5.143
5/31/2020	5.143
6/1/2020	5.143
6/2/2020	5.143
6/3/2020	5.143
6/4/2020	5.143
6/5/2020	5.143
6/6/2020	5.143
6/7/2020	5.143
6/8/2020	5.143
6/9/2020	5.143
6/10/2020	5.143
6/11/2020	5.143
6/12/2020	5.143
6/13/2020	5.143
6/14/2020	5.143
6/15/2020	5.143
6/16/2020	5.143


==> steffen_curve_maxd2r.txt <==
Scheme t SequentialDelta ParallelDelta DeltaDifference  d2rmax d2dmax d2fmax fmaxIndex deltamaxIndex
Steffen 0.00821917808219178 -0.008219034320910978 -0.008219034320910978 0.0 -4.0595691594193706E-7 6.756817327868703E-5 0.011102230159515392 2 0
Steffen 0.10832876712328766 -0.10829536463363709 -0.10829870560558064 3.340971943543991E-6 -1.6890246560308198E-6 0.04750770887795852 0.01785138876997383 2 1
Steffen 0.20843835616438355 -0.20830511434977161 -0.20830827288542686 3.158535655245487E-6 -7.136524236820333E-7 0.05544289471970387 0.01614377034830916 2 2
Steffen 0.3085479452054795 -0.30822412817599343 -0.3082264362852527 2.3081092592747154E-6 8.869047180110065E-8 0.13353746997069038 -0.01964574336543734 1 2
Steffen 0.40865753424657536 -0.40804014355910745 -0.4080382142879202 -1.929271187250947E-6 -2.1012413785338537E-8 0.12429366424981936 -0.014376520807157789 3 2
Steffen 0.5087671232876712 -0.5077340240722261 -0.5077302983758081 -3.725696418044322E-6 2.045796667953262E-8 0.14727719044316245 -0.011449174941446927 4 3
Steffen 0.6088767123287672 -0.6072652920685595 -0.6072659363398625 6.442713029741753E-7 -3.105470369498617E-8 0.38184033712695964 0.01674008154317619 3 3
Steffen 0.7089863013698631 -0.7066147618761676 -0.7066057480809018 -9.013795265744307E-6 -1.847308222785024E-8 0.2295164058807586 0.01205632815803881 3 3
Steffen 0.8090958904109589 -0.8057244329573443 -0.8057211529632902 -3.279994054139479E-6 -2.1654673216133347E-8 0.5599776864428918 0.018214596497756474 5 4
Steffen 0.9092054794520548 -0.9045584974132215 -0.9045525475526173 -5.949860604204105E-6 1.2783300971799199E-8 0.6857802770099397 0.015785983631388945 4 4
Steffen 1.0093150684931507 -1.0030807485650328 -1.0030647151326733 -1.603343235956345E-5 -1.8046492186973705E-8 0.48696069399056796 0.018474805019152996 6 5
Steffen 1.1094246575342468 -1.1012074734639832 -1.1012083332839762 8.598199929821249E-7 -1.4385344575320089E-8 1.236111613067692 0.02211772431870429 3 5
Steffen 1.2095342465753427 -1.1989507444376546 -1.1989265338530064 -2.4210584648187705E-5 1.807101854221558E-8 0.7527794165795854 -0.0296637714392034 6 5
Steffen 1.3096438356164384 -1.2961982551984441 -1.29618459188241 -1.3663316034140394E-5 1.0861527474998084E-8 1.33772750654515 -0.0074593109467002705 6 6
Steffen 1.4097534246575345 -1.3929610739682463 -1.3929518957700449 -9.178198201453824E-6 -1.0090227307988539E-8 1.7554591780211126 0.020816681711721685 6 6
Steffen 1.5098630136986302 -1.489208206861825 -1.4891644266534776 -4.378020834749918E-5 -7.582922978820773E-9 0.7484423969472687 0.013183898417423734 6 7
Steffen 1.609972602739726 -1.5848641345916903 -1.5848547080610231 -9.42653066715593E-6 -4.3099453320504696E-9 2.344483029936839 0.018388068845354155 6 7
Steffen 1.7100821917808222 -1.6801016303846783 -1.6800903259928113 -1.1304391867028585E-5 6.0864564907385804E-9 2.569902313176442 -0.018735013540549517 9 7
Steffen 1.810191780821918 -1.774903696551977 -1.7748461360822532 -5.756046972393847E-5 6.133179016651261E-9 1.3780011576258744 -0.028449465006019636 9 7
Steffen 1.9103013698630138 -1.8690898238216125 -1.869032572853202 -5.7250968410471614E-5 -7.264711226590191E-9 2.114635955230426 -0.014224732503009818 7 8
Steffen 2.0104109589041093 -1.962550299082766 -1.962544784208653 -5.514874112932944E-6 2.07088820517264E-9 3.8340600916342282 -0.013877787807814457 9 8
Steffen 2.1105205479452054 -2.0551559749837356 -2.0551840274762867 2.805249255111164E-5 2.6302113611404195E-9 4.83424054120718 -0.013530843112619095 7 8
Steffen 2.2106301369863015 -2.146769968551787 -2.14679775398241 2.778543062298411E-5 9.730515630912935E-9 5.041610173783795 -0.014918621893400541 8 8
Steffen 2.310739726027397 -2.2374346102960185 -2.2374343551423426 -2.551536759654027E-7 6.606354846740063E-9 4.560186739333005 -0.0062450045135165055 7 8
Steffen 2.4108493150684933 -2.3272048592770656 -2.3271642738142972 -4.058546276830555E-5 -2.3025558206519734E-9 3.6304566464195887 0.011796119636642288 7 8
Steffen 2.510958904109589 -2.4161539509481855 -2.41607786284348 -7.608810470571825E-5 -2.7634438351621803E-9 2.5322067553901206 -0.011102230246251565 7 8
Steffen 2.6110684931506847 -2.5043786604506124 -2.50428494541044 -9.371504017252619E-5 7.440977891581872E-9 3.0497603109580496 -0.00971445146547012 8 9
Steffen 2.711178082191781 -2.59200237955004 -2.5919144156105745 -8.796393946575165E-5 -3.583110799426619E-9 4.483268978283661 0.018041124150158794 9 9
Steffen 2.811287671232877 -2.679176077337031 -2.679113897545715 -6.217979131584173E-5 3.4555166889804246E-9 6.013391939951873 -0.011102230246251565 9 9
Steffen 2.9113972602739726 -2.766077223409491 -2.766049480610322 -2.7742799169061527E-5 3.3366973301870716E-9 7.4491711687940665 -0.013183898417423734 10 9
Steffen 3.0115068493150683 -2.8529067517168993 -2.852905548257345 -1.2034595542331772E-6 1.382476132601604E-9 8.568617904103348 0.013183898417423734 10 9
Steffen 3.1116164383561644 -2.9428913889006925 -2.939972104356592 -0.00291928454410062 44.41279371992327 -130.58416004074758 2917.358715714968 10 9
Steffen 3.21172602739726 -3.039421056846292 -3.0274211777148174 -0.0119998791314746 176.86744899868523 -535.4858250150585 5585.135826047249 10 9
Steffen 3.3118356164383562 -3.1413465859664313 -3.115200396630602 -0.02614618933582946 374.22749165215436 -1165.8264903013915 7741.603885724757 10 9
Steffen 3.4119452054794523 -3.2474961840900374 -3.2032419121597044 -0.044254271930332933 615.7782027323589 -1972.4602972948092 9386.789956433717 10 9
Steffen 3.5120547945205476 -3.356693638202346 -3.2914631929104043 -0.06523044529194166 883.1667193632836 -2906.730508045463 10520.674609271196 10 9
Steffen 3.6121643835616437 -3.4677553080819656 -3.379766979206833 -0.08798832887513264 1160.074745609347 -3920.3185695502184 11143.294620374889 10 9
Steffen 3.71227397260274 -3.579487993965458 -3.468041256441401 -0.11144673752405687 1431.9442197500398 -4965.134083434464 11254.62917306308 10 9
Steffen 3.8123835616438355 -3.690687677130322 -3.5561592584243407 -0.13452841870598142 1685.7462038222834 -5993.2450594546435 10854.669940663087 10 9
Steffen 3.9124931506849316 -3.8001391350994673 -3.643979511526174 -0.15615962357329316 1909.7852539462485 -6956.848002181992 9943.415535396127 10 9
Steffen 4.012602739726027 -3.9066164346557297 -3.7313459303789376 -0.17527050427679214 2093.533075013543 -7808.277480880754 8520.900651731721 10 10
Steffen 4.112712328767124 -4.00888430586388 -3.8180879758153985 -0.19079633004848162 2227.486469906533 -8500.054863813666 6587.103085209378 10 10
Steffen 4.21282191780822 -4.105700399009704 -3.9040208855589675 -0.20167951345073654 2303.0455421456604 -8984.975861991983 4142.006182483726 10 10
Steffen 4.312931506849315 -4.195818423639031 -3.9889459879594025 -0.2068724356796281 2312.40886104898 -9216.23642298197 1185.6321480152587 10 10
Steffen 4.413041095890412 -4.277992164914979 -4.07265110875854 -0.20534105615643838 2248.4828960176437 -9147.596347158782 -2282.066202674571 10 10
Steffen 4.5131506849315075 -4.35098036692394 -4.154911080379575 -0.19606928654436473 2104.8035041842695 -8733.57976320932 -6261.006990637697 10 10
Steffen 4.613260273972603 -4.4135524660315895 -4.235488362696049 -0.17806410333554012 1875.4676406122337 -7929.711304499598 -10751.242951467788 10 10
Steffen 4.713369863013699 -4.46449514920344 -4.314133783516194 -0.150361365687246 1555.0737710990495 -6692.786471318434 -15752.75049292557 10 10
Steffen 4.813479452054795 -4.502619703100619 -4.3905874060956585 -0.11203229700496031 1138.6697206857216 -4981.174253093634 -21265.536553904953 10 10
Steffen 4.913589041095891 -4.526770109404277 -4.464579530009116 -0.062190579395160484 621.7068973815075 -2755.1496222466553 -27289.648318884472 10 10
Steffen 5.013698630136987 -4.535831830430048 -4.535831830430048 0.0 -2.2143792567660224E-9 22.746995709255202 -33824.96088777387 10 10
Steffen 5.1138082191780825 -4.542420983445483 -4.604073400346076 0.061652416900592755 -597.881623627669 2777.2033531325847 -27340.89343814361 10 10
Steffen 5.213917808219178 -4.559190055185569 -4.669296346393459 0.11010629120788984 -1053.1364261341682 4942.784299633018 -21359.868040971007 10 10
Steffen 5.314027397260275 -4.585110413115601 -4.7316240098871365 0.14651359677153586 -1383.3002757751083 6570.652489656936 -15881.782000626288 10 10
Steffen 5.41413698630137 -4.619154336452658 -4.791195966222794 0.1720416297701366 -1604.6120595141863 7712.668309278747 -10906.640868224571 10 10
Steffen 5.514246575342466 -4.660304103611956 -4.848166896453954 0.18786279284199736 -1732.131414707013 8420.946413356667 -6434.45019488098 10 10
Steffen 5.614356164383563 -4.707559910441805 -4.902705485850811 0.1951455754090059 -1779.8438650791968 8747.463118252695 -2465.21414393186 10 10
Steffen 5.7144657534246575 -4.759946621372135 -4.954993363603943 0.19504674223180807 -1760.7549057081612 8743.715241932292 1001.035365710834 10 10
Steffen 5.814575342465754 -4.816519371400041 -5.005224096684691 0.18870472528464965 -1686.974368838535 8460.43027227239 3964.295558489539 10 10
Steffen 5.91468493150685 -4.876368049715474 -5.0536022495917265 0.17723419987625277 -1569.7922220313917 7947.327141888394 6424.677456706718 10 10
Steffen 6.014794520547945 -4.938620706473884 -5.10034252062419 0.1617218141503063 -1419.7467968410986 7252.92638705799 8382.03950692673 10 11
Steffen 6.114904109589042 -5.0024459320785475 -5.145668964121608 0.14322303204306053 -1246.686315527885 6424.408072547294 9836.437220300808 10 11
Steffen 6.215013698630138 -5.067054264373816 -5.18981430716603 0.12276004279221375 -1059.82447144846 5507.515565894571 10787.903903519691 10 11
Steffen 6.315123287671234 -5.131698682646624 -5.233019368332537 0.10132068568591279 -867.7907229179876 4546.503042335281 11236.411801007762 10 11
Steffen 6.415232876712329 -5.195674248803517 -5.275532585192755 0.079858336389238 -678.6758781032148 3584.1244888201727 11181.935932746967 10 11
Steffen 6.515342465753425 -5.258316955981668 -5.317609656741995 0.05929270076032722 -500.07347740884364 2661.6619450914313 10624.517932100729 10 11
Steffen 6.615452054794521 -5.319001842707394 -5.359513306305574 0.0405114635981807 -339.11741842812944 1818.9907677212957 9564.130043493435 10 11
Steffen 6.715561643835617 -5.377140427207383 -5.401513170184558 0.02437274297717451 -202.5162156889881 1094.679822943867 8000.761164694836 10 11
Steffen 6.8156712328767135 -5.432177511451863 -5.443885817049132 0.011708305597268875 -96.58424111289102 526.1246981635992 5934.47790908641 10 11
Steffen 6.915780821917809 -5.483587398433798 -5.4869149031444575 0.003327504710659568 -27.270251087685985 149.71226831583806 3365.2053366139967 10 11
Steffen 7.015890410958904 -5.530869558519891 -5.530891468449317 2.1909929426300323E-5 -0.1834713238229381 38.83522012859686 293.0100606590713 10 11
Steffen 7.1160000000000005 -5.57538702882221 -5.5753904364519435 3.4076297339424855E-6 2.340267758484731E-9 39.73017734804074 -0.01942890293094024 12 11
Steffen 7.216109589041096 -5.61953422294037 -5.619531933755972 -2.289184397596955E-6 2.307801061484476E-9 40.40240277891627 0.011102230246251565 10 11
Steffen 7.316219178082193 -5.663344229961398 -5.663326285192394 -1.79447690040746E-5 4.552445727505584E-9 40.81492441798673 -0.05551115123125783 12 11
Steffen 7.4163287671232885 -5.7068332990040105 -5.7067898284413054 -4.347056270503913E-5 2.9939962466248643E-9 40.96615253690317 -0.016653345369377348 12 11
Steffen 7.516438356164383 -5.75001721486279 -5.74993862218931 -7.859267348031551E-5 -1.4770599744420709E-9 40.85699403244547 0.027755575615628914 11 11
Steffen 7.61654794520548 -5.792911311865989 -5.792788454570541 -1.2285729544814217E-4 -2.9152918949956267E-9 40.49077684253888 0.03885780586188048 10 11
Steffen 7.7166575342465755 -5.835530487307006 -5.8353548514356035 -1.7563587140223547E-4 2.8774712877900296E-9 39.87317866993578 -0.03885780586188048 11 11
Steffen 7.816767123287672 -5.877889214359611 -5.877653084427337 -2.3612993227395407E-4 4.26092913009108E-9 39.01215914758893 -0.016653345369377348 10 11
Steffen 7.916876712328768 -5.920001554605703 -5.919698178886712 -3.0337571899075044E-4 -1.4023497712124681E-9 37.91789580098737 0.02220446049250313 10 11
Steffen 8.016986301369862 -5.961881170092331 -5.961504921593308 -3.762484990232906E-4 -1.3848383705426225E-9 36.60272340777482 0.02220446049250313 11 11
Steffen 8.117095890410958 -6.003541334957951 -6.003087868317047 -4.534666409039545E-4 -1.3677589123182669E-9 35.0810771765353 0.011102230246251565 11 11
Steffen 8.217205479452055 -6.04499494666233 -6.044461351233377 -5.335954289531486E-4 1.3510956095735713E-9 33.369438923180894 -0.016653345369377348 12 11
Steffen 8.317315068493151 -6.086254536838975 -6.085639486165251 -6.15050673724582E-4 -4.004500306225489E-9 31.486286489190718 0.04440892098500626 11 11
Steffen 8.417424657534246 -6.127332281736786 -6.12663617968745 -6.961020493356784E-4 2.637916155581912E-9 29.452046512723484 -0.04440892098500626 10 11
Steffen 8.517534246575343 -6.16824001227867 -6.167465136064365 -7.748762143044985E-4 2.606911795092683E-9 27.289050108514346 -0.027755575615628914 10 11
Steffen 8.617643835616438 -6.2089892237993105 -6.2081398640645435 -8.493597347669635E-4 -1.2883138892752116E-9 25.02149154537392 0.016653345369377348 10 11
Steffen 8.717753424657534 -6.249591085391026 -6.248673683630912 -9.174017601143447E-4 2.5470392899275426E-9 22.675389699244874 -0.02220446049250313 10 11
Steffen 8.81786301369863 -6.29005644892322 -6.2890797324088865 -9.767165143337309E-4 -2.5181226401462916E-9 20.278552570474062 0.016653345369377348 12 11
Steffen 8.917972602739725 -6.330395857739868 -6.329370972160131 -0.0010248855797367895 3.7347828057379785E-9 17.860544243575305 -0.05551115123125783 10 11
Steffen 9.018082191780822 -6.3706195549873 -6.3695601950297664 -0.001059359957533701 -1.2311076801196443E-9 20.11779138832992 0.02220446049250313 11 12
Steffen 9.118191780821917 -6.410737491719942 -6.409660029723652 -0.0010774619962905518 0.0 23.201801613303985 0.011102230246251565 10 12
Steffen 9.218301369863013 -6.450759334587497 -6.4496829475324535 -0.0010763870550434262 -1.2043683321688306E-9 26.606517633531723 -0.016653345369377348 10 12
Steffen 9.31841095890411 -6.490694473317848 -6.48964126826912 -0.0010532050487288558 1.1914295575945753E-9 30.35156834751973 0.03885780586188048 12 12
Steffen 9.418520547945205 -6.530552027861347 -6.529547166083116 -0.0010048617782310032 -1.178765835858763E-9 34.45707648097596 0.027755575615628914 12 12
Steffen 9.518630136986301 -6.570340855265311 -6.569412675173636 -9.281800916749461E-4 1.166368488582397E-9 38.94365980805503 -0.027755575615628914 10 12
Steffen 9.618739726027398 -6.610069556279852 -6.609249695398445 -8.19860881406953E-4 0.0 43.832432927715104 0.016653345369377348 11 12
Steffen 9.718849315068493 -6.649746481702801 -6.6490699977839185 -6.764839188821981E-4 -1.1423399917352586E-9 49.1450097062085 0.016653345369377348 12 12
Steffen 9.81895890410959 -6.6893797384370846 -6.68888522993627 -4.945085008145611E-4 -1.1306932185656548E-9 54.903506185866036 0.027755575615628914 12 12
Steffen 9.919068493150684 -6.728977195328278 -6.728706921369509 -2.702739587689962E-4 1.1192815387773436E-9 61.1305444264687 0.005551115123125783 10 12

